Numerically stable evaluation of closed-form expressions for eigenvalues of $3 \times 3$ matrices

Trigonometric formulas for eigenvalues of $3 \times 3$ matrices that build on Cardano's and Vi\`ete's work on algebraic solutions of the cubic are numerically unstable for matrices with repeated eigenvalues. This work presents numerically stable, closed-form evaluation of eigenvalues of real, diagonalizable $3 \times 3$ matrices via four invariants: the trace $I_1$, the deviatoric invariants $J_2$ and $J_3$, and the discriminant $\Delta$. We analyze the conditioning of these invariants and derive tight forward error bounds. For $J_2$ we propose an algorithm and prove its accuracy. We benchmark all invariants and the resulting eigenvalue formulas, relating observed forward errors to the derived bounds. In particular, we show that, for the special case of matrices with a well-conditioned eigenbasis, the newly proposed algorithms have errors within the forward stability bounds. Performance benchmarks show that the proposed algorithm is approximately ten times faster than the highly optimized LAPACK library for a challenging test case, while maintaining comparable accuracy.

==> results/invariants-double_lim_J3J2-symm.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c             J3_errors_c             disc_values_c           disc_errors_c            eig0_values_c           eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive       eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack      eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor  J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds               eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  4.3487987326705991e-30  2.2680821256647341e-46  2.5496124780049900e-45  2.1673428778867274e-61  1.5346466127146779e-88  2.1623726838269445e-104  9.9999999999999900e-01  1.6625807963385348e-16  1.0000000000000000e+00  1.3109092520557635e-16  1.0000000000000029e+00  3.5717902548117144e-17  0.0000000000000000e+00  4.3487987326705991e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8315926165715882e-15  1.0000000000000007e+00  7.9722473998067025e-16  1.0000000000000007e+00  2.1847281467021960e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.5786525291177829e-17  9.9999999999999967e-01  2.0197598218197062e-16  1.0000000000000027e+00  1.8632670237691417e-16  4.3816679370548082e-30  3.2869204384208834e-32  3.1901202625560279e-45  6.4050778455103764e-46  6.1719397882424309e-89    9.1745263389043456e-89    9.9999999999999911e-01    2.7728038209636913e-16    9.9999999999999967e-01    2.0197598218197062e-16    1.0000000000000029e+00    3.5717902548117144e-17    1.9902390419742632e-45  2.3921249744917572e-60  3.0908313466149318e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
1.2033778407775906e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
1.4481182276745360e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
1.7426333860096471e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
2.0970464013232307e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
2.5235391704347656e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
3.0367711180354603e-16  4.2505606643586660e-30  3.2440292437309027e-46  2.4982714504087763e-45  2.1077720692539770e-61  1.3866731355397197e-88  1.6130306890369110e-104  9.9999999999999900e-01  1.3853135000462875e-16  1.0000000000000000e+00  1.3526635565148427e-16  1.0000000000000029e+00  5.9269201731433954e-17  0.0000000000000000e+00  4.2505606643586660e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8038658869423635e-15  1.0000000000000007e+00  8.0140017042657815e-16  1.0000000000000007e+00  2.1611768475188789e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.3853135000462875e-16  9.9999999999999978e-01  8.6778249273547049e-17  1.0000000000000024e+00  3.8482000811862867e-16  4.2834298687428744e-30  3.2869204384208681e-32  3.1242370795818255e-45  6.2596562917304895e-46  5.0822420956651334e-89    8.7844892597320651e-89    9.9999999999999911e-01    2.4955365246714440e-16    9.9999999999999967e-01    1.9780055173606269e-16    1.0000000000000029e+00    5.9269201731433954e-17    1.9454006125449972e-45  2.3161477405998525e-60  2.8510351099346626e-103  3.8459253727671306e-16  3.8459253727671306e-16  3.8459253727671306e-16
3.6543830709572618e-16  4.1340513212065896e-30  4.4808485944392740e-46  2.6102143547529819e-45  2.4590204836358157e-62  9.8653125073131058e-89  5.2310584975382557e-105  9.9999999999999900e-01  1.8158907035592203e-17  9.9999999999999989e-01  1.9558077565629023e-17  1.0000000000000029e+00  1.3991705300368196e-18  0.0000000000000000e+00  4.1340513212065903e-30  0.0000000000000000e+00   2.6102143547529819e-45  0.0000000000000000e+00   9.8653125073131058e-89  1.0000000000000007e+00  1.6471756299021427e-15  1.0000000000000007e+00  7.9671419480323858e-16  1.0000000000000007e+00  2.2218452197803500e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.8158907035592203e-17  1.0000000000000000e+00  1.3058038002814468e-16  1.0000000000000029e+00  1.3991705300368196e-18  4.1422686223026427e-30  8.2173010960526930e-33  2.9157901505663679e-45  3.0557579581338593e-46  5.4749161620178443e-89    4.3903963452952622e-89    9.9999999999999911e-01    9.2863395426923448e-17    9.9999999999999967e-01    2.0248652735940228e-16    1.0000000000000029e+00    1.3991705300368196e-18    1.8955115820438718e-45  2.2277190872175979e-60  2.3029493164661650e-103  3.8459253727671311e-16  3.8459253727671311e-16  3.8459253727671311e-16
4.3976036093027123e-16  4.1340513212065896e-30  4.4808485944392740e-46  2.6102143547529819e-45  2.4590204836358157e-62  9.8653125073131058e-89  5.2310584975382557e-105  9.9999999999999900e-01  1.8158907035592203e-17  9.9999999999999989e-01  1.9558077565629023e-17  1.0000000000000029e+00  1.3991705300368196e-18  0.0000000000000000e+00  4.1340513212065903e-30  0.0000000000000000e+00   2.6102143547529819e-45  0.0000000000000000e+00   9.8653125073131058e-89  1.0000000000000007e+00  1.6471756299021427e-15  1.0000000000000007e+00  7.9671419480323858e-16  1.0000000000000007e+00  2.2218452197803500e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.8158907035592203e-17  1.0000000000000000e+00  1.3058038002814468e-16  1.0000000000000029e+00  1.3991705300368196e-18  4.1422686223026427e-30  8.2173010960526930e-33  2.9157901505663679e-45  3.0557579581338593e-46  5.4749161620178443e-89    4.3903963452952622e-89    9.9999999999999911e-01    9.2863395426923448e-17    9.9999999999999967e-01    2.0248652735940228e-16    1.0000000000000029e+00    1.3991705300368196e-18    1.8955115820438718e-45  2.2277190872175979e-60  2.3029493164661650e-103  3.8459253727671311e-16  3.8459253727671311e-16  3.8459253727671311e-16
5.2919787359584365e-16  4.1340513212065896e-30  4.4808485944392740e-46  2.6102143547529819e-45  2.4590204836358157e-62  9.8653125073131058e-89  5.2310584975382557e-105  9.9999999999999900e-01  1.8158907035592203e-17  9.9999999999999989e-01  1.9558077565629023e-17  1.0000000000000029e+00  1.3991705300368196e-18  0.0000000000000000e+00  4.1340513212065903e-30  0.0000000000000000e+00   2.6102143547529819e-45  0.0000000000000000e+00   9.8653125073131058e-89  1.0000000000000007e+00  1.6471756299021427e-15  1.0000000000000007e+00  7.9671419480323858e-16  1.0000000000000007e+00  2.2218452197803500e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.8158907035592203e-17  1.0000000000000000e+00  1.3058038002814468e-16  1.0000000000000029e+00  1.3991705300368196e-18  4.1422686223026427e-30  8.2173010960526930e-33  2.9157901505663679e-45  3.0557579581338593e-46  5.4749161620178443e-89    4.3903963452952622e-89    9.9999999999999911e-01    9.2863395426923448e-17    9.9999999999999967e-01    2.0248652735940228e-16    1.0000000000000029e+00    1.3991705300368196e-18    1.8955115820438718e-45  2.2277190872175979e-60  2.3029493164661650e-103  3.8459253727671311e-16  3.8459253727671311e-16  3.8459253727671311e-16
6.3682499447185866e-16  4.1410218310755753e-30  1.4584102793064034e-46  2.3794959319982679e-45  1.3020118721172225e-62  1.3116796914721565e-88  2.1650232000563822e-104  9.9999999999999911e-01  1.1885650641179857e-17  1.0000000000000002e+00  1.1894376610334184e-16  1.0000000000000029e+00  1.3082941674452170e-16  0.0000000000000000e+00  4.1410218310755753e-30  0.0000000000000000e+00   2.3794959319982679e-45  0.0000000000000000e+00   1.3116796914721562e-88  1.0000000000000007e+00  1.5661978851163991e-15  1.0000000000000007e+00  5.6303297595340443e-16  1.0000000000000007e+00  2.3512754659948347e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.1885650641179857e-17  1.0000000000000000e+00  1.0310083882168948e-16  1.0000000000000024e+00  5.7491862659458434e-16  4.1492391321716270e-30  8.2173010960515928e-33  2.0734042148148995e-45  3.0609171718336841e-46  1.6966314424802774e-88    3.8495175100812115e-89    9.9999999999999900e-01    9.9136651821335795e-17    1.0000000000000002e+00    1.1894376610334184e-16    1.0000000000000029e+00    1.3082941674452170e-16    1.8972006406878914e-45  2.2371047013842008e-60  2.6528916711967893e-103  3.8459253727671316e-16  3.8459253727671316e-16  3.8459253727671316e-16
7.6634108680074624e-16  4.1410218310755753e-30  1.4584102793064034e-46  2.3794959319982679e-45  1.3020118721172225e-62  1.3116796914721565e-88  2.1650232000563822e-104  9.9999999999999911e-01  1.1885650641179857e-17  1.0000000000000002e+00  1.1894376610334184e-16  1.0000000000000029e+00  1.3082941674452170e-16  0.0000000000000000e+00  4.1410218310755753e-30  0.0000000000000000e+00   2.3794959319982679e-45  0.0000000000000000e+00   1.3116796914721562e-88  1.0000000000000007e+00  1.5661978851163991e-15  1.0000000000000007e+00  5.6303297595340443e-16  1.0000000000000007e+00  2.3512754659948347e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.1885650641179857e-17  1.0000000000000000e+00  1.0310083882168948e-16  1.0000000000000024e+00  5.7491862659458434e-16  4.1492391321716270e-30  8.2173010960515928e-33  2.0734042148148995e-45  3.0609171718336841e-46  1.6966314424802774e-88    3.8495175100812115e-89    9.9999999999999900e-01    9.9136651821335795e-17    1.0000000000000002e+00    1.1894376610334184e-16    1.0000000000000029e+00    1.3082941674452170e-16    1.8972006406878914e-45  2.2371047013842008e-60  2.6528916711967893e-103  3.8459253727671316e-16  3.8459253727671316e-16  3.8459253727671316e-16
9.2219788233343405e-16  4.0978487875123137e-30  7.4395095274341435e-46  2.4840907646038316e-45  3.9478375800802411e-62  1.0864119803741817e-88  1.4565326667459141e-105  9.9999999999999922e-01  2.0521094048898691e-18  1.0000000000000002e+00  9.2317566694680223e-17  1.0000000000000031e+00  1.6652626362945559e-17  0.0000000000000000e+00  4.0978487875123144e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000009e+00  1.6673866463426248e-15  1.0000000000000009e+00  7.5845138146977416e-16  1.0000000000000009e+00  2.2037934228873674e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  3.3101479798265710e-16  9.9999999999999978e-01  3.5177164315538238e-16  1.0000000000000029e+00  2.0539197856208575e-16  4.1060660886083661e-30  8.2173010960516954e-33  2.7869870346533970e-45  3.0289627004956530e-46  6.7192450974745284e-89    4.1448747062672890e-89    9.9999999999999944e-01    2.2409671432992117e-16    1.0000000000000002e+00    9.2317566694680223e-17    1.0000000000000033e+00    2.3869723128797687e-16    1.8801545429443786e-45  2.2091754969330825e-60  2.3685009638706304e-103  3.8459253727671321e-16  3.8459253727671321e-16  3.8459253727671321e-16
1.1097524964120698e-15  4.1114202624095897e-30  1.8179217155131303e-46  2.3982175352001981e-45  3.9258163707541419e-62  1.2270503972702844e-88  2.8853273677197065e-105  9.9999999999999922e-01  3.1528937822946470e-17  1.0000000000000002e+00  5.8028528500464754e-17  1.0000000000000031e+00  2.1464836139104430e-17  0.0000000000000000e+00  4.1114202624095897e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000009e+00  1.6968634747606812e-15  1.0000000000000009e+00  7.2416234327555863e-16  1.0000000000000009e+00  2.1989812131112085e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  3.1528937822946470e-17  1.0000000000000004e+00  2.8007313342549606e-16  1.0000000000000036e+00  4.6555404598916709e-16  4.1196375635056421e-30  8.2173010960522579e-33  2.7021182961770473e-45  3.0390076097684929e-46  8.2525324053462311e-89    4.0179715673566127e-89    9.9999999999999944e-01    2.5357354274797778e-16    1.0000000000000002e+00    5.8028528500464754e-17    1.0000000000000033e+00    2.4350944106413573e-16    1.8845805126515322e-45  2.2212515713092255e-60  2.5327299438932556e-103  3.8459253727671321e-16  3.8459253727671321e-16  3.8459253727671321e-16
1.3354515629298974e-15  4.1485862411131155e-30  1.7555134847656911e-47  2.3117378026600554e-45  9.4964407047367443e-62  1.4130986293282780e-88  2.8394870798776540e-104  9.9999999999999944e-01  6.8830698743709141e-17  1.0000000000000004e+00  2.0550410434650088e-17  1.0000000000000033e+00  2.1641193284156428e-17  0.0000000000000000e+00  4.1485862411131155e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000011e+00  1.7341652356814439e-15  1.0000000000000011e+00  6.8668422520974399e-16  1.0000000000000011e+00  2.1988048559661567e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.7985300120622478e-16  1.0000000000000000e+00  4.2353879941541255e-16  1.0000000000000027e+00  6.4449262149093751e-16  4.1568035422091679e-30  8.2173010960524221e-33  2.6183893986562142e-45  3.0665159599615876e-46  1.0219089231888373e-88    3.9118970613944093e-89    9.9999999999999944e-01    6.8830698743709141e-17    1.0000000000000002e+00    2.0149419449038122e-16    1.0000000000000033e+00    2.1641193284156428e-17    1.8999541266112235e-45  2.2521923340637411e-60  2.7573265006508124e-103  3.8459253727671326e-16  3.8459253727671326e-16  3.8459253727671326e-16
1.6070528182616385e-15  4.2603635715133377e-30  3.6294585828053597e-46  2.2374317049096203e-45  1.3225266310328581e-61  1.7414956904055734e-88  4.8168611000619325e-106  9.9999999999999922e-01  9.2942867136570451e-17  1.0000000000000004e+00  2.3877266931416501e-17  1.0000000000000033e+00  5.7978316054712994e-18  0.0000000000000000e+00  4.2603635715133370e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000011e+00  1.7944362747261958e-15  1.0000000000000011e+00  6.4225654784367745e-16  1.0000000000000011e+00  2.2146482176448417e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  4.6216864517600781e-16  1.0000000000000007e+00  1.9816733799361481e-16  1.0000000000000036e+00  2.2784243653050259e-16  4.2685808726093895e-30  8.2173010960521018e-33  2.5523564852951863e-45  3.1492478038556591e-46  1.3521539953158957e-88    3.8934169508967767e-89    9.9999999999999944e-01    1.2910173778846084e-16    1.0000000000000002e+00    2.4592187185644783e-16    1.0000000000000033e+00    5.7978316054712994e-18    1.9513308054460706e-45  2.3496099087200816e-60  3.1615134409779807e-103  3.8459253727671326e-16  3.8459253727671326e-16  3.8459253727671326e-16
1.9338917504552319e-15  4.5385479518105055e-30  3.7710035294402119e-46  2.6318975985732444e-45  3.1380969197982468e-61  1.8692172824508746e-88  2.1655362716050929e-104  9.9999999999999944e-01  2.3381369540146091e-20  1.0000000000000007e+00  1.1869042243727775e-16  1.0000000000000036e+00  7.6915013443022515e-18  0.0000000000000000e+00  4.5385479518105062e-30  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000011e+00  1.6653579183072750e-15  1.0000000000000011e+00  5.6277963228734037e-16  1.0000000000000011e+00  2.4501821555196467e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.1104568383205580e-16  1.0000000000000009e+00  3.4073502736230906e-16  1.0000000000000042e+00  6.5844231343079166e-16  4.5467652529065580e-30  8.2173010960520622e-33  2.2963830379145437e-45  3.3551456065870047e-46  2.3360133642195018e-88    4.6679608176862698e-89    9.9999999999999944e-01    2.3381369540146091e-20    1.0000000000000007e+00    1.1869042243727775e-16    1.0000000000000036e+00    7.6915013443022515e-18    2.0755562305664325e-45  2.5813346745108333e-60  3.5979816217432506e-103  3.8459253727671331e-16  3.8459253727671331e-16  3.8459253727671331e-16
2.3272024789604123e-15  4.6875234737232390e-30  7.3233997579892683e-46  2.6119147330943317e-45  2.5270079983130118e-61  2.2779683260932319e-88  1.9894424917009007e-104  9.9999999999999944e-01  5.9382598665611510e-17  1.0000000000000007e+00  8.6174112273401322e-17  1.0000000000000036e+00  3.4534408476497183e-17  0.0000000000000000e+00  4.6875234737232397e-30  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000011e+00  1.7247171356033463e-15  1.0000000000000011e+00  5.3026332212346393e-16  1.0000000000000011e+00  2.4770250626518416e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  5.9382598665611510e-17  1.0000000000000002e+00  3.5791509757666131e-16  1.0000000000000036e+00  3.4534408476497183e-17  4.6957407748192914e-30  8.2173010960517077e-33  2.2653737688000775e-45  3.4654096429425448e-46  2.7560219299846129e-88    4.7805360389138120e-89    9.9999999999999922e-01    1.6266200625941979e-16    1.0000000000000007e+00    8.6174112273401322e-17    1.0000000000000036e+00    3.4534408476497183e-17    2.1401942436625428e-45  2.7050229790857804e-60  4.1694450122461185e-103  3.8459253727671331e-16  3.8459253727671331e-16  3.8459253727671331e-16
2.8005038941836253e-15  5.3793284941420188e-30  1.1548072924405608e-46  2.6934985369604788e-45  2.3664853037560930e-61  4.2676705314790014e-88  3.9774890988017947e-104  9.9999999999999944e-01  4.8361273643458871e-17  1.0000000000000009e+00  9.9864037146393735e-18  1.0000000000000040e+00  5.2674625104417414e-17  0.0000000000000000e+00  5.3793284941420188e-30  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000016e+00  2.1577850204312565e-15  1.0000000000000016e+00  6.7612021848973328e-16  1.0000000000000016e+00  2.3898160290709271e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.8361273643458871e-17  1.0000000000000013e+00  4.5407561356470197e-16  1.0000000000000040e+00  5.2674625104417414e-17  5.4121976985262279e-30  3.2869204384208944e-32  3.4865553706777777e-45  7.9305683371729918e-46  3.0592002159536128e-88    1.2084703155253890e-88    9.9999999999999956e-01    1.5938357610597452e-16    1.0000000000000007e+00    2.1205820121039193e-16    1.0000000000000042e+00    2.7471923002944872e-16    2.4467448575937940e-45  3.3136369891246703e-60  6.9844942497951651e-103  3.8459253727671340e-16  3.8459253727671340e-16  3.8459253727671340e-16
3.3700643292719250e-15  6.0278045600352331e-30  6.0581827190914164e-46  2.9037777815990041e-45  3.8223899404202807e-61  6.4840533272103929e-88  3.2818856080691667e-104  9.9999999999999944e-01  1.8615769802022276e-17  1.0000000000000011e+00  1.5283310744735312e-17  1.0000000000000042e+00  7.7123221915758072e-17  0.0000000000000000e+00  6.0278045600352338e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000016e+00  2.0908079769857752e-15  1.0000000000000016e+00  4.2880589910532732e-16  1.0000000000000016e+00  2.7416584810161336e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  1.2963807226453794e-16  1.0000000000000009e+00  2.3732791566976661e-16  1.0000000000000042e+00  7.7123221915758072e-17  6.0360218611312862e-30  8.2173010960525343e-33  2.4580360892052211e-45  4.4574169239378333e-46  7.1652263810786748e-88    6.8117305386828214e-89    9.9999999999999944e-01    1.8615769802022276e-17    1.0000000000000011e+00    1.5283310744735312e-17    1.0000000000000042e+00    7.7123221915758072e-17    2.7351849465022195e-45  3.9211535832087814e-60  1.0183569531415158e-102  3.8459253727671350e-16  3.8459253727671350e-16  3.8459253727671350e-16
4.0554607358408276e-15  7.3008773589977510e-30  5.3921823713204650e-46  4.4994646723567224e-45  9.9240950326923630e-61  1.0100091978452280e-87  9.5190838884326510e-104  9.9999999999999944e-01  1.6985775115761772e-17  1.0000000000000011e+00  1.1399617320797735e-17  1.0000000000000047e+00  8.2636910025956149e-17  0.0000000000000000e+00  7.3008773589977510e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000018e+00  2.3144825765970671e-15  1.0000000000000018e+00  6.5473419745429618e-16  1.0000000000000018e+00  2.9692167740513632e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.6985775115761772e-17  1.0000000000000011e+00  1.1399617320797735e-17  1.0000000000000047e+00  8.2636910025956149e-17  7.3008773589977510e-30  5.3921823713204650e-46  4.4994646723566975e-45  2.5884470614713802e-59  1.0100091978452340e-87    5.9322817323307955e-102   9.9999999999999944e-01    1.6985775115761772e-17    1.0000000000000011e+00    1.1399617320797735e-17    1.0000000000000047e+00    8.2636910025956149e-17    3.2999175040558169e-45  5.1910472576902770e-60  1.6912301663386692e-102  3.8459253727671355e-16  3.8459253727671355e-16  3.8459253727671355e-16
4.8802515836544337e-15  9.3558443899604899e-30  4.9877867286985474e-47  6.3325797266571090e-45  3.9259068837682111e-61  2.1929942255272116e-87  6.4358335241575797e-103  9.9999999999999956e-01  2.7388119828360346e-17  1.0000000000000016e+00  4.9975788550369381e-17  1.0000000000000056e+00  2.2587668722009032e-17  0.0000000000000000e+00  9.3558443899604899e-30  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000022e+00  2.6371471392720155e-15  1.0000000000000022e+00  7.1610960332546335e-16  1.0000000000000022e+00  3.3532567425974785e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.7388119828360346e-17  1.0000000000000018e+00  2.7202039347540068e-16  1.0000000000000053e+00  2.4463227364704032e-16  9.3558443899604899e-30  4.9877867286985474e-47  6.3325797266571277e-45  1.8276455145206605e-59  2.1929942255272049e-87    6.0536083933788219e-102   9.9999999999999956e-01    2.7388119828360346e-17    1.0000000000000016e+00    4.9975788550369381e-17    1.0000000000000056e+00    2.2587668722009032e-17    4.2134377426382007e-45  7.4947147718442696e-60  3.6017506259256286e-102  3.8459253727671375e-16  3.8459253727671375e-16  3.8459253727671375e-16
5.8727866131894888e-15  1.2190729340770576e-29  3.9212918118940728e-46  1.0928252801683328e-44  5.0371003564076633e-61  4.0223252891098925e-87  1.7814768859424166e-103  9.9999999999999944e-01  2.0841999167352150e-17  1.0000000000000013e+00  6.4508038123328263e-17  1.0000000000000062e+00  2.5672265171835243e-17  0.0000000000000000e+00  1.2190729340770576e-29  6.5790994051861125e-17   6.5790994051861125e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000000000024e+00  2.9767601673205707e-15  1.0000000000000024e+00  1.0457149865018283e-15  1.0000000000000024e+00  3.8004305488973673e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.0841999167352150e-17  1.0000000000000013e+00  6.4508038123328263e-17  1.0000000000000062e+00  2.5672265171835243e-17  1.2198946641866628e-29  8.2173010960521320e-33  1.1830142560117421e-44  9.0188975843409310e-46  3.4827994097376055e-87    5.3952587937228720e-88    9.9999999999999956e-01    9.0180303295163497e-17    1.0000000000000013e+00    6.4508038123328263e-17    1.0000000000000062e+00    2.5672265171835243e-17    5.4736333825509424e-45  1.1091981517953733e-59  7.2408353762295083e-102  3.8459253727671380e-16  3.8459253727671380e-16  3.8459253727671380e-16
7.0671812739274769e-15  1.6929804024745915e-29  2.3265517291189511e-46  1.9363387257733065e-44  6.0883954515681868e-61  9.2861634946419787e-87  1.0396343985099978e-103  9.9999999999999956e-01  4.6283005468273080e-18  1.0000000000000016e+00  6.9618107896799223e-17  1.0000000000000075e+00  6.4989807349971913e-17  0.0000000000000000e+00  1.6929804024745915e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000029e+00  3.3352973744222971e-15  1.0000000000000029e+00  1.2626495216533886e-15  1.0000000000000029e+00  4.5979468960756855e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.1565060300934296e-16  1.0000000000000018e+00  1.5242649702823207e-16  1.0000000000000073e+00  1.5705479757505938e-16  1.6929804024745915e-29  2.3265517291189511e-46  1.9363387257733100e-44  3.4240046010865577e-59  9.2861634946419412e-87    3.7608237216300646e-101   9.9999999999999956e-01    4.6283005468273080e-18    1.0000000000000016e+00    6.9618107896799223e-17    1.0000000000000075e+00    6.4989807349971913e-17    7.5765265324462748e-45  1.8055323364818502e-59  1.7976088961016639e-101  3.8459253727671400e-16  3.8459253727671400e-16  3.8459253727671400e-16
8.5044893418026682e-15  2.3081533917586683e-29  3.4110131018179739e-45  3.2833695190310962e-44  2.9236725077336596e-60  2.0080022688163546e-86  7.4333574756483441e-104  9.9999999999999956e-01  4.8568926030831793e-17  1.0000000000000018e+00  2.8376387885463337e-17  1.0000000000000087e+00  1.4509929100873617e-16  0.0000000000000000e+00  2.3081533917586685e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000033e+00  3.7261893576947008e-15  1.0000000000000033e+00  1.5259358465897557e-15  1.0000000000000033e+00  5.4741698092094876e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.8449798135671519e-16  1.0000000000000020e+00  1.9366821703956797e-16  1.0000000000000089e+00  7.6945313916295136e-17  2.3089751218682736e-29  8.2173010960497289e-33  3.1125723965352275e-44  1.7079712249586895e-45  2.3082078191792399e-86    3.0020555036288532e-87    9.9999999999999956e-01    4.8568926030831793e-17    1.0000000000000020e+00    1.9366821703956797e-16    1.0000000000000087e+00    1.4509929100873617e-16    1.0310244751604641e-44  2.8665408453623380e-59  4.2018251586983195e-101  3.8459253727671419e-16  3.8459253727671419e-16  3.8459253727671419e-16
1.0234114021054527e-14  3.2943324626650566e-29  2.1977799397125798e-45  6.0380012085637176e-44  2.4062679975914945e-61  4.4573499278202439e-86  4.4468925752664329e-102  9.9999999999999956e-01  6.5614395423969810e-17  1.0000000000000020e+00  1.2511191582768659e-16  1.0000000000000104e+00  5.9497520403716783e-17  0.0000000000000000e+00  3.2943324626650566e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000040e+00  4.3752777030766561e-15  1.0000000000000040e+00  2.1235133601529683e-15  1.0000000000000040e+00  6.4987910632296248e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.7663669788648546e-16  1.0000000000000018e+00  9.6932689097344714e-17  1.0000000000000100e+00  5.0358673025377937e-16  3.2943324626650566e-29  2.1977799397125798e-45  6.0380012085636618e-44  5.5782279569611746e-58  4.4573499278204282e-86    1.8386202758674021e-99    9.9999999999999956e-01    6.5614395423969810e-17    1.0000000000000020e+00    1.2511191582768659e-16    1.0000000000000104e+00    5.9497520403716783e-17    1.4688575422243977e-44  4.8739293337577022e-59  1.0665986574494345e-100  3.8459253727671439e-16  3.8459253727671439e-16  3.8459253727671439e-16
1.2315506032928262e-14  4.7079978383454075e-29  3.5559231022915663e-45  1.0960402463688954e-43  4.6575780754531099e-60  9.3063536836222270e-86  8.7023075661517468e-102  9.9999999999999967e-01  3.2077210909544623e-17  1.0000000000000020e+00  1.2413880671168134e-16  1.0000000000000127e+00  1.7685088976632100e-16  0.0000000000000000e+00  4.7079978383454070e-29  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000047e+00  5.0280808217227493e-15  1.0000000000000047e+00  2.7886740658120570e-15  1.0000000000000047e+00  7.8167548875348055e-15  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.6514411829709159e-16  1.0000000000000020e+00  1.2413880671168134e-16  1.0000000000000122e+00  2.6723832008374161e-16  4.7079978383454075e-29  3.5559231022915663e-45  1.0960402463688929e-43  2.5421985748357038e-58  9.3063536836223841e-86    1.5803099705792798e-99    9.9999999999999967e-01    3.2077210909544623e-17    1.0000000000000020e+00    1.2413880671168134e-16    1.0000000000000127e+00    1.7685088976632100e-16    2.0967522346709307e-44  8.3129946670843186e-59  2.6315287153925576e-100  3.8459253727671469e-16  3.8459253727671469e-16  3.8459253727671469e-16
1.4820207057988601e-14  6.9637298403513425e-29  3.6611620173366084e-45  2.0502671073958595e-43  1.7878232800435637e-59  2.1581275217512303e-85  4.1780934088993882e-101  9.9999999999999967e-01  2.8791056076089576e-17  1.0000000000000020e+00  7.9795176405635752e-17  1.0000000000000151e+00  2.4360699807903261e-18  0.0000000000000000e+00  6.9637298403513425e-29  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000056e+00  5.9129730865894196e-15  1.0000000000000056e+00  3.6325088552061370e-15  1.0000000000000056e+00  9.5454819417955566e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.3981335853860523e-16  1.0000000000000016e+00  3.6429403344442685e-16  1.0000000000000144e+00  6.6369774479430356e-16  6.9637298403513437e-29  7.5492256972619288e-45  2.0502671073958476e-43  1.1769407005489036e-57  2.1581275217513634e-85    1.3357584042527497e-98    9.9999999999999967e-01    2.8791056076089576e-17    1.0000000000000020e+00    7.9795176405635752e-17    1.0000000000000151e+00    2.4360699807903261e-18    3.0985106358276443e-44  1.4935343762977837e-58  7.2053223039536565e-100  3.8459253727671498e-16  3.8459253727671498e-16  3.8459253727671498e-16
1.7834308769319056e-14  9.8987289434304493e-29  8.1853235286219839e-45  3.5601856476854508e-43  9.3169590004254389e-60  4.5747237845460203e-85  5.1308781621085137e-101  9.9999999999999967e-01  9.2495959525219577e-17  1.0000000000000020e+00  1.0431087947854316e-16  1.0000000000000180e+00  1.3626006838378422e-16  0.0000000000000000e+00  9.8987289434304482e-29  8.2238742564826406e-17   8.2238742564826406e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000000064e+00  6.8648564097386748e-15  1.0000000000000064e+00  4.5452029779791695e-15  1.0000000000000064e+00  1.1410059387717844e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.1454056445025090e-16  1.0000000000000020e+00  1.0431087947854316e-16  1.0000000000000175e+00  3.0782914146627837e-16  9.8987289434304493e-29  8.1853235286219839e-45  3.5601856476854090e-43  4.1725493077222619e-57  4.5747237845468313e-85    8.1043646629856328e-98    9.9999999999999967e-01    9.2495959525219577e-17    1.0000000000000020e+00    1.0431087947854316e-16    1.0000000000000180e+00    1.3626006838378422e-16    4.4017718508998565e-44  2.5291243511454006e-58  1.7773958897155209e-99   3.8459253727671533e-16  3.8459253727671533e-16  3.8459253727671533e-16
2.1461411978584016e-14  1.4598174916771827e-28  1.5599531543979460e-44  6.4980652319030190e-43  2.2464634430045904e-59  1.0431661919853482e-84  1.1640036657536146e-100  9.9999999999999956e-01  5.5807774079275344e-17  1.0000000000000020e+00  1.3604652397967944e-16  1.0000000000000215e+00  3.0190306866076532e-17  0.0000000000000000e+00  1.4598174916771825e-28  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000078e+00  8.2714581563054331e-15  1.0000000000000078e+00  5.9092062520304936e-15  1.0000000000000078e+00  1.3736575198485865e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  3.8828143577078727e-16  1.0000000000000018e+00  8.5998080945351870e-17  1.0000000000000213e+00  1.9185429805895478e-16  1.4601461837210245e-28  3.2869204384194531e-32  6.7141291932400058e-43  2.1606396133698649e-44  2.8081031469634762e-85    7.6235587728900050e-85    1.0000000000000002e+00    7.2194158885436922e-16    1.0000000000000013e+00    5.3008729079541446e-16    1.0000000000000215e+00    3.0190306866076532e-17    6.4887323584345422e-44  4.5270315255334429e-58  4.8055456840897389e-99   3.8459253727671582e-16  3.8459253727671582e-16  3.8459253727671582e-16
2.5826187606826749e-14  2.1029329569088320e-28  2.1117678687968036e-44  1.1387641801975134e-42  4.2913520087769256e-59  2.1862647881636292e-84  3.0250330588759817e-101  9.9999999999999967e-01  9.0007535765916474e-17  1.0000000000000020e+00  5.6802619249993591e-17  1.0000000000000260e+00  1.8625675237163689e-16  0.0000000000000000e+00  2.1029329569088320e-28  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000091e+00  9.5269032450797472e-15  1.0000000000000091e+00  7.1622299768509955e-15  1.0000000000000091e+00  1.6689133221930741e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  5.7612627900917743e-16  1.0000000000000020e+00  5.6802619249993591e-17  1.0000000000000262e+00  4.0830135729666819e-16  2.1029329569088320e-28  2.1117678687968036e-44  1.1387641801975197e-42  6.4152811646175787e-57  2.1862647881632287e-84    4.0053303223589789e-97    9.9999999999999967e-01    9.0007535765916474e-17    1.0000000000000020e+00    5.6802619249993591e-17    1.0000000000000260e+00    1.8625675237163689e-16    9.3447800870691565e-44  7.8245680992189154e-58  1.2026566112471959e-98   3.8459253727671636e-16  3.8459253727671636e-16  3.8459253727671636e-16
3.1078661877820137e-14  3.0819391519498797e-28  1.4625144205690181e-44  2.0394595761966251e-42  3.5144363765541199e-59  4.7896590635402811e-84  2.2195852115775899e-100  9.9999999999999967e-01  8.9877067946982940e-17  1.0000000000000020e+00  3.9686397311949543e-17  1.0000000000000313e+00  2.0350344212861447e-16  0.0000000000000000e+00  3.0819391519498797e-28  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000109e+00  1.1303129616661064e-14  1.0000000000000109e+00  8.9214705943132012e-15  1.0000000000000109e+00  2.0224600210974267e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.1192167287201427e-16  1.0000000000000022e+00  2.6173100223698084e-16  1.0000000000000315e+00  4.2554804705364578e-16  3.0819391519498797e-28  1.4625144205690181e-44  2.0394595761966512e-42  2.6161851706337757e-56  4.7896590635373980e-84    2.8832933542915683e-96    9.9999999999999967e-01    8.9877067946982940e-17    1.0000000000000020e+00    3.9686397311949543e-17    1.0000000000000313e+00    2.0350344212861447e-16    1.3692461214957202e-43  1.3878928564475436e-57  3.1578179910318860e-98   3.8459253727671705e-16  3.8459253727671705e-16  3.8459253727671705e-16
3.7399373024788013e-14  4.4685596729229182e-28  7.4858162770545516e-44  3.5829969412767977e-42  3.6748845188701099e-58  1.0290843698581926e-83  1.4024522877384923e-99   9.9999999999999967e-01  1.0084569557620484e-16  1.0000000000000020e+00  2.8992316639691457e-17  1.0000000000000375e+00  2.0322889517165066e-16  0.0000000000000000e+00  4.4685596729229173e-28  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000131e+00  1.3534544293540599e-14  1.0000000000000131e+00  1.1131222562891257e-14  1.0000000000000131e+00  2.4221677646581792e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.1186799803872050e-16  1.0000000000000018e+00  1.9305228828533986e-16  1.0000000000000371e+00  2.4086031467841195e-16  4.4688883649667591e-28  3.2869204384164108e-32  3.6491416686742355e-42  6.6144727397438209e-44  -2.5463221295082399e-84   1.2837165828090164e-83    1.0000000000000009e+00    1.3220910226638769e-15    1.0000000000000009e+00    1.0812307079854651e-15    1.0000000000000375e+00    2.0322889517165066e-16    1.9850456975089438e-43  2.4227481769759195e-57  8.0803172657837521e-98   3.8459253727671784e-16  3.8459253727671784e-16  3.8459253727671784e-16
4.5005576757004881e-14  6.5374592103554293e-28  9.6174726573175189e-45  6.3670039333701897e-42  1.1044779159779278e-57  2.3055523546591120e-83  1.0594558374327223e-98   9.9999999999999956e-01  1.4384487450075056e-17  1.0000000000000020e+00  2.7704064694920938e-17  1.0000000000000451e+00  4.2088552144995995e-17  0.0000000000000000e+00  6.5374592103554293e-28  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000155e+00  1.5972827067152178e-14  1.0000000000000155e+00  1.3517016835731989e-14  1.0000000000000155e+00  2.9489843902884166e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.0766011747495626e-16  1.0000000000000022e+00  1.9434054023011038e-16  1.0000000000000453e+00  2.6413315707002731e-16  6.5374592103554293e-28  9.6174726573175189e-45  6.3670039333702101e-42  1.9287098546517462e-56  2.3055523546584606e-83    6.5035191820216142e-96    9.9999999999999956e-01    1.4384487450075056e-17    1.0000000000000020e+00    2.7704064694920938e-17    1.0000000000000451e+00    4.2088552144995995e-17    2.9038020581472817e-43  4.2866589981103072e-57  2.1400492528097214e-97   3.8459253727671883e-16  3.8459253727671883e-16  3.8459253727671883e-16
5.4158713780794649e-14  9.5078642604254102e-28  1.7697521112773947e-44  1.1206701257347938e-41  6.7572009094364721e-58  4.7089913568737681e-83  1.3773358903797874e-98   9.9999999999999967e-01  8.3444922869020202e-17  1.0000000000000020e+00  4.2004707619509524e-18  1.0000000000000542e+00  2.3376908831544499e-17  0.0000000000000000e+00  9.5078642604254102e-28  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000187e+00  1.9068258643959197e-14  1.0000000000000187e+00  1.6657545840139299e-14  1.0000000000000187e+00  3.5503759879173468e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.3444922869020202e-17  1.0000000000000018e+00  2.1784413416308036e-16  1.0000000000000540e+00  1.9866769609348682e-16  9.5079464334363695e-28  8.2173010959503257e-33  1.1277073183992538e-41  7.0371926644598868e-44  4.4589389180837037e-84    4.2630974650653962e-83    1.0000000000000004e+00    8.6060104010662977e-16    1.0000000000000011e+00    8.8397794893817428e-16    1.0000000000000544e+00    2.4542151375657582e-16    4.2229274558455456e-43  7.5179458367523726e-57  5.3643009321807047e-97   3.8459253727672001e-16  3.8459253727672001e-16  3.8459253727672001e-16
6.5173396048824200e-14  1.3858845871917777e-27  5.9762033047183247e-44  1.9760691394984900e-41  5.0580838405977129e-58  1.0424859600728315e-82  1.9532730386477842e-98   9.9999999999999967e-01  2.5676011040586922e-17  1.0000000000000020e+00  1.0219827749571349e-16  1.0000000000000653e+00  3.4500036007389082e-17  0.0000000000000000e+00  1.3858845871917777e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000224e+00  2.2785248015856297e-14  1.0000000000000224e+00  2.0325905375607167e-14  1.0000000000000224e+00  4.2889108786538433e-14  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  5.8078752335316517e-16  1.0000000000000022e+00  1.1984632742931783e-16  1.0000000000000655e+00  1.8754456891764221e-16  1.3858928044928740e-27  8.2173010962315994e-33  1.9863267054728160e-41  1.0257565974325902e-43  -5.3022589346742436e-84   1.0955085494195741e-82    1.0000000000000009e+00    1.2469213381282592e-15    1.0000000000000009e+00    1.2124213021208699e-15    1.0000000000000653e+00    3.4500036007389082e-17    6.1551621532897757e-43  1.3229559925449741e-56  1.4044987161913944e-96   3.8459253727672149e-16  3.8459253727672149e-16  3.8459253727672149e-16
7.8428220613376820e-14  2.0047686661144651e-27  7.1409182057685806e-44  3.4434633076959042e-41  1.4490789841239191e-57  2.1435538258218654e-82  1.5371370124063772e-98   9.9999999999999956e-01  4.4027063402855672e-17  1.0000000000000020e+00  4.9769518896062157e-17  1.0000000000000784e+00  1.2824802262611349e-16  0.0000000000000000e+00  2.0047686661144651e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000266e+00  2.7133468864256675e-14  1.0000000000000266e+00  2.4696720665574538e-14  1.0000000000000266e+00  5.1608144924906178e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  4.4027063402855672e-17  1.0000000000000020e+00  4.9769518896062157e-17  1.0000000000000788e+00  5.7233723247617606e-16  2.0047768834155614e-27  8.2173010962199525e-33  3.4583015360301931e-41  1.4838228334288775e-43  -6.1755201375353391e-83   2.7611058395753991e-82    1.0000000000000007e+00    1.1542500880280122e-15    1.0000000000000007e+00    1.2824981106541256e-15    1.0000000000000784e+00    1.2824802262611349e-16    8.9035442270064914e-43  2.3016332250615122e-56  3.5040120952350163e-96   3.8459253727672307e-16  3.8459253727672307e-16  3.8459253727672307e-16
9.4378782777753910e-14  2.9163336221441415e-27  1.9455702453162077e-44  6.0478519144422556e-41  9.1632505685714898e-57  4.5710626882085247e-82  8.6293526760792559e-98   9.9999999999999956e-01  4.8900068916156481e-17  1.0000000000000020e+00  4.6006708319976688e-17  1.0000000000000944e+00  1.2713782768889815e-16  0.0000000000000000e+00  2.9163336221441415e-27  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000320e+00  3.2467412387970728e-14  1.0000000000000320e+00  3.0022028373199204e-14  1.0000000000000320e+00  6.2267396156244894e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  4.8900068916156481e-17  1.0000000000000016e+00  3.9808250153008595e-16  1.0000000000000935e+00  7.6104059201122714e-16  2.9163418394452374e-27  8.2173010959131735e-33  6.0694370787940575e-41  2.1585164351802812e-43  -2.4824999181585766e-82   7.0535626063671007e-82    1.0000000000000007e+00    1.1591230935413130e-15    1.0000000000000007e+00    1.2862609212302112e-15    1.0000000000000944e+00    1.2713782768889815e-16    1.2951711382607674e-42  4.0381848377403342e-56  8.9775467723456699e-96   3.8459253727672514e-16  3.8459253727672514e-16  3.8459253727672514e-16
1.1357333583431028e-13  4.2315584930729483e-27  3.0445713544990796e-44  1.0578396151823984e-40  8.3151293120116216e-58  9.4596694330251155e-82  7.7552474924955087e-97   9.9999999999999967e-01  1.5538677577515790e-17  1.0000000000000022e+00  1.4513642286199255e-16  1.0000000000001135e+00  4.9652797976992689e-17  0.0000000000000000e+00  4.2315584930729483e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000384e+00  3.8762322236995477e-14  1.0000000000000384e+00  3.6338407025642097e-14  1.0000000000000384e+00  7.5100729262637573e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.5538677577515790e-17  1.0000000000000024e+00  3.6718102778702388e-16  1.0000000000001130e+00  4.9374200782705527e-16  4.2315584930729483e-27  3.0445713544990796e-44  1.0578396151824052e-40  6.7209051033114664e-55  9.4596694329869540e-82    3.8153759138692284e-93    9.9999999999999967e-01    1.5538677577515790e-17    1.0000000000000022e+00    1.4513642286199255e-16    1.0000000000001135e+00    4.9652797976992689e-17    1.8792497839744619e-42  7.0578875586030541e-56  2.2572626082101809e-95   3.8459253727672765e-16  3.8459253727672765e-16  3.8459253727672765e-16
1.3667163564620100e-13  6.1592682356359858e-27  2.8230623025132938e-43  1.8585412899421202e-40  2.1060889816095778e-56  2.0189705935087926e-81  1.4633061494393782e-96   9.9999999999999967e-01  7.7510769709326313e-17  1.0000000000000020e+00  2.3525750826885392e-17  1.0000000000001368e+00  5.7037283580074733e-17  0.0000000000000000e+00  6.1592682356359858e-27  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000462e+00  4.6595855501503383e-14  1.0000000000000462e+00  4.4163350629254346e-14  1.0000000000000462e+00  9.0537161525832703e-14  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.1057767709687327e-16  1.0000000000000020e+00  2.3525750826885392e-17  1.0000000000001372e+00  5.0112649343013737e-16  6.1592764529370820e-27  8.2173010960090543e-33  1.8631000601608043e-40  4.5587702186843290e-43  -2.5581376582805304e-81   4.5771082517893246e-81    1.0000000000000009e+00    1.2987560967969985e-15    1.0000000000000009e+00    1.1337487754520419e-15    1.0000000000001368e+00    5.7037283580074733e-17    2.7353230382639384e-42  1.2394041690675118e-55  5.7909751147941826e-95   3.8459253727673061e-16  3.8459253727673061e-16  3.8459253727673061e-16
1.6446761779946627e-13  8.9304271518309845e-27  1.0251824161625680e-42  3.2458319861693563e-40  1.0461668813781830e-56  4.3317794543162331e-81  1.7782064091906418e-97   9.9999999999999956e-01  5.0926315152263381e-17  1.0000000000000020e+00  3.6233604947446780e-17  1.0000000000001645e+00  1.3488468482532115e-16  0.0000000000000000e+00  8.9304271518309859e-27  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000553e+00  5.5784122151335120e-14  1.0000000000000553e+00  5.3326938786954961e-14  1.0000000000000553e+00  1.0911106093829008e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.6194861761477904e-16  1.0000000000000022e+00  2.5827820987247808e-16  1.0000000000001643e+00  8.7159920099710155e-17  8.9304271518309845e-27  1.0251824161625680e-42  3.2458319861693437e-40  1.2747394094884960e-54  4.3317794543375834e-81    2.1350494668579221e-92    9.9999999999999956e-01    5.0926315152263381e-17    1.0000000000000020e+00    3.6233604947446780e-17    1.0000000000001645e+00    1.3488468482532115e-16    3.9659655648467251e-42  2.1638377121298110e-55  1.4808994016958770e-94   3.8459253727673411e-16  3.8459253727673411e-16  3.8459253727673411e-16
1.9791668678535574e-13  1.2929163042255112e-26  1.4182438959740984e-42  5.6554779238168515e-40  9.4532377196826642e-56  9.3277686938236270e-81  6.2651443038989707e-96   9.9999999999999956e-01  1.9719019923967944e-17  1.0000000000000020e+00  6.7614360635686558e-17  1.0000000000001978e+00  8.7333380559654499e-17  0.0000000000000000e+00  1.2929163042255112e-26  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000664e+00  6.6815707062510458e-14  1.0000000000000664e+00  6.4325321067623396e-14  1.0000000000000664e+00  1.3136307273505888e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.9719019923967944e-17  1.0000000000000020e+00  6.7614360635686558e-17  1.0000000000001981e+00  3.0937798548468583e-16  1.2929171259556206e-26  8.2173010955572109e-33  5.6459084248724556e-40  9.5694989443968139e-43  3.8544375552255076e-80    2.9216606858431455e-80    9.9999999999999833e-01    1.2409643470116402e-15    1.0000000000000033e+00    1.2646532689145013e-15    1.0000000000001978e+00    8.7333380559654499e-17    5.7417605650321976e-42  3.7693791117990068e-55  3.7854766689199453e-94   3.8459253727673845e-16  3.8459253727673845e-16  3.8459253727673845e-16
2.3816855519761609e-13  1.8779437551793219e-26  7.8318956225726787e-43  9.9018410775014645e-40  1.4729258961684339e-55  1.9028936288136395e-80  1.0606886263424241e-95   9.9999999999999956e-01  3.4076487576236117e-17  1.0000000000000020e+00  2.7787826420256990e-17  1.0000000000002383e+00  1.6018029092853819e-16  0.0000000000000000e+00  1.8779437551793219e-26  8.2238742564826406e-17   8.2238742564826406e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000000799e+00  8.0414223470437565e-14  1.0000000000000799e+00  7.7965444155106242e-14  1.0000000000000799e+00  1.5815762302061879e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.4076487576236117e-17  1.0000000000000018e+00  1.9425677850477432e-16  1.0000000000002378e+00  2.8390891892152440e-16  1.8779445769094313e-26  8.2173010949221558e-33  9.9157406494198398e-40  1.3899571918376855e-42  -5.5309381683099368e-80   7.4338317971235756e-80    1.0000000000000009e+00    1.3663441171264240e-15    1.0000000000000009e+00    1.0824351982048995e-15    1.0000000000002383e+00    1.6018029092853819e-16    8.3398032710146920e-42  6.5983685370358319e-55  9.4649509473367402e-94   3.8459253727674358e-16  3.8459253727674358e-16  3.8459253727674358e-16
2.8660676169482442e-13  2.7232421835913034e-26  3.9268082043533390e-45  1.7293037272147511e-39  1.4637563008717431e-55  3.9511607083445048e-80  4.3257313501825814e-95   9.9999999999999967e-01  1.1432016992984720e-17  1.0000000000000022e+00  1.3169738493067826e-16  1.0000000000002867e+00  3.2107099461147319e-17  0.0000000000000000e+00  2.7232421835913034e-26  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000000961e+00  9.6489812856919088e-14  1.0000000000000961e+00  9.4056565268218916e-14  1.0000000000000961e+00  1.9054637812513802e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.3347662191801601e-16  1.0000000000000020e+00  9.0347219994353049e-17  1.0000000000002869e+00  1.8993750546388398e-16  2.7232421835913034e-26  3.9268082043533390e-45  1.7293037272147426e-39  8.3365201783109079e-54  3.9511607084217578e-80    7.7257229061288715e-91    9.9999999999999967e-01    1.1432016992984720e-17    1.0000000000000022e+00    1.3169738493067826e-16    1.0000000000002867e+00    3.2107099461147319e-17    1.2093684639799956e-41  1.1522353967468960e-54  2.3816611567475524e-93   3.8459253727674984e-16  3.8459253727674984e-16  3.8459253727674984e-16
3.4489622604057667e-13  3.9431759582405828e-26  1.2364897790589838e-42  3.0133018169497293e-39  1.1889813272684820e-55  8.4369011067555473e-80  1.5011626551281636e-94   9.9999999999999956e-01  3.9243085197233225e-17  1.0000000000000020e+00  2.6198311553750122e-17  1.0000000000003448e+00  1.5660320817404795e-16  0.0000000000000000e+00  3.9431759582405828e-26  8.2238742564826406e-17   8.2238742564826406e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000001155e+00  1.1594652685606358e-13  1.0000000000001155e+00  1.1349099142824475e-13  1.0000000000001155e+00  2.2921547367938330e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.9243085197233225e-17  1.0000000000000018e+00  1.9584629337128119e-16  1.0000000000003446e+00  6.5441396750983342e-17  3.9431767799706928e-26  8.2173010986421954e-33  3.0162203530368881e-39  2.9185360871588930e-42  -3.9060687462438068e-79   4.7497588569193633e-79    1.0000000000000009e+00    1.3715107147474211e-15    1.0000000000000009e+00    1.0840247130714064e-15    1.0000000000003448e+00    1.5660320817404795e-16    1.7511277087042361e-41  2.0076144543897772e-54  6.0638022614272439e-93   3.8459253727675724e-16  3.8459253727675724e-16  3.8459253727675724e-16
4.1504047578504725e-13  5.7162440677522501e-26  5.9968955918628194e-42  5.2597193496833235e-39  8.6974819738729638e-55  1.7781675984375000e-79  8.2225866512087258e-94   9.9999999999999956e-01  4.2498074216279487e-17  1.0000000000000020e+00  2.5925802937610450e-17  1.0000000000004150e+00  1.5362072777114137e-16  0.0000000000000000e+00  5.7162440677522512e-26  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000001388e+00  1.3926446536221090e-13  1.0000000000001388e+00  1.3680540243675690e-13  1.0000000000001388e+00  2.7606986779896780e-13  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.8658728406634208e-16  1.0000000000000020e+00  2.5925802937610450e-17  1.0000000000004148e+00  6.8423877153889930e-17  5.7162440677522512e-26  5.4825414278860820e-42  5.2597193496832967e-39  2.7623496516181245e-53  1.7781675985175274e-79    8.0035674591434518e-90    9.9999999999999956e-01    4.2498074216279487e-17    1.0000000000000020e+00    2.5925802937610450e-17    1.0000000000004150e+00    1.5362072777114137e-16    2.5385281558529713e-41  3.5041022244181438e-54  1.5365108071036859e-92   3.8459253727676626e-16  3.8459253727676626e-16  3.8459253727676626e-16
4.9945051158551402e-13  8.2859160042272208e-26  3.3183445928360650e-42  9.1796201584178308e-39  5.9408857875718207e-55  3.5827892349408438e-79  1.2246671095231355e-93   9.9999999999999956e-01  2.7262042101386576e-17  1.0000000000000020e+00  7.2147649441557982e-18  1.0000000000004994e+00  2.0047277157230779e-17  0.0000000000000000e+00  8.2859160042272208e-26  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000001670e+00  1.6739437007137221e-13  1.0000000000001670e+00  1.6498635622424242e-13  1.0000000000001670e+00  3.3238072629561466e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.3760260361129078e-17  1.0000000000000022e+00  2.2925936986918711e-16  1.0000000000005000e+00  6.8618109193232469e-16  8.2859160042272208e-26  3.3183445928360650e-42  9.1796201584178935e-39  6.2048834314028652e-53  3.5827892346323523e-79    3.0850370702113760e-89    9.9999999999999956e-01    2.7262042101386576e-17    1.0000000000000020e+00    7.2147649441557982e-18    1.0000000000004994e+00    2.0047277157230779e-17    3.6796919668668617e-41  6.1153472039108978e-54  3.8064080462027767e-92   3.8459253727677710e-16  3.8459253727677710e-16  3.8459253727677710e-16
6.0102767820703880e-13  1.2005793611637360e-25  6.1372701167344779e-42  1.6010657100718340e-38  1.2652048748626932e-54  8.0539366885304403e-79  2.8356350291785124e-94   9.9999999999999956e-01  2.7600045366429097e-17  1.0000000000000020e+00  7.6830687938740580e-17  1.0000000000006011e+00  1.0443073330516967e-16  0.0000000000000000e+00  1.2005793611637360e-25  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000002010e+00  2.0136685662163697e-13  1.0000000000002010e+00  1.9887513532488930e-13  1.0000000000002010e+00  4.0001994734160127e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3862234782894476e-16  1.0000000000000020e+00  7.6830687938740580e-17  1.0000000000006009e+00  1.1761387161986162e-16  1.2005794433367468e-25  8.2173010945365182e-33  1.6019543172643979e-38  8.8860719256381718e-42  -6.8779969223692325e-78   7.6833905912222772e-78    1.0000000000000009e+00    1.3046675841837587e-15    1.0000000000000009e+00    1.1870537125638971e-15    1.0000000000006011e+00    1.0443073330516967e-16    5.3316492110527039e-41  1.0665872538300151e-53  9.9532865158542360e-92   3.8459253727679012e-16  3.8459253727679012e-16  3.8459253727679012e-16
7.2326338964835186e-13  1.7390869063401730e-25  6.1340012535993393e-42  2.7913416849090755e-38  2.0426542921121755e-55  1.6509319130208035e-78  6.0939117376690114e-93   9.9999999999999956e-01  4.4433058458239097e-17  1.0000000000000020e+00  2.4135364250187262e-17  1.0000000000007232e+00  1.5347618221660495e-16  0.0000000000000000e+00  1.7390869063401730e-25  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000002416e+00  2.4207305242674238e-13  1.0000000000002416e+00  2.3961026407835898e-13  1.0000000000002416e+00  4.8146127190017628e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  4.4433058458239097e-17  1.0000000000000022e+00  2.4617996917521855e-16  1.0000000000007236e+00  5.9756539206666757e-16  1.7390869885131839e-25  8.2173010945332489e-33  2.7926288677520459e-38  1.2871828429704102e-41  -1.7752581721043698e-77   1.9403513634064509e-77    1.0000000000000009e+00    1.3767006880084269e-15    1.0000000000000009e+00    1.0860876603749693e-15    1.0000000000007232e+00    1.5347618221660495e-16    7.7231031679322851e-41  1.8594814911382158e-53  2.4844411561697141e-91   3.8459253727680575e-16  3.8459253727680575e-16  3.8459253727680575e-16
8.7035913614851839e-13  2.5204269168314402e-25  1.9353568593944749e-41  4.8702088959940608e-38  2.2017323044350752e-54  3.4469588759760301e-78  4.6086380068764675e-93   9.9999999999999967e-01  8.9473508361726224e-17  1.0000000000000020e+00  3.4480182553284503e-17  1.0000000000008704e+00  5.6028976654073927e-17  0.0000000000000000e+00  2.5204269168314402e-25  8.2238742564826406e-17   8.2238742564826406e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000002907e+00  2.9107892826261525e-13  1.0000000000002907e+00  2.8862350621998743e-13  1.0000000000002907e+00  5.7970243448260268e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.1548794100789427e-17  1.0000000000000020e+00  3.4480182553284503e-17  1.0000000000008697e+00  6.1010483812102001e-16  2.5204269168314406e-25  2.6564179485050857e-41  4.8702088959940796e-38  1.9013050098279257e-52  3.4469588754985446e-78    4.7748095604393359e-88    9.9999999999999967e-01    8.9473508361726224e-17    1.0000000000000020e+00    3.4480182553284503e-17    1.0000000000008704e+00    5.6028976654073927e-17    1.1192949987984987e-40  3.2442999210599163e-53  6.2634367620005559e-91   3.8459253727682463e-16  3.8459253727682463e-16  3.8459253727682463e-16
1.0473708979594487e-12  3.6509501206304408e-25  1.9210349447771585e-42  8.4908120775458463e-38  9.1954097215434179e-55  6.9330404231629619e-78  9.6499160029392281e-92   9.9999999999999956e-01  3.6122501252720179e-17  1.0000000000000020e+00  2.3540926565198661e-18  1.0000000000010474e+00  3.3768408596200308e-17  0.0000000000000000e+00  3.6509501206304408e-25  0.0000000000000000e+00   8.4908120775458463e-38  0.0000000000000000e+00   6.9330404231628651e-78  1.0000000000003497e+00  3.5012821946552166e-13  1.0000000000003497e+00  3.4772420540525554e-13  1.0000000000003497e+00  6.9763038026585222e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  3.6918940864026713e-16  1.0000000000000018e+00  2.1969051226851144e-16  1.0000000000010476e+00  2.5581301352123163e-16  3.6509502028034514e-25  8.2173010635193391e-33  8.4935143234291512e-38  2.7022458833048315e-41  -1.1697254620101334e-76   1.2390558662417621e-76    1.0000000000000007e+00    1.0741005233724363e-15    1.0000000000000007e+00    1.3299135368936680e-15    1.0000000000010474e+00    3.3768408596200308e-17    1.6213481498451832e-40  5.6561198911779690e-53  1.5486958053117753e-90   3.8459253727684736e-16  3.8459253727684736e-16  3.8459253727684736e-16
1.2603829296797275e-12  5.2873242651549870e-25  1.1660037281299685e-41  1.4797777602464693e-37  1.0228142698111493e-53  1.5074709916086993e-77  1.2153806082338550e-91   9.9999999999999967e-01  7.8136047398142349e-17  1.0000000000000020e+00  3.8156097635193916e-17  1.0000000000012603e+00  7.1042352699567227e-17  0.0000000000000000e+00  5.2873242651549870e-25  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000004208e+00  4.2118572928772004e-13  1.0000000000004208e+00  4.1873796879097384e-13  1.0000000000004208e+00  8.3947960886884377e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.8136047398142349e-17  1.0000000000000020e+00  3.8156097635193916e-17  1.0000000000012601e+00  1.5100225222546408e-16  5.2873245938470306e-25  3.2869204365257028e-32  1.4805604414324213e-37  7.8268118595188105e-41  -6.1040529781442599e-76   6.2548000773051315e-76    1.0000000000000009e+00    1.2993813744858145e-15    1.0000000000000009e+00    1.1483791222603505e-15    1.0000000000012603e+00    7.1042352699567227e-17    2.3480442423968537e-40  9.8574282328014529e-53  3.9798255617634694e-90   3.8459253727687463e-16  3.8459253727687463e-16  3.8459253727687463e-16
1.5167168884709241e-12  7.6592140503098219e-25  2.3061463701688193e-42  2.5800045615999106e-37  2.9180931007969098e-53  3.2692716291466124e-77  3.4696703255538856e-91   9.9999999999999956e-01  3.4802027551536404e-17  1.0000000000000020e+00  8.0717211919408313e-17  1.0000000000015168e+00  1.1551923947094471e-16  0.0000000000000000e+00  7.6592140503098219e-25  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000005060e+00  5.0644894180644487e-13  1.0000000000005060e+00  5.0396053596790168e-13  1.0000000000005060e+00  1.0106315223792715e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  3.6786893493908337e-16  1.0000000000000018e+00  3.0276181684443961e-16  1.0000000000015166e+00  1.0652536545408659e-16  7.6592141324828326e-25  8.2173010631342284e-33  2.5794376658846889e-37  5.6689571522143818e-41  8.2246429978558274e-76    7.8977158349411702e-76    9.9999999999999467e-01    4.9197833359022248e-15    1.0000000000000071e+00    5.0263087013563119e-15    1.0000000000015168e+00    1.1551923947094471e-16    3.4013748916290646e-40  1.7186442098081927e-52  1.0218307933769586e-89   3.8459253727690751e-16  3.8459253727690751e-16  3.8459253727690751e-16
1.8251834943190388e-12  1.1094022995337042e-24  2.2724120572745101e-40  4.4975816288047586e-37  3.0434199295085346e-54  6.6699630552626427e-77  6.6627563928964089e-91   9.9999999999999967e-01  8.5597783949928198e-17  1.0000000000000020e+00  3.6807437144073497e-17  1.0000000000018252e+00  6.2231955656660953e-17  0.0000000000000000e+00  1.1094022995337044e-24  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000006091e+00  6.0948701600069838e-13  1.0000000000006091e+00  6.0703314242789153e-13  1.0000000000006091e+00  1.2160760692187397e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3644682097510311e-16  1.0000000000000020e+00  3.6807437144073497e-17  1.0000000000018259e+00  7.2836577043175493e-16  1.1094023324029088e-24  3.2869204401862277e-32  4.4992238740743657e-37  1.6422452696071172e-40  -3.9220544601414812e-75   3.9887540906941082e-75    1.0000000000000009e+00    1.3068431110376004e-15    1.0000000000000009e+00    1.1470304617692300e-15    1.0000000000018252e+00    6.2231955656660953e-17    4.9267365020187408e-40  2.9960098721773388e-52  2.5443657543125222e-89   3.8459253727694705e-16  3.8459253727694705e-16  3.8459253727694705e-16
2.1963853724165516e-12  1.6068310019025864e-24  5.6945907870094010e-41  7.8397390184470398e-37  2.5812705583067603e-53  1.3844823914819349e-76  7.9603834267792521e-91   9.9999999999999967e-01  6.7909099764365231e-17  1.0000000000000020e+00  4.1538345264598216e-17  1.0000000000021965e+00  8.4651547962748639e-17  0.0000000000000000e+00  1.6068310019025864e-24  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000007327e+00  7.3314817225975522e-13  1.0000000000007327e+00  7.3070725646301340e-13  1.0000000000007327e+00  1.4636333841178437e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  6.7909099764365231e-17  1.0000000000000020e+00  4.1538345264598216e-17  1.0000000000021965e+00  8.4651547962748639e-17  1.6068310101198875e-24  8.2173011003299623e-33  7.8409283122929725e-37  1.1892938459329150e-40  -4.8965058775485755e-75   5.0349541166967696e-75    1.0000000000000009e+00    1.2891544268520374e-15    1.0000000000000009e+00    1.1517613698897547e-15    1.0000000000021965e+00    8.4651547962748639e-17    7.1357636780245747e-40  5.2223374764434280e-52  6.3897870981955045e-89   3.8459253727699463e-16  3.8459253727699463e-16  3.8459253727699463e-16
2.6430814869741027e-12  2.3268141639242903e-24  1.3716142488098932e-40  1.3661216005654698e-36  1.6692646314769402e-53  3.0248311156371397e-76  2.0351235877253609e-90   9.9999999999999956e-01  3.1459342629685878e-17  1.0000000000000020e+00  8.0509461573842241e-17  1.0000000000026430e+00  1.1196880420352813e-16  0.0000000000000000e+00  2.3268141639242903e-24  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000008815e+00  8.8192971141959468e-13  1.0000000000008815e+00  8.7943817064647512e-13  1.0000000000008815e+00  1.7613678820660698e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9562959832829776e-17  1.0000000000000020e+00  8.0509461573842241e-17  1.0000000000026426e+00  3.3212040564653451e-16  2.3268141639242903e-24  1.3716142488098932e-40  1.3661216005654598e-36  1.0006175016530965e-50  3.0248311229127139e-76    7.2755537781266873e-85    9.9999999999999956e-01    3.1459342629685878e-17    1.0000000000000020e+00    8.0509461573842241e-17    1.0000000000026430e+00    1.1196880420352813e-16    1.0333131213700037e-39  9.1002257666100057e-52  1.6457719144802307e-88   3.8459253727705187e-16  3.8459253727705187e-16  3.8459253727705187e-16
3.1806256927941190e-12  3.3701111286170873e-24  2.6662323424418178e-40  2.3812970778420153e-36  5.0261057226602773e-53  6.1154916804824048e-76  1.1842511565358553e-89   9.9999999999999967e-01  7.4284678899524435e-17  1.0000000000000020e+00  4.0213275746727764e-17  1.0000000000031806e+00  7.6950899309718983e-17  0.0000000000000000e+00  3.3701111286170873e-24  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000010607e+00  1.0611144293131617e-12  1.0000000000010607e+00  1.0586684630068025e-12  1.0000000000010607e+00  2.1197828923199642e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  8.1389374080060075e-16  1.0000000000000020e+00  4.0213275746727764e-17  1.0000000000031799e+00  5.8918291546537499e-16  3.3701111286170881e-24  4.6806073501974787e-40  2.3812970778420119e-36  3.2906948303886415e-51  6.1154916851983831e-76    4.7160967444021320e-85    9.9999999999999967e-01    7.4284678899524435e-17    1.0000000000000020e+00    4.0213275746727764e-17    1.0000000000031806e+00    7.6950899309718983e-17    1.4966300465696597e-39  1.5862657377713426e-51  4.0791362595142454e-88   3.8459253727712080e-16  3.8459253727712080e-16  3.8459253727712080e-16
3.8274944785163149e-12  4.8811698148683092e-24  3.4493960436539991e-40  4.1508149655530998e-36  4.3697303462104339e-52  1.3177012104091191e-75  2.7499928294302650e-89   9.9999999999999967e-01  7.0664495272612557e-18  1.0000000000000020e+00  1.4039074481946828e-16  1.0000000000038276e+00  2.2301992829691364e-17  0.0000000000000000e+00  4.8811698148683092e-24  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000012765e+00  1.2768745670709199e-12  1.0000000000012765e+00  1.2743956415248603e-12  1.0000000000012765e+00  2.5510481639908552e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.0395585293525440e-16  1.0000000000000022e+00  8.1653860105563037e-17  1.0000000000038274e+00  1.9974261209533993e-16  4.8811698230856105e-24  8.2173009960072587e-33  4.1511762446937332e-36  3.6127914063304532e-40  -7.9662028131988518e-74   8.0979729342397609e-74    1.0000000000000009e+00    1.2283117766149335e-15    1.0000000000000009e+00    1.2506137694446249e-15    1.0000000000038276e+00    2.2301992829691364e-17    2.1676749045302888e-39  2.7650021994804959e-51  1.0436947591817069e-87   3.8459253727720378e-16  3.8459253727720378e-16  3.8459253727720378e-16
4.6059220411450943e-12  7.0685115270532248e-24  4.9601578920484049e-40  7.2333526234220402e-36  7.2697024449264862e-52  2.8111787532482283e-75  1.2731303398289109e-88   9.9999999999999956e-01  2.0367241334934521e-17  1.0000000000000020e+00  7.8193932136323193e-17  1.0000000000046059e+00  9.8561173471257716e-17  0.0000000000000000e+00  7.0685115270532248e-24  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000015359e+00  1.5363062542349567e-12  1.0000000000015359e+00  1.5338059368899799e-12  1.0000000000015359e+00  3.0698901465200116e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3138954379745017e-16  1.0000000000000018e+00  3.0023853706135453e-16  1.0000000000046054e+00  3.4552803637880489e-16  7.0685115352705254e-24  8.2173011022786826e-33  7.2338757983714853e-36  5.2317494944588404e-40  -2.0154396488143573e-73   2.0435514363468385e-73    1.0000000000000009e+00    1.3119003882152533e-15    1.0000000000000009e+00    1.1884169567614797e-15    1.0000000000046059e+00    9.8561173471257716e-17    3.1390497577394651e-39  4.8183856631542794e-51  2.6565066324413043e-87   3.8459253727730352e-16  3.8459253727730352e-16  3.8459253727730352e-16
5.5426645206631182e-12  1.0237358217561334e-23  7.7254680595194853e-40  1.2607520483999330e-35  2.5114380989776272e-52  5.5575421666583504e-75  4.9066799900023906e-89   9.9999999999999956e-01  4.8748969858002822e-17  1.0000000000000020e+00  6.3890127253453927e-17  1.0000000000055425e+00  1.1263909711145675e-16  0.0000000000000000e+00  1.0237358217561333e-23  0.0000000000000000e+00   1.2607520483999330e-35  0.0000000000000000e+00   5.5575421666583013e-75  1.0000000000018481e+00  1.8485700849707435e-12  1.0000000000018481e+00  1.8461427354739637e-12  1.0000000000018481e+00  3.6944907758397822e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  6.2273332604512832e-17  1.0000000000000020e+00  6.3890127253453927e-17  1.0000000000055427e+00  1.0940550781357456e-16  1.0237358225778635e-23  8.2173013788096995e-33  1.2608278200719178e-35  7.5771671984862973e-40  -5.1030579463863117e-73   5.1586333680528949e-73    1.0000000000000007e+00    1.1589719944831594e-15    1.0000000000000007e+00    1.2683775022967340e-15    1.0000000000055425e+00    1.1263909711145675e-16    4.5463003823942144e-39  8.3983012668951643e-51  6.5104865741510432e-87   3.8459253727742358e-16  3.8459253727742358e-16  3.8459253727742358e-16
6.6699196630301151e-12  1.4825881486640229e-23  1.8917683798071450e-39  2.1972461032123955e-35  2.1762722231644356e-52  1.1822129441394189e-74  2.1148306992403327e-88   9.9999999999999967e-01  1.6435979264551910e-17  1.0000000000000022e+00  1.2535835247074318e-16  1.0000000000066700e+00  3.0772029272779438e-17  0.0000000000000000e+00  1.4825881486640232e-23  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000022240e+00  2.2243482658157657e-12  1.0000000000022240e+00  2.2219036752323341e-12  1.0000000000022240e+00  4.4460298964431748e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.6435979264551910e-17  1.0000000000000024e+00  3.4740295739577451e-16  1.0000000000066696e+00  4.7486123912284205e-16  1.4825881494857531e-23  8.2173001838624526e-33  2.1973558367789438e-35  1.0973356654830035e-39  -1.2901916259154091e-72   1.3020137553568034e-72    1.0000000000000009e+00    1.2376813063522241e-15    1.0000000000000009e+00    1.2069092770794447e-15    1.0000000000066700e+00    3.0772029272779438e-17    6.5840140555132980e-39  1.4636606062408296e-50  1.6548745437159183e-86   3.8459253727756818e-16  3.8459253727756818e-16  3.8459253727756818e-16
8.0264335222571747e-12  2.1470017193699260e-23  1.4748422861021075e-41  3.8290987371702485e-35  5.7357404290691626e-51  2.4924256458133945e-74  2.6375793926233117e-88   9.9999999999999967e-01  8.0584013190915158e-17  1.0000000000000020e+00  3.9027708009965279e-17  1.0000000000080265e+00  6.9465997281565775e-17  0.0000000000000000e+00  2.1470017193699260e-23  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000026761e+00  2.6764952294770559e-12  1.0000000000026761e+00  2.6740441494041421e-12  1.0000000000026761e+00  5.3503173342762726e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.9160631565343081e-16  1.0000000000000022e+00  1.8301689691506603e-16  1.0000000000080262e+00  1.5257860764346553e-16  2.1470017201916562e-23  8.2173020608824092e-33  3.8292576472197166e-35  1.5891004946865618e-39  -3.2609027273145420e-72   3.2858269837726756e-72    1.0000000000000009e+00    1.3018293402785874e-15    1.0000000000000009e+00    1.1492507326351218e-15    1.0000000000080265e+00    6.9465997281565775e-17    9.5346030300301595e-39  2.5506929680189750e-50  4.1874033116502107e-86   3.8459253727774203e-16  3.8459253727774203e-16  3.8459253727774203e-16
9.6588322411587091e-12  3.1092588906877804e-23  2.5417523268715232e-39  6.6731877971917039e-35  1.0914737143791406e-51  5.1978788060035618e-74  1.8226729791291613e-88   9.9999999999999967e-01  7.1261015445310478e-17  1.0000000000000020e+00  4.1460632642879630e-17  1.0000000000096589e+00  8.1221919660084807e-17  0.0000000000000000e+00  3.1092588906877804e-23  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000032203e+00  3.2207172331505620e-12  1.0000000000032203e+00  3.2182730431507611e-12  1.0000000000032203e+00  6.4385461870914726e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  4.8385049686726776e-16  1.0000000000000020e+00  4.1460632642879630e-17  1.0000000000096596e+00  7.4735573443517871e-16  3.1092588939747007e-23  3.2869204966803898e-32  6.6736480599660800e-35  4.6026277437598461e-39  -1.6533879488694578e-71   1.6585858276754613e-71    1.0000000000000009e+00    1.2925063425329827e-15    1.0000000000000009e+00    1.1516836572680362e-15    1.0000000000096589e+00    8.1221919660084807e-17    1.3807883297934917e-38  4.4452370240118368e-50  1.0538651215358145e-85   3.8459253727795132e-16  3.8459253727795132e-16  3.8459253727795132e-16
1.1623224686798494e-11  4.5025704005793916e-23  2.0445782030964224e-39  1.1628904892779849e-34  6.4146754015213527e-51  1.0587015418798106e-73  6.6122882425232175e-87   9.9999999999999956e-01  2.3187171875437890e-17  1.0000000000000020e+00  5.6854074829450080e-17  1.0000000000116229e+00  8.0041246704887963e-17  0.0000000000000000e+00  4.5025704005793916e-23  6.5790994051861125e-17   6.5790994051861125e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000000038749e+00  3.8753676769284465e-12  1.0000000000038749e+00  3.8729588531772256e-12  1.0000000000038749e+00  7.7481044855007471e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  4.2090203797462474e-16  1.0000000000000018e+00  1.6519053009558123e-16  1.0000000000116225e+00  5.2413045655495057e-16  4.5025704014011215e-23  8.2172970923167515e-33  1.1629238149935124e-34  3.3325715527493916e-39  -2.0821474923262419e-71   2.0927345077450392e-71    1.0000000000000007e+00    1.1334101965005945e-15    1.0000000000000007e+00    1.2754135547207378e-15    1.0000000000116229e+00    8.0041246704887963e-17    1.9995429372627366e-38  7.7464079237925221e-50  2.6210303252655699e-85   3.8459253727820312e-16  3.8459253727820312e-16  3.8459253727820312e-16
1.3987131026472414e-11  6.5204070819184392e-23  9.4630882811651389e-39  2.0265631171415017e-34  1.9612881467157909e-50  2.2925335742168319e-73  1.0690083680443961e-86   9.9999999999999967e-01  7.5914038447945576e-17  1.0000000000000020e+00  4.0338534351067943e-17  1.0000000000139870e+00  7.5446798365638021e-17  0.0000000000000000e+00  6.5204070819184404e-23  8.2238742564826406e-17   8.2238742564826406e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000046629e+00  4.6633456843714933e-12  1.0000000000046629e+00  4.6608979634469813e-12  1.0000000000046629e+00  9.3240216032135496e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.9795864337297686e-16  1.0000000000000022e+00  1.8170607057396338e-16  1.0000000000139864e+00  5.9068701640945589e-16  6.5204070827401709e-23  8.2173073062219355e-33  2.0266113778486356e-34  4.8260707133743529e-39  -5.2584775566475734e-71   5.2814028923897407e-71    1.0000000000000009e+00    1.2971593655356177e-15    1.0000000000000009e+00    1.1505615589762244e-15    1.0000000000139870e+00    7.5446798365638021e-17    2.8956424347619169e-38  1.3499623624373531e-49  6.7213386241068421e-85   3.8459253727850619e-16  3.8459253727850619e-16  3.8459253727850619e-16
1.6831803533309551e-11  9.4427347928493677e-23  1.1231503261373929e-38  3.5317891743539504e-34  1.7505509895823027e-51  4.8168347218739855e-73  1.7448659907398206e-86   9.9999999999999967e-01  7.8906888375391763e-17  1.0000000000000020e+00  3.9600785404809501e-17  1.0000000000168319e+00  7.1716199491933398e-17  0.0000000000000000e+00  9.4427347928493689e-23  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000056113e+00  5.6117011848562289e-12  1.0000000000056113e+00  5.6092512088307359e-12  1.0000000000056113e+00  1.1220508304477116e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.5416001901215521e-16  1.0000000000000018e+00  2.6164539032984080e-16  1.0000000000168316e+00  1.5032840543309791e-16  9.4427347961362885e-23  3.2869197071020065e-32  3.5319289549083135e-34  1.3978055436315724e-38  -2.6610481729262405e-70   2.6658650076481146e-70    1.0000000000000009e+00    1.3001522154630639e-15    1.0000000000000009e+00    1.1498238100299660e-15    1.0000000000168319e+00    7.1716199491933398e-17    4.1934166388632153e-38  2.3526443673052565e-49  1.6979032121549786e-84   3.8459253727887089e-16  3.8459253727887089e-16  3.8459253727887089e-16
2.0255019392306665e-11  1.3674221671828703e-22  1.9385827547933998e-39  6.1546309413288864e-34  3.5207406671583408e-50  1.0194855054609276e-72  3.6850227515116871e-86   9.9999999999999967e-01  9.4055425831095228e-17  1.0000000000000020e+00  3.5788191062147015e-17  1.0000000000202549e+00  5.2755067693567441e-17  0.0000000000000000e+00  1.3674221671828703e-22  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000067522e+00  6.7525815134984954e-12  1.0000000000067522e+00  6.7501202015298900e-12  1.0000000000067522e+00  1.3502701715028385e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.4055425831095228e-17  1.0000000000000022e+00  1.8625641386288429e-16  1.0000000000202554e+00  4.9684427754363005e-16  1.3674221671828703e-22  1.9385827547933998e-39  6.1546309413289155e-34  2.8727605979087252e-48  1.0194854111422465e-72    9.4318717973241577e-80    9.9999999999999967e-01    9.4055425831095228e-17    1.0000000000000020e+00    3.5788191062147015e-17    1.0000000000202549e+00    5.2755067693567441e-17    6.0725743036350866e-38  4.0998079960033738e-49  4.3045462144075729e-84   3.8459253727930969e-16  3.8459253727930969e-16  3.8459253727930969e-16
2.4374441501222218e-11  1.9802378557199020e-22  1.2073991247593536e-38  1.0725662733392639e-33  5.7390115981308084e-50  2.1300239541366541e-72  4.6551570450120990e-85   9.9999999999999956e-01  3.2362986119766320e-17  1.0000000000000020e+00  1.8145103871863596e-17  1.0000000000243745e+00  1.7153651493340139e-16  0.0000000000000000e+00  1.9802378557199017e-22  4.9343245538895844e-17   4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000081253e+00  8.1257546802176401e-12  1.0000000000081253e+00  8.1232979716812173e-12  1.0000000000081253e+00  1.6249052651898857e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.2362986119766320e-17  1.0000000000000018e+00  2.0389950105316770e-16  1.0000000000243738e+00  4.9459729984169256e-16  1.9802378557199020e-22  1.2073991247593536e-38  1.0725662733392547e-33  9.2944649540599368e-48  2.1300244985727560e-72    5.4443656748560591e-79    9.9999999999999956e-01    3.2362986119766320e-17    1.0000000000000020e+00    1.8145103871863596e-17    1.0000000000243745e+00    1.7153651493340139e-16    8.7940226523838701e-38  7.1447268823479855e-49  1.0843069179216917e-83   3.8459253727983779e-16  3.8459253727983779e-16  3.8459253727983779e-16
2.9331662783900365e-11  2.8676540594022757e-22  2.6007398874854275e-38  1.8691245505006986e-33  3.8236211463661240e-49  4.3467446490702550e-72  7.7534280993797906e-85   9.9999999999999956e-01  4.2992503928462883e-17  1.0000000000000020e+00  6.2033216334779369e-17  1.0000000000293314e+00  1.0502572026324225e-16  0.0000000000000000e+00  2.8676540594022762e-22  0.0000000000000000e+00   1.8691245505006990e-33  0.0000000000000000e+00   4.3467446490710301e-72  1.0000000000097777e+00  9.7782212595875320e-12  1.0000000000097777e+00  9.7757978096457628e-12  1.0000000000097777e+00  1.9553797024628370e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.6503710885349420e-16  1.0000000000000020e+00  6.2033216334779369e-17  1.0000000000293319e+00  3.3906348958682039e-16  2.8676540594844493e-22  8.2173377816853755e-33  1.8691457754044570e-33  2.1224903757954391e-38  -2.1379446993714190e-69   2.1422914440204901e-69    1.0000000000000007e+00    1.1532155285536194e-15    1.0000000000000007e+00    1.2702344132154084e-15    1.0000000000293314e+00    1.0502572026324225e-16    1.2734942259613427e-37  1.2450870963990413e-48  2.6993760197864382e-83   3.8459253728047326e-16  3.8459253728047326e-16  3.8459253728047326e-16
3.5297073027306577e-11  4.1527423618217329e-22  1.7450339295127874e-39  3.2572462193680086e-33  1.3248653087964775e-49  9.3166481622345211e-72  2.2459367299053085e-85   9.9999999999999967e-01  7.8902882015408967e-17  1.0000000000000020e+00  3.9671202818683478e-17  1.0000000000352971e+00  7.1790623265790165e-17  0.0000000000000000e+00  4.1527423618217329e-22  3.2895497025930562e-17   3.2895497025930556e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000117664e+00  1.1766777629371737e-11  1.0000000000117664e+00  1.1764327586935190e-11  1.0000000000117664e+00  2.3530661127097079e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.8992518447792462e-16  1.0000000000000024e+00  4.0441800703137914e-16  1.0000000000352975e+00  5.1587983311585281e-16  4.1527423621504247e-22  3.2869174782726732e-32  3.2573076923038249e-33  6.1472935816126487e-38  -1.0803271702368490e-68   1.0812588350530724e-68    1.0000000000000009e+00    1.3001482091030811e-15    1.0000000000000009e+00    1.1498942274438401e-15    1.0000000000352971e+00    7.1790623265790165e-17    1.8441880747606058e-37  2.1697618857598161e-48  6.8868035889586834e-83   3.8459253728123806e-16  3.8459253728123806e-16  3.8459253728123806e-16
4.2475715525368941e-11  6.0137283230806845e-22  6.8194003507881161e-40  5.6762800653755062e-33  4.0531037738534989e-49  2.0258080040883389e-71  5.5825048045342269e-84   9.9999999999999967e-01  2.7336523641278486e-17  1.0000000000000020e+00  1.3598563645697273e-16  1.0000000000424758e+00  2.3731896468214053e-18  0.0000000000000000e+00  6.0137283230806845e-22  4.9343245538895844e-17   4.9343245538895837e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000141591e+00  1.4159478725685500e-11  1.0000000000141591e+00  1.4156983935173689e-11  1.0000000000141591e+00  2.8316684705464114e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.3835882610379413e-16  1.0000000000000022e+00  8.6058968468058574e-17  1.0000000000424760e+00  2.1967141527820991e-16  6.0137283231628572e-22  8.2172704314762196e-33  5.6762355548445240e-33  4.4510530982637344e-38  1.3663569193951270e-68    1.3643311113910382e-68    9.9999999999996847e-01    3.1169930468325623e-14    1.0000000000000333e+00    3.1172303657972444e-14    1.0000000000424758e+00    2.3731896468214053e-18    2.6706318598572741e-37  3.7811621385829902e-48  1.7696640302480299e-82   3.8459253728215837e-16  3.8459253728215837e-16  3.8459253728215837e-16
5.1114334834401653e-11  8.7085668829026638e-22  5.0103710460367207e-38  9.8916364802782623e-33  4.0606236982218314e-50  4.2023329841012682e-71  6.3368807631608350e-84   9.9999999999999967e-01  9.5029032104276933e-18  1.0000000000000020e+00  1.4031737625133629e-16  1.0000000000511142e+00  1.9792170578392943e-17  0.0000000000000000e+00  8.7085668829026638e-22  -1.6447748512965281e-17  1.6447748512965290e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000170386e+00  1.7038935328732874e-11  1.0000000000170386e+00  1.7036454040101702e-11  1.0000000000170386e+00  3.4075611413439501e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.2052520567294335e-16  1.0000000000000022e+00  8.1727228673695018e-17  1.0000000000511140e+00  2.0225243434663837e-16  8.7085668829848356e-22  8.2172258136985788e-33  9.8915720239351904e-33  6.4456343071897542e-38  3.4471236521127253e-68    3.4429213191286247e-68    9.9999999999996536e-01    3.4296388557706911e-14    1.0000000000000364e+00    3.4276596387128517e-14    1.0000000000511142e+00    1.9792170578392943e-17    3.8673805865400883e-37  6.5891535964015298e-48  4.4416469605313200e-82   3.8459253728326583e-16  3.8459253728326583e-16  3.8459253728326583e-16
6.1509857885805039e-11  1.2611206166241553e-21  1.1712710339164500e-37  1.7237848106362364e-32  2.2870089953569452e-49  8.6350619311217555e-71  2.3721800941398050e-84   9.9999999999999967e-01  8.7054223434428948e-17  1.0000000000000020e+00  3.7627213500193103e-17  1.0000000000615099e+00  6.1595292528279803e-17  0.0000000000000000e+00  1.2611206166241551e-21  4.9343245538895844e-17   4.9343245538895825e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000205038e+00  2.0504240984513139e-11  1.0000000000205038e+00  2.0501784834724489e-11  1.0000000000205038e+00  4.1006025819237626e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.3968079028086700e-17  1.0000000000000020e+00  3.7627213500193103e-17  1.0000000000615095e+00  3.8249391732178283e-16  1.2611206166241551e-21  7.0951992739921002e-38  1.7237848106362427e-32  6.3177655351627084e-47  8.6350558927282276e-71    6.0383937650956146e-77    9.9999999999999967e-01    8.7054223434428948e-17    1.0000000000000020e+00    3.7627213500193103e-17    1.0000000000615099e+00    6.1595292528279803e-17    5.6005005822204674e-37  1.1482713580650443e-47  1.1095623827528866e-81   3.8459253728459846e-16  3.8459253728459846e-16  3.8459253728459846e-16
7.4019599969156214e-11  1.8262582463838853e-21  1.4566871828122641e-37  3.0039409888915177e-32  7.6160819775222163e-49  1.8723996911433615e-70  7.7413313751032224e-83   9.9999999999999956e-01  2.4561308286358161e-17  1.0000000000000020e+00  7.9630113108834752e-17  1.0000000000740197e+00  1.0419142139519292e-16  0.0000000000000000e+00  1.8262582463838853e-21  -1.6447748512965281e-17  1.6447748512965312e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000246738e+00  2.4674238071775968e-11  1.0000000000246738e+00  2.4671740512316968e-11  1.0000000000246738e+00  4.9345756539488012e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.9748329663867315e-16  1.0000000000000020e+00  7.9630113108834752e-17  1.0000000000740195e+00  1.1785318352983839e-16  1.8262582463921025e-21  8.2173213787063999e-33  3.0039545059178530e-32  1.3517026335165074e-37  -2.1907641153714413e-67   2.1926365150625839e-67    1.0000000000000009e+00    1.3077063212638297e-15    1.0000000000000009e+00    1.1898531377339914e-15    1.0000000000740197e+00    1.0419142139519292e-16    8.1102158167723481e-37  2.0010266781258929e-47  2.8472001354619316e-81   3.8459253728620222e-16  3.8459253728620222e-16  3.8459253728620222e-16
8.9073546386104582e-11  2.6446533028086808e-21  2.8851368528203816e-37  5.2348137292993026e-32  1.3896173089064280e-48  3.8108966023359772e-70  1.5726505621001626e-82   9.9999999999999967e-01  9.2858600097696811e-17  1.0000000000000020e+00  3.6174250302185647e-17  1.0000000000890736e+00  5.4337952667004489e-17  0.0000000000000000e+00  2.6446533028086804e-21  1.6447748512965281e-17   1.6447748512965229e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000296918e+00  2.9692230496082674e-11  1.0000000000296918e+00  2.9689769994880559e-11  1.0000000000296918e+00  5.9381778446358302e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.2858600097696811e-17  1.0000000000000020e+00  3.6174250302185647e-17  1.0000000000890736e+00  5.4337952667004489e-17  2.6446533028168976e-21  8.2170880654811375e-33  5.2348333036659100e-32  1.9574366607518127e-37  -5.5294733571804411e-67   5.5332842537827786e-67    1.0000000000000009e+00    1.3141039271853690e-15    1.0000000000000009e+00    1.1463972749273421e-15    1.0000000000890736e+00    5.4337952667004489e-17    1.1744619956322705e-36  3.4870864482990966e-47  7.0786401458195335e-81   3.8459253728813207e-16  3.8459253728813207e-16  3.8459253728813207e-16
1.0718913192051264e-10  3.8297727741854471e-21  1.2169371114659227e-37  9.1223687579108412e-32  1.2931234694328384e-47  8.0059585956830246e-70  3.5466786572436922e-82   9.9999999999999956e-01  4.0284311754515880e-17  1.0000000000000020e+00  2.0069876218691081e-17  1.0000000001071891e+00  1.6169041695182435e-16  0.0000000000000000e+00  3.8297727741854471e-21  8.2238742564826406e-17   8.2238742564826320e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000357303e+00  3.5730791975033014e-11  1.0000000000357303e+00  3.5728329269943304e-11  1.0000000000357303e+00  7.1458677155766468e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.6232891667954720e-16  1.0000000000000020e+00  2.0069876218691081e-17  1.0000000001071887e+00  2.8239879289823827e-16  3.8297727742183165e-21  3.2869333462625852e-32  9.1224254499364426e-32  5.6692025600071592e-37  -2.7918963377319998e-66   2.7926969335915677e-66    1.0000000000000009e+00    1.3725519413047038e-15    1.0000000000000009e+00    1.0901531484064655e-15    1.0000000001071891e+00    1.6169041695182435e-16    1.7007607652516018e-36  6.0767183115310865e-47  1.7879231669193136e-80   3.8459253729045442e-16  3.8459253729045442e-16  3.8459253729045442e-16
1.2898902612533082e-10  5.5459788251271598e-21  1.2286563570321408e-37  1.5897009129917277e-31  2.4068119275762243e-47  1.7364814116793608e-69  6.3160535020439105e-83   9.9999999999999956e-01  1.5355015086932687e-17  1.0000000000000020e+00  7.7448394751016010e-17  1.0000000001289890e+00  9.2803409837948694e-17  0.0000000000000000e+00  5.5459788251271598e-21  -3.2895497025930562e-17  3.2895497025930723e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000429969e+00  4.2997368076482754e-11  1.0000000000429969e+00  4.2994863492448912e-11  1.0000000000429969e+00  8.5992009524326741e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  4.5944422493699531e-16  1.0000000000000018e+00  2.9949299967604733e-16  1.0000000001289888e+00  1.2924119508708261e-16  5.5459788251353773e-21  8.2174290025446785e-33  1.5897050178406633e-31  4.1048489358027649e-37  -3.5220253695584190e-66   3.5237618509700985e-66    1.0000000000000009e+00    1.3169126144632552e-15    1.0000000000000009e+00    1.1876714193761725e-15    1.0000000001289890e+00    9.2803409837948694e-17    2.4629093543553546e-36  1.0589535348961963e-46  4.5885597341859200e-80   3.8459253729324916e-16  3.8459253729324916e-16  3.8459253729324916e-16
1.5522253574270480e-10  8.0312495500127341e-21  2.2695914355754612e-39  2.7702744350588709e-31  2.1088860664085893e-47  3.4789137025001479e-69  1.8450803708410514e-81   9.9999999999999967e-01  7.6139663480973498e-17  1.0000000000000020e+00  4.0426026089812190e-17  1.0000000001552225e+00  7.5308665071354346e-17  0.0000000000000000e+00  8.0312495500127341e-21  3.2895497025930562e-17   3.2895497025930285e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000517415e+00  5.1741909180016438e-11  1.0000000000517415e+00  5.1739461145975154e-11  1.0000000000517415e+00  1.0348092623678175e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.0920657086852045e-16  1.0000000000000022e+00  1.8161857883521913e-16  1.0000000001552225e+00  7.5308665071354346e-17  8.0312495500456028e-21  3.2868700570361038e-32  2.7702863236964392e-31  1.1888637568494375e-36  -1.7781319718069901e-65   1.7784798631772400e-65    1.0000000000000009e+00    1.2973849905686457e-15    1.0000000000000009e+00    1.1506490507149687e-15    1.0000000001552225e+00    7.5308665071354346e-17    3.5665912668323703e-36  1.8453734789797370e-46  1.1318329138516431e-79   3.8459253729661222e-16  3.8459253729661222e-16  3.8459253729661222e-16
1.8679135990207848e-10  1.1630211124660421e-20  5.4602747356748032e-37  4.8275803538315641e-31  1.9784077946966949e-47  7.3965852648263169e-69  7.3764645920456462e-82   9.9999999999999956e-01  4.3257309503220955e-17  1.0000000000000020e+00  2.0805532616798246e-17  1.0000000001867912e+00  1.5798176280501212e-16  0.0000000000000000e+00  1.1630211124660421e-20  8.2238742564826406e-17   8.2238742564825925e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000000622642e+00  6.2264681147362156e-11  1.0000000000622642e+00  6.2262216204931101e-11  1.0000000000622642e+00  1.2452689735229324e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.2287650527187294e-16  1.0000000000000018e+00  2.0123907230823305e-16  1.0000000001867915e+00  3.8002636773004342e-16  1.1630211124660421e-20  5.4602747356748032e-37  4.8275803538315623e-31  1.5537823009363518e-46  7.3965906793914845e-69    5.4145644299404084e-75    9.9999999999999956e-01    4.3257309503220955e-17    1.0000000000000020e+00    2.0805532616798246e-17    1.0000000001867912e+00    1.5798176280501212e-16    5.1648512687984469e-36  3.2158145191583898e-46  2.8759360836398300e-79   3.8459253730065923e-16  3.8459253730065923e-16  3.8459253730065923e-16
2.2478058335487300e-10  1.6841988161627357e-20  5.5134521145267211e-37  8.4127532305362847e-31  2.5777869698360426e-47  1.5073809284070512e-68  8.8712233803588012e-81   9.9999999999999956e-01  5.1722878517845513e-17  1.0000000000000020e+00  6.4266004165281315e-17  1.0000000002247804e+00  1.1598888268312683e-16  0.0000000000000000e+00  1.6841988161627357e-20  0.0000000000000000e+00   8.4127532305362847e-31  0.0000000000000000e+00   1.5073809284061642e-68  1.0000000000749274e+00  7.4927893431805714e-11  1.0000000000749274e+00  7.4925463484277185e-11  1.0000000000749274e+00  1.4985313487147796e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  5.9299423944670142e-17  1.0000000000000020e+00  6.4266004165281315e-17  1.0000000002247802e+00  3.3803348760815811e-16  1.6841988161635576e-20  8.2177528393534558e-33  8.4127656961116756e-31  1.2465575390702324e-36  -5.6614637380317317e-65   5.6629711189601381e-65    1.0000000000000007e+00    1.1619459031430021e-15    1.0000000000000007e+00    1.2680016253849065e-15    1.0000000002247804e+00    1.1598888268312683e-16    7.4793452150622665e-36  5.6040194044756018e-46  7.1546978988583985e-79   3.8459253730552936e-16  3.8459253730552936e-16  3.8459253730552936e-16
2.7049597304631314e-10  2.4389205770600359e-20  4.7146725606377893e-37  1.4660358826507323e-30  1.2396163835634590e-46  3.2763684249027514e-68  8.7353615200410978e-80   9.9999999999999967e-01  3.7465129225224364e-19  1.0000000000000020e+00  1.4277959990444054e-16  1.0000000002704961e+00  3.2131948734177143e-17  0.0000000000000000e+00  2.4389205770600359e-20  4.9343245538895844e-17   4.9343245538894377e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000901659e+00  9.0166207458768480e-11  1.0000000000901659e+00  9.0163733585468154e-11  1.0000000000901659e+00  1.8033016308884156e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.1064765117026341e-16  1.0000000000000022e+00  7.9265005020590752e-17  1.0000000002704965e+00  4.7622115858423978e-16  2.4389205770608577e-20  8.2178327173088436e-33  1.4660340774868664e-30  1.8051638657326363e-36  1.4294022442764609e-64    1.4290746074339698e-64    9.9999999999991918e-01    8.0491543936616105e-14    1.0000000000000826e+00    8.0459411987881920e-14    1.0000000002704961e+00    3.2131948734177143e-17    1.0830983119594198e-35  9.7657607538830277e-46  1.8381170956600246e-78   3.8459253731139000e-16  3.8459253731139000e-16  3.8459253731139000e-16
3.2550885998350564e-10  3.5318503040088970e-20  2.0154575550342803e-36  2.5547684567369946e-30  3.1554826761429615e-47  6.5249593301019018e-68  1.3830794821286966e-79   9.9999999999999956e-01  2.5664414323515407e-17  1.0000000000000020e+00  5.7331869687055349e-17  1.0000000003255087e+00  8.2996284010570762e-17  0.0000000000000000e+00  3.5318503040088970e-20  -3.2895497025930562e-17  3.2895497025933120e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001085034e+00  1.0850389821787028e-10  1.0000000001085034e+00  1.0850148739467146e-10  1.0000000001085034e+00  2.1700538561254175e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  8.5357888139000241e-17  1.0000000000000018e+00  1.6471273523797596e-16  1.0000000003255085e+00  3.0504088893560207e-16  3.5318503040088970e-20  2.0154575550342803e-36  2.5547684567370136e-30  1.8949084095146461e-44  6.5246981359113701e-68    2.6119420436248781e-72    9.9999999999999956e-01    2.5664414323515407e-17    1.0000000000000020e+00    5.7331869687055349e-17    1.0000000003255087e+00    8.2996284010570762e-17    1.5684566108218093e-35  1.7018176582747737e-45  4.5204988919167108e-78   3.8459253731844247e-16  3.8459253731844247e-16  3.8459253731844247e-16
3.9171014908092606e-10  5.1145414625121229e-20  3.3031050215217038e-36  4.4520308908486067e-30  7.2496505338136008e-46  1.3867430601916755e-67  4.8394315427938601e-79   9.9999999999999956e-01  4.7720021963546239e-17  1.0000000000000020e+00  6.3209190417327430e-17  1.0000000003917100e+00  1.1092921238087367e-16  0.0000000000000000e+00  5.1145414625121223e-20  -3.2895497025930562e-17  3.2895497025935012e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001305704e+00  1.3057093515553244e-10  1.0000000001305704e+00  1.3056850815404674e-10  1.0000000001305704e+00  2.6113966535418410e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  2.8534688542400072e-16  1.0000000000000020e+00  6.3209190417327430e-17  1.0000000003917098e+00  3.3297381730590498e-16  5.1145414625129445e-20  8.2185980240483247e-33  4.4520271053275050e-30  3.7855211023611725e-36  9.1021441721483561e-64    9.1007574290881694e-64    9.9999999999990241e-01    9.7096794632737652e-14    1.0000000000000990e+00    9.7096701542656008e-14    1.0000000003917100e+00    1.1092921238087367e-16    2.2713126768384384e-35  2.9656483212098387e-45  1.1484139659392971e-77   3.8459253732692933e-16  3.8459253732692933e-16  3.8459253732692933e-16
4.7137531341167291e-10  7.4064628106869333e-20  1.0260900280705204e-35  7.7582609542538108e-30  5.1553983272683857e-47  3.0374264881652295e-67  8.9875593669165251e-79   9.9999999999999967e-01  8.2692683058035352e-18  1.0000000000000020e+00  1.4065703466048272e-16  1.0000000004713754e+00  2.1365463892163520e-17  0.0000000000000000e+00  7.4064628106869345e-20  1.6447748512965281e-17   1.6447748512957522e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000001571256e+00  1.5712598716388053e-10  1.0000000001571256e+00  1.5712350676922585e-10  1.0000000001571256e+00  3.1424971597771130e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.2479763908174343e-16  1.0000000000000020e+00  1.4065703466048272e-16  1.0000000004713756e+00  2.4341006881719481e-16  7.4064628106877555e-20  8.2110525498223077e-33  7.7582554723700915e-30  5.4818837192111075e-36  2.2969172300767485e-63    2.2966134874279328e-63    9.9999999999989309e-01    1.0657314109570923e-13    1.0000000000001088e+00    1.0666279793427958e-13    1.0000000004713754e+00    2.1365463892163520e-17    3.2891302173876768e-35  5.1680399659700800e-45  2.9617481134122847e-77   3.8459253733714227e-16  3.8459253733714227e-16  3.8459253733714227e-16
5.6724260684919888e-10  1.0725443493223582e-19  7.9678585828317641e-36  1.3519822887059732e-29  1.5609044621282148e-46  6.0504640685028475e-67  2.9629085363520976e-78   9.9999999999999956e-01  3.4720104589699576e-17  1.0000000000000020e+00  5.9758928159761148e-17  1.0000000005672425e+00  9.4479032749460718e-17  0.0000000000000000e+00  1.0725443493223583e-19  -3.2895497025930562e-17  3.2895497025944084e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001890814e+00  1.8908189599941008e-10  1.0000000001890814e+00  1.8907947854757948e-10  1.0000000001890814e+00  3.7816115250238464e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.6302197872816084e-17  1.0000000000000020e+00  5.9758928159761148e-17  1.0000000005672423e+00  3.1652363767449204e-16  1.0725443493224405e-19  8.2253826536726013e-33  1.3519830825482644e-29  7.9384229115422329e-36  -5.7950033950925252e-63   5.7956084414993789e-63    1.0000000000000007e+00    1.1449431292148561e-15    1.0000000000000007e+00    1.2725087013904268e-15    1.0000000005672425e+00    9.4479032749460718e-17    4.7630537262030376e-35  9.0060111954041326e-45  7.2846681090591699e-77   3.8459253734943213e-16  3.8459253734943213e-16  3.8459253734943213e-16
6.8260718342723792e-10  1.5531709952347080e-19  8.1491469763857358e-36  2.3560094121847693e-29  3.9863607912056347e-46  1.2585181864302410e-66  1.1851527620440008e-78   9.9999999999999956e-01  3.4231468365354126e-17  1.0000000000000020e+00  6.3209455148328595e-19  1.0000000006826071e+00  3.3599373813870840e-17  0.0000000000000000e+00  1.5531709952347080e-19  0.0000000000000000e+00   2.3560094121847693e-29  0.0000000000000000e+00   1.2585181864314262e-66  1.0000000002275362e+00  2.2753662195177868e-10  1.0000000002275362e+00  2.2753421432468742e-10  1.0000000002275362e+00  4.5507083627646610e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.9883543902219283e-16  1.0000000000000022e+00  2.2267669947651457e-16  1.0000000006826073e+00  2.5564397873890213e-16  1.5531709952347083e-19  1.5924977328454712e-35  2.3560094121847822e-29  1.2931809479700373e-43  1.2583590534356023e-66    1.5913299582382072e-70    9.9999999999999956e-01    3.4231468365354126e-17    1.0000000000000020e+00    6.3209455148328595e-19    1.0000000006826071e+00    3.3599373813870840e-17    6.8974648003641524e-35  1.5694175374519508e-44  1.8308527167183268e-76   3.8459253736422160e-16  3.8459253736422160e-16  3.8459253736422160e-16
8.2143435849194222e-10  2.2491756514303190e-19  2.4324594548702807e-35  4.1056618164197346e-29  6.3300710042039131e-46  2.8375009729815716e-66  9.7259963167601199e-78   9.9999999999999956e-01  2.6050913567148225e-17  1.0000000000000020e+00  8.0013186549131172e-17  1.0000000008214343e+00  1.0606410011627940e-16  0.0000000000000000e+00  2.2491756514303195e-19  -3.2895497025930562e-17  3.2895497025971620e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000002738119e+00  2.7381228011094444e-10  1.0000000002738119e+00  2.7380978365801731e-10  1.0000000002738119e+00  5.4762228581356673e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  3.5911782095469520e-16  1.0000000000000018e+00  3.0205779147416249e-16  1.0000000008214338e+00  3.3802510973378324e-16  2.2491756514304018e-19  8.2571741663164110e-33  4.1056601516953456e-29  1.6647243890691940e-35  3.6910729973213610e-62    3.6907892472240637e-62    9.9999999999985845e-01    1.4113539734342456e-13    1.0000000000001432e+00    1.4114035554577079e-13    1.0000000008214343e+00    1.0606410011627940e-16    9.9883463785827354e-35  2.7349201680350045e-44  4.7904767064758039e-76   3.8459253738201889e-16  3.8459253738201889e-16  3.8459253738201889e-16
9.8849590466255860e-10  3.2570749044332668e-19  4.0541596547688035e-37  7.1546720727231745e-29  2.1421825924892836e-45  5.9168939972328244e-66  1.6649073381964413e-77   9.9999999999999967e-01  2.0193197225620010e-17  1.0000000000000020e+00  1.3775684039411757e-16  1.0000000009884960e+00  6.5413407059818964e-18  0.0000000000000000e+00  3.2570749044332668e-19  1.6447748512965281e-17   1.6447748512893735e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000003294993e+00  3.2949966998032109e-10  1.0000000003294993e+00  3.2949718056193176e-10  1.0000000003294993e+00  6.5899662849764798e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.0185140769941130e-16  1.0000000000000020e+00  1.3775684039411757e-16  1.0000000009884960e+00  6.5413407059818964e-18  3.2570749044333491e-19  8.2337559282209098e-33  7.1546744834428521e-29  2.4107196773749528e-35  -9.3132795574833573e-62   9.3138712468830829e-62    1.0000000000000009e+00    1.2414385243132922e-15    1.0000000000000009e+00    1.2479798650192741e-15    1.0000000009884960e+00    6.5413407059818964e-18    1.4464318207328353e-34  4.7659690013719421e-44  1.2054955585283230e-75   3.8459253740343582e-16  3.8459253740343582e-16  3.8459253740343582e-16
1.1895340673703207e-09  4.7166308178304490e-19  4.2196666949132484e-35  1.2467975494597472e-28  2.0925650484003895e-44  1.1626497197013606e-65  7.9216912165282640e-77   9.9999999999999956e-01  3.1328723520306487e-17  1.0000000000000020e+00  1.4157166749445389e-18  1.0000000011895340e+00  2.9913006845361950e-17  0.0000000000000000e+00  4.7166308178304490e-19  0.0000000000000000e+00   1.2467975494597474e-28  0.0000000000000000e+00   1.1626497196934390e-65  1.0000000003965119e+00  3.9651234715786742e-10  1.0000000003965119e+00  3.9650993741165343e-10  1.0000000003965119e+00  7.9302206252491587e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.5337332844533778e-16  1.0000000000000018e+00  2.2062888825008677e-16  1.0000000011895338e+00  1.9213159807966935e-16  4.7166308178305308e-19  8.2273989305948849e-33  1.2467978985605641e-28  3.4910081663308652e-35  -2.3502772747571439e-61   2.3503935397291132e-61    1.0000000000000007e+00    1.0788943011048501e-15    1.0000000000000007e+00    1.3308519128752434e-15    1.0000000011895340e+00    2.9913006845361950e-17    2.0946048530453808e-34  8.3053400788560727e-44  2.9448728318518067e-75   3.8459253742920835e-16  3.8459253742920835e-16  3.8459253742920835e-16
1.4314589375234814e-09  6.8302403974192607e-19  1.6226399017656084e-36  2.1727116732005755e-28  3.7672037149681366e-46  2.5903575378430769e-65  5.5755462623818836e-77   9.9999999999999967e-01  1.2816885885160957e-17  1.0000000000000020e+00  1.3954901645555600e-16  1.0000000014314590e+00  1.5709828107879395e-17  0.0000000000000000e+00  6.8302403974192607e-19  4.9343245538895844e-17   4.9343245538678574e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000004771536e+00  4.7715399580863736e-10  1.0000000004771536e+00  4.7715151197438330e-10  1.0000000004771536e+00  9.5430528573841583e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.4588379327270791e-16  1.0000000000000022e+00  8.2495588469475296e-17  1.0000000014314592e+00  2.3775443303291070e-16  6.8302403974193435e-19  8.2798761209633492e-33  2.1727121787399200e-28  5.0553934452499100e-35  -5.9310538613224085e-61   5.9313128970761920e-61    1.0000000000000009e+00    1.2340622129728331e-15    1.0000000000000009e+00    1.2497720410807126e-15    1.0000000014314590e+00    1.5709828107879395e-17    3.0332360611764860e-34  1.4473167152904704e-43  7.6597058387397224e-75   3.8459253746022257e-16  3.8459253746022257e-16  3.8459253746022257e-16
1.7225859653987838e-09  9.8909990139837861e-19  2.7497078200677235e-35  3.7862418493431038e-28  2.0949397563814951e-44  5.4650273087429539e-65  3.3559261031832438e-76   9.9999999999999967e-01  2.2739240622452406e-17  1.0000000000000020e+00  1.3714246955522013e-16  1.0000000017225861e+00  3.3809264702520572e-18  0.0000000000000000e+00  9.8909990139837861e-19  1.6447748512965281e-17   1.6447748512586656e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000005741960e+00  5.7419637986742781e-10  1.0000000005741960e+00  5.7419388851736594e-10  1.0000000005741960e+00  1.1483900463401888e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.3376154308496807e-16  1.0000000000000022e+00  8.4902135369811195e-17  1.0000000017225863e+00  2.2542553139528334e-16  9.8909990139838689e-19  8.3089958390657916e-33  3.7862425814240973e-28  7.3208099325774240e-35  -1.4967366716981248e-60   1.4967913219712119e-60    1.0000000000000009e+00    1.2439845677101247e-15    1.0000000000000009e+00    1.2473654941803767e-15    1.0000000017225861e+00    3.3809264702520572e-18    4.3924859367484084e-34  2.5221437267821860e-43  1.9388004465769607e-74   3.8459253749754437e-16  3.8459253749754437e-16  3.8459253749754437e-16
2.0729217795953697e-09  1.4323337735441134e-18  7.1958912423072825e-35  6.5980326795477156e-28  7.4048075284456931e-44  1.0745122013688632e-64  6.1027363585078772e-76   9.9999999999999956e-01  2.7744862548795095e-17  1.0000000000000020e+00  5.7886238153228983e-17  1.0000000020729216e+00  8.5631100702024080e-17  0.0000000000000000e+00  1.4323337735441134e-18  6.5790994051861125e-17   6.5790994051201316e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000006909744e+00  6.9097486065133947e-10  1.0000000006909744e+00  6.9097244830206083e-10  1.0000000006909744e+00  1.3819473089534002e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.3876716501131074e-16  1.0000000000000022e+00  2.7993084307826028e-16  1.0000000020729216e+00  8.5631100702024080e-17  1.4323337735441136e-18  1.2063408201565075e-34  6.5980326795477183e-28  3.4309738043482182e-43  1.0744179266234952e-64    9.4274739265262302e-69    9.9999999999999956e-01    2.7744862548795095e-17    1.0000000000000020e+00    5.7886238153228983e-17    1.0000000020729216e+00    8.5631100702024080e-17    6.3608397373482198e-34  4.3951726788583531e-43  4.7376798532664250e-74   3.8459253754245648e-16  3.8459253754245648e-16  3.8459253754245648e-16
2.4945081352303164e-09  2.0741888582936820e-18  3.6154550572667840e-34  1.1497953798072650e-27  3.6779866195675465e-44  2.2505395518357767e-64  2.8477619277428467e-75   9.9999999999999956e-01  2.5719920736337358e-17  1.0000000000000020e+00  5.7340684185428748e-17  1.0000000024945079e+00  8.3060604921766102e-17  0.0000000000000000e+00  2.0741888582936817e-18  6.5790994051861125e-17   6.5790994050711335e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000008315031e+00  8.3150355841437605e-10  1.0000000008315031e+00  8.3150114754448533e-10  1.0000000008315031e+00  1.6630049280034664e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.3674222319885301e-16  1.0000000000000020e+00  5.7340684185428748e-17  1.0000000024945082e+00  1.3898400000326521e-16  2.0741888582936901e-18  8.4504512721530691e-33  1.1497952262864451e-27  1.5352081989642935e-34  9.5321714392753504e-60    9.5319463853201635e-60    9.9999999999975264e-01    2.4688788075589848e-13    1.0000000000002489e+00    2.4697094136082027e-13    1.0000000024945079e+00    8.3060604921766102e-17    9.2112489115950257e-34  7.6591758256425509e-43  1.1948401020611956e-73   3.8459253759650277e-16  3.8459253759650277e-16  3.8459253759650277e-16
3.0018358135755922e-09  3.0036710679522064e-18  8.2382570726583386e-35  2.0036721907802197e-27  3.7430811537835036e-43  5.0905862594349605e-64  1.1773367206392387e-74   9.9999999999999956e-01  1.6323362282978900e-17  1.0000000000000020e+00  7.7694046661098391e-17  1.0000000030018359e+00  9.4017408944077293e-17  0.0000000000000000e+00  3.0036710679522064e-18  1.6447748512965281e-17   1.6447748510961608e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000010006125e+00  1.0006129095266017e-09  1.0000000010006125e+00  1.0006104056652633e-09  1.0000000010006125e+00  2.0012233151918652e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.2776584756708370e-16  1.0000000000000022e+00  1.4435055826393292e-16  1.0000000030018354e+00  3.5007180090598531e-16  3.0036710679522064e-18  8.2382570726583386e-35  2.0036721907802352e-27  1.5799801610665938e-41  5.0732667126027206e-64    1.7319546714506178e-66    9.9999999999999956e-01    1.6323362282978900e-17    1.0000000000000020e+00    7.7694046661098391e-17    1.0000000030018359e+00    9.4017408944077293e-17    1.3338979112164484e-33  1.3347138000063919e-42  3.1313861032909725e-73   3.8459253766154095e-16  3.8459253766154095e-16  3.8459253766154095e-16
3.6123426997094379e-09  4.3496709783916418e-18  2.1294369541809825e-34  3.4916662408545622e-27  3.5898209821804434e-43  1.0373457641255177e-63  1.3716405161510269e-74   9.9999999999999956e-01  4.7611182705125660e-17  1.0000000000000020e+00  2.1880471559255186e-17  1.0000000036123426e+00  1.5255295066065047e-16  0.0000000000000000e+00  4.3496709783916418e-18  1.6447748512965281e-17   1.6447748509473616e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000012041148e+00  1.2041152995627034e-09  1.0000000012041148e+00  1.2041128313413382e-09  1.0000000012041148e+00  2.4082276868148318e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  1.7443342221990565e-16  1.0000000000000018e+00  2.0016413336577613e-16  1.0000000036123424e+00  6.9491654264380840e-17  4.3496709783916742e-18  3.2568566761123658e-32  3.4916668847351974e-27  6.4388063484715012e-34  -1.2140264535419127e-58   1.2140368269995541e-58    1.0000000000000009e+00    1.3798788122553136e-15    1.0000000000000009e+00    1.0883425530659014e-15    1.0000000036123426e+00    1.5255295066065047e-16    1.9316419479017518e-33  2.3259169529455990e-42  7.7898283432612098e-73   3.8459253773980636e-16  3.8459253773980636e-16  3.8459253773980636e-16
4.3470131581250172e-09  6.2988387783379528e-18  4.0158304624546009e-34  6.0846955408788269e-27  4.1036347858692915e-43  2.1307447220083240e-63  2.5522670909335503e-74   9.9999999999999967e-01  1.3537611727829879e-17  1.0000000000000022e+00  1.2427277421478954e-16  1.0000000043470132e+00  2.6788083480103767e-17  0.0000000000000000e+00  6.2988387783379521e-18  4.9343245538895844e-17   4.9343245532811150e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000014490051e+00  1.4490054847033879e-09  1.0000000014490051e+00  1.4490030419255939e-09  1.0000000014490051e+00  2.8980080825397722e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  9.7484690734685774e-17  1.0000000000000018e+00  3.1981643563527308e-16  1.0000000043470127e+00  4.7087729333016642e-16  6.2988387783379852e-18  3.2757206111951023e-32  6.0846964732942549e-27  9.3241542763416967e-34  -3.0636493291227063e-58   3.0636706365699268e-58    1.0000000000000009e+00    1.2347829388155021e-15    1.0000000000000009e+00    1.2079948553353983e-15    1.0000000043470132e+00    2.6788083480103767e-17    2.7972463360450954e-33  4.0532214523950259e-42  1.9455544940350342e-72   3.8459253783398940e-16  3.8459253783398940e-16  3.8459253783398940e-16
5.2310993080562578e-09  9.1214636242418059e-18  1.6549032232537874e-33  1.0603394249130879e-26  1.9804521736646538e-43  4.5646971813010332e-63  9.7308485794370941e-75   9.9999999999999956e-01  4.8640690658873760e-17  1.0000000000000020e+00  2.2136399806833056e-17  1.0000000052310993e+00  1.5126751445932449e-16  0.0000000000000000e+00  9.1214636242418043e-18  4.9343245538895844e-17   4.9343245528292450e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000017437003e+00  1.7437007879946167e-09  1.0000000017437003e+00  1.7436983189996717e-09  1.0000000017437003e+00  3.4873988849496835e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.9272990050893641e-16  1.0000000000000022e+00  2.4418100473186438e-16  1.0000000052310996e+00  3.7331211938435580e-16  9.1214636242418120e-18  7.8178790452929428e-33  1.0603394924254745e-26  6.7512386575204922e-34  -3.8656008339579734e-58   3.8656464809297864e-58    1.0000000000000009e+00    1.3809083202090616e-15    1.0000000000000009e+00    1.0880866248183235e-15    1.0000000052310993e+00    1.5126751445932449e-16    4.0507435735656902e-33  7.0632794607432613e-42  4.9623126946241338e-72   3.8459253794732697e-16  3.8459253794732697e-16  3.8459253794732697e-16
6.2949889902218881e-09  1.3208958229862931e-17  9.1247808348860685e-34  1.8477829857048672e-26  8.6800350226716689e-43  9.6825209490757997e-63  3.3860033435411301e-73   9.9999999999999967e-01  1.1921321090890631e-17  1.0000000000000020e+00  1.3976859649818859e-16  1.0000000062949890e+00  1.6824972944782313e-17  0.0000000000000000e+00  1.3208958229862930e-17  4.9343245538895844e-17   4.9343245520418016e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000020983302e+00  2.0983305212693665e-09  1.0000000020983302e+00  2.0983280381110972e-09  1.0000000020983302e+00  4.1966587814250686e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.1921321090890631e-17  1.0000000000000022e+00  8.2276008426842705e-17  1.0000000062949888e+00  2.0521963198024899e-16  1.3208958229862939e-17  8.6161978610375508e-33  1.8477828879389300e-26  9.7765937104556603e-34  9.7552094582016510e-58    9.7551126329921562e-58    9.9999999999960687e-01    3.9278498479128952e-13    1.0000000000003950e+00    3.9287918212080724e-13    1.0000000062949890e+00    1.6824972944782313e-17    5.8659558232423691e-33  1.2308707291447551e-41  1.2594341470773755e-71   3.8459253808371500e-16  3.8459253808371500e-16  3.8459253808371500e-16
7.5752502587719207e-09  1.9128133963343635e-17  2.1010316435103858e-35  3.2200085184740272e-26  2.7868284114773286e-42  2.0331830823508817e-62  1.9717246461820192e-72   9.9999999999999967e-01  1.4114326456230511e-17  1.0000000000000020e+00  1.3923417686209646e-16  1.0000000075752502e+00  1.4097547943350307e-17  0.0000000000000000e+00  1.9128133963343635e-17  -1.6447748512965281e-17  1.6447748545165366e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000025250839e+00  2.5250842669167272e-09  1.0000000025250839e+00  2.5250817820998722e-09  1.0000000025250839e+00  5.0501662710612044e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.2513662891874616e-16  1.0000000000000022e+00  8.2810428062934833e-17  1.0000000075752506e+00  4.5818675779341292e-16  1.9128133963343644e-17  9.2654740494938355e-33  3.2200083768974135e-26  1.4157661337672225e-33  2.4617609862287774e-57    2.4617406543979520e-57    9.9999999999956868e-01    4.3097446383302956e-13    1.0000000000004332e+00    4.3107138858754868e-13    1.0000000075752502e+00    1.4097547943350307e-17    8.4945978976874802e-33  2.1449565580201961e-41  3.1803520672211125e-71   3.8459253824784131e-16  3.8459253824784131e-16  3.8459253824784131e-16
9.1158882997508378e-09  2.7699800533728643e-17  1.3948709539089983e-33  5.6112946757040363e-26  3.4121181271581891e-42  4.2870670463559247e-62  2.1475183295455396e-72   9.9999999999999956e-01  3.2414190764492872e-17  1.0000000000000020e+00  8.1546021397337489e-17  1.0000000091158883e+00  1.1396021216183036e-16  0.0000000000000000e+00  2.7699800533728643e-17  1.6447748512965281e-17   1.6447748456852335e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000030386300e+00  3.0386304259487547e-09  1.0000000030386300e+00  3.0386279343262695e-09  1.0000000030386300e+00  6.0772581382304193e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.4343649322700853e-16  1.0000000000000022e+00  1.4049858352769382e-16  1.0000000091158883e+00  1.1396021216183036e-16  2.7699800533728652e-17  7.8495927791497334e-33  5.6112948807237452e-26  2.0501970920283545e-33  -6.2122575877373188e-57   6.2123004584077848e-57    1.0000000000000009e+00    1.2998534387856950e-15    1.0000000000000009e+00    1.1917690460224941e-15    1.0000000091158883e+00    1.1396021216183036e-16    1.2301182532027955e-32  3.7378731281548635e-41  8.0476994746579560e-71   3.8459253844534728e-16  3.8459253844534728e-16  3.8459253844534728e-16
1.0969857978923818e-08  4.0112587796592203e-17  1.8084852258238302e-33  9.7784300771471645e-26  5.2856356244237890e-42  8.7211509008183473e-62  1.5464320610401540e-72   9.9999999999999967e-01  8.4205286904349967e-17  1.0000000000000020e+00  3.8385165952496111e-17  1.0000000109698579e+00  6.5202181510661799e-17  0.0000000000000000e+00  4.0112587796592203e-17  4.9343245538895844e-17   4.9343245441111542e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000036566199e+00  3.6566203130365735e-09  1.0000000036566199e+00  3.6566178589777691e-09  1.0000000036566199e+00  7.3132379499697372e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.0624989182938127e-16  1.0000000000000020e+00  3.8385165952496111e-17  1.0000000109698581e+00  2.8724678643569309e-16  4.0112587796592216e-17  1.4134436869902140e-32  9.7784303740399027e-26  2.9689273871545819e-33  -1.5676895164298525e-56   1.5676982375807532e-56    1.0000000000000009e+00    1.3054506139920222e-15    1.0000000000000009e+00    1.1486081905776527e-15    1.0000000109698579e+00    6.5202181510661799e-17    1.7813567419629953e-32  6.5137429298026787e-41  2.0002875792829442e-70   3.8459253868302156e-16  3.8459253868302156e-16  3.8459253868302156e-16
1.3200884008314167e-08  5.8087771208612972e-17  1.4041146685902993e-33  1.7040219446163359e-25  4.9152784196796104e-42  1.8263766970265279e-61  1.7311982213932509e-72   9.9999999999999967e-01  8.1965675345946525e-17  1.0000000000000020e+00  3.8954133107352749e-17  1.0000000132008839e+00  6.8010760223921872e-17  0.0000000000000000e+00  5.8087771208612972e-17  6.5790994051861125e-17   6.5790993881458935e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000044002952e+00  4.4002956543255554e-09  1.0000000044002952e+00  4.4002932019373956e-09  1.0000000044002952e+00  8.8005886342183461e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.1503258273349350e-16  1.0000000000000020e+00  3.8954133107352749e-17  1.0000000132008839e+00  6.8010760223921872e-17  5.8087771208612972e-17  1.4041146685902993e-33  1.7040219876099165e-25  4.2993580476720129e-33  -3.9561300338162887e-56   3.9561482975832589e-56    1.0000000000000009e+00    1.3032110024336187e-15    1.0000000000000009e+00    1.1491771577325092e-15    1.0000000132008839e+00    6.8010760223921872e-17    2.5796152417984212e-32  1.1351066384278886e-40  5.0443721980270331e-70   3.8459253896903358e-16  3.8459253896903358e-16  3.8459253896903358e-16
1.5885651294280526e-08  8.4117963112270949e-17  3.3661510437003402e-33  2.9694856805115358e-25  5.2616903560497607e-41  3.7042730114005224e-61  1.8434160961065968e-71   9.9999999999999956e-01  2.8517651548404088e-17  1.0000000000000020e+00  2.1718901598262399e-18  1.0000000158856512e+00  2.6345761388577850e-17  0.0000000000000000e+00  8.4117963112270949e-17  3.2895497025930562e-17   3.2895496728981994e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000052952176e+00  5.2952180133054396e-09  1.0000000052952176e+00  5.2952156015043269e-09  1.0000000052952176e+00  1.0590433614809766e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.5056225647343540e-16  1.0000000000000018e+00  2.1987271476520506e-16  1.0000000158856515e+00  2.4839036631360917e-16  8.4117963112270949e-17  3.3661510437003402e-33  2.9694856805115413e-25  6.0362988050844490e-40  3.6128736159066882e-61    9.1399395309492544e-63    9.9999999999999956e-01    2.8517651548404088e-17    1.0000000000000020e+00    2.1718901598262399e-18    1.0000000158856512e+00    2.6345761388577850e-17    3.7355879772725180e-32  1.9780748242793219e-40  1.2519253251639318e-69   3.8459253931321404e-16  3.8459253931321404e-16  3.8459253931321404e-16
1.9116440753857035e-08  1.2181275573338219e-16  1.5076289715739393e-32  5.1747248909575298e-25  2.8841101042378278e-41  8.3064696411872482e-61  1.8378896656091796e-70   9.9999999999999956e-01  2.9299200653560517e-17  1.0000000000000020e+00  8.0795734853701473e-17  1.0000000191164407e+00  1.1009493550726198e-16  1.4802973661668753e-16  2.6216980883305356e-17  0.0000000000000000e+00   5.1747248909575298e-25  1.2974985780785340e-47   1.2974985780784509e-47  9.9999999420540020e-01  5.7945993852008534e-09  1.0000000063721475e+00  6.3721453971440042e-09  1.0000000185388946e+00  5.7754590092084824e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.0376770673398645e-16  1.0000000000000022e+00  1.4124887007132985e-16  1.0000000191164409e+00  3.3213954043229330e-16  1.2181275573338219e-16  1.5076289715739393e-32  5.1747249811171016e-25  9.0159571533093791e-33  -2.5193669756520547e-55   2.5193752821216976e-55    1.0000000000000009e+00    1.3029684288966274e-15    1.0000000000000009e+00    1.1910187594788580e-15    1.0000000191164407e+00    1.1009493550726198e-16    5.4095730443296436e-32  3.4470592320253733e-40  3.2668076193329787e-69   3.8459253972739323e-16  3.8459253972739323e-16  3.8459253972739323e-16
2.3004301197729216e-08  1.7639927743322120e-16  4.8023957887507725e-33  9.0176487795640901e-25  1.7487574498719113e-40  1.6508144890818656e-60  1.9246994580195579e-70   9.9999999999999956e-01  4.8933966179379614e-17  1.0000000000000020e+00  6.3523030720785479e-17  1.0000000230043009e+00  1.1245699690016509e-16  2.2204460492503131e-16  4.5645327491810104e-17  -1.6447748512965281e-17  1.6447749414730159e-17  -7.3042676409352503e-33  7.3042676409352503e-33  9.9999999046172194e-01  9.5382775632526518e-09  1.0000000162712903e+00  1.6271288380239012e-08  1.0000000162712903e+00  6.7330107059640573e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  3.9515524367068301e-16  1.0000000000000020e+00  6.3523030720785479e-17  1.0000000230043011e+00  1.0958760802486622e-16  1.7639927743322120e-16  4.8023957887507725e-33  9.0176487795640699e-25  1.8455051704886157e-39  1.7404995855267881e-60    8.9685096252452550e-62    9.9999999999999944e-01    6.2088336283136034e-17    1.0000000000000020e+00    6.3523030720785479e-17    1.0000000230043009e+00    1.1245699690016509e-16    7.8337015733441249e-32  6.0069607818332270e-40  8.0257300959604811e-69   3.8459254022580723e-16  3.8459254022580723e-16  3.8459254022580723e-16
2.7682866303920610e-08  2.5544701119838669e-16  2.2619542052350615e-32  1.5714456029467502e-24  1.2333932130948817e-40  3.4090761786749134e-60  9.2214304391016277e-70   9.9999999999999956e-01  2.3609445463816668e-17  1.0000000000000020e+00  5.6770186482901802e-17  1.0000000276828660e+00  8.0379631946718479e-17  2.9605947323337506e-16  4.0612462034988346e-17  1.6447748512965281e-17   1.6447746941519679e-17  -7.3042676409351901e-33  7.3042676409351901e-33  9.9999999929351502e-01  7.0648451392874235e-10  9.9999999929351502e-01  7.0648692325865552e-10  1.0000000290958375e+00  1.4129714371873979e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.5667635285136365e-16  1.0000000000000022e+00  2.7881479140793312e-16  1.0000000276828660e+00  8.0379631946718479e-17  2.5544701119838674e-16  2.6684264523962626e-32  1.5714455840398651e-24  1.8906885012130562e-32  1.6044050514803013e-54    1.6044016424041218e-54    9.9999999999917433e-01    8.2520516475841503e-13    1.0000000000008271e+00    8.2517452208789924e-13    1.0000000276828660e+00    8.0379631946718479e-17    1.1344126136165171e-31  1.0467930542024935e-39  2.0098514505008717e-68   3.8459254082558765e-16  3.8459254082558765e-16  3.8459254082558765e-16
3.3312947879346700e-08  3.6991748104352948e-16  5.1205740781484921e-32  2.7384536599633117e-24  2.5781266765283866e-40  7.4141948132604568e-60  1.0882571302063566e-70   9.9999999999999967e-01  8.3606296088105237e-17  1.0000000000000020e+00  3.8537351128683210e-17  1.0000000333129480e+00  6.5953357503093620e-17  2.9605947323337506e-16  7.3858007810154465e-17  3.2895497025930562e-17   3.2895494287476905e-17  -2.9217070563741072e-32  2.9217070563741072e-32  1.0000000011702090e+00  1.1702094574526720e-09  1.0000000011702090e+00  1.1702070038406731e-09  1.0000000309725314e+00  2.3404164612933449e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.4946061129944171e-16  1.0000000000000020e+00  3.8537351128683210e-17  1.0000000333129477e+00  1.5609124742193769e-16  3.6991748104352953e-16  1.9019342051716812e-33  2.7384536873427025e-24  2.7379390450271415e-32  -4.0487609872353052e-54   4.0487684014301186e-54    1.0000000000000009e+00    1.3048516231757775e-15    1.0000000000000009e+00    1.1487603757538397e-15    1.0000000333129480e+00    6.5953357503093620e-17    1.6427636186634661e-31  1.8241765830962130e-39  5.1650424082844408e-68   3.8459254154735016e-16  3.8459254154735016e-16  3.8459254154735016e-16
4.0088063288984644e-08  5.3568425067679915e-16  6.4085835654483757e-32  4.7721208225621979e-24  4.2143605397475934e-40  1.5398814066770892e-59  2.9855270197844820e-69   9.9999999999999967e-01  1.2245244999160008e-17  1.0000000000000022e+00  1.2393899941266910e-16  1.0000000400880633e+00  2.5161941949313465e-17  5.1810407815840632e-16  1.7580172518392899e-17  0.0000000000000000e+00   4.7721208225621986e-24  5.5630251535117138e-46   5.5630251535115598e-46  9.9999999060078870e-01  9.3992109528545248e-09  1.0000000133626885e+00  1.3362686414757714e-08  1.0000000361245882e+00  3.9634751288362827e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.2245244999160008e-17  1.0000000000000022e+00  1.2393899941266910e-16  1.0000000400880635e+00  1.9688266297571786e-16  5.3568425067679925e-16  3.4521777498142724e-32  4.7721209018594040e-24  7.9297205731680184e-32  -2.0434440280578533e-53   2.0434455679392596e-53    1.0000000000000009e+00    1.2334905720868323e-15    1.0000000000000009e+00    1.2083286301375187e-15    1.0000000400880633e+00    2.5161941949313465e-17    2.3789159561218269e-31  3.1788710481010568e-39  1.2971616887725309e-67   3.8459254241590318e-16  3.8459254241590318e-16  3.8459254241590318e-16
4.8241087041653738e-08  7.7573413375045757e-16  5.0352638505238523e-33  8.3160571650316919e-24  1.1275745151873294e-39  3.3664957516327217e-59  1.6562168387352512e-69   9.9999999999999967e-01  2.5158238669030141e-17  1.0000000000000020e+00  1.3656055489939109e-16  1.0000000482410871e+00  3.8001376784529374e-19  8.8817841970012523e-16  1.1244428594966766e-16  -3.2895497025930562e-17  3.2895505341987729e-17  -2.9217070563738374e-32  2.9217070563738374e-32  9.9999998166760529e-01  1.8332394355157737e-08  1.0000000332867418e+00  3.3286739672397020e-08  1.0000000332867418e+00  1.4954345317239286e-08  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.5822514605657712e-16  1.0000000000000022e+00  8.5484050025640219e-17  1.0000000482410869e+00  2.2166459115718603e-16  7.7573413375045757e-16  5.0352638505238523e-33  8.3160572224475733e-24  5.7415882463968851e-32  -2.5783549744200537e-53   2.5783583409158056e-53    1.0000000000000009e+00    1.2464035657567022e-15    1.0000000000000009e+00    1.2467835795245477e-15    1.0000000482410871e+00    3.8001376784529374e-19    3.4449515851096354e-31  5.5396068832303637e-39  3.3422175674837060e-67   3.8459254346110059e-16  3.8459254346110059e-16  3.8459254346110059e-16
5.8052255160949073e-08  1.1233547426133815e-15  8.6621142800593636e-32  1.4491838927347376e-23  7.6728324950000742e-41  7.0745829272650693e-59  1.4235364502036356e-68   9.9999999999999956e-01  2.6894660037763838e-17  1.0000000000000020e+00  8.0218158106779531e-17  1.0000000580522552e+00  1.0711281814454337e-16  1.1842378929335002e-15  6.0883150320118624e-17  -9.8686491077791687e-17  9.8686505569630613e-17  -2.6295363507366393e-31  2.6295363507366393e-31  9.9999997961432241e-01  2.0385677173245304e-08  1.0000000392189672e+00  3.9218965106331170e-08  1.0000000392189672e+00  1.8833287933085863e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.4127642424751819e-17  1.0000000000000020e+00  8.0218158106779531e-17  1.0000000580522552e+00  1.0711281814454337e-16  1.1233547426133817e-15  1.1059408350465930e-31  1.4491839010492386e-23  8.3145010663108703e-32  -6.5065828999159960e-53   6.5065899744989247e-53    1.0000000000000009e+00    1.3053729695124240e-15    1.0000000000000009e+00    1.1904411827319360e-15    1.0000000580522552e+00    1.0711281814454337e-16    4.9886972002849716e-31  9.6535039477801733e-39  8.4430935154488874e-67   3.8459254471886791e-16  3.8459254471886791e-16  3.8459254471886791e-16
6.9858797467852635e-08  1.6267504843207128e-15  4.7886022251517366e-32  2.5253962465160756e-23  1.8159707494231110e-39  1.4841857071471513e-58  4.7203968451213758e-68   9.9999999999999967e-01  2.9294558703106715e-17  1.0000000000000020e+00  1.3556667019092405e-16  1.0000000698587974e+00  4.7501909746983266e-18  1.4802973661668753e-15  1.4645311815383762e-16  6.5790994051861125e-17   6.5790968797898664e-17  -1.1686828225495172e-31  1.1686828225495172e-31  1.0000000010729269e+00  1.0729272208311800e-09  1.0000000010729269e+00  1.0729247245015994e-09  1.0000000677129457e+00  2.1458517232881742e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.5133916362813801e-16  1.0000000000000022e+00  8.6477934734107262e-17  1.0000000698587976e+00  2.1729441395033297e-16  1.6267504843207128e-15  4.7886022251517366e-32  2.5253962585564453e-23  1.2040369518052775e-31  -1.6419605531317847e-52   1.6419620373174913e-52    1.0000000000000009e+00    1.2505398857907788e-15    1.0000000000000009e+00    1.2457896948160806e-15    1.0000000698587974e+00    4.7501909746983266e-18    7.2242233720519212e-31  1.6822518355104645e-38  2.1310872385745691e-66   3.8459254623243738e-16  3.8459254623243738e-16  3.8459254623243738e-16
8.4066528856183169e-08  2.3557270409096362e-15  3.1583377353906436e-31  4.4008398476325309e-23  4.9020782643161311e-39  2.9910080944268399e-58  7.8955385803520368e-68   9.9999999999999967e-01  7.4947079267864478e-17  1.0000000000000020e+00  4.0745735880088213e-17  1.0000000840665288e+00  7.6820959074739383e-17  2.3684757858670005e-15  1.2748744957364641e-17  -6.5790994051861125e-17  6.5791038060259606e-17  -1.1686828225491157e-31  1.1686828225491157e-31  9.9999997182637890e-01  2.8173620694731029e-08  1.0000000561200759e+00  5.6120073880560618e-08  1.0000000561200759e+00  2.7946452852762684e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.6075223194651176e-17  1.0000000000000022e+00  1.8129886904494310e-16  1.0000000840665288e+00  7.6820959074739383e-17  2.3557270409096358e-15  7.8596679071441523e-32  4.4008398476325344e-23  4.0166908788984754e-38  1.9913648889155653e-58    9.9964320630082840e-59    9.9999999999999989e-01    2.9699168419289581e-16    1.0000000000000020e+00    4.0745735880088213e-17    1.0000000840665288e+00    7.6820959074739383e-17    1.0461529602199865e-30  2.9315482359177091e-38  5.2720830833202165e-66   3.8459254805383325e-16  3.8459254805383325e-16  3.8459254805383325e-16
1.0116379797662070e-07  3.4113712804293547e-15  7.7620515977368245e-32  7.6690504890138692e-23  5.2923669230592159e-39  6.5685151413291809e-58  4.2203945885387780e-67   9.9999999999999956e-01  1.5771778735376946e-17  1.0000000000000020e+00  7.7563858294177833e-17  1.0000001011637980e+00  9.3335637029554776e-17  3.4046839421838131e-15  6.6873382455415192e-18  -3.2895497025930562e-17  3.2895573716435452e-17  -2.9217070563583311e-32  2.9217070563583311e-32  9.9999996634487165e-01  3.3655127922533841e-08  1.0000000674094640e+00  6.7409461934771700e-08  1.0000000674094640e+00  3.3754333901215550e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.0627282618965437e-16  1.0000000000000022e+00  1.4448074663085349e-16  1.0000001011637976e+00  3.5075357282050785e-16  3.4113712804293547e-15  7.7620515977368245e-32  7.6690504637646843e-23  2.5249184369010589e-31  1.0456419262727897e-51    1.0456412694212752e-51    9.9999999999842093e-01    1.5786418904932454e-12    1.0000000000015807e+00    1.5786595771586785e-12    1.0000001011637980e+00    9.3335637029554776e-17    1.5149531764310685e-30  5.1086138579496182e-38  1.3614483312313377e-65   3.8459255024566074e-16  3.8459255024566074e-16  3.8459255024566074e-16
1.2173827277396620e-07  4.9400689496836068e-15  2.5762155668792917e-31  1.3364343490655453e-22  5.2188185165144071e-39  1.3205983545973580e-57  7.6721217385251326e-67   9.9999999999999967e-01  8.1525394690220529e-17  1.0000000000000020e+00  3.9066355120608983e-17  1.0000001217382728e+00  6.8563262892904108e-17  5.0330110449673758e-15  9.2942095283769210e-17  1.6447748512965281e-17   1.6447614869530374e-17  -7.3042676404253255e-33  7.3042676404253255e-33  9.9999999962005048e-01  3.7994910170141843e-10  9.9999999962005048e-01  3.7995155376151997e-10  1.0000001224981736e+00  7.5990087750754333e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  4.1459230207776750e-16  1.0000000000000022e+00  1.8297824980442231e-16  1.0000001217382728e+00  6.8563262892904108e-17  4.9400689496836061e-15  5.3123934853308267e-31  1.3364343563783225e-22  7.3127771055484646e-31  -5.2774439377410081e-51   5.2774452583393636e-51    1.0000000000000009e+00    1.3027707217778926e-15    1.0000000000000009e+00    1.1492893797457656e-15    1.0000001217382728e+00    6.8563262892904108e-17    2.1938313164698217e-30  8.9024411113950248e-38  3.3641072832380157e-65   3.8459255288325746e-16  3.8459255288325746e-16  3.8459255288325746e-16
1.4649713983072877e-07  7.1538038992718385e-15  3.2732822402429647e-31  2.3289151184398651e-22  2.3883160164624248e-38  2.7693573945355808e-57  1.7349365067632543e-66   9.9999999999999967e-01  8.1526182843366192e-17  1.0000000000000020e+00  3.9066168377304488e-17  1.0000001464971398e+00  6.8562287996453950e-17  7.1054273576010019e-15  4.8376541670836299e-17  4.9343245538895844e-17   4.9343012647384002e-17  -6.5738408766982717e-32  6.5738408766982717e-32  1.0000000001653919e+00  1.6539233697294412e-10  1.0000000001653919e+00  1.6538988491224119e-10  1.0000001461663579e+00  3.3078177779597549e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.9496119619149462e-17  1.0000000000000018e+00  2.6111077330233581e-16  1.0000001464971391e+00  5.9757152677863994e-16  7.1538038992718369e-15  1.2503935864177271e-30  2.3289151290296116e-22  1.0589746726745393e-30  -1.3317813462975562e-50   1.3317816232332955e-50    1.0000000000000009e+00    1.3027715099310384e-15    1.0000000000000009e+00    1.1492891930024609e-15    1.0000001464971398e+00    6.8562287996453950e-17    3.1769271210499277e-30  1.5513691121337384e-37  8.4894586053877138e-65   3.8459255605728289e-16  3.8459255605728289e-16  3.8459255605728289e-16
1.7629141180959516e-07  1.0359553866815199e-14  5.0881523365239201e-31  4.0584452638857908e-22  1.6637244192442348e-38  5.8935908193745700e-57  8.5537234616205612e-66   9.9999999999999956e-01  5.0209867733043365e-17  1.0000000000000020e+00  2.2525744991455525e-17  1.0000001762914119e+00  1.4930899220053241e-16  1.0362081563168127e-14  2.5276963529275814e-18  -1.6447748512965281e-17  1.6448154357491670e-17  -7.3042676364848742e-33  7.3042676364848742e-33  9.9999994122185987e-01  5.8778139638587767e-08  1.0000001175347768e+00  1.1753477482422324e-07  1.0000001175347768e+00  5.8756634963590865e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  5.0490164457953495e-16  1.0000000000000018e+00  1.9951885993357579e-16  1.0000001762914108e+00  9.6091403242462408e-16  1.0359553866815201e-14  1.0689065767896315e-30  4.0584452715533750e-22  7.6675843071816275e-31  -1.6803967252173623e-50   1.6803973145764451e-50    1.0000000000000009e+00    1.3824774972832313e-15    1.0000000000000009e+00    1.0876972796337009e-15    1.0000001762914119e+00    1.4930899220053241e-16    4.6005660911131226e-30  2.7034676256881564e-37  2.1581551732978479e-64   3.8459255987683484e-16  3.8459255987683484e-16  3.8459255987683484e-16
2.1214517849106278e-07  1.5001858793179618e-14  2.4238030874074452e-31  7.0723822178456488e-22  4.5989134408056105e-39  1.2633377166995403e-56  7.5051042163692314e-66   9.9999999999999956e-01  2.4768946217912369e-17  1.0000000000000020e+00  7.9708744039179284e-17  1.0000002121451785e+00  1.0447769025709165e-16  1.5099033134902129e-14  9.7174341722510639e-17  -4.9343245538895844e-17  4.9343952777117630e-17  -6.5738408754648488e-32  6.5738408754648488e-32  9.9999992882762523e-01  7.1172374352179588e-08  1.0000001416587774e+00  1.4165877529693199e-07  1.0000001416587774e+00  7.0486401055774710e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3579124868042802e-16  1.0000000000000022e+00  1.4233586088585204e-16  1.0000002121451785e+00  1.0447769025709165e-16  1.5001858793179618e-14  2.4238030874074452e-31  7.0723822178456713e-22  2.2523502401379863e-36  -7.1370517618733862e-56   8.4003894778224158e-56    1.0000000000000009e+00    1.3074986833322756e-15    1.0000000000000009e+00    1.1899317686643359e-15    1.0000002121451785e+00    1.0447769025709165e-16    6.6621636177453505e-30  4.7111529463210639e-37  5.5062104445417539e-64   3.8459256447319917e-16  3.8459256447319917e-16  3.8459256447319917e-16
2.5529080682395163e-07  2.1724465171450110e-14  2.0383488065740887e-31  1.2324569374882866e-21  2.8288111587332389e-38  2.5969685539988176e-56  3.8122226362961171e-65   9.9999999999999967e-01  2.0078874125006645e-18  1.0000000000000020e+00  1.4319153190870424e-16  1.0000002552908067e+00  3.4177116858689250e-17  2.1612341546036380e-14  1.1212362541372981e-16  6.5790994051861125e-17   6.5789761594923636e-17  -1.1686828221458478e-31  1.1686828221458478e-31  1.0000000002198848e+00  2.1988510811194550e-10  1.0000000002198848e+00  2.1988263545994930e-10  1.0000002548510389e+00  4.3976774357189481e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.0078874125006645e-18  1.0000000000000020e+00  1.4319153190870424e-16  1.0000002552908065e+00  1.8786748806634205e-16  2.1724465171450110e-14  2.0383488065740887e-31  1.2324569374882843e-21  2.2852372651661245e-36  1.7842629404683466e-55    1.5245660846872426e-55    9.9999999999999767e-01    2.0004093317377823e-15    1.0000000000000042e+00    2.0772545173416089e-15    1.0000002552908067e+00    3.4177116858689250e-17    9.6476005724044843e-30  8.2098124131510204e-37  1.3757437993940566e-63   3.8459257000436224e-16  3.8459257000436224e-16  3.8459257000436224e-16
3.0721129988617594e-07  3.1459594095048730e-14  2.5655640992908953e-30  2.1477206156908759e-21  1.9524473722565684e-37  5.3725218702185160e-56  7.2052523438085033e-66   9.9999999999999967e-01  8.6701587805295414e-17  1.0000000000000020e+00  3.7752948104449073e-17  1.0000003072113000e+00  6.2073662761669313e-17  3.1456319031046100e-14  3.2750640026327338e-18  0.0000000000000000e+00   2.1477206156908755e-21  1.2450411160351246e-40   1.2450411160351240e-40  9.9999992504447366e-01  7.4955525921523047e-08  1.0000001024037672e+00  1.0240376520753177e-07  1.0000002797630609e+00  2.7448238952941813e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3534301711973588e-16  1.0000000000000018e+00  2.5979755302948038e-16  1.0000003072112993e+00  6.0406015201342465e-16  3.1459594095048730e-14  2.5655640992908953e-30  2.1477206180193564e-21  2.3284807191388631e-30  -2.7004997010703649e-49   2.7005002383225521e-49    1.0000000000000009e+00    1.3079469148929676e-15    1.0000000000000009e+00    1.1479759727296056e-15    1.0000003072113000e+00    6.2073662761669313e-17    1.3970866283873886e-29  1.4306693268012769e-36  3.4482828824298124e-63   3.8459257666044155e-16  3.8459257666044155e-16  3.8459257666044155e-16
3.6969127071950321e-07  4.5557211657958924e-14  4.6139744438924939e-31  3.7426896504095104e-21  6.1079770297997805e-38  1.1371265135216060e-55  5.1863884373643755e-66   9.9999999999999956e-01  4.6413716322739639e-17  1.0000000000000020e+00  2.1581393989801965e-17  1.0000003696912707e+00  1.5404949461248971e-16  4.5519144009631418e-14  3.8067648327505432e-17  3.2895497025930562e-17   3.2891754336280151e-17  -2.9217070186479882e-32  2.9217070186479882e-32  1.0000000000514973e+00  5.1497741410954209e-11  1.0000000000514973e+00  5.1495274087977698e-11  1.0000003695882775e+00  1.0299301549893191e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  6.4608586139776015e-17  1.0000000000000018e+00  2.0046321093522933e-16  1.0000003696912703e+00  2.9003971523757293e-16  4.5557211657958918e-14  5.8494897973788448e-30  3.7426896537814278e-21  3.3719173332370179e-30  -6.8148224392869171e-49   6.8148235764134304e-49    1.0000000000000009e+00    1.3786813458729275e-15    1.0000000000000009e+00    1.0886416306353547e-15    1.0000003696912707e+00    1.5404949461248971e-16    2.0231466128155040e-29  2.4931321343465504e-36  8.7422212474584409e-63   3.8459258467022013e-16  3.8459258467022013e-16  3.8459258467022013e-16
4.4487828311275942e-07  6.5972228654138140e-14  5.0200218850756397e-31  6.5221359457238192e-21  2.1228826755613773e-37  2.4153331983512887e-55  1.0619966386581759e-63   9.9999999999999967e-01  1.1933454751050899e-17  1.0000000000000020e+00  1.3976625746648607e-16  1.0000004448782831e+00  1.6810500252919522e-17  6.6021262531042638e-14  4.9033876904498495e-17  -3.2895497025930562e-17  3.2902019161876286e-17  -2.9217069412645385e-32  2.9217069412645385e-32  9.9999985159704208e-01  1.4840295757739963e-07  1.0000002966406214e+00  2.9664061926183399e-07  1.0000002966406214e+00  1.4823766168443435e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  9.9088847711464750e-17  1.0000000000000022e+00  8.2278347458545228e-17  1.0000004448782827e+00  4.2727870959714308e-16  6.5972228654138140e-14  5.0200218850756397e-31  6.5221359457237973e-21  2.1604886883705517e-35  7.9934979732981925e-54    7.7519646545250606e-54    9.9999999999999378e-01    5.8722485757622788e-15    1.0000000000000080e+00    5.8554380755093595e-15    1.0000004448782831e+00    1.6810500252919522e-17    2.9297554895063866e-29  4.3446152980067728e-36  2.2202846021331462e-62   3.8459259430901078e-16  3.8459259430901078e-16  3.8459259430901078e-16
5.3535666774107191e-07  9.5535586912720564e-14  1.1618423645754192e-30  1.1365691861093852e-20  2.6020612086611998e-37  4.7791547551046558e-55  1.1806442347668172e-63   9.9999999999999956e-01  2.8156391122444126e-17  1.0000000000000020e+00  2.2686533995488040e-18  1.0000005353566677e+00  2.5887737722895324e-17  9.5627209854380142e-14  9.1622941659579082e-17  -3.2895497025930562e-17  3.2906862717791658e-17  -2.9217067065864895e-32  2.9217067065864895e-32  9.9999982137667576e-01  1.7862332382696634e-07  1.0000003569899967e+00  3.5698999467875074e-07  1.0000003569899967e+00  1.7836667096280667e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.2865911340071522e-17  1.0000000000000020e+00  2.2686533995488040e-18  1.0000005353566679e+00  2.4793234264792664e-16  9.5535586912720564e-14  1.1618423645754192e-30  1.1365691854022784e-20  7.0710686019843171e-30  4.3398501481069055e-48    4.3398496701914287e-48    9.9999999999636646e-01    3.6331219821744849e-12    1.0000000000036351e+00    3.6330960944367618e-12    1.0000005353566677e+00    2.5887737722895324e-17    4.2426323304632058e-29  7.5710716769886862e-36  5.4427333930335406e-62   3.8459260590811836e-16  3.8459260590811836e-16  3.8459260590811836e-16
6.4423635087213704e-07  1.3834682488651929e-13  2.5161225556345866e-31  1.9806234110842419e-20  3.1713943526312747e-36  1.0549608795188877e-54  1.8538192098049974e-63   9.9999999999999967e-01  7.5098536246489863e-19  1.0000000000000020e+00  1.4251011050444083e-16  1.0000006442363509e+00  3.0736822679460272e-17  1.3825977399998615e-13  8.7050886533134695e-17  4.9343245538895844e-17   4.9323439304785003e-17  -6.5738398196652188e-32  6.5738398196652188e-32  1.0000000000675728e+00  6.7573170033283202e-11  1.0000000000675728e+00  6.7570695303835627e-11  1.0000006441012070e+00  1.3514386533711882e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.3231592202508206e-16  1.0000000000000020e+00  1.4251011050444083e-16  1.0000006442363509e+00  3.0736822679460272e-17  1.3834682488651929e-13  2.5161225556345866e-31  1.9806234121082197e-20  1.0239781481181332e-29  -1.0951821752458046e-47   1.0951822807418924e-47    1.0000000000000009e+00    1.2219963124501371e-15    1.0000000000000009e+00    1.2527331351295974e-15    1.0000006442363509e+00    3.0736822679460272e-17    6.1438332149119329e-29  1.3193602284584048e-35  1.4091334209905271e-61   3.8459261986622844e-16  3.8459261986622844e-16  3.8459261986622844e-16
7.7525974886294648e-07  2.0034255893536703e-13  1.8473039397316442e-29  3.4515004832395021e-20  2.6452804018623690e-36  2.1701749998927788e-54  2.0264444031469425e-63   9.9999999999999967e-01  8.0175259493059105e-17  1.0000000000000020e+00  3.9410543934433618e-17  1.0000007752597488e+00  7.0257586903890167e-17  2.0043226337899492e-13  8.9704443627869846e-17  0.0000000000000000e+00   3.4515004832395021e-20  3.2207935188903195e-38   3.2207935188903195e-38  9.9999981072329713e-01  1.8927670245337207e-07  1.0000002584199168e+00  2.5841991476094577e-07  1.0000007061165366e+00  6.9143212196551389e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.4186934543197222e-16  1.0000000000000020e+00  3.9410543934433618e-17  1.0000007752597486e+00  1.5178701802114113e-16  2.0034255893536703e-13  1.8473039397316442e-29  3.4515004832394991e-20  3.2737935782912931e-35  5.2202435743988196e-53    5.0032260742068975e-53    9.9999999999999478e-01    4.8048060488576300e-15    1.0000000000000069e+00    4.8455707644162550e-15    1.0000007752597488e+00    7.0257586903890167e-17    8.8969968696946758e-29  2.2991611835984099e-35  3.5220244378998099e-61   3.8459263666311006e-16  3.8459263666311006e-16  3.8459263666311006e-16
9.3293040262846960e-07  2.9011971154343238e-13  4.0244289257114092e-29  6.0146999792134219e-20  2.9326380065373411e-36  4.7013293051572973e-54  9.4630945098926030e-63   9.9999999999999967e-01  2.2563568265837302e-17  1.0000000000000020e+00  1.3718672124307197e-16  1.0000009329304027e+00  3.6008505147190091e-18  2.9013828376870754e-13  1.8572225275201454e-17  3.2895497025930562e-17   3.2835350026138425e-17  -2.9216972868118641e-32  2.9216972868118641e-32  9.9999999999004741e-01  9.9522386737765620e-12  9.9999999999004741e-01  9.9547298924177849e-12  1.0000009329503097e+00  1.9906968566194347e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.1050333912170964e-16  1.0000000000000020e+00  1.3718672124307197e-16  1.0000009329304027e+00  3.6008505147190091e-18  2.9011971154343233e-13  1.0242808677030664e-29  6.0146999770660955e-20  2.1473261315866852e-29  6.9743811417297574e-47    6.9743806715968257e-47    9.9999999999520328e-01    4.7963629474173358e-12    1.0000000000047986e+00    4.7964703688692833e-12    1.0000009329304027e+00    3.6008505147190091e-18    1.2883903346125095e-28  4.0065950418811146e-35  9.0334350130393469e-61   3.8459265687610718e-16  3.8459265687610718e-16  3.8459265687610718e-16
1.1226677735108159e-06  4.2012764247418982e-13  1.1594183125346555e-29  1.0481416989877912e-19  1.3080749074970437e-36  9.8169129570693394e-54  7.4522989849889094e-62   9.9999999999999967e-01  1.5554201886103513e-17  1.0000000000000020e+00  1.3888490113337146e-16  1.0000011226677734e+00  1.2308396784752279e-17  4.2010839251815923e-13  1.9249956030578059e-17  -4.9343245538895844e-17  4.9448059708794621e-17  -6.5738112186913145e-32  6.5738112186913145e-32  9.9999962579455692e-01  3.7420544272802614e-07  1.0000007484366091e+00  7.4843660699531032e-07  1.0000007484366091e+00  3.7423116426728418e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.3759880681113483e-16  1.0000000000000022e+00  8.3159703791659864e-17  1.0000011226677739e+00  4.5639760663481485e-16  4.2012764247418982e-13  1.1594183125346555e-29  1.0481416992987501e-19  3.1095895055131267e-29  -1.7600163968346827e-46   1.7600164950038117e-46    1.0000000000000009e+00    1.2367995289737758e-15    1.0000000000000009e+00    1.2491079257585279e-15    1.0000011226677734e+00    1.2308396784752279e-17    1.8657415278253256e-28  6.9820262837158553e-35  2.2747683574043956e-60   3.8459268119998278e-16  3.8459268119998278e-16  3.8459268119998278e-16
1.3509935211980250e-06  6.0839449733109768e-13  1.1698479277861795e-29  1.8265267193403646e-19  3.2697185124230391e-35  2.0742626130906682e-53  4.1019489208751618e-61   9.9999999999999956e-01  2.7552969745826259e-17  1.0000000000000020e+00  8.0377063547424166e-17  1.0000013509935213e+00  1.0793003329325042e-16  6.0840221749458578e-13  7.7201634881132560e-18  -4.9343245538895844e-17  4.9525898210829878e-17  -6.5737507960165113e-32  6.5737507960165113e-32  9.9999954966311300e-01  4.5033688658693007e-07  1.0000009006652049e+00  9.0066520278276082e-07  1.0000009006652049e+00  4.5032831630685305e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.3469332716689392e-17  1.0000000000000022e+00  1.4166754137760714e-16  1.0000013509935215e+00  3.2997463821828174e-16  6.0839449733109768e-13  1.1698479277861795e-29  1.8265267197906709e-19  4.5030592740894631e-29  -4.4414767798633690e-46   4.4414769872896260e-46    1.0000000000000009e+00    1.3047146598043615e-15    1.0000000000000009e+00    1.1906000881725807e-15    1.0000013509935213e+00    1.0793003329325042e-16    2.7018143159689320e-28  1.2167112113428346e-34  5.7621648337083549e-60   3.8459271047079979e-16  3.8459271047079979e-16  3.8459271047079979e-16
1.6257556664437935e-06  8.8102716143278586e-13  7.9429111486055309e-29  3.1829664428116100e-19  7.8490725668145015e-36  4.3073295096237308e-53  1.7846975972147389e-61   9.9999999999999967e-01  1.1836992708205402e-17  1.0000000000000020e+00  1.3979056801292505e-16  1.0000016257556665e+00  1.6931272842203991e-17  8.8107299234252423e-13  4.5830909738288572e-17  -6.5790994051861125e-17  6.6109290696142282e-17  -1.1686554638369866e-31  1.1686554638369866e-31  9.9999945805325552e-01  5.4194674413625488e-07  1.0000010838512063e+00  1.0838512042022773e-06  1.0000010838512063e+00  5.4190446017704474e-07  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.4490390009575236e-16  1.0000000000000024e+00  3.0429864183713757e-16  1.0000016257556670e+00  4.6102048269226656e-16  8.8102716143278596e-13  2.1545084382234205e-29  3.1829664421595113e-19  6.5209877243085542e-29  1.1208285585154049e-45    1.1208285154421100e-45    9.9999999999366762e-01    6.3320341616544098e-12    1.0000000000063343e+00    6.3321282526840296e-12    1.0000016257556665e+00    1.6931272842203991e-17    3.9125465597712948e-28  2.1202815788512085e-34  1.4469928952059148e-59   3.8459274569465829e-16  3.8459274569465829e-16  3.8459274569465829e-16
1.9563983435170650e-06  1.2758314916679051e-12  3.3125827187668899e-29  5.5467435905792317e-19  5.8786324458578418e-35  9.1469312796707695e-53  1.4795196136047686e-60   9.9999999999999956e-01  2.3033462984985645e-17  1.0000000000000020e+00  7.9294678901116498e-17  1.0000019563983435e+00  1.0232814188610215e-16  1.2757202701626131e-12  1.1122150529192033e-16  0.0000000000000000e+00   5.5467435905792327e-19  8.3047461091651890e-36   8.3047461091651890e-36  9.9999952265490666e-01  4.7734509292046335e-07  1.0000006521327818e+00  6.5213277969775353e-07  1.0000017816106568e+00  1.7478768666626787e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.7988839477530015e-17  1.0000000000000022e+00  1.4274992602391480e-16  1.0000019563983435e+00  1.0232814188610215e-16  1.2758314916679051e-12  3.3125827187668899e-29  5.5467435915235277e-19  9.4429538241445563e-29  -2.8283917808667339e-45   2.8283918723360451e-45    1.0000000000000009e+00    1.3092341665652022e-15    1.0000000000000009e+00    1.1895177035262730e-15    1.0000019563983435e+00    1.0232814188610215e-16    5.6658299903662672e-28  3.6948734675718456e-34  3.6745391423019309e-59   3.8459278808227761e-16  3.8459278808227761e-16  3.8459278808227761e-16
2.3542864143224202e-06  1.8475548387530317e-12  9.9690637817167187e-29  9.6659405663641272e-19  7.7993498116992317e-36  1.7846569892586108e-52  5.2644454491481865e-60   9.9999999999999956e-01  2.4842551212250815e-17  1.0000000000000020e+00  5.7101586181485622e-17  1.0000023542864140e+00  8.1944137393736443e-17  1.8475591427128770e-12  4.3039598452218117e-18  8.2238742564826406e-17   8.1272148508189993e-17  -1.8258146463718649e-31  1.8258146463718649e-31  9.9999999999908662e-01  9.1291155059805389e-13  9.9999999999908662e-01  9.1532178221726009e-13  1.0000023542882424e+00  1.8282333328153140e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  8.6179751250264845e-17  1.0000000000000020e+00  5.7101586181485622e-17  1.0000023542864138e+00  3.0398874231876775e-16  1.8475548387530317e-12  9.9690637817167187e-29  9.6659405677315798e-19  1.3674525529802158e-28  -7.1375700485364268e-45   7.1375702270021200e-45    1.0000000000000007e+00    1.1350655758374073e-15    1.0000000000000007e+00    1.2751660433687022e-15    1.0000023542864140e+00    8.1944137393736443e-17    8.2047916849649370e-28  6.4388098628614684e-34  8.9447363407531858e-59   3.8459283909061173e-16  3.8459283909061173e-16  3.8459283909061173e-16
2.8330961018393298e-06  2.6754778391952176e-12  2.8534603086305008e-28  1.6844190743501465e-18  1.1298035183835647e-34  3.8870699034645554e-52  4.5170141382758416e-60   9.9999999999999956e-01  3.1747248004545994e-17  1.0000000000000020e+00  1.7897452006446655e-17  1.0000028330961019e+00  1.7239990491403866e-16  2.6754894596100103e-12  1.1620414792424790e-17  4.9343245538895844e-17   4.7658826464545695e-17  -6.5661801544553901e-32  6.5661801544553901e-32  9.9999999999794997e-01  2.0495509785124969e-12  9.9999999999794997e-01  2.0520073189626704e-12  1.0000028331002035e+00  4.1017803420800923e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  1.9029735692048531e-16  1.0000000000000020e+00  1.7897452006446655e-17  1.0000028330961011e+00  7.1577851478608660e-16  2.6754778391952176e-12  2.8534603086305008e-28  1.6844190747461961e-18  3.9604969489510410e-28  -3.6024164226153035e-44   3.6024164614860019e-44    1.0000000000000009e+00    1.3640148775547339e-15    1.0000000000000009e+00    1.0923255726187099e-15    1.0000028330961019e+00    1.7239990491403866e-16    1.1881508395795572e-27  1.1220485036767957e-33  2.3003675836295369e-58   3.8459290047292874e-16  3.8459290047292874e-16  3.8459290047292874e-16
3.4092850697468074e-06  3.8744082271366524e-12  1.8929463569614888e-29  2.9353249155154097e-18  3.6661111118154124e-35  7.9033164038797513e-52  3.2776758521166949e-60   9.9999999999999956e-01  3.6384020154092166e-17  1.0000000000000020e+00  6.0196684986104932e-17  1.0000034092850696e+00  9.6580705140197092e-17  3.8745303262051794e-12  1.2209906852696272e-16  -6.5790994051861125e-17  6.8726318967376533e-17  -1.1663562468655442e-31  1.1663562468655442e-31  9.9999886353583101e-01  1.1364641685132383e-06  1.0000022728746201e+00  2.2728746181302164e-06  1.0000022728746201e+00  1.1364104496169781e-06  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.4638282308423482e-17  1.0000000000000020e+00  6.0196684986104932e-17  1.0000034092850696e+00  9.6580705140197092e-17  3.8744082271366524e-12  1.8929463569614888e-29  2.9353249152286522e-18  2.8675752387075984e-28  4.5453250481004687e-44    4.5453249690673044e-44    9.9999999999082956e-01    9.1699617101737896e-12    1.0000000000091720e+00    9.1700582908789286e-12    1.0000034092850696e+00    9.6580705140197092e-17    1.7205828882256979e-27  1.9553191835766600e-33  5.7161684387437482e-58   3.8459297433907484e-16  3.8459297433907484e-16  3.8459297433907484e-16
4.1026581058271900e-06  5.6106011755034616e-12  4.6747543194111278e-29  5.1151951970208288e-18  3.3024721023491820e-34  1.7173544608479563e-51  6.4793372608100771e-59   9.9999999999999956e-01  3.9397363675752205e-17  1.0000000000000020e+00  1.9824176674811037e-17  1.0000041026581059e+00  1.6282306457446806e-16  5.6106230772456911e-12  2.1901742229542302e-17  3.2895497025930562e-17   2.7780301828909735e-17  -2.8510601299012275e-32  2.8510601299012275e-32  9.9999999999733158e-01  2.6679375531130379e-12  9.9999999999733158e-01  2.6703996169542143e-12  1.0000041026634443e+00  5.3385592146721773e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.1624938786763449e-17  1.0000000000000018e+00  2.0222042825022026e-16  1.0000041026581055e+00  2.8126614527559456e-16  5.6106011755034616e-12  4.6747543194111278e-29  5.1151951970208111e-18  1.8048802698597488e-32  4.9606513019311151e-48    4.9589339475350608e-48    9.9999999999993472e-01    6.4797627274433391e-14    1.0000000000000671e+00    6.5078893419708979e-14    1.0000041026581059e+00    1.6282306457446806e-16    2.4916074428131648e-27  3.4074044899107232e-33  1.4683408187607196e-57   3.8459306322799579e-16  3.8459306322799579e-16  3.8459306322799579e-16
4.9370478528390038e-06  8.1248138304927937e-12  7.9842243940266496e-28  8.9139099263407691e-18  5.6265536523411208e-34  3.6701462190749463e-51  1.6286136895741720e-58   9.9999999999999967e-01  1.4961477036536317e-17  1.0000000000000020e+00  1.3903144445784021e-16  1.0000049370478528e+00  1.3047664958788235e-17  8.1247601239435117e-12  5.3706549282765064e-17  9.8686491077791687e-17   8.9772581151450916e-17  -2.6080831728237394e-31  2.6080831728237394e-31  1.0000000000054401e+00  5.4404408490476908e-12  1.0000000000054401e+00  5.4379553877744840e-12  1.0000049370369746e+00  1.0878174192217250e-11  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.4802838442408327e-16  1.0000000000000024e+00  3.0505776539222241e-16  1.0000049370478525e+00  2.0899693996624307e-16  8.1248138304927953e-12  8.1716469448996722e-28  8.9139099263407275e-18  4.2162742163998407e-32  2.0868946856399864e-47    2.0865276710343651e-47    9.9999999999990719e-01    9.2466616474239005e-14    1.0000000000000946e+00    9.2453568809280211e-14    1.0000049370478528e+00    1.3047664958788235e-17    3.6081421541624053e-27  5.9378568237949533e-33  3.7405866421066509e-57   3.8459317019500812e-16  3.8459317019500812e-16  3.8459317019500812e-16
5.9411339849650401e-06  1.1765691005940329e-11  9.5333315177648851e-28  1.5533677040577128e-17  3.4388466705311194e-33  7.2111027640860035e-51  2.1829240100530756e-58   9.9999999999999956e-01  3.6728587843432385e-17  1.0000000000000020e+00  5.2530458934556244e-20  1.0000059411339850e+00  3.6781118302366943e-17  1.1765699525767559e-11  8.5198272311061258e-18  6.5790994051861125e-17   5.0257317011284003e-17  -1.1035329979718072e-31  1.1035329979718072e-31  9.9999999999928380e-01  7.1579751256368182e-13  9.9999999999928380e-01  7.1820332716047268e-13  1.0000059411354190e+00  1.4340008397241546e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.6728587843432385e-17  1.0000000000000020e+00  5.2530458934556244e-20  1.0000059411339848e+00  1.8526348662266437e-16  1.1765691005940329e-11  9.5333315177648851e-28  1.5533677041447944e-17  8.7081959654915900e-28  -7.3045693055100538e-43   7.3045693776210835e-43    1.0000000000000007e+00    1.0734944367817242e-15    1.0000000000000007e+00    1.3323201600091225e-15    1.0000059411339850e+00    3.6781118302366943e-17    5.2250164221680283e-27  1.0347507544523931e-32  9.1373902424488352e-57   3.8459329891681928e-16  3.8459329891681928e-16  3.8459329891681928e-16
7.1494289865975915e-06  1.7038111607379138e-11  6.8700484212273503e-28  2.7069504219570518e-17  3.6962381991491722e-34  1.5769051851351981e-50  3.4683738949327066e-58   9.9999999999999967e-01  8.7795854721171898e-17  1.0000000000000020e+00  3.7480745609908360e-17  1.0000071494289866e+00  6.0707193351252116e-17  1.7038000639975810e-11  1.1096740332928399e-16  1.6447748512965281e-17   1.0621755706605237e-17  1.2479813383922173e-32   1.2479813383922173e-32  9.9999886753364198e-01  1.1324663576016920e-06  1.0000013537683119e+00  1.3537683098599377e-06  1.0000069281270345e+00  2.2130195203620120e-07  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  6.4290736703375018e-16  1.0000000000000024e+00  4.0660846424015428e-16  1.0000071494289866e+00  6.0707193351252116e-17  1.7038111607379138e-11  6.8700484212273503e-28  2.7069504219570460e-17  5.8178646489457049e-32  8.2107331894032250e-47    8.2091562842527735e-47    9.9999999999991218e-01    8.7397778485741160e-14    1.0000000000000895e+00    8.7448093594852422e-14    1.0000071494289866e+00    6.0707193351252116e-17    7.5664415210581818e-27  1.8031912109853011e-32  2.3546096357823509e-56   3.8459345381790867e-16  3.8459345381790867e-16  3.8459345381790867e-16
8.6034644166844919e-06  2.4673199984315553e-11  3.8456931671198771e-27  4.7172221797234713e-17  1.5206076357205640e-34  3.3052187986121527e-50  1.4230098860016330e-57   9.9999999999999956e-01  3.1475682748729868e-17  1.0000000000000020e+00  1.7824838820282213e-17  1.0000086034644167e+00  1.7274408335601922e-16  2.4673300439796243e-11  1.0045548068630749e-16  0.0000000000000000e+00   4.7172221797234713e-17  6.0081633601285659e-32   6.0081633601285659e-32  9.9999790059886451e-01  2.0994011350157762e-06  1.0000028678214727e+00  2.8678214707600961e-06  1.0000078350440809e+00  7.6842033563329741e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.9546619713785780e-17  1.0000000000000022e+00  2.3986944374531352e-16  1.0000086034644171e+00  6.1683329320608189e-16  2.4673199984315557e-11  6.1451889933461281e-28  4.7172221799060790e-17  1.8260775621793211e-27  -4.6515664617492201e-42   4.6515664948014096e-42    1.0000000000000009e+00    1.3637433122989177e-15    1.0000000000000009e+00    1.0923981858048743e-15    1.0000086034644167e+00    1.7274408335601922e-16    1.0957101885507273e-26  3.1423012057208796e-32  5.9404919162171884e-56   3.8459364022261254e-16  3.8459364022261254e-16  3.8459364022261254e-16
1.0353218432956615e-05  3.5729710634833723e-11  3.0765856252454405e-27  8.2203888604697355e-17  1.2348192419106721e-33  6.6570209444626668e-50  2.7990357788401976e-57   9.9999999999999956e-01  3.5005743562876175e-17  1.0000000000000020e+00  4.1215643723855423e-19  1.0000103532184330e+00  3.4593587125637620e-17  3.5729641467696638e-11  6.9167137081711628e-17  1.4802973661668753e-16   6.5825848011990175e-17  -4.0919479736225413e-31  4.0919479736225413e-31  1.0000000000033411e+00  3.3415142537732332e-12  1.0000000000033411e+00  3.3391071810190580e-12  1.0000103532117521e+00  6.6808434793972166e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.6016558899639473e-17  1.0000000000000022e+00  2.2245676136226986e-16  1.0000103532184335e+00  4.7868279697570027e-16  3.5729710634833723e-11  3.0765856252454405e-27  8.2203888604697207e-17  1.4667660048702904e-31  6.7875394365733327e-46    6.7868737344508960e-46    9.9999999999987921e-01    1.2038318161292984e-13    1.0000000000001223e+00    1.2034858802580420e-13    1.0000103532184330e+00    3.4593587125637620e-17    1.5867178963994687e-26  5.4758789905593919e-32  1.4691938463355123e-55   3.8459386453814220e-16  3.8459386453814220e-16  3.8459386453814220e-16
1.2458833642950081e-05  5.1740845240717142e-11  3.6690514274653518e-27  1.4325124074600932e-16  1.3303587758599403e-32  1.4601252417472748e-49  3.9474337156966294e-57   9.9999999999999967e-01  9.4454242280094656e-17  1.0000000000000020e+00  3.5806659163240243e-17  1.0000124588336430e+00  5.2374719345661236e-17  5.1740833839630795e-11  1.1401086350425751e-17  1.1513423959075697e-16   2.8117001155252344e-17  1.9615530466233106e-31   1.9615530466233106e-31  9.9999857682641302e-01  1.4231735865509999e-06  1.0000016098673632e+00  1.6098673611605866e-06  1.0000122721398685e+00  1.8669377438754192e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.4454242280094656e-17  1.0000000000000022e+00  1.8623794576179106e-16  1.0000124588336430e+00  5.2374719345661236e-17  5.1740845240717142e-11  3.6690514274653518e-27  1.4325124074983873e-16  3.8294153084667197e-27  -2.9622836467748491e-41   2.9622836613761018e-41    1.0000000000000009e+00    1.3156995693677668e-15    1.0000000000000009e+00    1.1460296837883967e-15    1.0000124588336430e+00    5.2374719345661236e-17    2.2977551079924451e-26  9.5424495469404552e-32  3.7916498474104338e-55   3.8459413447482685e-16  3.8459413447482685e-16  3.8459413447482685e-16
1.4992684327860471e-05  7.4926861109138595e-11  1.2954809745937533e-27  2.4963439471514462e-16  2.6191603916036121e-32  3.0544347955377329e-49  3.0001625220602299e-57   9.9999999999999967e-01  9.0412788718514801e-17  1.0000000000000020e+00  3.6825065727171594e-17  1.0000149926843278e+00  5.7434579471172441e-17  7.4926879515639173e-11  1.8406500578781972e-17  3.6185046728523619e-16   1.1221607257009154e-16  -1.8526963605261137e-30  1.8526963605261137e-30  9.9999999999938705e-01  6.1253065219944284e-13  9.9999999999938705e-01  6.1498935840560139e-13  1.0000149926855555e+00  1.2277420552099694e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.0143509118103045e-16  1.0000000000000018e+00  2.5886967065220290e-16  1.0000149926843276e+00  1.6461002545385887e-16  7.4926861109138595e-11  1.2954809745937533e-27  2.4963439471514408e-16  5.6853347625548178e-31  7.7071415537864939e-45    7.7068361103039405e-45    9.9999999999980560e-01    1.9397657191575885e-13    1.0000000000001961e+00    1.9403015963875020e-13    1.0000149926843278e+00    5.7434579471172441e-17    3.3274210546502745e-26  1.6628991165067084e-31  9.5566409205563371e-55   3.8459445931115388e-16  3.8459445931115388e-16  3.8459445931115388e-16
1.8041864093920754e-05  1.0850295331618961e-10  3.8364406160877821e-27  4.3502123053659181e-16  1.1939542656308127e-32  6.1711774162936498e-49  3.1091430012451734e-56   9.9999999999999956e-01  2.9102825283704011e-17  1.0000000000000020e+00  5.8238465533214965e-17  1.0000180418640936e+00  8.7341290816918981e-17  1.0850305838990455e-10  1.0507371493561067e-16  3.7829821579820149e-16   5.6723014738390329e-17  1.2456309796905711e-30   1.2456309796905711e-30  9.9999830472314821e-01  1.6952768513143052e-06  1.0000018730173299e+00  1.8730173279606982e-06  1.0000178641236170e+00  1.7774047664639308e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  8.1919477178811637e-17  1.0000000000000020e+00  5.8238465533214965e-17  1.0000180418640940e+00  3.5674791903314363e-16  1.0850295331618961e-10  3.8364406160877821e-27  4.3502123054462315e-16  8.0313316327058888e-27  -1.8866592069206823e-40   1.8866592130918602e-40    1.0000000000000007e+00    1.1393258499088606e-15    1.0000000000000007e+00    1.2740291640169729e-15    1.0000180418640936e+00    8.7341290816918981e-17    4.8184990804584877e-26  2.8978235180549549e-31  2.3672265574447222e-54   3.8459485021271912e-16  3.8459485021271912e-16  3.8459485021271912e-16
2.1711179456945007e-05  1.5712510445784462e-10  1.4721604455998553e-26  7.5808251998610986e-16  1.2884247447565887e-31  1.3436210427766181e-48  7.1349295649315014e-57   9.9999999999999967e-01  9.0898099628679639e-17  1.0000000000000020e+00  3.6707351163892959e-17  1.0000217111794569e+00  5.6831553997728968e-17  1.5712497969389005e-10  1.2476395458004835e-16  7.7304418010936824e-16   1.4961660123258251e-17  -6.1855828938442078e-31  6.1855828938442078e-31  1.0000000000028741e+00  2.8745693311566216e-12  1.0000000000028741e+00  2.8721102573541160e-12  1.0000217111737104e+00  5.7464575439058122e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.0124202833836012e-17  1.0000000000000020e+00  3.6707351163892959e-17  1.0000217111794567e+00  1.6521305092730234e-16  1.5712510445784465e-10  1.1127789686283560e-26  7.5808252000937179e-16  2.3261801530682720e-26  -9.5225237143192944e-40   9.5225237277555048e-40    1.0000000000000009e+00    1.3121434267163519e-15    1.0000000000000009e+00    1.1469303757890495e-15    1.0000217111794569e+00    5.6831553997728968e-17    6.9777563486292780e-26  5.0498440095266381e-31  6.0868165516471340e-54   3.8459532061605415e-16  3.8459532061605415e-16  3.8459532061605415e-16
2.6126752255633263e-05  2.2753572779487168e-10  8.6126751121208775e-27  1.3210599087147157e-15  1.1117303105943332e-32  2.7838063799798031e-48  4.4284621365000695e-55   9.9999999999999967e-01  1.5519189203439222e-17  1.0000000000000022e+00  1.2476525998956410e-16  1.0000261267522557e+00  2.9262146730487679e-17  2.2753569398995902e-10  3.3804912655943890e-17  1.2664766354983266e-15   5.4583273216389024e-17  3.8133567800766590e-30   3.8133567800766590e-30  9.9999859204683095e-01  1.4079531687039255e-06  1.0000014884117527e+00  1.4884117506412703e-06  1.0000260462936741e+00  8.0458581604277985e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.2654149166595488e-16  1.0000000000000022e+00  1.2476525998956410e-16  1.0000261267522559e+00  1.9278245819454364e-16  2.2753572779487165e-10  1.7236719030161236e-26  1.3210599087315569e-15  1.6841205367640182e-26  -1.2014116461796679e-39   1.2014116489634738e-39    1.0000000000000009e+00    1.2367645162911115e-15    1.0000000000000009e+00    1.2075023695606238e-15    1.0000261267522557e+00    2.9262146730487679e-17    1.0104616156908349e-25  8.8000267653857093e-31  1.5267942338342786e-53   3.8459588669052929e-16  3.8459588669052929e-16  3.8459588669052929e-16
3.1440354715915004e-05  3.2949863486792998e-10  3.6142694630686886e-28  2.3021231018554504e-15  1.7403667534717913e-31  6.0891916272823624e-48  1.2825043103742552e-54   9.9999999999999956e-01  2.6220035771649178e-17  1.0000000000000020e+00  8.0076603886575027e-17  1.0000314403547159e+00  1.0629663965822421e-16  3.2949857657153337e-10  5.8296396618056184e-17  2.3849235343799658e-15   8.2800432524515608e-17  -1.0478492146466942e-29  1.0478492146466942e-29  1.0000000000009279e+00  9.2834227315578423e-13  1.0000000000009279e+00  9.2584592593349393e-13  1.0000314403528616e+00  1.8541881990892782e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3724233823416483e-16  1.0000000000000020e+00  8.0076603886575027e-17  1.0000314403547153e+00  5.5983717511686970e-16  3.2949863486792998e-10  3.6142694630686886e-28  2.3021231018798373e-15  2.4387020060677707e-26  -3.0316699912097406e-39   3.0316699972989336e-39    1.0000000000000009e+00    1.3060475937785387e-15    1.0000000000000009e+00    1.1902996285117316e-15    1.0000314403547159e+00    1.0629663965822421e-16    1.4632678840517332e-25  1.5335220439208431e-30  3.9349206605624071e-53   3.8459656789421791e-16  3.8459656789421791e-16  3.8459656789421791e-16
3.7834626171319328e-05  4.7715297915194806e-10  3.6843341107469313e-26  4.0117565760708386e-15  2.4421100499361016e-31  1.2814299675589158e-47  1.1780168235797767e-54   9.9999999999999956e-01  2.0452399602861080e-17  1.0000000000000020e+00  7.8701646778866564e-17  1.0000378346261714e+00  9.9154046381727647e-17  4.7715290977616099e-10  6.9375787037284502e-17  4.0132506371635285e-15   1.4940610926901473e-18  -3.2391551976953461e-31  3.2391551976953461e-31  1.0000000000009177e+00  9.1813398896540168e-13  1.0000000000009177e+00  9.1563324906405025e-13  1.0000378346243377e+00  1.8335451934245269e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.3147470206537673e-16  1.0000000000000020e+00  7.8701646778866564e-17  1.0000378346261707e+00  5.6697976839336628e-16  4.7715297915194796e-10  6.6554235461659147e-26  4.0117565760355371e-15  3.5301281297635287e-26  7.6472780833905377e-39    7.6472780705762388e-39    9.9999999996945554e-01    3.0544032216677060e-11    1.0000000000305460e+00    3.0543933062630679e-11    1.0000378346261714e+00    9.9154046381727647e-17    2.1189848948919201e-25  2.6723667119671368e-30  9.9473792787564652e-53   3.8459738764284082e-16  3.8459738764284082e-16  3.8459738764284082e-16
4.5529350748669567e-05  6.9097392650562128e-10  6.0809489885349015e-26  6.9910209461031261e-15  7.6949923938135122e-31  2.5305349069473743e-47  2.8798540844138597e-54   9.9999999999999956e-01  4.7317196013797484e-17  1.0000000000000020e+00  6.3067695333207183e-17  1.0000455293507484e+00  1.1038489134700466e-16  6.9097401874292542e-10  9.2237304195438335e-17  6.9409498724713483e-15   5.0071073631778572e-17  1.8835424349611615e-29   1.8835424349611615e-29  9.9999896303523717e-01  1.0369647623435846e-06  1.0000010611439196e+00  1.0611439176875308e-06  1.0000455051715931e+00  2.4179155454968482e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  6.3705106448718176e-17  1.0000000000000018e+00  1.5897690959182413e-16  1.0000455293507482e+00  3.3242949627203599e-16  6.9097392650562128e-10  6.0809489885349015e-26  6.9910209461542538e-15  5.1126883489944833e-26  -1.9300879686673442e-38   1.9300879711978795e-38    1.0000000000000007e+00    1.1575402206389541e-15    1.0000000000000007e+00    1.2691999342169806e-15    1.0000455293507484e+00    1.1038489134700466e-16    3.0685406504887655e-25  4.6569554520002624e-30  2.4360665663153176e-52   3.8459837411480116e-16  3.8459837411480116e-16  3.8459837411480116e-16
5.4789011795939334e-05  1.0006119378254173e-09  6.6021640130095914e-26  1.2182786503059442e-14  1.3750890923316230e-31  5.4458997820458621e-47  2.5049539925035010e-53   9.9999999999999967e-01  8.9933140389195365e-17  1.0000000000000020e+00  3.6971567231404252e-17  1.0000547890117959e+00  5.8060729304724541e-17  1.0006120376715444e-09  9.9846127133171043e-17  1.2105542905542448e-14   7.7243597516994484e-17  5.0656384032837132e-29   5.0656384032837132e-29  9.9999882514881466e-01  1.1748511849141113e-06  1.0000012006063006e+00  1.2006062985644428e-06  1.0000547632566825e+00  2.5755113317264592e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.9933140389195365e-17  1.0000000000000022e+00  1.8507303769362706e-16  1.0000547890117959e+00  5.8060729304724541e-17  1.0006119378254173e-09  6.6021640130095914e-26  1.2182786503059441e-14  1.4402129012088612e-30  1.4349296274686127e-42    1.4348751684958417e-42    9.9999999999980138e-01    1.9819589905766375e-13    1.0000000000002005e+00    1.9847090523574659e-13    1.0000547890117959e+00    5.8060729304724541e-17    4.4436096483542956e-25  8.1153660478735131e-30  6.2275444336499000e-52   3.8459956122000717e-16  3.8459956122000717e-16  3.8459956122000717e-16
6.5931882713335412e-05  1.4490043860074734e-09  6.1288327494136778e-26  2.1230130495161313e-14  2.0275956586594749e-30  1.1421088348615801e-46  3.9309930626990407e-53   9.9999999999999967e-01  9.0034007286708823e-17  1.0000000000000020e+00  3.6955203833285058e-17  1.0000659318827134e+00  5.7943499009091895e-17  1.4490043979501857e-09  1.1942712356574049e-17  2.1266938827264108e-14   3.6808332102792904e-17  -4.2234347606419277e-29  4.2234347606419277e-29  9.9999999999991029e-01  8.9282919475038390e-14  9.9999999999991029e-01  9.1741377037871212e-14  1.0000659318828946e+00  1.8124634111783465e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.0034007286708823e-17  1.0000000000000020e+00  3.6955203833285058e-17  1.0000659318827134e+00  5.7943499009091895e-17  1.4490043860074734e-09  6.1288327494136778e-26  2.1230130495375792e-14  2.1447663075945090e-25  -2.4588093138525666e-37   2.4588093149946748e-37    1.0000000000000009e+00    1.3112793343743810e-15    1.0000000000000009e+00    1.1471782284584415e-15    1.0000659318827134e+00    5.7943499009091895e-17    6.4348721285133397e-25  1.4142107814914861e-29  1.5715992769184835e-51   3.8460098976582116e-16  3.8460098976582116e-16  3.8460098976582116e-16
7.9340966657974921e-05  2.0983296633607702e-09  7.9046664938460000e-26  3.6996334190289094e-14  2.8833395923777759e-30  2.3952234395820637e-46  6.3734003163744422e-53   9.9999999999999967e-01  9.0140178146493503e-17  1.0000000000000020e+00  3.6936116948908007e-17  1.0000793409666580e+00  5.7818241264930158e-17  2.0983296581770596e-09  5.1837106081158937e-18  3.7040329651197814e-14   4.3995460908722481e-17  -8.7946756931714144e-29  8.7946756931714144e-29  1.0000000000000335e+00  3.3951942429213766e-14  1.0000000000000335e+00  3.1493397782405537e-14  1.0000793409665927e+00  6.5223295606694272e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.0116248060900914e-16  1.0000000000000022e+00  1.8510848797612330e-16  1.0000793409666580e+00  5.7818241264930158e-17  2.0983296633607702e-09  7.9046664938460000e-26  3.6996334190599735e-14  3.1064368604114327e-25  -6.2060706388017498e-37   6.2060706411969738e-37    1.0000000000000009e+00    1.3113855052341657e-15    1.0000000000000009e+00    1.1471591415740645e-15    1.0000793409666580e+00    5.7818241264930158e-17    9.3184556220683231e-25  2.4644509226871509e-29  3.9661323819376649e-51   3.8460270886026558e-16  3.8460270886026558e-16  3.8460270886026558e-16
9.5477161142080657e-05  3.0386294331935918e-09  9.2268975638771047e-26  6.4471047120308365e-14  4.8084073678000653e-30  5.1132930070264757e-46  3.7476650042574653e-52   9.9999999999999967e-01  8.4119372348135892e-18  1.0000000000000020e+00  1.4068980845844631e-16  1.0000954771611421e+00  2.1255568761117077e-17  3.0386294221547887e-09  1.1038803121766710e-17  6.4524517416362793e-14   5.3470296054432191e-17  -1.8623186077890800e-28  1.8623186077890800e-28  1.0000000000000588e+00  5.9183299149755662e-14  1.0000000000000588e+00  5.6702729052349569e-14  1.0000954771610264e+00  1.1566398359718021e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.4119372348135892e-18  1.0000000000000022e+00  8.1354796466584983e-17  1.0000954771611423e+00  2.4330017368614836e-16  3.0386294331935918e-09  9.2268975638771047e-26  6.4471047120308290e-14  7.0922239533417072e-29  2.0662986635548023e-40    2.0662935502580476e-40    9.9999999999921252e-01    7.8713971252200122e-13    1.0000000000007894e+00    7.8722947925570255e-13    1.0000954771611421e+00    2.1255568761117077e-17    1.3494225440140858e-24  4.2946344560795842e-29  1.0098248764657400e-50   3.8460477760079730e-16  3.8460477760079730e-16  3.8460477760079730e-16
1.1489510001873109e-04  4.4002946693653132e-09  5.3477248528424060e-25  1.1234939914320820e-13  1.4349101031383518e-30  1.0855075609735728e-45  1.1506618386783863e-51   9.9999999999999956e-01  2.6986279607250567e-17  1.0000000000000020e+00  8.0315169116514390e-17  1.0001148951000187e+00  1.0730144872376496e-16  4.4002947211888941e-09  5.1823581422449529e-17  1.1227233134950101e-13   7.7067793707190827e-17  4.6741177333686392e-28   4.6741177333686392e-28  9.9999918387921938e-01  8.1612078020521734e-07  1.0000008219591530e+00  8.2195915088474187e-07  1.0001148892616476e+00  5.8383710125913779e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.6986279607250567e-17  1.0000000000000020e+00  8.0315169116514390e-17  1.0001148951000181e+00  5.5883236605132895e-16  4.4002946693653124e-09  2.9240812726878707e-25  1.1234939914288245e-13  3.2575681255568865e-25  1.9762539595718919e-36    1.9762539584863856e-36    9.9999999994675470e-01    5.3244879957370105e-11    1.0000000000532470e+00    5.3244883678223844e-11    1.0001148951000187e+00    1.0730144872376496e-16    1.9541233828258841e-24  7.4839733838954954e-29  2.5639800936228515e-50   3.8460726710681057e-16  3.8460726710681057e-16  3.8460726710681057e-16
1.3826221737646592e-04  6.3721469178717570e-09  5.6898231231866050e-25  1.9578381384621982e-13  1.3283904952407263e-29  2.2125035458921499e-45  4.1622655002725773e-51   9.9999999999999967e-01  9.2796518366423568e-17  1.0000000000000020e+00  3.6303069765477515e-17  1.0001382622173765e+00  5.4528853861569607e-17  6.3721469582371047e-09  4.0365348225760485e-17  1.9581044604685168e-13   2.6632200631879627e-17  -2.8156378812621039e-28  2.8156378812621039e-28  9.9999999999985489e-01  1.4468028589275400e-13  9.9999999999985489e-01  1.4714085383259872e-13  1.0001382622176684e+00  2.9204318433027773e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.8225784096092086e-17  1.0000000000000020e+00  3.6303069765477515e-17  1.0001382622173762e+00  1.6751575106346169e-16  6.3721469178717570e-09  5.6898231231866050e-25  1.9578381384716236e-13  9.4255691523750094e-25  -9.9648860171113104e-36   9.9648860193238183e-36    1.0000000000000009e+00    1.3140418454540958e-15    1.0000000000000009e+00    1.1465260943906340e-15    1.0001382622173765e+00    5.4528853861569607e-17    2.8298016898061801e-24  1.3041821878859925e-28  6.3790235585927881e-50   3.8461026296589889e-16  3.8461026296589889e-16  3.8461026296589889e-16
1.6638168860761272e-04  9.2276221012246197e-09  1.4211592717836007e-24  3.4117941045063058e-13  1.9024372627662053e-29  4.5729537204812798e-45  2.3314762337230202e-51   9.9999999999999967e-01  1.3413734291514083e-17  1.0000000000000022e+00  1.2413048310056912e-16  1.0001663816886077e+00  2.6521914929567544e-17  9.2276221478707985e-09  4.6646177430390176e-17  3.4117564740443884e-13   3.7630461917607884e-18  6.9376469760582717e-29   6.9376469760582717e-29  9.9999984962678667e-01  1.5037321297919123e-07  1.0000001505089626e+00  1.5050896053004559e-07  1.0001663815528603e+00  1.3574743983204267e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  9.7608568171001570e-17  1.0000000000000020e+00  9.7914121824462188e-17  1.0001663816886073e+00  4.7061112477963019e-16  9.2276221012246197e-09  1.4211592717836007e-24  3.4117941045199620e-13  1.3656064876480538e-24  -2.5161089237366432e-35   2.5161089241939383e-35    1.0000000000000009e+00    1.2346590613791862e-15    1.0000000000000009e+00    1.2081371464496188e-15    1.0001663816886077e+00    2.6521914929567544e-17    4.0978874077278166e-24  2.2727114220619609e-28  1.5981590312928717e-49   3.8461386817819836e-16  3.8461386817819836e-16  3.8461386817819836e-16
2.0022003718155845e-04  1.3362687762869073e-08  8.1595702942888247e-25  5.9455063126991270e-13  5.7256716695122713e-29  9.9774543752727186e-45  4.0545525899770484e-51   9.9999999999999956e-01  3.2483770821133691e-17  1.0000000000000020e+00  8.1688159207944850e-17  1.0002002200371816e+00  1.1417193002907853e-16  1.3362687845130949e-08  8.2261875294606416e-17  5.9458610874369496e-13   3.5477473782197097e-17  -1.1388880573939414e-27  1.1388880573939414e-27  9.9999999999979539e-01  2.0420249799938741e-13  9.9999999999979539e-01  2.0669419304194958e-13  1.0002002200375923e+00  4.1089669104133701e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.8538531641381970e-17  1.0000000000000022e+00  1.4035644571708647e-16  1.0002002200371816e+00  1.1417193002907853e-16  1.3362687762869073e-08  8.1595702942888247e-25  5.9455063126990988e-13  2.8845342010072289e-27  9.1100812188727282e-38    9.1100802211268847e-38    9.9999999999623623e-01    3.7633554703427139e-12    1.0000000000037654e+00    3.7633523207151477e-12    1.0002002200371816e+00    1.1417193002907853e-16    5.9342254500856277e-24  3.9605028008476722e-28  4.1136501368770295e-49   3.8461820670036651e-16  3.8461820670036651e-16  3.8461820670036651e-16
2.4094035602395270e-04  1.9350751720171952e-08  9.1144426115632373e-25  1.0360837797270996e-12  5.3425151689896810e-29  2.0125768160787131e-44  2.1002643540441412e-50   9.9999999999999967e-01  7.0142967314330912e-17  1.0000000000000020e+00  4.2139445880156037e-17  1.0002409403560240e+00  8.3018781028340773e-17  1.9350751815731350e-08  9.5559397461588924e-17  1.0360601265801961e-12   2.3653146903600550e-17  1.3237729424006843e-27   1.3237729424006843e-27  9.9999968683129925e-01  3.1316870034638993e-07  1.0000003135758853e+00  3.1357588321739199e-07  1.0002409399488412e+00  4.0718264895748230e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.0142967314330912e-17  1.0000000000000020e+00  4.2139445880156037e-17  1.0002409403560237e+00  1.3902582389669053e-16  1.9350751720171952e-08  9.1144426115632373e-25  1.0360837797299657e-12  2.8659981503738397e-24  -1.6035506186742235e-34   1.6035506188754810e-34    1.0000000000000009e+00    1.2913882944020032e-15    1.0000000000000009e+00    1.1523624705053125e-15    1.0002409403560240e+00    8.3018781028340773e-17    8.5934600414159020e-24  6.9017044061621100e-28  1.0181448584719717e-48   3.8462342771151727e-16  3.8462342771151727e-16  3.8462342771151727e-16
2.8994228538828810e-04  2.8022176285247710e-08  1.5920718740910933e-24  1.8055141852615403e-12  1.4987754834888426e-28  4.1564456993592185e-44  1.4474436926273911e-50   9.9999999999999956e-01  4.4930671581701324e-17  1.0000000000000020e+00  6.2275465237720795e-17  1.0002899422853881e+00  1.0720613681942212e-16  2.8022176283097146e-08  2.1505653055913392e-18  1.8055844885077898e-12   7.0303246249653282e-17  -6.8545631655193356e-27  6.8545631655193356e-27  1.0000000000000044e+00  4.9299119799323900e-15  1.0000000000000044e+00  2.5047661194130652e-15  1.0002899422853808e+00  7.4346780993454552e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  4.4930671581701324e-17  1.0000000000000020e+00  6.2275465237720795e-17  1.0002899422853884e+00  1.1483846810560920e-16  2.8022176285247713e-08  1.7166505761210172e-24  1.8055141852594608e-12  2.0793127121632052e-24  2.0274926562982815e-34    2.0274926558826371e-34    9.9999999991531185e-01    8.4687656365432896e-11    1.0000000000846896e+00    8.4687652549267258e-11    1.0002899422853881e+00    1.0720613681942212e-16    1.2444346124794818e-23  1.2027140518588154e-27  2.5497914506001420e-48   3.8462971074847296e-16  3.8462971074847296e-16  3.8462971074847296e-16
3.4891012134067808e-04  4.0579424257794006e-08  2.6673807321998776e-24  3.1463492981528360e-12  3.7007328534978679e-28  8.8258828529466674e-44  5.8734880789626705e-50   9.9999999999999967e-01  6.5457788644528162e-17  1.0000000000000020e+00  4.3422066903317286e-17  1.0003489101213408e+00  8.8986580721304784e-17  4.0579424191259740e-08  6.6534263285877152e-17  3.1464542905302585e-12   1.0499237742280939e-16  -1.7840117790042489e-26  1.7840117790042489e-26  1.0000000000000961e+00  9.6543838628570631e-14  1.0000000000000961e+00  9.4103490421309961e-14  1.0003489101211500e+00  1.9064732904988059e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  4.5564513817987492e-17  1.0000000000000022e+00  1.7862253802171402e-16  1.0003489101213410e+00  3.1103118564633610e-16  4.0579424257794006e-08  2.6673807321998776e-24  3.1463492981528377e-12  1.9856604192424190e-27  -2.8211864419734900e-37   2.8211873245611879e-37    1.0000000000000009e+00    1.2867031157322004e-15    1.0000000000000009e+00    1.1536450915284738e-15    1.0003489101213408e+00    8.8986580721304784e-17    1.8020884454814204e-23  2.0958896605934878e-27  6.4747837262244448e-48   3.8463727188790529e-16  3.8463727188790529e-16  3.8463727188790529e-16
4.1987070844439058e-04  5.8763803936273516e-08  3.0197560752238965e-24  5.4829333310125047e-12  7.5778393544035378e-30  1.9041059418086863e-43  2.2151143310718028e-49   9.9999999999999967e-01  1.0527031709890972e-18  1.0000000000000020e+00  1.4270376374625882e-16  1.0004198707084444e+00  3.0628758112754068e-17  5.8763803896984726e-08  3.9288786440577192e-17  5.4830049965335934e-12   7.1665521088745929e-17  -2.1220379537837515e-26  2.1220379537837515e-26  1.0000000000000477e+00  4.8073709669440268e-14  1.0000000000000477e+00  4.5598484850810188e-14  1.0004198707083509e+00  9.3450149915325431e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.1207500563350476e-16  1.0000000000000022e+00  7.9340841178772487e-17  1.0004198707084448e+00  4.7471796796281673e-16  5.8763803936273509e-08  3.5976888252003249e-24  5.4829333310081709e-12  4.3338049088276312e-24  1.2829815542614775e-33    1.2829815540710666e-33    9.9999999989841137e-01    1.0158829228036268e-10    1.0000000001015905e+00    1.0158837267390703e-10    1.0004198707084444e+00    3.0628758112754068e-17    2.6096371257843705e-23  3.6523672959448727e-27  1.6572603068620517e-47   3.8464637118939523e-16  3.8464637118939523e-16  3.8464637118939523e-16
5.0526310653356793e-04  8.5096935607733778e-08  3.5942132705974544e-24  9.5547426759083062e-12  4.8065041197237393e-29  3.7845990547664118e-43  1.1254434010155853e-48   9.9999999999999956e-01  3.1764045466309624e-17  1.0000000000000020e+00  9.6480270286844987e-19  1.0005052631065336e+00  3.0799242763441175e-17  8.5096935572200508e-08  3.5533266771121044e-17  9.5547273796607133e-12   1.5296247592888668e-17  7.8890982391683088e-27   7.8890982391683088e-27  9.9999982607025606e-01  1.7392974352837877e-07  1.0000001739897095e+00  1.7398970753131794e-07  1.0005052630465698e+00  5.9963780894576720e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.1764045466309624e-17  1.0000000000000018e+00  2.2107980222216286e-16  1.0005052631065332e+00  4.1328996708662147e-16  8.5096935607733778e-08  3.5942132705974544e-24  9.5547426759083159e-12  9.6454577621585552e-27  -4.8900564994207160e-36   4.8900568778794963e-36    1.0000000000000007e+00    1.0784589791588468e-15    1.0000000000000007e+00    1.3313028268473194e-15    1.0005052631065336e+00    3.0799242763441175e-17    3.7790630894700152e-23  6.3647371878971889e-27  4.0716863724426872e-47   3.8465732165746935e-16  3.8465732165746935e-16  3.8465732165746935e-16
6.0802242616494269e-04  1.2323042357280756e-07  9.9655823942866727e-24  1.6650413581769448e-11  3.4519550527864169e-28  7.9638384519166275e-43  2.1912127251240832e-48   9.9999999999999956e-01  2.6180516902781688e-17  1.0000000000000020e+00  2.3981722743562928e-18  1.0006080224261649e+00  2.3782344628425394e-17  1.2323042349512053e-07  7.7687039621329437e-17  1.6650417670142041e-11   4.0883725930287889e-18  -3.6901043760394006e-27  3.6901043760394013e-27  1.0000000000000646e+00  6.5032888726131392e-14  1.0000000000000646e+00  6.2618976761133186e-14  1.0006080224260370e+00  1.2787391009218960e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.4841785559733963e-17  1.0000000000000022e+00  2.2444277719938759e-16  1.0006080224261649e+00  2.3782344628425394e-17  1.2323042357280756e-07  9.9655823942866727e-24  1.6650413581778592e-11  9.1445683733375762e-24  -8.2243227156411181e-33   8.2243227164375004e-33    1.0000000000000007e+00    1.0840425077223749e-15    1.0000000000000007e+00    1.3298694572758315e-15    1.0006080224261649e+00    2.3782344628425394e-17    5.4725301433936641e-23  1.1091403516807117e-26  1.0292743722514586e-46   3.8467050003387862e-16  3.8467050003387862e-16  3.8467050003387862e-16
7.3168071434272068e-04  1.7845222257991354e-07  9.8500833402077655e-24  2.9015566598478831e-11  1.9011826392577063e-27  1.7138245818712440e-42  8.8133670914476849e-48   9.9999999999999967e-01  7.1857033821780773e-17  1.0000000000000020e+00  4.2012357492568269e-17  1.0007316807143427e+00  8.1177626133303156e-17  1.7845222262854083e-07  4.8627278149059189e-17  2.9015571838213130e-11   5.2397343009423683e-18  -8.1912466172295450e-27  8.1912466172295464e-27  9.9999999999996769e-01  3.1902566075382728e-14  9.9999999999996769e-01  3.4347903818409904e-14  1.0007316807144091e+00  6.6472514498717670e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.5018757110325055e-16  1.0000000000000020e+00  4.2012357492568269e-17  1.0007316807143423e+00  3.6291158371675945e-16  1.7845222257991356e-07  1.6619696261489120e-23  2.9015566598491969e-11  1.3139855755454142e-23  -2.0580367015100478e-32   2.0580367016814294e-32    1.0000000000000009e+00    1.2931023609094529e-15    1.0000000000000009e+00    1.1522353821177247e-15    1.0007316807143427e+00    8.1177626133303156e-17    7.9248706521501305e-23  1.9328250066105498e-26  2.6311853957368501e-46   3.8468635979573370e-16  3.8468635979573370e-16  3.8468635979573370e-16
8.8048835816434824e-04  2.5841991628711830e-07  4.3558353540932888e-23  5.0563495068528675e-11  9.1325802710900155e-28  3.6563769521423335e-42  5.1397344171910048e-49   9.9999999999999956e-01  4.4556260310960758e-17  1.0000000000000020e+00  2.0563066978551858e-17  1.0008804883581643e+00  1.5692527763551869e-16  2.5841991628065364e-07  6.4646177742096863e-18  5.0563536896569767e-11   4.1828041092379325e-17  -1.1421371306760045e-25  1.1421371306760045e-25  1.0000000000000044e+00  4.9295375686616498e-15  1.0000000000000044e+00  2.4630537211538962e-15  1.0008804883581568e+00  7.3925912898155464e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  6.6466042151554896e-17  1.0000000000000020e+00  2.0563066978551858e-17  1.0008804883581641e+00  6.5119327289512617e-17  2.5841991628711825e-07  9.3812056624608807e-24  5.0563495068528792e-11  1.1723553166737851e-25  -3.2500067811534605e-34   3.2500068177172350e-34    1.0000000000000009e+00    1.3768238898611487e-15    1.0000000000000009e+00    1.0896599576466047e-15    1.0008804883581643e+00    1.5692527763551869e-16    1.1476149643346567e-22  3.3682053858360657e-26  6.6972508924934668e-46   3.8470544681301809e-16  3.8470544681301809e-16  3.8470544681301809e-16
1.0595601792776149e-03  3.7422259116955667e-07  3.1964795662953543e-23  8.8113634619771301e-11  1.8618987412465606e-27  7.8323442415115229e-42  3.9597458779121823e-48   9.9999999999999956e-01  3.1724379255395092e-17  1.0000000000000020e+00  8.2075632405877103e-17  1.0010595601792776e+00  1.1380001166127221e-16  3.7422259106338152e-07  1.0617512445705726e-16  8.8113549378687349e-11   8.5241083949922198e-17  4.0541006860285635e-25   4.0541006860285635e-25  9.9999971646417507e-01  2.8353582451742776e-07  1.0000002836118207e+00  2.8361181861455180e-07  1.0010595601032832e+00  7.5994208146370450e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.1724379255395092e-17  1.0000000000000018e+00  3.0412023733090841e-16  1.0010595601792773e+00  1.0824459326375911e-16  3.7422259116955667e-07  3.1964795662953543e-23  8.8113634619771340e-11  4.0635989954669734e-26  -1.4444474582904269e-34   1.4444475366139089e-34    1.0000000000000009e+00    1.3005432502947928e-15    1.0000000000000009e+00    1.1922986570310335e-15    1.0010595601792776e+00    1.1380001166127221e-16    1.6618821482053142e-22  5.8695471562967037e-26  1.7081166834386568e-45   3.8472841821342601e-16  3.8472841821342601e-16  3.8472841821342601e-16
1.2750512407130128e-03  5.4191855548048709e-07  1.0134510700436219e-23  1.5354976145117849e-10  1.1759761522804950e-26  1.5361557568530737e-41  2.4334208990349758e-48   9.9999999999999956e-01  3.1045521968888301e-17  1.0000000000000020e+00  6.3846205681714151e-19  1.0012750512407129e+00  3.0407059912071163e-17  5.4191855536345201e-07  1.1703508185222940e-16  1.5354979839062085e-10   3.6939442366655764e-17  -3.0670277969225597e-25  3.0670277969225597e-25  1.0000000000000466e+00  4.7042410722137752e-14  1.0000000000000466e+00  4.4631604051988108e-14  1.0012750512406210e+00  9.1896059379050885e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9976780493627353e-17  1.0000000000000020e+00  6.3846205681714151e-19  1.0012750512407127e+00  1.9163754501296014e-16  5.4191855548048709e-07  1.0134510700436219e-23  1.5354976145121869e-10  4.0207567652771494e-23  -3.3337847337343053e-31   3.3337847338879209e-31    1.0000000000000007e+00    1.0791775026562682e-15    1.0000000000000007e+00    1.3316291674933707e-15    1.0012750512407129e+00    3.0407059912071163e-17    2.4066018310641683e-22  1.0228468835327918e-25  4.1688150778801149e-45   3.8475606511707759e-16  3.8475606511707759e-16  3.8475606511707759e-16
1.5343684089300133e-03  7.8476213810653628e-07  4.7614757103224487e-23  2.6758094071873829e-10  1.9065623882054612e-27  3.2443250384628348e-41  2.6647811731021839e-46   9.9999999999999956e-01  3.5975561614769374e-17  1.0000000000000020e+00  5.9082984534926531e-17  1.0015343684089297e+00  9.5058546149695918e-17  7.8476213823582453e-07  1.2928829794745651e-16  2.6758090393636171e-10   3.6782376574494840e-17  5.3243763045938650e-25   5.3243763045938650e-25  9.9999984503868955e-01  1.5496130997005431e-07  1.0000001549768793e+00  1.5497687739031953e-07  1.0015343683933624e+00  1.5567420265235171e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.5046740847746280e-17  1.0000000000000018e+00  1.6296162039010478e-16  1.0015343684089300e+00  1.2698605877533539e-16  7.8476213810653617e-07  5.8264361303563055e-23  2.6758094071873782e-10  4.6338253217287258e-25  5.7777898331617076e-33    5.7777898007181907e-33    9.9999999998385747e-01    1.6142051690975848e-11    1.0000000000161440e+00    1.6142035727219536e-11    1.0015343684089297e+00    9.5058546149695918e-17    3.4850439783197741e-22  1.7824471280208139e-25  1.0557549745026122e-44   3.8478934004299455e-16  3.8478934004299455e-16  3.8478934004299455e-16
1.8464249428955463e-03  1.1364283565811789e-06  1.9694011922216527e-22  4.6629548075650481e-10  3.2836193276534308e-26  6.9635612368151361e-41  6.9615089142670631e-46   9.9999999999999967e-01  7.4035274686686417e-17  1.0000000000000020e+00  4.2175891948424014e-17  1.0018464249428956e+00  7.9162919724253257e-17  1.1364283566776359e-06  9.6457132599886743e-17  4.6629546314715368e-10   1.7609351099052222e-17  4.4489753473992463e-25   4.4489753473992454e-25  9.9999990218053136e-01  9.7819468229193246e-08  1.0000000978246009e+00  9.7824598823694028e-08  1.0018464249377652e+00  5.1302614338731244e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.4035274686686417e-17  1.0000000000000022e+00  1.7986871297660729e-16  1.0018464249428956e+00  7.9162919724253257e-17  1.1364283565811787e-06  1.4818117591409828e-23  4.6629548075650388e-10  8.9774199584562183e-25  2.1570415377137042e-32    2.1570415307500732e-32    9.9999999997846134e-01    2.1538252642453349e-11    1.0000000000215403e+00    2.1538284501836088e-11    1.0018464249428956e+00    7.9162919724253257e-17    5.0467557092534087e-22  3.1061518740871693e-25  2.6953596204435367e-44   3.8482938995892189e-16  3.8482938995892189e-16  3.8482938995892189e-16
2.2219468609395283e-03  1.6456826176116121e-06  1.9034239435288445e-22  8.1258207251184831e-10  6.7534491906990560e-26  1.4707713864264114e-40  1.6178380402069830e-45   9.9999999999999967e-01  8.5444009972361538e-17  1.0000000000000020e+00  3.9535994115251305e-17  1.0022219468609395e+00  6.5114286605405422e-17  1.6456826175126338e-06  9.8978531327901113e-17  8.1258203458126573e-10   3.7930582640100724e-17  1.6611556501863569e-24   1.6611556501863569e-24  9.9999986947460862e-01  1.3052539096562886e-07  1.0000001305331057e+00  1.3053310361986662e-07  1.0022219468532270e+00  7.7124321931794323e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.4762289741518541e-16  1.0000000000000020e+00  3.9535994115251305e-17  1.0022219468609388e+00  6.0101952816968851e-16  1.6456826176116121e-06  1.9034239435288445e-22  8.1258207251184810e-10  2.7432964504524750e-25  6.1629758220391547e-33    6.1629756749603985e-33    9.9999999999205036e-01    7.9492224346086109e-12    1.0000000000079514e+00    7.9493793649269308e-12    1.0022219468609395e+00    6.5114286605405422e-17    7.3082989331912366e-22  5.4128839578016955e-25  6.8261910795890800e-44   3.8487759615324655e-16  3.8487759615324655e-16  3.8487759615324655e-16
2.6738416158399439e-03  2.3831429955307808e-06  3.5363379253706428e-22  1.4160326484322985e-09  1.6506056904508311e-25  3.0944732793872560e-40  7.8275044843147092e-46   9.9999999999999967e-01  9.0517765815610770e-17  1.0000000000000020e+00  3.8509302417860054e-17  1.0026738416158398e+00  5.9013839064764926e-17  2.3831429954620136e-06  6.8767570489580168e-17  1.4160325586995322e-09   8.9732766097289915e-17  6.8567975264123073e-24   6.8567975264123073e-24  9.9999981687635964e-01  1.8312363993907436e-07  1.0000001831362104e+00  1.8313620838185542e-07  1.0026738416032717e+00  1.2568109714127558e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.0517765815610770e-17  1.0000000000000022e+00  1.8353530250717127e-16  1.0026738416158398e+00  5.9013839064764926e-17  2.3831429955307812e-06  6.9882681090085882e-23  1.4160326484324730e-09  1.7470016981773392e-22  -1.3355168606358848e-29   1.3355168606668297e-29    1.0000000000000009e+00    1.3117630929032829e-15    1.0000000000000009e+00    1.1487323270430166e-15    1.0026738416158398e+00    5.9013839064764926e-17    1.0583280898449759e-21  9.4326722994628633e-25  1.7254514555093086e-43   3.8493562236131115e-16  3.8493562236131115e-16  3.8493562236131115e-16
3.2176417502507355e-03  3.4510728109836006e-06  3.1963637662222581e-22  2.4676257688384172e-09  2.5644081343549540e-25  6.5125241126824701e-40  1.4457812595131363e-45   9.9999999999999956e-01  4.0292620688498403e-17  1.0000000000000020e+00  1.7886065151767855e-17  1.0032176417502507e+00  1.6386591908476504e-16  3.4510728109301185e-06  5.3481764169733529e-17  2.4676257744978877e-09   5.6594702329734952e-18  -7.6177810240151335e-25  7.6177810240151399e-25  1.0000000000000091e+00  9.5882106324648451e-15  1.0000000000000091e+00  7.1233134227527699e-15  1.0032176417502341e+00  1.6489479450292584e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.0729681774017251e-17  1.0000000000000018e+00  2.0415853977326344e-16  1.0032176417502505e+00  5.8178685840266255e-17  3.4510728109836002e-06  1.0388009700492437e-22  2.4676257688386798e-09  2.6237340367215079e-22  -3.4981050765894242e-29   3.4981050766545493e-29    1.0000000000000009e+00    1.3725602502386864e-15    1.0000000000000009e+00    1.0923369594733887e-15    1.0032176417502507e+00    1.6386591908476504e-16    1.5325841977647415e-21  1.6437689668336591e-24  4.3620312746962522e-43   3.8500547288966095e-16  3.8500547288966095e-16  3.8500547288966095e-16
3.8720387818125569e-03  4.9975614426178740e-06  1.7830487363034451e-22  4.3001670489562452e-09  9.2252553326977353e-25  1.3435373648297537e-39  2.0585644477439300e-44   9.9999999999999967e-01  1.2909318817632420e-17  1.0000000000000022e+00  1.2159149548314952e-16  1.0038720387818125e+00  2.3478511838266277e-17  4.9975614426026969e-06  1.5177314653776185e-17  4.3001670208192773e-09   2.8136966994036267e-17  6.5291087492956383e-24   6.5291087492956368e-24  9.9999991478564410e-01  8.5214355558940540e-08  1.0000000852162370e+00  8.5216234856932845e-08  1.0038720387799334e+00  1.8791869699923783e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.2909318817632420e-17  1.0000000000000022e+00  1.2159149548314952e-16  1.0038720387818125e+00  2.3478511838266277e-17  4.9975614426178740e-06  1.7830487363034451e-22  4.3001670489569922e-09  7.4786661866865379e-22  -1.7364800676177522e-28   1.7364800676311879e-28    1.0000000000000009e+00    1.2341546459053046e-15    1.0000000000000009e+00    1.2106761340670384e-15    1.0038720387818125e+00    2.3478511838266277e-17    2.2193631122293107e-21  2.8644866804913810e-24  1.0918269390105401e-42   3.8508956286513018e-16  3.8508956286513018e-16  3.8508956286513018e-16
4.6595256686646873e-03  7.2370598189793127e-06  4.5045900783494422e-22  7.4936146649311903e-09  5.7767055503974005e-26  2.7548639875998751e-39  2.0719783860081867e-43   9.9999999999999956e-01  3.0811073803947239e-17  1.0000000000000020e+00  5.5709809580298185e-17  1.0046595256686646e+00  8.6520883384245418e-17  7.2370598189763768e-06  2.9353657361755700e-18  7.4936146012673900e-09   6.3663800392955667e-17  2.5760042431345673e-23   2.5760042431345670e-23  9.9999988311617261e-01  1.1688382691970906e-07  1.0000001168867616e+00  1.1688675966034949e-07  1.0046595256657318e+00  2.9328516627331976e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  8.0211228658568422e-17  1.0000000000000020e+00  5.5709809580298185e-17  1.0046595256686646e+00  8.6520883384245418e-17  7.2370598189793127e-06  4.5045900783494422e-22  7.4936146649317379e-09  5.4753579845460030e-22  -2.2107826868818856e-28   2.2107826869094362e-28    1.0000000000000007e+00    1.1410340984291038e-15    1.0000000000000007e+00    1.2765578199698897e-15    1.0046595256686646e+00    8.6520883384245418e-17    3.2139001766481598e-21  4.9917501232052010e-24  2.7246004957487329e-42   3.8519080320971169e-16  3.8519080320971169e-16  3.8519080320971169e-16
5.6071699382054694e-03  1.0480118238634747e-05  7.6965049578398050e-22  1.3058623097000317e-08  1.3711786763496554e-25  5.9886630142270949e-39  1.5872633066667964e-43   9.9999999999999956e-01  3.3580602682791211e-17  1.0000000000000020e+00  1.4730488164585086e-17  1.0056071699382054e+00  1.7373351407765500e-16  1.0480118238638998e-05  4.2511809798178629e-18  1.3058623170457571e-08   7.3457253311103582e-17  -5.1793929642899315e-23  5.1793929642899321e-23  1.0000000000000004e+00  9.2175902238291647e-16  1.0000000000000004e+00  1.5395817463106342e-15  1.0056071699382061e+00  8.3986732885274890e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  7.7441699779724443e-17  1.0000000000000018e+00  2.0731411676044621e-16  1.0056071699382052e+00  4.8311090847376300e-17  1.0480118238634745e-05  9.2441539872462017e-22  1.3058623097001886e-08  1.5684715592681755e-21  -1.1075607109303006e-27   1.1075607109362891e-27    1.0000000000000009e+00    1.3658482322329791e-15    1.0000000000000009e+00    1.0954925364605715e-15    1.0056071699382054e+00    1.7373351407765500e-16    4.6541074277305348e-21  8.6987904193149721e-24  6.9999555246440032e-42   3.8531270353085311e-16  3.8531270353085311e-16  3.8531270353085311e-16
6.7475440531106863e-03  1.5176450249552380e-05  1.7179075209541359e-22  2.2756392584151906e-08  1.7561017248323389e-24  1.2466978858782317e-38  3.1984466236916773e-43   9.9999999999999967e-01  2.0193214294238237e-17  1.0000000000000022e+00  1.2134978855391014e-16  1.0067475440531106e+00  3.0520700385632710e-17  1.5176450249695012e-05  1.4263170619739954e-16  2.2756392506998414e-08   7.7153493299307168e-17  9.5203918160312997e-23   9.5203918160312985e-23  9.9999989284744040e-01  1.0715255924976971e-07  1.0000001071542419e+00  1.0715423982488279e-07  1.0067475440514302e+00  1.6804640907730226e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.4223781921926955e-16  1.0000000000000020e+00  1.0069481637112117e-16  1.0067475440531108e+00  1.9152390453939860e-16  1.5176450249552379e-05  1.8658566466040143e-21  2.2756392584151893e-08  1.4990991525680782e-23  1.2621774483536189e-29    1.2621774471069530e-29    9.9999999996098532e-01    3.9014327115138332e-11    1.0000000000390166e+00    3.9014468658141179e-11    1.0067475440531106e+00    3.0520700385632710e-17    6.7396977996525022e-21  1.5158802602600767e-23  1.7600107554221438e-41   3.8545949685143608e-16  3.8545949685143608e-16  3.8545949685143608e-16
8.1198449931840083e-03  2.1977294237774187e-05  1.5627840444310869e-21  3.9656049462290016e-08  2.8795445426850338e-24  2.5552638923262134e-38  6.2697644940751996e-43   9.9999999999999956e-01  3.7167081472724785e-17  1.0000000000000020e+00  5.5126800925114050e-17  1.0081198449931839e+00  9.2293882397838835e-17  2.1977294237807143e-05  3.2957920695814751e-17  3.9656049440113575e-08   2.2176443786850297e-17  4.7680248791834253e-23   4.7680248791834229e-23  9.9999994763484501e-01  5.2365154508707675e-08  1.0000000523654902e+00  5.2365488223020462e-08  1.0081198449928503e+00  3.3360329047979486e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.7167081472724785e-17  1.0000000000000020e+00  5.5126800925114050e-17  1.0081198449931836e+00  3.1433848732287013e-16  2.1977294237774187e-05  1.5627840444310869e-21  3.9656049462288454e-08  1.5645965410428012e-21  3.3637028998623943e-27    3.3637028998368411e-27    9.9999999956017227e-01    4.3982724853605009e-10    1.0000000004398293e+00    4.3982734082993250e-10    1.0081198449931839e+00    9.2293882397838835e-17    9.7598792326954729e-21  2.6416235507225063e-23  4.3911229544205556e-41   3.8563629102520888e-16  3.8563629102520888e-16  3.8563629102520888e-16
9.7712415353465015e-03  3.1825720380687978e-05  3.1929525809727272e-21  6.9105955750238858e-08  1.9773871188658720e-24  5.6184324166513280e-38  3.1081401926657010e-42   9.9999999999999967e-01  2.7635322056888267e-18  1.0000000000000020e+00  1.4844439905752919e-16  1.0097712415353466e+00  3.4658564389324714e-17  3.1825720380629363e-05  5.8617872902578552e-17  6.9105955854861681e-08   1.0462282493960873e-16  -3.9113574032997052e-22  3.9113574032997056e-22  1.0000000000000038e+00  4.1105887233187676e-15  1.0000000000000038e+00  1.6279124403427212e-15  1.0097712415353406e+00  5.9605457685865208e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.0825877025682683e-16  1.0000000000000020e+00  1.4844439905752919e-16  1.0097712415353459e+00  6.3147525038576918e-16  3.1825720380687978e-05  3.1929525809727272e-21  6.9105955750241241e-08  2.3842575512715856e-21  -8.9614598833106941e-27   8.9614598833668816e-27    1.0000000000000009e+00    1.2240088592933610e-15    1.0000000000000009e+00    1.2586674236826858e-15    1.0097712415353466e+00    3.4658564389324714e-17    1.4133459016768758e-20  4.6033813927585446e-23  1.1346614655570339e-40   3.8584925284593166e-16  3.8584925284593166e-16  3.8584925284593166e-16
1.1758495540521581e-02  4.6087405792148521e-05  5.2889194897964740e-21  1.2042634566247712e-07  8.7105605314777795e-24  1.1990464685830370e-37  1.1302091645909330e-41   9.9999999999999956e-01  2.5326549575374875e-17  1.0000000000000020e+00  8.7416174762568740e-17  1.0117584955405217e+00  1.1274272433794362e-16  4.6087405792150093e-05  1.5668042306141849e-18  1.2042634571856140e-07   5.6084266188633240e-17  -3.6467734556885778e-22  3.6467734556885792e-22  1.0000000000000007e+00  1.0848964750497816e-15  1.0000000000000007e+00  1.4196838043127565e-15  1.0117584955405217e+00  1.1274272433794362e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.5695752887140779e-17  1.0000000000000018e+00  3.0946077968760005e-16  1.0117584955405217e+00  1.1274272433794362e-16  4.6087405792148528e-05  1.4873440882379291e-21  1.2042634566248064e-07  3.5117701264942083e-21  -2.2820168266233430e-26   2.2820168266353347e-26    1.0000000000000009e+00    1.3069410799748129e-15    1.0000000000000009e+00    1.1976391993877252e-15    1.0117584955405217e+00    1.1274272433794362e-16    2.0466919622274439e-20  8.0220061035569972e-23  2.8885954926616270e-40   3.8610583233367365e-16  3.8610583233367365e-16  3.8610583233367365e-16
1.4149912974345789e-02  6.6740012393846056e-05  2.3280231547457136e-21  2.0985897050658473e-07  3.3039305143203261e-24  2.3536431632999781e-37  7.4855645073227433e-42   9.9999999999999956e-01  2.5900887692534119e-17  1.0000000000000020e+00  6.5009759983300035e-18  1.0141499129743459e+00  3.2401863690864124e-17  6.6740012393928794e-05  8.2735850264645316e-17  2.0985897049759689e-07   8.9878434374662938e-18  1.0627594699654992e-22   1.0627594699654969e-22  9.9999997425578824e-01  2.5744211344191299e-08  1.0000000257442543e+00  2.5744252279019045e-08  1.0141499129743048e+00  4.1045850047439926e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.5900887692534119e-17  1.0000000000000020e+00  6.5009759983300035e-18  1.0141499129743456e+00  1.8964274123416718e-16  6.6740012393846056e-05  2.3280231547457136e-21  2.0985897050658494e-07  2.0845430629925476e-22  -2.4233807008389483e-27   2.4233807010743201e-27    1.0000000000000007e+00    1.0843221369326225e-15    1.0000000000000007e+00    1.3387686055485178e-15    1.0141499129743459e+00    3.2401863690864124e-17    2.9638519369366481e-20  1.3979415658832522e-22  7.0525745492585491e-40   3.8641503656514646e-16  3.8641503656514646e-16  3.8641503656514646e-16
1.7027691722258979e-02  9.6647428462751225e-05  8.1005464400872017e-22  3.6570724835838031e-07  4.4549426816624210e-24  5.1401744597930776e-37  8.7239361750381957e-43   9.9999999999999956e-01  3.8495464028710327e-17  1.0000000000000020e+00  8.2501821260815652e-18  1.0170276917222589e+00  1.7529895877023941e-16  9.6647428462715013e-05  3.6211542506371839e-17  3.6570724836903630e-07   1.0655987658871638e-17  -2.1449544531517268e-22  2.1449544531517319e-22  1.0000000000000020e+00  2.4809861182040548e-15  1.0000000000000020e+00  8.2501821260815652e-18  1.0170276917222567e+00  2.0451470904800738e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.8495464028710327e-17  1.0000000000000022e+00  2.3029478705111287e-16  1.0170276917222594e+00  6.1938816862030202e-16  9.6647428462751225e-05  8.1005464400872017e-22  3.6570724835839518e-07  1.4871561193471986e-20  -2.9363296158498590e-25   2.9363296158549990e-25    1.0000000000000009e+00    1.3707630935788981e-15    1.0000000000000009e+00    1.1019728424990750e-15    1.0170276917222589e+00    1.7529895877023941e-16    4.2920080140063643e-20  2.4360996443987059e-22  1.8161751230484721e-39   3.8678776483431799e-16  3.8678776483431799e-16  3.8678776483431799e-16
2.0490746898158461e-02  1.3995690281478636e-04  1.2523035158919260e-20  6.3729366049507572e-07  2.6480528356676358e-23  1.0475167228509996e-36  2.6448246729889662e-41   9.9999999999999956e-01  4.3883510898234695e-17  1.0000000000000020e+00  4.8729565956140651e-17  1.0204907468981583e+00  9.2613076854375346e-17  1.3995690281472700e-04  5.9347545908422443e-17  6.3729366049390406e-07   1.1716848048178677e-18  2.6371228786529435e-23   2.6371228786528389e-23  9.9999999388467709e-01  6.1153224267509994e-09  1.0000000061153289e+00  6.1153269602561740e-09  1.0204907468981537e+00  4.7555497802800328e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  6.7138791564280965e-17  1.0000000000000022e+00  2.7077417088117198e-16  1.0204907468981583e+00  9.2613076854375346e-17  1.3995690281478636e-04  1.2523035158919260e-20  6.3729366049506556e-07  1.0190875895408280e-20  3.5542916945637908e-25    3.5542916945533156e-25    9.9999999929004557e-01    7.0995394060663057e-10    1.0000000007099559e+00    7.0995392219740499e-10    1.0204907468981583e+00    9.2613076854375346e-17    6.2153350384080480e-20  4.2452285719756839e-22  4.5182264947480793e-39   3.8723722005571484e-16  3.8723722005571484e-16  3.8723722005571484e-16
2.4658110758226038e-02  2.0267414205496487e-04  1.9954045924859021e-20  1.1105692094710145e-06  1.1482208500599187e-22  2.3587675143968554e-36  1.9709704265547383e-41   9.9999999999999956e-01  8.6720498087539840e-18  1.0000000000000020e+00  9.2110497174618595e-17  1.0246581107582260e+00  1.0078254698337258e-16  2.0267414205488166e-04  8.3232470784187321e-17  1.1105692095166092e-06   4.5594839581599925e-17  -2.7753848255714750e-21  2.7753848255714772e-21  1.0000000000000024e+00  2.8779078142166531e-15  1.0000000000000024e+00  3.5197871267544403e-16  1.0246581107582224e+00  3.4519311318171283e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  8.6720498087539840e-18  1.0000000000000022e+00  1.2993410775041270e-16  1.0246581107582260e+00  1.0078254698337258e-16  2.0267414205496487e-04  1.9954045924859021e-20  1.1105692094709982e-06  1.6190562149639290e-20  9.6288993180000878e-25    9.6288993179765007e-25    9.9999999919306548e-01    8.0693408378694545e-10    1.0000000008069361e+00    8.0693398300439854e-10    1.0246581107582260e+00    1.0078254698337258e-16    9.0005399602228707e-20  7.3978770407668721e-22  1.1814502406320341e-38   3.8777941538425604e-16  3.8777941538425604e-16  3.8777941538425604e-16
2.9673024081888724e-02  2.9349611938809855e-04  4.1701223648202969e-21  1.9353149818985948e-06  3.8808613343266296e-23  4.8813153330304226e-36  5.6522763652470446e-40   9.9999999999999967e-01  2.0499439217536636e-17  1.0000000000000022e+00  6.4902587863850747e-17  1.0296730240818888e+00  2.5620275381128274e-17  2.9349611938796666e-04  1.3188902416049680e-16  1.9353149819337737e-06   3.5178933556752257e-17  -3.8127856359866119e-21  3.8127856359866165e-21  1.0000000000000031e+00  3.4621908155555220e-15  1.0000000000000031e+00  9.5308100756397594e-16  1.0296730240818843e+00  4.4152718231194977e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.0154516570749466e-16  1.0000000000000020e+00  1.5714201706118057e-16  1.0296730240818879e+00  8.6255814431899699e-16  2.9349611938809855e-04  4.1701223648202969e-21  1.9353149818986155e-06  2.0713498594387093e-20  -2.1454997138094155e-24   2.1454997138142964e-24    1.0000000000000009e+00    1.2417447663052089e-15    1.0000000000000009e+00    1.2673650416863371e-15    1.0296730240818888e+00    2.5620275381128274e-17    1.3033845975312033e-19  1.2891787516835029e-21  2.9615924380719488e-38   3.8843380032687560e-16  3.8843380032687560e-16  3.8843380032687560e-16
3.5707859649004699e-02  4.2501708023765455e-04  4.0804963906605930e-20  3.3725444999012474e-06  3.1689991929371692e-22  1.0127955682945133e-35  3.3037123198992666e-39   9.9999999999999967e-01  1.0776414533036958e-16  1.0000000000000020e+00  5.6295310568735067e-17  1.0357078596490048e+00  5.9553467700881130e-17  4.2501708023771434e-04  5.9834554776482175e-17  3.3725444998170908e-06   8.4156218058058088e-17  1.5456024841918176e-20   1.5456024841918167e-20  9.9999995124816443e-01  4.8751835127685759e-08  1.0000000487519023e+00  4.8751900238223834e-08  1.0357078596489400e+00  6.4777471170408266e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.0776414533036958e-16  1.0000000000000022e+00  1.6574929435629624e-16  1.0357078596490046e+00  1.6249113722415018e-16  4.2501708023765449e-04  1.3405144717669288e-20  3.3725444999012486e-06  1.5874493401751675e-21  -3.1019272970738538e-25   3.1019272971751001e-25    1.0000000000000009e+00    1.3290094724180419e-15    1.0000000000000009e+00    1.1665183351938915e-15    1.0357078596490048e+00    5.9553467700881130e-17    1.8874549933552065e-19  2.2465659332179791e-21  7.4331250843887777e-38   3.8922403756636653e-16  3.8922403756636653e-16  3.8922403756636653e-16
4.2970047043208351e-02  6.1547498096515521e-04  2.1973216636205711e-20  5.8771086413311021e-06  1.7574196319632853e-22  2.1935736407289410e-35  2.2883847822390887e-39   9.9999999999999956e-01  6.5668077810195001e-17  1.0000000000000022e+00  6.2443515802802228e-17  1.0429700470432084e+00  3.2245620073927732e-18  6.1547498096518416e-04  2.8970171221999172e-17  5.8771086412316240e-06   9.9477914682423603e-17  3.1702317361554200e-20   3.1702317361554176e-20  9.9999995178484113e-01  4.8215158487017789e-08  1.0000000482152140e+00  4.8215211885520711e-08  1.0429700470431549e+00  5.3509525224925153e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  4.5354224652320653e-17  1.0000000000000022e+00  6.2443515802802228e-17  1.0429700470432082e+00  2.1882004291763853e-16  6.1547498096515521e-04  2.1973216636205711e-20  5.8771086413311547e-06  5.2691784692962948e-20  -1.6750407404198810e-23   1.6750407404220745e-23    1.0000000000000009e+00    1.2665995517399929e-15    1.0000000000000009e+00    1.2698241137473856e-15    1.0429700470432084e+00    3.2245620073927732e-18    2.7332579797929811e-19  3.9149407990975565e-21  1.9065137085302967e-37   3.9017897083667771e-16  3.9017897083667771e-16  3.9017897083667771e-16
5.1709202428967552e-02  8.9128053861328553e-04  1.9740625391210089e-20  1.0241645731589524e-05  6.8275895663761122e-22  4.4822665279044685e-35  1.1490813624959488e-38   9.9999999999999967e-01  1.0629669343552712e-16  1.0000000000000020e+00  6.6433860149559569e-17  1.0517092024289676e+00  7.1159469176548102e-17  8.9128053861335188e-04  6.6333432330721662e-17  1.0241645731588909e-05   6.1562867866325966e-19  9.7276440036236055e-22   9.7276440036231578e-22  9.9999999416772323e-01  5.8322763332801513e-09  1.0000000058322778e+00  5.8322757070091694e-09  1.0517092024289683e+00  7.3729328395164201e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.1574791148950420e-16  1.0000000000000018e+00  2.8847846507459088e-16  1.0517092024289674e+00  1.5088513574848319e-16  8.9128053861328564e-04  8.8679591857340354e-20  1.0241645731589517e-05  7.4590225346720137e-21  4.9630836753181660e-24    4.9630836752733320e-24    9.9999999958340968e-01    4.1658987843412620e-10    1.0000000004165921e+00    4.1659002931926198e-10    1.0517092024289676e+00    7.1159469176548102e-17    3.9580807014751219e-19  6.8223065407587878e-21  4.7502217637853160e-37   3.9133383616591279e-16  3.9133383616591279e-16  3.9133383616591279e-16
6.2225708367302311e-02  1.2906795939374833e-03  2.9941680585407390e-20  1.7847433779551311e-05  1.2424649068254689e-21  9.4763863187831879e-35  6.6716343786764535e-39   9.9999999999999967e-01  1.0775853448510898e-16  1.0000000000000022e+00  1.4726501707417763e-16  1.0622257083673023e+00  7.8043355828260360e-17  1.2906795939374345e-03  4.8819039442433110e-17  1.7847433779519351e-05   3.1959004700892436e-17  2.9824824166211966e-20   2.9824824166211870e-20  9.9999997769926641e-01  2.2300733152280361e-08  1.0000000223007441e+00  2.2300742067043504e-08  1.0622257083672937e+00  8.5816962362479603e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.1428607043992233e-16  1.0000000000000018e+00  2.9682419277588497e-16  1.0622257083673017e+00  5.8809045894683359e-16  1.2906795939374833e-03  2.9941680585407390e-20  1.7847433779551403e-05  9.2722023210289901e-20  -8.9335506155726989e-23   8.9335506155821745e-23    1.0000000000000009e+00    1.3290038615727812e-15    1.0000000000000009e+00    1.1850026124760102e-15    1.0622257083673023e+00    7.8043355828260360e-17    5.7317688104129661e-19  1.1888779147518387e-20  1.2034431699738114e-36   3.9273178450301866e-16  3.9273178450301866e-16  3.9273178450301866e-16
7.4881038575900311e-02  1.8690566460684403e-03  7.0275463923549261e-20  3.1101533958842635e-05  1.2821320023964699e-22  1.9925513207079987e-34  2.5535746094433643e-39   9.9999999999999967e-01  1.0207611854231063e-16  1.0000000000000020e+00  8.3922737973229710e-17  1.0748810385759002e+00  9.2868921893434733e-17  1.8690566460684011e-03  3.9177843180051709e-17  3.1101533958910466e-05   6.7830526629324606e-17  -1.1556044029610818e-19  1.1556044029610837e-19  1.0000000000000011e+00  1.5453660505550142e-15  1.0000000000000011e+00  9.7210115767335489e-16  1.0748810385758996e+00  5.7326489288165917e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.0207611854231063e-16  1.0000000000000022e+00  1.3812186695180160e-16  1.0748810385759002e+00  9.2868921893434733e-17  1.8690566460684401e-03  1.4656497057355164e-19  3.1101533958842886e-05  2.5084996558751254e-19  -4.2682519607736228e-22   4.2682519607756155e-22    1.0000000000000009e+00    1.3233214456299829e-15    1.0000000000000009e+00    1.1941457625983862e-15    1.0748810385759002e+00    9.2868921893434733e-17    8.3002788911754179e-19  2.0717783461360974e-20  3.0409374666682371e-36   3.9442580422098782e-16  3.9442580422098782e-16  3.9442580422098782e-16
9.0110182516650372e-02  2.7066149977279610e-03  1.0527309337470928e-19  5.4198571432792752e-05  1.1608869121492513e-21  3.8693995256361399e-34  1.9203665239067625e-37   9.9999999999999967e-01  6.4941478973513772e-17  1.0000000000000020e+00  2.6748492889061379e-17  1.0901101825166504e+00  7.2829316378063265e-17  2.7066149977279519e-03  9.0020251555035285e-18  5.4198571432743868e-05   4.8885126338852331e-17  1.4228830024892161e-19   1.4228830024892122e-19  9.9999997677226904e-01  2.3227730562853560e-08  1.0000000232277388e+00  2.3227736818295485e-08  1.0901101825166444e+00  5.9223750165977817e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  6.4941478973513772e-17  1.0000000000000020e+00  2.6748492889061379e-17  1.0901101825166506e+00  2.9487392130309456e-16  2.7066149977279606e-03  3.2840777561949251e-19  5.4198571432792772e-05  1.9167903821953958e-20  -9.2644228605939100e-23   9.2644228606326237e-23    1.0000000000000009e+00    1.2861868060611860e-15    1.0000000000000009e+00    1.1369715175142180e-15    1.0901101825166504e+00    7.2829316378063265e-17    1.2019785157093392e-18  3.6103501143886664e-20  7.3874270552476364e-36   3.9648115846106478e-16  3.9648115846106478e-16  3.9648115846106478e-16
1.0843659686896087e-01  3.9194985135071097e-03  3.9742089180273531e-20  9.4448240052812915e-05  1.7326373429488956e-21  8.4608163633213629e-34  6.8973152691598608e-37   9.9999999999999956e-01  5.1135327506223860e-17  1.0000000000000020e+00  8.1378008429362583e-17  1.1084365968689609e+00  1.3251333593558644e-16  3.9194985135070724e-03  3.7336296822681624e-17  9.4448240052776066e-05   3.6851053974694030e-17  1.8105329247560670e-19   1.8105329247560585e-19  9.9999998190654937e-01  1.8093450233690031e-08  1.0000000180934556e+00  1.8093453542868072e-08  1.1084365968689573e+00  3.4202003428649146e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.6215762996873950e-16  1.0000000000000018e+00  3.0342261335439388e-16  1.1084365968689600e+00  7.5566508376453881e-16  3.9194985135071105e-03  8.2761964880813006e-19  9.4448240052813200e-05  2.8287043293449601e-19  -1.2705494208814505e-21   1.2705494208822959e-21    1.0000000000000009e+00    1.2811323020439640e-15    1.0000000000000007e+00    1.4136456379795505e-15    1.1084365968689609e+00    1.3251333593558644e-16    1.7406069978718673e-18  6.2915166445174083e-20  1.9024333028708655e-35   3.9897848602943499e-16  3.9897848602943499e-16  3.9897848602943499e-16
1.3049019780144017e-01  5.6758972407529064e-03  8.5114559977989262e-20  1.6458865636588655e-04  2.2211656819327969e-20  1.7982895775996984e-33  1.1783782051198618e-37   9.9999999999999967e-01  5.5994219921658713e-18  1.0000000000000020e+00  1.5327888253119723e-16  1.1304901978014401e+00  3.6657158076515716e-17  5.6758972407528283e-03  7.8147670978934313e-17  1.6458865636586955e-04   1.7017080710529611e-17  1.2101983233895816e-19   1.2101983233895636e-19  9.9999998978490456e-01  1.0215095097528258e-08  1.0000000102150988e+00  1.0215096615183335e-08  1.1304901978014386e+00  1.5176550763987034e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  5.5994219921658713e-18  1.0000000000000018e+00  3.7532348745622854e-16  1.1304901978014399e+00  1.8538744684851560e-16  5.6758972407529064e-03  8.5114559977989262e-20  1.6458865636588698e-04  4.1146921217487381e-19  -3.7057691442375640e-21   3.7057691442393620e-21    1.0000000000000009e+00    1.2268447490798381e-15    1.0000000000000009e+00    1.2635019071563538e-15    1.1304901978014401e+00    3.6657158076515716e-17    2.5206047208361088e-18  1.0963806953371507e-19  4.8345642132388956e-35   4.0201775668876792e-16  4.0201775668876792e-16  4.0201775668876792e-16
1.5702901247293774e-01  8.2193702527419005e-03  9.4000461803842679e-19  2.8681768754166491e-04  5.5623293507883407e-20  4.0177791799041831e-33  2.9507081861469227e-37   9.9999999999999967e-01  2.9422483969367940e-17  1.0000000000000022e+00  1.2248567108683497e-17  1.1570290124729377e+00  6.9351251384464218e-17  8.2193702527419976e-03  9.8084519272739624e-17  2.8681768754173435e-04   6.9387525854188677e-17  -9.9526371302380290e-19  9.9526371302380694e-19  1.0000000000000007e+00  1.0286232061320088e-15  1.0000000000000007e+00  1.5420636673665356e-15  1.1570290124729383e+00  7.3548506615955813e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.9262212095566337e-16  1.0000000000000020e+00  2.0979603781634782e-16  1.1570290124729370e+00  5.9678256339062972e-16  8.2193702527418987e-03  7.9471885793838030e-19  2.8681768754166480e-04  1.6404351075643386e-19  2.1175823681357508e-21    2.1175823681317327e-21    9.9999999906689629e-01    9.3310334292449334e-10    1.0000000009331056e+00    9.3310338459554435e-10    1.1570290124729377e+00    6.9351251384464218e-17    3.6501336410052593e-18  1.9105896034710021e-19  1.2593320256027602e-34   4.0572332268181386e-16  4.0572332268181386e-16  4.0572332268181386e-16
1.8896523396912115e-01  1.1902619883001451e-02  9.5225204421800420e-19  4.9981807800819373e-04  6.3558354804951521e-20  8.3608318722837341e-33  2.5073212720097020e-36   9.9999999999999956e-01  1.2070679166937852e-17  1.0000000000000022e+00  9.1367527229849303e-17  1.1889652339691210e+00  7.9296848062911447e-17  1.1902619883001453e-02  7.8247143175880279e-19  4.9981807800804606e-04   1.4773189424733064e-16  3.9886781486205003e-18   3.9886781486204918e-18  9.9999997203462565e-01  2.7965373917551496e-08  1.0000000279653800e+00  2.7965377882628931e-08  1.1889652339691170e+00  4.0760997367134747e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.2070679166937852e-17  1.0000000000000022e+00  9.1367527229849303e-17  1.1889652339691210e+00  7.9296848062911447e-17  1.1902619883001451e-02  9.5225204421800420e-19  4.9981807800819481e-04  1.0206438176805529e-18  -2.9646153153900512e-20   2.9646153153908878e-20    1.0000000000000009e+00    1.3201969503832499e-15    1.0000000000000007e+00    1.4629447072453699e-15    1.1889652339691210e+00    7.9296848062911447e-17    5.2858250589877600e-18  3.3294572299715359e-19  3.1662190224133175e-34   4.1025036724523633e-16  4.1025036724523633e-16  4.1025036724523633e-16
2.2739657523579321e-01  1.7236400809655765e-02  1.2277786705364900e-18  8.7099966966825695e-04  5.0006290969882852e-20  1.8180317396340911e-32  4.6944749801225531e-36   9.9999999999999956e-01  1.5748255072514735e-17  1.0000000000000022e+00  7.3068713674346286e-17  1.2273965752357932e+00  1.3322763617817030e-16  1.7236400809655716e-02  4.7344478656814108e-17  8.7099966966825478e-04   2.1183980540011259e-18  -6.7762635780344027e-20  6.7762635780362203e-20  1.0000000000000011e+00  1.5700604895477338e-15  1.0000000000000009e+00  1.2591989158758415e-15  1.2273965752357927e+00  3.1086157367189232e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.5748255072514735e-17  1.0000000000000022e+00  7.3068713674346286e-17  1.2273965752357927e+00  3.1086157367189232e-16  1.7236400809655765e-02  1.2277786705364900e-18  8.7099966966825663e-04  2.7525436077576848e-19  2.0328790734103208e-20    2.0328790734085032e-20    9.9999999862133848e-01    1.3786610584434564e-09    1.0000000013786632e+00    1.3786610362381227e-09    1.2273965752357932e+00    1.3322763617817030e-16    7.6544996162190082e-18  5.8020233262396267e-19  8.1334778940642394e-34   4.1579311414067023e-16  4.1579311414067023e-16  4.1579311414067023e-16
2.7364399970746661e-01  2.4960346191966482e-02  1.2048554014592576e-18  1.5178331035672701e-03  1.7231703427119940e-19  4.0290290724938841e-32  9.2137526865242169e-35   9.9999999999999967e-01  6.6694351379606899e-17  1.0000000000000024e+00  1.5861129934021529e-16  1.2736439997074667e+00  1.0776125666772476e-16  2.4960346191966444e-02  3.6959061070030497e-17  1.5178331035672506e-03   1.9687956139010279e-17  1.3417001884508117e-18   1.3417001884507713e-18  9.9999999226561442e-01  7.7343851766798681e-09  1.0000000077343880e+00  7.7343857350524275e-09  1.2736439997074662e+00  3.3632795318233787e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.7771665384212255e-16  1.0000000000000022e+00  6.3433305584816004e-17  1.2736439997074676e+00  9.9593967636784993e-16  2.4960346191966482e-02  1.2048554014592576e-18  1.5178331035672723e-03  1.9960873106998096e-18  -1.4907779871675686e-19   1.4907779871679723e-19    1.0000000000000011e+00    1.5099842833923105e-15    1.0000000000000009e+00    1.3957009351350039e-15    1.2736439997074667e+00    1.0776125666772476e-16    1.1084620417974414e-17  1.0110799554711859e-18  2.1129961790579906e-33   4.2259522197465850e-16  4.2259522197465850e-16  4.2259522197465850e-16
3.2929712550971479e-01  3.6145532289653393e-02  2.7822920386387198e-18  2.6450266406669786e-03  1.3678989052870138e-19  8.9754288607680795e-32  5.6936953418888423e-35   9.9999999999999956e-01  2.7976225049312372e-18  1.0000000000000022e+00  1.0195303089724834e-16  1.3292971255097148e+00  1.0475065340217959e-16  3.6145532289653483e-02  9.2987912789432686e-17  2.6450266406670060e-03   2.7458684637163414e-17  -2.4936649967166602e-18  2.4936649967167499e-18  1.0000000000000009e+00  1.3294700070452567e-15  1.0000000000000007e+00  1.6562652653724674e-15  1.3292971255097150e+00  3.2679525832721091e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.7976225049312372e-18  1.0000000000000022e+00  1.0195303089724834e-16  1.3292971255097144e+00  3.3933855644788302e-16  3.6145532289653393e-02  2.7822920386387198e-18  2.6450266406669782e-03  2.9689097846550042e-19  8.1315162936412833e-20    8.1315162936323024e-20    9.9999999868513978e-01    1.3148597794108977e-09    1.0000000013148622e+00    1.3148598967048492e-09    1.3292971255097148e+00    1.0475065340217959e-16    1.6051840874122100e-17  1.7619416863292459e-18  5.4910630479712068e-33   4.3096282936152940e-16  4.3096282936152940e-16  4.3096282936152940e-16
3.9626886387014781e-01  5.2343004157645673e-02  3.8067926895231109e-18  4.6093117309112504e-03  5.6966879778246230e-19  1.8930185065492603e-31  4.2539959918632290e-34   9.9999999999999956e-01  5.6768497574039801e-18  1.0000000000000022e+00  1.0365056604991407e-16  1.3962688638701479e+00  9.7973716292510101e-17  5.2343004157645735e-02  6.6256837824688165e-17  4.6093117309112357e-03   1.4175480748020399e-17  5.7462715141731735e-18   5.7462715141729840e-18  9.9999999236721326e-01  7.6327862862232681e-09  1.0000000076327884e+00  7.6327860772272488e-09  1.3962688638701479e+00  9.7973716292510101e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  5.6768497574039801e-18  1.0000000000000022e+00  1.0365056604991407e-16  1.3962688638701477e+00  1.2407088863252121e-16  5.2343004157645673e-02  3.8067926895231109e-18  4.6093117309112539e-03  4.0391157497360767e-18  -8.6736173798840355e-19   8.6736173798859325e-19    1.0000000000000011e+00    1.5599890842326232e-15    1.0000000000000009e+00    1.4359181956001019e-15    1.3962688638701479e+00    9.7973716292510101e-17    2.3244963357547406e-17  3.0704184067995023e-18  1.3905238348081470e-32   4.4128072087925338e-16  4.4128072087925338e-16  4.4128072087925338e-16
4.7686116977144744e-01  7.5798858411930764e-02  2.1723297809527858e-18  8.0323405088118995e-03  6.7411284859306144e-21  4.3235980940068702e-31  3.1858697145578972e-34   9.9999999999999967e-01  8.4878200969488496e-17  1.0000000000000024e+00  3.0102173410491795e-17  1.4768611697714478e+00  2.7829087982855027e-16  7.5798858411930750e-02  1.1705458026861671e-17  8.0323405088119342e-03   3.4701210648022073e-17  -1.5829351718288365e-17  1.5829351718288796e-17  1.0000000000000011e+00  1.5281681329821921e-15  1.0000000000000009e+00  1.5844144078857110e-15  1.4768611697714473e+00  1.6579833002151234e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.4878200969488496e-17  1.0000000000000027e+00  1.9194243151453950e-16  1.4768611697714480e+00  5.0033548475358153e-16  7.5798858411930764e-02  2.1723297809527858e-18  8.0323405088118926e-03  6.9321527754212980e-18  3.0357660829594124e-18    3.0357660829589802e-18    9.9999999616892976e-01    3.8310698208793436e-09    1.0000000038310723e+00    3.8310698756553711e-09    1.4768611697714473e+00    1.6579833002151234e-16    3.3661455139691105e-17  5.3506136247073892e-18  3.6570623695246580e-32   4.5403202337149461e-16  4.5403202337149461e-16  4.5403202337149461e-16
5.7384416483024048e-01  1.0976570850323830e-01  9.5769984416531534e-18  1.3997424738453394e-02  1.2328319313099629e-18  9.2615647269363578e-31  8.7649704194474985e-34   9.9999999999999956e-01  3.7476228725491634e-18  1.0000000000000022e+00  2.5559782958735780e-16  1.5738441648302404e+00  2.9805601789777342e-17  1.0976570850323833e-01  3.7332574057282067e-17  1.3997424738453392e-02   2.9675554072867698e-18  7.8062556418956319e-18   7.8062556418947044e-18  9.9999999575768062e-01  4.2423189368361774e-09  1.0000000042423209e+00  4.2423184629413654e-09  1.5738441648302404e+00  2.9805601789777342e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.7476228725491634e-18  1.0000000000000024e+00  3.3553224662326502e-17  1.5738441648302401e+00  1.9223900313525396e-16  1.0976570850323830e-01  9.5769984416531534e-18  1.3997424738453390e-02  4.7022788832635769e-18  5.2041704279304213e-18    5.2041704279294945e-18    9.9999999653616101e-01    3.4638385455747949e-09    1.0000000034638410e+00    3.4638385157691932e-09    1.5738441648302404e+00    2.9805601789777342e-17    4.8745766757835391e-17  9.3241579380532311e-18  9.3350711096751737e-32   4.6982169482334397e-16  4.6982169482334397e-16  4.6982169482334397e-16
6.9055135201623452e-01  1.5895372325714932e-01  6.7602277503396067e-19  2.4392379667386374e-02  2.2181544130890306e-18  2.0717862739096820e-30  8.3514732481356332e-33   9.9999999999999944e-01  6.7876219800065284e-18  1.0000000000000022e+00  2.4215829054140405e-16  1.6905513520162343e+00  9.7696238826149447e-17  1.5895372325714932e-01  6.7602277503396067e-19  2.4392379667386492e-02   1.2017935077951192e-16  -1.5612511283791264e-16  1.5612511283791471e-16  1.0000000000000011e+00  1.6721221589177413e-15  1.0000000000000007e+00  1.7964705250166234e-15  1.6905513520162343e+00  9.7696238826149447e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  1.0423468048250913e-16  1.0000000000000024e+00  2.0113685616372740e-17  1.6905513520162339e+00  5.4178544867621203e-16  1.5895372325714932e-01  6.7602277503396067e-19  2.4392379667386398e-02  2.6504283076764331e-17  -3.4694469519536142e-17   3.4694469519538225e-17    1.0000000000000011e+00    1.6721221589177413e-15    1.0000000000000007e+00    1.7964705250166234e-15    1.6905513520162343e+00    9.7696238826149447e-17    7.0589633363992963e-17  1.6248588919278522e-17  2.4364361946673939e-31   4.8940383242139211e-16  4.8940383242139211e-16  4.8940383242139211e-16
8.3099419493533866e-01  2.3018378400540981e-01  1.7945664724649705e-17  4.2506975172610026e-02  3.3248542671665176e-18  4.9345091952388300e-30  4.7405592785197894e-33   9.9999999999999944e-01  2.6316255563510024e-18  1.0000000000000024e+00  2.2338865638425408e-16  1.8309941949353383e+00  1.0704662544694190e-16  2.3018378400540987e-01  3.7565486506608119e-17  4.2506975172609936e-02   9.3530475017960491e-17  2.3592239273284576e-16   2.3592239273284083e-16  9.9999998887862296e-01  1.1121376489032062e-08  1.0000000111213792e+00  1.1121376485056385e-08  1.8309941949353383e+00  1.0704662544694190e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.6316255563510024e-18  1.0000000000000027e+00  1.3440514592227537e-18  1.8309941949353385e+00  1.1499797947808942e-16  2.3018378400540984e-01  9.8099108909792069e-18  4.2506975172609984e-02  4.4958217690609886e-17  1.1102230246251565e-16    1.1102230246251071e-16    9.9999999237079862e-01    7.6292008292737162e-09    1.0000000076292037e+00    7.6292010473426446e-09    1.8309941949353383e+00    1.0704662544694190e-16    1.0222213475925994e-16  2.8315333526280926e-17  6.5445942576492674e-31   5.1371255009588974e-16  5.1371255009588974e-16  5.1371255009588974e-16
1.0000000000000000e+00  3.3333333333333248e-01  8.7936171209674585e-19  7.4074074074073792e-02  1.7628479934243845e-18  1.1340182858797726e-29  5.9625368231290995e-32   9.9999999999999944e-01  4.1078947850846090e-17  1.0000000000000029e+00  4.1958309562939477e-17  1.9999999999999998e+00  1.1190166417460904e-16  3.3333333333333259e-01  1.1014294075041891e-16  7.4074074074073612e-02   1.7864839350816354e-16  8.6042284408449632e-16   8.6042284408448508e-16  9.9999998533351864e-01  1.4666480848691406e-08  1.0000000146664834e+00  1.4666480516503861e-08  1.9999999999999998e+00  1.1190166417460904e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  6.9943354611669558e-17  1.0000000000000029e+00  4.1958309562939477e-17  2.0000000000000000e+00  1.1014294075042227e-16  3.3333333333333248e-01  8.7936171209674585e-19  7.4074074074073751e-02  3.9870515430018989e-17  1.3877787807814457e-16    1.3877787807813328e-16    9.9999999410979978e-01    5.8901997024303510e-09    1.0000000058902021e+00    5.8901992592205028e-09    1.9999999999999998e+00    1.1190166417460904e-16    1.4802973661668716e-16  4.9343245538895659e-17  1.7240262425179158e-30   5.4389598220420769e-16  5.4389598220420769e-16  5.4389598220420769e-16


==> results/invariants-double_lim_J3J2-u1.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c             J3_errors_c             disc_values_c           disc_errors_c            eig0_values_c           eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive       eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack      eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor  J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds               eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  4.3487987326705991e-30  2.2680821256647341e-46  2.5496124780049900e-45  2.1673428778867274e-61  1.5346466127146779e-88  2.1623726838269445e-104  9.9999999999999900e-01  1.6625807963385348e-16  1.0000000000000000e+00  1.3109092520557635e-16  1.0000000000000029e+00  3.5717902548117144e-17  0.0000000000000000e+00  4.3487987326705991e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8315926165715882e-15  1.0000000000000007e+00  7.9722473998067025e-16  1.0000000000000007e+00  2.1847281467021960e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.5786525291177829e-17  9.9999999999999967e-01  2.0197598218197062e-16  1.0000000000000027e+00  1.8632670237691417e-16  4.3816679370548082e-30  3.2869204384208834e-32  3.1901202625560279e-45  6.4050778455103764e-46  6.1719397882424309e-89    9.1745263389043456e-89    9.9999999999999911e-01    2.7728038209636913e-16    9.9999999999999967e-01    2.0197598218197062e-16    1.0000000000000029e+00    3.5717902548117144e-17    1.9902390419742632e-45  2.3921249744917572e-60  3.0908313466149318e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
1.2033778407775906e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
1.4481182276745360e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
1.7426333860096471e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
2.0970464013232307e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
2.5235391704347656e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
3.0367711180354603e-16  4.9111126195939881e-30  7.9725826504580333e-47  3.0497879974930014e-45  6.9293649278217995e-62  2.2267245027648667e-88  1.8312204863196751e-104  9.9999999999999878e-01  5.1875080757818658e-17  9.9999999999999989e-01  5.7901180675328979e-17  1.0000000000000031e+00  1.1226834349188368e-16  0.0000000000000000e+00  4.9111126195939881e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.9392542226205846e-15  1.0000000000000007e+00  8.3505729791293851e-16  1.0000000000000007e+00  2.3302223106834606e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  5.9147221704696990e-17  9.9999999999999967e-01  1.6414342424970233e-16  1.0000000000000029e+00  1.0977626143314763e-16  4.9439818239781965e-30  3.2869204384208440e-32  3.7735349586211633e-45  7.2374696112816194e-46  9.8913841941652754e-89    1.2375860833483393e-88    9.9999999999999900e-01    2.7391968568284996e-16    9.9999999999999967e-01    1.6414342424970233e-16    1.0000000000000031e+00    1.1226834349188368e-16    2.2332165662025335e-45  2.8419148169321195e-60  4.4496342076861295e-103  7.6918507455342592e-16  7.6918507455342592e-16  7.6918507455342592e-16
3.6543830709572618e-16  5.3830361944608052e-30  2.1721005740207443e-46  3.7207611224697821e-45  1.8287391836547567e-61  2.5014894325720470e-88  4.8513721856020726e-104  9.9999999999999900e-01  1.6503156524854257e-16  1.0000000000000000e+00  1.1289567789254518e-16  1.0000000000000033e+00  5.5139664246459195e-17  0.0000000000000000e+00  5.3830361944608052e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000007e+00  1.8303661021862772e-15  1.0000000000000007e+00  7.7902949266763911e-16  1.0000000000000007e+00  2.6093955948539165e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.7013039676488730e-17  9.9999999999999989e-01  1.8733754300295365e-18  1.0000000000000033e+00  5.5139664246459195e-17  5.3830361944608045e-30  4.8343917476033410e-46  3.7207611224698119e-45  2.9687599415368005e-59  2.5014894325719851e-88    6.1463886430039656e-102   9.9999999999999900e-01    1.6503156524854257e-16    1.0000000000000000e+00    1.1289567789254518e-16    1.0000000000000033e+00    5.5139664246459195e-17    2.4470003724240380e-45  3.2613263469467420e-60  5.4295825744355770e-103  7.6918507455342612e-16  7.6918507455342612e-16  7.6918507455342612e-16
4.3976036093027123e-16  5.3830361944608052e-30  2.1721005740207443e-46  3.7207611224697821e-45  1.8287391836547567e-61  2.5014894325720470e-88  4.8513721856020726e-104  9.9999999999999900e-01  1.6503156524854257e-16  1.0000000000000000e+00  1.1289567789254518e-16  1.0000000000000033e+00  5.5139664246459195e-17  0.0000000000000000e+00  5.3830361944608052e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000007e+00  1.8303661021862772e-15  1.0000000000000007e+00  7.7902949266763911e-16  1.0000000000000007e+00  2.6093955948539165e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.7013039676488730e-17  9.9999999999999989e-01  1.8733754300295365e-18  1.0000000000000033e+00  5.5139664246459195e-17  5.3830361944608045e-30  4.8343917476033410e-46  3.7207611224698119e-45  2.9687599415368005e-59  2.5014894325719851e-88    6.1463886430039656e-102   9.9999999999999900e-01    1.6503156524854257e-16    1.0000000000000000e+00    1.1289567789254518e-16    1.0000000000000033e+00    5.5139664246459195e-17    2.4470003724240380e-45  3.2613263469467420e-60  5.4295825744355770e-103  7.6918507455342612e-16  7.6918507455342612e-16  7.6918507455342612e-16
5.2919787359584365e-16  5.3830361944608052e-30  2.1721005740207443e-46  3.7207611224697821e-45  1.8287391836547567e-61  2.5014894325720470e-88  4.8513721856020726e-104  9.9999999999999900e-01  1.6503156524854257e-16  1.0000000000000000e+00  1.1289567789254518e-16  1.0000000000000033e+00  5.5139664246459195e-17  0.0000000000000000e+00  5.3830361944608052e-30  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000007e+00  1.8303661021862772e-15  1.0000000000000007e+00  7.7902949266763911e-16  1.0000000000000007e+00  2.6093955948539165e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.7013039676488730e-17  9.9999999999999989e-01  1.8733754300295365e-18  1.0000000000000033e+00  5.5139664246459195e-17  5.3830361944608045e-30  4.8343917476033410e-46  3.7207611224698119e-45  2.9687599415368005e-59  2.5014894325719851e-88    6.1463886430039656e-102   9.9999999999999900e-01    1.6503156524854257e-16    1.0000000000000000e+00    1.1289567789254518e-16    1.0000000000000033e+00    5.5139664246459195e-17    2.4470003724240380e-45  3.2613263469467420e-60  5.4295825744355770e-103  7.6918507455342612e-16  7.6918507455342612e-16  7.6918507455342612e-16
6.3682499447185866e-16  5.9124808769999852e-30  5.9711267178394037e-46  4.5174973739218213e-45  1.3998317798180595e-61  2.7573042026376916e-88  4.6311302779552085e-107  9.9999999999999900e-01  5.6556837944415308e-17  1.0000000000000000e+00  6.4719092966846365e-17  1.0000000000000038e+00  2.1179097647628528e-16  0.0000000000000000e+00  5.9124808769999859e-30  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000009e+00  1.9439359798071816e-15  1.0000000000000009e+00  9.5289751266697170e-16  1.0000000000000009e+00  2.6747888875491216e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.6757914040693097e-16  1.0000000000000000e+00  6.4719092966846365e-17  1.0000000000000038e+00  2.1179097647628528e-16  5.9206981780960376e-30  8.2173010960518432e-33  4.9547033991029514e-45  4.3720602518113022e-46  1.6736709430267430e-88    1.0836332596109485e-88    9.9999999999999911e-01    1.6757914040693097e-16    9.9999999999999989e-01    4.6303209495669283e-17    1.0000000000000038e+00    2.1179097647628528e-16    2.6972763261540005e-45  3.7745470609889470e-60  6.6037777800355542e-103  7.6918507455342622e-16  7.6918507455342622e-16  7.6918507455342622e-16
7.6634108680074624e-16  5.9124808769999852e-30  5.9711267178394037e-46  4.5174973739218213e-45  1.3998317798180595e-61  2.7573042026376916e-88  4.6311302779552085e-107  9.9999999999999900e-01  5.6556837944415308e-17  1.0000000000000000e+00  6.4719092966846365e-17  1.0000000000000038e+00  2.1179097647628528e-16  0.0000000000000000e+00  5.9124808769999859e-30  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000009e+00  1.9439359798071816e-15  1.0000000000000009e+00  9.5289751266697170e-16  1.0000000000000009e+00  2.6747888875491216e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.6757914040693097e-16  1.0000000000000000e+00  6.4719092966846365e-17  1.0000000000000038e+00  2.1179097647628528e-16  5.9206981780960376e-30  8.2173010960518432e-33  4.9547033991029514e-45  4.3720602518113022e-46  1.6736709430267430e-88    1.0836332596109485e-88    9.9999999999999911e-01    1.6757914040693097e-16    9.9999999999999989e-01    4.6303209495669283e-17    1.0000000000000038e+00    2.1179097647628528e-16    2.6972763261540005e-45  3.7745470609889470e-60  6.6037777800355542e-103  7.6918507455342622e-16  7.6918507455342622e-16  7.6918507455342622e-16
9.2219788233343405e-16  6.5487504737878454e-30  9.3555752357132830e-46  5.2175680437415829e-45  7.1686113502600112e-61  3.8838088927283002e-88  5.8646331672069915e-104  9.9999999999999900e-01  1.6405080387885168e-16  1.0000000000000000e+00  9.8739459515902910e-17  1.0000000000000038e+00  7.0276643992792373e-17  0.0000000000000000e+00  6.5487504737878440e-30  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000009e+00  2.0514299457416179e-15  1.0000000000000009e+00  9.8691787921602812e-16  1.0000000000000009e+00  2.8163032200326145e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  5.3028501416336025e-17  9.9999999999999989e-01  1.2282842946612746e-17  1.0000000000000038e+00  7.0276643992792373e-17  6.5569677748838972e-30  8.2173010960526752e-33  5.7018674793375878e-45  4.8429943559600564e-46  2.4983163261567605e-88    1.3854925665715392e-88    9.9999999999999900e-01    1.6405080387885168e-16    9.9999999999999989e-01    1.2282842946612746e-17    1.0000000000000038e+00    7.0276643992792373e-17    3.0059397158974966e-45  4.4371598765308780e-60  9.1431619700299241e-103  7.6918507455342622e-16  7.6918507455342622e-16  7.6918507455342622e-16
1.1097524964120698e-15  7.2096719738638602e-30  3.6628002243937137e-46  5.9656523697421256e-45  3.0414972667227406e-61  5.3811360627947961e-88  5.0027358414818283e-104  9.9999999999999878e-01  5.0028085691164909e-17  1.0000000000000000e+00  1.3004687194881439e-16  1.0000000000000038e+00  6.9052655177463651e-17  0.0000000000000000e+00  7.2096719738638602e-30  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000009e+00  2.1594518324789623e-15  1.0000000000000009e+00  1.0182252916489396e-15  1.0000000000000009e+00  2.9556325192028705e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.0028085691164909e-17  9.9999999999999989e-01  1.9024569486298739e-17  1.0000000000000040e+00  1.5299194974756766e-16  7.2178892749599120e-30  8.2173010960521060e-33  6.4988698231284204e-45  5.3321745338629457e-46  3.6379489092213917e-88    1.7431871535734038e-88    9.9999999999999900e-01    2.7207269061619622e-16    9.9999999999999989e-01    1.9024569486298739e-17    1.0000000000000040e+00    1.5299194974756766e-16    3.3364983941460685e-45  5.1854727287232863e-60  1.2458233318797865e-102  7.6918507455342622e-16  7.6918507455342622e-16  7.6918507455342622e-16
1.3354515629298974e-15  7.8459415706517212e-30  1.2035030248583522e-45  7.0789581991627455e-45  1.8058843250015142e-60  5.7893243652807474e-88  2.5291115602657475e-104  9.9999999999999878e-01  5.8795802186061123e-17  9.9999999999999989e-01  2.3580259960544893e-17  1.0000000000000040e+00  1.3966854277842530e-16  0.0000000000000000e+00  7.8459415706517198e-30  0.0000000000000000e+00   7.0789581991627467e-45  0.0000000000000000e+00   5.7893243652807474e-88  1.0000000000000009e+00  2.0506279446017364e-15  1.0000000000000009e+00  9.7562046220209593e-16  1.0000000000000009e+00  3.2482930117288636e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  5.8795802186061123e-17  9.9999999999999978e-01  1.3460256242306054e-16  1.0000000000000040e+00  1.3966854277842530e-16  7.8541588717477729e-30  8.2173010960529421e-33  6.4986473353616734e-45  5.8031086380107384e-46  7.9774822636854437e-88    2.1881578984046961e-88    9.9999999999999867e-01    1.6981810464857678e-16    1.0000000000000000e+00    8.7442042501970758e-17    1.0000000000000040e+00    1.3966854277842530e-16    3.6670570723946404e-45  5.9638227410877264e-60  1.4806288328571292e-102  7.6918507455342632e-16  7.6918507455342632e-16  7.6918507455342632e-16
1.6070528182616385e-15  8.5397322751119458e-30  4.8759937901749038e-46  8.3447880632314976e-45  8.7268079985673820e-61  6.1095098494522154e-88  7.8243625767745603e-104  9.9999999999999900e-01  5.4831331263936703e-17  1.0000000000000000e+00  4.9686956765931394e-17  1.0000000000000044e+00  6.5040144326475583e-18  0.0000000000000000e+00  8.5397322751119458e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000011e+00  2.1642550780517339e-15  1.0000000000000011e+00  1.1599099813910879e-15  1.0000000000000011e+00  3.3241650594428223e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  5.6190971198578957e-17  9.9999999999999989e-01  6.1335345696584260e-17  1.0000000000000044e+00  6.5040144326475583e-18  8.5397322751119458e-30  4.8759937901749038e-46  8.3447880632314652e-45  3.3232360244734674e-59  6.1095098494523593e-88    1.4477205879226094e-101   9.9999999999999900e-01    5.4831331263936703e-17    1.0000000000000000e+00    4.9686956765931394e-17    1.0000000000000044e+00    6.5040144326475583e-18    4.0341078981516715e-45  6.8613625893130153e-60  1.7464555192683431e-102  7.6918507455342641e-16  7.6918507455342641e-16  7.6918507455342641e-16
1.9338917504552319e-15  1.0034138598281073e-29  6.1897111004794198e-46  1.0398237114602244e-44  5.9739483702075179e-61  1.1217762828806100e-87  7.5668293216677101e-104  9.9999999999999878e-01  4.8781725512370765e-17  1.0000000000000000e+00  1.0484335860025358e-16  1.0000000000000047e+00  4.2602781650108695e-17  0.0000000000000000e+00  1.0034138598281073e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000011e+00  2.3802500772251995e-15  1.0000000000000011e+00  1.2150663832254102e-15  1.0000000000000011e+00  3.5953164604506092e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.8781725512370765e-17  9.9999999999999978e-01  1.1720124632477774e-16  1.0000000000000047e+00  4.2602781650108695e-17  1.0034138598281073e-29  6.1897111004794198e-46  1.0398237114602299e-44  5.4165139608157296e-59  1.1217762828805790e-87    3.0954653462298213e-101   9.9999999999999878e-01    4.8781725512370765e-17    1.0000000000000000e+00    1.0484335860025358e-16    1.0000000000000047e+00    4.2602781650108695e-17    4.8484922741843416e-45  9.0172249505172850e-60  3.0298978472895622e-102  7.6918507455342641e-16  7.6918507455342641e-16  7.6918507455342641e-16
2.3272024789604123e-15  1.0834754216989980e-29  8.9135844579635942e-46  1.2051188041822600e-44  1.1600992271155164e-61  1.1664088915114761e-87  5.9456565998257344e-105  9.9999999999999900e-01  1.6201597850081432e-16  1.0000000000000000e+00  7.0590822368746282e-17  1.0000000000000051e+00  1.0046010651798637e-16  0.0000000000000000e+00  1.0834754216989979e-29  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000013e+00  2.4934843302136429e-15  1.0000000000000013e+00  1.4028584519189341e-15  1.0000000000000013e+00  3.6742981772075461e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.0028626424216985e-17  9.9999999999999967e-01  2.6247608501880067e-16  1.0000000000000044e+00  5.6567370825710758e-16  1.0842971518086032e-29  8.2173010960526301e-33  1.2852715480040723e-44  8.0152743821812239e-46  6.3904203419451520e-88    5.2736685731696092e-88    9.9999999999999911e-01    2.7303828096332998e-16    9.9999999999999989e-01    4.0431480093769378e-17    1.0000000000000051e+00    1.0046010651798637e-16    5.2958258244599825e-45  1.0247207454739053e-59  3.5055259353376314e-102  7.6918507455342651e-16  7.6918507455342651e-16  7.6918507455342651e-16
2.8005038941836253e-15  1.3384512492845629e-29  2.2687076560690102e-46  1.6658941890812209e-44  1.0454302014302854e-60  2.0980340007962196e-87  4.9558771200003530e-104  9.9999999999999878e-01  4.7884280991966631e-17  1.0000000000000000e+00  8.7290319293665040e-17  1.0000000000000056e+00  2.4152297823116023e-17  0.0000000000000000e+00  1.3384512492845629e-29  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000016e+00  2.8234418425548578e-15  1.0000000000000016e+00  1.6416025537688842e-15  1.0000000000000016e+00  4.0209551864736796e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.7884280991966631e-17  1.0000000000000004e+00  5.3137952914372763e-16  1.0000000000000056e+00  2.4152297823116023e-17  1.3417381697229839e-29  3.2869204384209535e-32  1.8637004003425918e-44  1.9780621126137080e-45  2.8379350106297261e-88    1.8142404997332470e-87    9.9999999999999911e-01    3.8095118837951359e-16    9.9999999999999956e-01    3.5679889055639755e-16    1.0000000000000058e+00    1.9789230710191530e-16    6.7691982063173541e-45  1.4692795794643757e-59  6.5615870551092119e-102  7.6918507455342661e-16  7.6918507455342661e-16  7.6918507455342661e-16
3.3700643292719250e-15  1.5371956881777893e-29  2.4526448047166527e-45  2.1444804578558037e-44  1.4721831918611494e-61  2.1126423984018199e-87  4.7209849031662092e-103  9.9999999999999900e-01  5.2702120450523442e-17  1.0000000000000000e+00  3.2216600467698096e-17  1.0000000000000062e+00  2.6103581544294117e-17  0.0000000000000000e+00  1.5371956881777896e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000018e+00  2.8282596820134148e-15  1.0000000000000018e+00  1.8085734398679485e-15  1.0000000000000018e+00  4.4147885169563320e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  5.2702120450523442e-17  1.0000000000000000e+00  3.2216600467698096e-17  1.0000000000000062e+00  2.6103581544294117e-17  1.5380174182873949e-29  8.2173010960534908e-33  2.2582152474498917e-44  1.1373478959408803e-45  7.8395843709944019e-88    1.3286839613023801e-87    9.9999999999999922e-01    2.7474672537555476e-16    9.9999999999999989e-01    7.8805701994817559e-17    1.0000000000000062e+00    2.6103581544294117e-17    7.9339071984312304e-45  1.8417971283754163e-59  8.3044130262324684e-102  7.6918507455342691e-16  7.6918507455342691e-16  7.6918507455342691e-16
4.0554607358408276e-15  1.8390101320108523e-29  1.2925360700482501e-45  2.8083344659998368e-44  4.8872864346918084e-60  3.5836173892977581e-87  7.0374924031174761e-103  9.9999999999999900e-01  1.6042294148877061e-16  1.0000000000000000e+00  4.9780708795156851e-17  1.0000000000000069e+00  1.2286325710361950e-16  0.0000000000000000e+00  1.8390101320108523e-29  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000020e+00  3.1580251079766931e-15  1.0000000000000020e+00  2.0481821531204388e-15  1.0000000000000020e+00  4.7621180512470689e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.9400639026254949e-17  9.9999999999999989e-01  6.1241593667358803e-17  1.0000000000000067e+00  9.9181347821411806e-17  1.8422970524492732e-29  3.2869204384208468e-32  3.0802382768323269e-44  2.7190381083249054e-45  -6.0578781180681186e-88   4.1894052011045704e-87    9.9999999999999944e-01    6.0451215133883318e-16    9.9999999999999944e-01    5.0533080351742144e-16    1.0000000000000069e+00    1.2286325710361950e-16    9.7794994848748822e-45  2.4989389556120429e-59  1.4336795176057244e-101  7.6918507455342701e-16  7.6918507455342701e-16  7.6918507455342701e-16
4.8802515836544337e-15  2.2956635776888809e-29  6.5720246852420819e-47  3.9766070752991972e-44  2.0128683920236161e-60  5.6970522467626305e-87  8.7756182468046678e-105  9.9999999999999878e-01  6.2165903136616722e-17  9.9999999999999989e-01  6.8095369045915415e-17  1.0000000000000075e+00  9.1783332742499171e-17  0.0000000000000000e+00  2.2956635776888809e-29  0.0000000000000000e+00   3.9766070752991972e-44  0.0000000000000000e+00   5.6970522467626305e-87  1.0000000000000020e+00  3.1574808682763374e-15  1.0000000000000020e+00  2.0413283777418820e-15  1.0000000000000020e+00  5.6428984558682816e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.8856399325898938e-17  1.0000000000000002e+00  2.6497153834163157e-16  1.0000000000000082e+00  5.7435048203259475e-16  2.2989504981273019e-29  3.2869204384209825e-32  3.6371049751779590e-44  3.3950210012123800e-45  1.2884369995379097e-86    7.1873177486164665e-87    9.9999999999999856e-01    2.8421050806164801e-16    1.0000000000000002e+00    2.6497153834163157e-16    1.0000000000000075e+00    9.1783332742499171e-17    1.2634404393224440e-44  3.6169987306917022e-59  2.5798080123106885e-101  7.6918507455342720e-16  7.6918507455342720e-16  7.6918507455342720e-16
5.8727866131894888e-15  2.8049077503816438e-29  9.1687913558441443e-46  5.4308428246907862e-44  4.4416012363384862e-60  8.6365856952640127e-87  4.3267360848729806e-103  9.9999999999999900e-01  1.5943844240987029e-16  1.0000000000000000e+00  3.7478927050028769e-17  1.0000000000000087e+00  1.3614953792764789e-16  0.0000000000000000e+00  2.8049077503816438e-29  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000000024e+00  3.6011298187478555e-15  1.0000000000000024e+00  2.4799695812253732e-15  1.0000000000000024e+00  6.0810993999732287e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.2606162515161016e-17  9.9999999999999967e-01  2.9558798033751819e-16  1.0000000000000080e+00  5.2998427684744598e-16  2.8049077503816438e-29  9.1687913558441443e-46  5.4308428246907434e-44  4.3258505235318507e-58  8.6365856952652735e-87    1.2612906396167469e-99    9.9999999999999900e-01    1.5943844240987029e-16    1.0000000000000000e+00    3.7478927050028769e-17    1.0000000000000087e+00    1.3614953792764789e-16    1.5898021353668739e-44  5.0373004414569183e-59  4.3778548457070854e-101  7.6918507455342750e-16  7.6918507455342750e-16  7.6918507455342750e-16
7.0671812739274769e-15  3.6673816225734148e-29  1.4604695258751887e-45  8.2164960118002216e-44  4.0863847283182057e-60  1.5021375775186617e-86  5.0469927030855068e-104  9.9999999999999900e-01  1.5891602609635763e-16  1.0000000000000000e+00  3.1126304396960883e-17  1.0000000000000100e+00  1.4302457689422845e-16  0.0000000000000000e+00  3.6673816225734148e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000029e+00  4.0446966122844057e-15  1.0000000000000029e+00  2.9177061684223679e-15  1.0000000000000029e+00  6.9624027807067736e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.7893723633841971e-17  1.0000000000000002e+00  2.5317090932199221e-16  1.0000000000000100e+00  1.4302457689422845e-16  3.6673816225734148e-29  1.4604695258751887e-45  8.2164960118001937e-44  2.7470469971986094e-58  1.5021375775187860e-86    1.2430492579465049e-99    9.9999999999999900e-01    1.5891602609635763e-16    1.0000000000000000e+00    3.1126304396960883e-17    1.0000000000000100e+00    1.4302457689422845e-16    2.1559781892012819e-44  7.8137678844471290e-59  8.8591624222266389e-101  7.6918507455342779e-16  7.6918507455342779e-16  7.6918507455342779e-16
8.5044893418026682e-15  4.6481846305483380e-29  1.8887849644952852e-45  1.1820728572157777e-43  2.6944877975868004e-59  2.4437665220149727e-86  1.3458173685466244e-102  9.9999999999999878e-01  6.3534591677851820e-17  9.9999999999999989e-01  8.4749134603124379e-17  1.0000000000000111e+00  7.3760878644055109e-17  0.0000000000000000e+00  4.6481846305483380e-29  0.0000000000000000e+00   1.1820728572157775e-43  0.0000000000000000e+00   2.4437665220149727e-86  1.0000000000000033e+00  4.4883798092852903e-15  1.0000000000000033e+00  3.3569422417348610e-15  1.0000000000000033e+00  7.8453220510201509e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.7487710784663834e-17  1.0000000000000002e+00  2.4831777278442258e-16  1.0000000000000111e+00  7.3760878644055109e-17  4.6481846305483380e-29  1.8887849644952852e-45  1.1820728572157773e-43  1.2882419802443303e-59  2.4437665220149856e-86    1.2993189888780255e-100   9.9999999999999878e-01    6.3534591677851820e-17    9.9999999999999989e-01    8.4749134603124379e-17    1.0000000000000111e+00    7.3760878644055109e-17    2.8141144547570063e-44  1.1474279003133006e-58  1.6475641596286657e-100  7.6918507455342809e-16  7.6918507455342809e-16  7.6918507455342809e-16
1.0234114021054527e-14  6.1399895190664720e-29  1.0478014769619490e-45  1.8081367478618133e-43  1.0383575705194691e-59  4.3170639762634665e-86  6.8500616234395408e-102  9.9999999999999878e-01  6.3953401077353342e-17  9.9999999999999989e-01  8.9678336920633718e-17  1.0000000000000129e+00  6.8412866927044248e-17  0.0000000000000000e+00  6.1399895190664720e-29  0.0000000000000000e+00   1.8081367478618133e-43  0.0000000000000000e+00   4.3170639762634658e-86  1.0000000000000038e+00  4.9320502097358508e-15  1.0000000000000038e+00  3.7961022492674140e-15  1.0000000000000038e+00  9.1722416688533282e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.7068901385162313e-17  1.0000000000000004e+00  4.6543317539194453e-16  1.0000000000000129e+00  6.8412866927044248e-17  6.1432764395048932e-29  3.2869204384213608e-32  1.7172790821926074e-43  9.0857665669205768e-45  1.3114240214791189e-85    8.7971762385277232e-86    9.9999999999999833e-01    5.0804261092741593e-16    1.0000000000000002e+00    2.4338857046691327e-16    1.0000000000000129e+00    6.8412866927044248e-17    3.8346786937311305e-44  1.7941809414180550e-58  3.4037007508366763e-100  7.6918507455342858e-16  7.6918507455342858e-16  7.6918507455342858e-16
1.2315506032928262e-14  8.1087516123948186e-29  2.1774930744434214e-45  2.7681750116143517e-43  2.9562171580231619e-60  6.3707685139742837e-86  4.2604502431826600e-103  9.9999999999999900e-01  4.9224214945934488e-17  1.0000000000000000e+00  6.1932568002330176e-18  1.0000000000000151e+00  5.5604830716348157e-17  0.0000000000000000e+00  8.1087516123948186e-29  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000047e+00  5.7113616405342327e-15  1.0000000000000047e+00  4.6691299602258905e-15  1.0000000000000047e+00  1.0380491600760123e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.9224214945934488e-17  1.0000000000000002e+00  2.2823786172526432e-16  1.0000000000000149e+00  1.6643977420868316e-16  8.1087516123948186e-29  2.1774930744434214e-45  2.7681750116143780e-43  2.6315578705265696e-57  6.3707685139703318e-86    3.9519215098608976e-98    9.9999999999999900e-01    4.9224214945934488e-17    1.0000000000000000e+00    6.1932568002330176e-18    1.0000000000000151e+00    5.5604830716348157e-17    5.1955626825513359e-44  2.7789454675810529e-58  6.4604459637055930e-100  7.6918507455342918e-16  7.6918507455342918e-16  7.6918507455342918e-16
1.4820207057988601e-14  1.1105737566447247e-28  4.6137898103380489e-45  4.4549937641536568e-43  7.2175944520326306e-59  1.2032974396402366e-85  3.8857397592779836e-101  9.9999999999999900e-01  4.8832515824644314e-17  1.0000000000000000e+00  3.4513291225685498e-18  1.0000000000000178e+00  5.8738457515302793e-17  0.0000000000000000e+00  1.1105737566447247e-28  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000056e+00  6.5991483611130680e-15  1.0000000000000056e+00  5.5545664522483511e-15  1.0000000000000056e+00  1.2153714813361419e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.8832515824644314e-17  9.9999999999999978e-01  2.1859327580246276e-16  1.0000000000000175e+00  1.6330614740972852e-16  1.1105737566447247e-28  4.6137898103380489e-45  4.4549937641536153e-43  4.0698630244240496e-57  1.2032974396412195e-85    9.8335773047868423e-98    9.9999999999999900e-01    4.8832515824644314e-17    1.0000000000000000e+00    3.4513291225685498e-18    1.0000000000000178e+00    5.8738457515302793e-17    7.3132027729485404e-44  4.5665897656705437e-58  1.4546342346310202e-99   7.6918507455342987e-16  7.6918507455342987e-16  7.6918507455342987e-16
1.7834308769319056e-14  1.4827021488301058e-28  6.1954714871220219e-47  6.8798759270854297e-43  1.4611322895946733e-59  2.5849614858891215e-85  4.3357129299284012e-101  9.9999999999999900e-01  1.5709131009411854e-16  1.0000000000000000e+00  9.8900388700595034e-18  1.0000000000000207e+00  1.6608555842336890e-16  0.0000000000000000e+00  1.4827021488301058e-28  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000064e+00  7.5955855750826671e-15  1.0000000000000064e+00  6.4491835816959671e-15  1.0000000000000064e+00  1.4044769156778635e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7597559729342842e-16  1.0000000000000004e+00  4.5397924872012216e-16  1.0000000000000202e+00  2.7800365142669371e-16  1.4827021488301058e-28  6.1954714871220219e-47  6.8798759270853301e-43  9.9422131216818804e-57  2.5849614858928191e-85    3.6979977820911522e-97    9.9999999999999900e-01    1.5709131009411854e-16    1.0000000000000000e+00    9.8900388700595034e-18    1.0000000000000207e+00    1.6608555842336890e-16    9.9959542418439323e-44  7.2139784044148556e-58  3.3219014119681600e-99   7.6918507455343056e-16  7.6918507455343056e-16  7.6918507455343056e-16
2.1461411978584016e-14  2.0522694368273746e-28  1.2146935098258152e-44  1.1219182650595381e-42  1.4498351370679278e-59  5.9015842060493080e-85  6.2317145842856392e-101  9.9999999999999878e-01  4.3774802827784530e-17  1.0000000000000000e+00  1.4087582343598981e-17  1.0000000000000242e+00  5.3159917291132146e-17  0.0000000000000000e+00  2.0522694368273746e-28  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000078e+00  9.0365813022915529e-15  1.0000000000000078e+00  7.7856487547196949e-15  1.0000000000000078e+00  1.6378140847161184e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.7826980209724679e-16  9.9999999999999944e-01  5.4102392996897927e-16  1.0000000000000240e+00  1.6888468763389917e-16  2.0525981288712164e-28  3.2869204384191077e-32  1.1522947117330882e-42  3.0376446673550037e-44  -1.2584540067180005e-84   1.8486124273229313e-84    9.9999999999999944e-01    7.0990861760287849e-16    9.9999999999999944e-01    5.4102392996897927e-16    1.0000000000000242e+00    5.3159917291132146e-17    1.4151650681499529e-43  1.2008757476740140e-57  8.2659818429766213e-99   7.6918507455343144e-16  7.6918507455343144e-16  7.6918507455343144e-16
2.5826187606826749e-14  2.8166575090489174e-28  1.7580643027350747e-44  1.8098578491746913e-42  1.0959675378335742e-58  9.4367329503180156e-85  4.8414661678003839e-100  9.9999999999999900e-01  1.5659477750233360e-16  1.0000000000000000e+00  4.3656773348497570e-18  1.0000000000000286e+00  1.7210645255036361e-16  0.0000000000000000e+00  2.8166575090489174e-28  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000091e+00  1.0259624301591259e-14  1.0000000000000091e+00  9.1081944792611341e-15  1.0000000000000091e+00  1.9367818780852391e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.5449827422697723e-17  1.0000000000000002e+00  2.2641028225988106e-16  1.0000000000000284e+00  4.9938152374667694e-17  2.8166575090489179e-28  2.7260907831043399e-44  1.8098578491746801e-42  1.1261240131710523e-56  9.4367329503292397e-85    1.1228977648559741e-96    9.9999999999999900e-01    1.5659477750233360e-16    1.0000000000000000e+00    4.3656773348497570e-18    1.0000000000000286e+00    1.7210645255036361e-16    1.9738265173621201e-43  1.9524334881348697e-57  1.7168545990527774e-98   7.6918507455343253e-16  7.6918507455343253e-16  7.6918507455343253e-16
3.1078661877820137e-14  3.9426193540944297e-28  1.6188204192962359e-44  3.0017469210000450e-42  1.3002497491861492e-58  1.8571185245618689e-84  1.0776475398259568e-99   9.9999999999999900e-01  1.5639122205353625e-16  1.0000000000000000e+00  2.1320392844321083e-18  1.0000000000000340e+00  1.7454364604957860e-16  0.0000000000000000e+00  3.9426193540944297e-28  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000109e+00  1.2035777585542712e-14  1.0000000000000109e+00  1.0882317680610966e-14  1.0000000000000109e+00  2.2918095266153677e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.5368919591020600e-17  1.0000000000000000e+00  2.1320392844321083e-18  1.0000000000000338e+00  4.7500958875452705e-17  3.9426193540944297e-28  1.6188204192962359e-44  3.0017469210000609e-42  1.5800894136405909e-56  1.8571185245592787e-84    2.5913156736637176e-96    9.9999999999999900e-01    1.5639122205353625e-16    1.0000000000000000e+00    2.1320392844321083e-18    1.0000000000000340e+00    1.7454364604957860e-16    2.8072343362565708e-43  3.2766105926199211e-57  4.0437982264418069e-98   7.6918507455343391e-16  7.6918507455343391e-16  7.6918507455343391e-16
3.7399373024788013e-14  5.4955293145645682e-28  5.7131569529390682e-44  4.9450964869713462e-42  1.0670765520321223e-57  3.6210198060587718e-84  1.5974662686980926e-101  9.9999999999999900e-01  1.5622092398114099e-16  1.0000000000000000e+00  2.7715963658238372e-19  1.0000000000000402e+00  1.7656882376982357e-16  0.0000000000000000e+00  5.4955293145645673e-28  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000131e+00  1.4256053336720627e-14  1.0000000000000131e+00  1.3100908850213429e-14  1.0000000000000131e+00  2.6912872977083997e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7684598340640598e-16  9.9999999999999967e-01  3.3278974775096459e-16  1.0000000000000404e+00  3.9861342869485488e-16  5.4958580066084100e-28  3.2869204384236061e-32  5.0264434189252775e-42  8.1346931953930171e-44  -1.8161014560923512e-83   2.1782034366982283e-83    9.9999999999999956e-01    7.1133243629371928e-16    9.9999999999999956e-01    4.4381205021348024e-16    1.0000000000000402e+00    1.7656882376982357e-16    3.9655074420032025e-43  5.4516881285939672e-57  9.4013436618871452e-98   7.6918507455343549e-16  7.6918507455343549e-16  7.6918507455343549e-16
4.5005576757004881e-14  7.8151145671309257e-28  2.3578871260010961e-44  8.3957131632912550e-42  5.1316046013194706e-59  6.0882528686328781e-84  4.3134863688068662e-99   9.9999999999999900e-01  4.7390215297600417e-17  1.0000000000000002e+00  2.1571609570812745e-16  1.0000000000000480e+00  6.9960596381819099e-17  0.0000000000000000e+00  7.8151145671309257e-28  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000158e+00  1.6811757887137464e-14  1.0000000000000158e+00  1.5758838440460317e-14  1.0000000000000158e+00  3.2126507117747722e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.7390215297600417e-17  1.0000000000000002e+00  2.1571609570812745e-16  1.0000000000000480e+00  6.9960596381819099e-17  7.8154432591747684e-28  3.2869204384292195e-32  8.5113968546450252e-42  1.1568369135377013e-43  -4.6479510813055356e-83   5.2567763681688230e-83    9.9999999999999956e-01    6.0250172761017874e-16    9.9999999999999956e-01    4.5041771906696653e-16    1.0000000000000480e+00    6.9960596381819099e-17    5.7021111874209266e-43  9.3150561724950520e-57  2.1062509000742153e-97   7.6918507455343756e-16  7.6918507455343756e-16  7.6918507455343756e-16
5.4158713780794649e-14  1.1009561593104594e-27  3.4856183682924146e-44  1.4041317893972482e-41  1.5466635785527215e-57  1.4613083271805109e-83  1.0473874227466379e-98   9.9999999999999900e-01  1.5594371857619764e-16  1.0000000000000002e+00  2.1932927204070219e-16  1.0000000000000571e+00  1.7983852169567843e-16  0.0000000000000000e+00  1.1009561593104594e-27  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000187e+00  1.9806891254441469e-14  1.0000000000000187e+00  1.8649031480818300e-14  1.0000000000000187e+00  3.8233878130334735e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5594371857619764e-16  1.0000000000000011e+00  1.1075076917408274e-15  1.0000000000000575e+00  6.2392773154574107e-16  1.1009643766115555e-27  8.2173010961468510e-33  1.4122804613648915e-41  8.1486719676431207e-44  -4.7232445912144389e-83   6.1845529183949509e-83    9.9999999999999956e-01    7.1105523088877589e-16    9.9999999999999956e-01    4.4680454273439173e-16    1.0000000000000571e+00    1.7983852169567843e-16    8.1189103548466374e-43  1.5732984732881036e-56  5.4597079091526699e-97   7.6918507455343982e-16  7.6918507455343982e-16  7.6918507455343982e-16
6.5173396048824200e-14  1.5672594346036140e-27  2.3674594528071380e-44  2.3858360431603518e-41  2.4263866809833857e-57  2.9673996406272298e-83  6.2231280542990409e-98   9.9999999999999878e-01  6.6209086047318916e-17  1.0000000000000000e+00  3.8743911108178069e-18  1.0000000000000679e+00  4.0938825304378925e-17  0.0000000000000000e+00  1.5672594346036140e-27  0.0000000000000000e+00   2.3858360431603518e-41  0.0000000000000000e+00   2.9673996406272361e-83  1.0000000000000222e+00  2.3359496733543483e-14  1.0000000000000222e+00  2.2200586101392312e-14  1.0000000000000222e+00  4.5782127439860830e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4813216415196732e-17  1.0000000000000002e+00  2.1817021381421351e-16  1.0000000000000682e+00  1.8110577962065239e-16  1.5672676519047101e-27  8.2173010961356693e-33  2.3742360336414654e-41  1.1600009518886183e-43  1.7900178755096772e-82    1.4932779114469536e-82    9.9999999999999789e-01    9.5438750574744410e-16    1.0000000000000007e+00    6.6225942366427611e-16    1.0000000000000679e+00    4.0938825304378925e-17    1.1656064123752519e-42  2.6903322976460008e-56  1.3315512689740416e-96   7.6918507455344268e-16  7.6918507455344268e-16  7.6918507455344268e-16
7.8428220613376820e-14  2.2203573659193698e-27  5.3212734706404990e-45  4.0237404390476688e-41  1.3164813769527460e-57  7.1015082517569650e-83  1.4440649822753273e-97   9.9999999999999878e-01  4.2806062657588506e-17  1.0000000000000002e+00  2.2067341724341276e-16  1.0000000000000810e+00  6.9587427486545689e-17  0.0000000000000000e+00  2.2203573659193698e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000266e+00  2.7909403980749018e-14  1.0000000000000266e+00  2.6643981403322139e-14  1.0000000000000266e+00  5.4331340779146126e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  1.5382836512010417e-16  1.0000000000000004e+00  4.4271802216844406e-16  1.0000000000000819e+00  9.5776584718667090e-16  2.2203655832204657e-27  8.2173010959379508e-33  4.0401743443044663e-41  1.6433905256797650e-43  -2.8630713262983119e-82   3.5732221514740069e-82    9.9999999999999944e-01    7.0893987743268242e-16    9.9999999999999944e-01    5.5648269999419677e-16    1.0000000000000810e+00    6.9587427486545689e-17    1.6638717528438941e-42  4.5681196362080656e-56  3.4735392339775153e-96   7.6918507455344604e-16  7.6918507455344604e-16  7.6918507455344604e-16
9.4378782777753910e-14  3.1752323625421614e-27  4.2258254877229247e-44  6.8827902448934920e-41  3.7677089380170158e-57  1.4548367393492913e-82  9.3991465317804117e-98   9.9999999999999878e-01  4.2736491579861635e-17  1.0000000000000002e+00  2.1958970989656787e-16  1.0000000000000970e+00  7.0740705911117447e-17  0.0000000000000000e+00  3.1752323625421614e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000320e+00  3.3238404927872045e-14  1.0000000000000320e+00  3.1971968214176046e-14  1.0000000000000320e+00  6.4988328537123053e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8285810882654025e-17  1.0000000000000002e+00  2.1958970989656787e-16  1.0000000000000961e+00  8.1743771378900774e-16  3.1752405798432573e-27  8.2173010959748867e-33  6.9062916448628357e-41  2.3501399969344106e-43  -7.2849151911405530e-82   8.7397519304898458e-82    9.9999999999999944e-01    7.0887030635495554e-16    9.9999999999999944e-01    5.5756640734104173e-16    1.0000000000000970e+00    7.0740705911117447e-17    2.3936636602354389e-42  7.8476871918582029e-56  8.5493088179509340e-96   7.6918507455345008e-16  7.6918507455345008e-16  7.6918507455345008e-16
1.1357333583431028e-13  4.5473574768861061e-27  2.4908974237133282e-43  1.1799591726672174e-40  3.2892064564704027e-56  2.0741390329033985e-82  3.1990659833277481e-97   9.9999999999999900e-01  4.6874665249507548e-17  1.0000000000000002e+00  2.1233844253381672e-16  1.0000000000001164e+00  7.3853799604222716e-17  0.0000000000000000e+00  4.5473574768861061e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000384e+00  3.9459792039442562e-14  1.0000000000000384e+00  3.8404010489639202e-14  1.0000000000000384e+00  7.7863802529081770e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6874665249507548e-17  1.0000000000000004e+00  4.3438304745884800e-16  1.0000000000001161e+00  1.4819080532080860e-16  4.5473574768861068e-27  4.6837507136297352e-43  1.1799591726672188e-40  1.7563309980217177e-55  2.0741390328932144e-82    1.0187308161299701e-93    9.9999999999999900e-01    4.6874665249507548e-17    1.0000000000000002e+00    2.1233844253381672e-16    1.0000000000001164e+00    7.3853799604222716e-17    3.4425800147798638e-42  1.3474685324303134e-55  1.7832534117353185e-95   7.6918507455345511e-16  7.6918507455345511e-16  7.6918507455345511e-16
1.3667163564620100e-13  6.5388549164705693e-27  6.8765714208377184e-43  2.0346973699551032e-40  1.3172634603454267e-56  5.1921967040176434e-82  1.0714900569655011e-96   9.9999999999999900e-01  1.5554898793893066e-16  1.0000000000000002e+00  2.1512507501705005e-16  1.0000000000001397e+00  1.8443744935659756e-16  0.0000000000000000e+00  6.5388549164705693e-27  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000462e+00  4.7340027534508084e-14  1.0000000000000462e+00  4.6178358294498529e-14  1.0000000000000462e+00  9.3296341224081582e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4526685476414996e-17  1.0000000000000004e+00  4.3716967994208136e-16  1.0000000000001394e+00  3.7607155568433752e-17  6.5388631337716649e-27  8.2173010962615535e-33  2.0395370907557340e-40  4.8397208006308724e-43  -4.8004666575584013e-81   5.3196863279601644e-81    9.9999999999999956e-01    7.1066050025150888e-16    9.9999999999999956e-01    4.5100873975804387e-16    1.0000000000001397e+00    1.8443744935659756e-16    4.9734448285542711e-42  2.3334907106103301e-55  4.8447865446850558e-95   7.6918507455346103e-16  7.6918507455346103e-16  7.6918507455346103e-16
1.6446761779946627e-13  9.3810863310672893e-27  7.1690784981978805e-43  3.4965841913455090e-40  6.9706779519369973e-56  1.2745111495962958e-81  8.9157140835401344e-96   9.9999999999999878e-01  4.2587764092372148e-17  1.0000000000000002e+00  2.1728482268888843e-16  1.0000000000001672e+00  7.3194320606286381e-17  0.0000000000000000e+00  9.3810863310672893e-27  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000553e+00  5.6552939717512839e-14  1.0000000000000553e+00  5.5284346844096655e-14  1.0000000000000553e+00  1.1183728656160949e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.7945684083265917e-16  1.0000000000000000e+00  4.7597822361428767e-18  1.0000000000001674e+00  2.9523892553131768e-16  9.3810863310672893e-27  7.1690784981978805e-43  3.4965841913454605e-40  4.9229019775932727e-54  1.2745111496886824e-81    9.2395478310855237e-92    9.9999999999999878e-01    4.2587764092372148e-17    1.0000000000000002e+00    2.1728482268888843e-16    1.0000000000001672e+00    7.3194320606286381e-17    7.1626194813882119e-42  4.0237415045111389e-55  1.3004026021516065e-94   7.6918507455346813e-16  7.6918507455346813e-16  7.6918507455346813e-16
1.9791668678535574e-13  1.3490193535242313e-26  8.3596016297415805e-43  6.0302448622541346e-40  2.3341875620400862e-56  1.8285001559430431e-81  1.4660238697544482e-95   9.9999999999999900e-01  4.6720976405563704e-17  1.0000000000000002e+00  2.1134333543147234e-16  1.0000000000002007e+00  7.5002595550510921e-17  0.0000000000000000e+00  1.3490193535242313e-26  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000666e+00  6.7659303176077596e-14  1.0000000000000666e+00  6.6602680208015829e-14  1.0000000000000666e+00  1.3403993877916839e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6720976405563704e-17  1.0000000000000000e+00  1.0701269493558973e-17  1.0000000000002001e+00  5.9113121922458304e-16  1.3490201752543410e-26  8.2173010961728653e-33  6.0402296071790982e-40  9.9847449249638139e-43  -3.0694119044089170e-80   3.2522619200032199e-80    9.9999999999999956e-01    6.0183248871814196e-16    9.9999999999999956e-01    4.5479047934362163e-16    1.0000000000002007e+00    7.5002595550510921e-17    1.0325589235245676e-41  6.9459563558822607e-55  2.7325260386335042e-94   7.6918507455347670e-16  7.6918507455347670e-16  7.6918507455347670e-16
2.3816855519761609e-13  1.9436835330895539e-26  6.1121046557478261e-43  1.0429078427428281e-39  1.1715641921053826e-55  5.4794660024769029e-81  5.9214694055281783e-95   9.9999999999999878e-01  4.2524531833633406e-17  1.0000000000000002e+00  2.1630976725356387e-16  1.0000000000002409e+00  7.4232608300349690e-17  0.0000000000000000e+00  1.9436835330895539e-26  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000799e+00  8.1199827631932575e-14  1.0000000000000799e+00  7.9930322935339803e-14  1.0000000000000799e+00  1.6090810596234735e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2524531833633406e-17  9.9999999999999933e-01  6.7186865244656134e-16  1.0000000000002409e+00  7.4232608300349690e-17  1.9436843548196633e-26  8.2173010935277557e-33  1.0443464571446983e-39  1.4386144018700636e-42  -7.5557641552585217e-80   8.1037107555062057e-80    9.9999999999999944e-01    7.0865834660872736e-16    9.9999999999999944e-01    5.6084634998404568e-16    1.0000000000002409e+00    7.4232608300349690e-17    1.4920812546300637e-41  1.2048727439518864e-54  8.0824984557467667e-94   7.6918507455348696e-16  7.6918507455348696e-16  7.6918507455348696e-16
2.8660676169482442e-13  2.8031301059553856e-26  3.7547754740922302e-43  1.8063151490284228e-39  2.8441124471651037e-55  7.9004136204840941e-81  1.4970560928039440e-94   9.9999999999999900e-01  4.6655730923670068e-17  1.0000000000000002e+00  2.1092250855375352e-16  1.0000000000002895e+00  7.5488667910123362e-17  0.0000000000000000e+00  2.8031301059553856e-26  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000000961e+00  9.7191170385624863e-14  1.0000000000000961e+00  9.6134191836167277e-14  1.0000000000000961e+00  1.9332536222179215e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4366571538845586e-17  1.0000000000000002e+00  2.1092250855375352e-16  1.0000000000002900e+00  5.1957787776018599e-16  2.8031301059553856e-26  3.7547754740922302e-43  1.8063151490284277e-39  5.1783895957154037e-54  7.9004136199752230e-81    5.0872136042290436e-91    9.9999999999999900e-01    4.6655730923670068e-17    1.0000000000000002e+00    2.1092250855375352e-16    1.0000000000002895e+00    7.5488667910123362e-17    2.1555804606817604e-41  2.0882471169767802e-54  1.7085538173756948e-93   7.6918507455349948e-16  7.6918507455349948e-16  7.6918507455349948e-16
3.4489622604057667e-13  4.0380818170198485e-26  3.2809064371766211e-42  3.1231386511043178e-39  1.1903521991543873e-55  2.3674647806570591e-80  4.5583424738174561e-95   9.9999999999999878e-01  4.2480440304946352e-17  1.0000000000000002e+00  2.1563158627937001e-16  1.0000000000003475e+00  7.4954880803230610e-17  0.0000000000000000e+00  4.0380818170198479e-26  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000001155e+00  1.1672692032840890e-13  1.0000000000001155e+00  1.1545678154237061e-13  1.0000000000001155e+00  2.3196165726585448e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2480440304946352e-17  9.9999999999999978e-01  2.2845762357069261e-16  1.0000000000003475e+00  7.4954880803230610e-17  4.0380826387499579e-26  8.2173010974198732e-33  3.1261274316379140e-39  2.9887805335961145e-42  -4.8046205162243395e-79   5.0413669942900459e-79    9.9999999999999944e-01    7.0861425508004031e-16    9.9999999999999944e-01    5.6152453095823957e-16    1.0000000000003475e+00    7.4954880803230610e-17    3.1115590012977097e-41  3.6180945020899946e-54  5.0488244818099976e-93   7.6918507455351437e-16  7.6918507455351437e-16  7.6918507455351437e-16
4.1504047578504725e-13  5.8302834303066103e-26  5.0081683559321827e-42  5.4183754003041178e-39  8.9793241642153436e-55  4.9372009587748549e-80  6.2005637846970940e-94   9.9999999999999878e-01  4.2463674404925884e-17  1.0000000000000002e+00  2.1537407710998857e-16  1.0000000000004177e+00  7.5229155872632506e-17  0.0000000000000000e+00  5.8302834303066103e-26  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000001388e+00  1.4004158707963716e-13  1.0000000000001388e+00  1.3877120755032953e-13  1.0000000000001388e+00  2.7881279462996669e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2463674404925884e-17  1.0000000000000004e+00  4.3741868203501985e-16  1.0000000000004170e+00  5.9090465890246142e-16  5.8302834303066103e-26  5.0081683559321827e-42  5.4183754003041471e-39  2.8465937689571827e-53  4.9372009579194467e-80    8.5534618236749173e-90    9.9999999999999878e-01    4.2463674404925884e-17    1.0000000000000002e+00    2.1537407710998857e-16    1.0000000000004177e+00    7.5229155872632506e-17    4.4989832930696465e-41  6.2836481841051548e-54  1.2666317618032497e-92   7.6918507455353232e-16  7.6918507455353232e-16  7.6918507455353232e-16
4.9945051158551402e-13  8.4201249443016471e-26  9.1181275373387517e-42  9.4040850877641494e-39  5.4803720659291832e-55  1.0300966808183713e-79  6.0863623560978606e-94   9.9999999999999878e-01  4.2449709682637678e-17  1.0000000000000002e+00  2.1515974732748354e-16  1.0000000000005020e+00  7.5457450377425743e-17  0.0000000000000000e+00  8.4201249443016482e-26  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000001670e+00  1.6824123794039386e-13  1.0000000000001670e+00  1.6697065804602600e-13  1.0000000000001670e+00  3.3498985138149480e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2449709682637678e-17  1.0000000000000000e+00  6.8848575975477641e-18  1.0000000000005023e+00  2.9750205530245704e-16  8.4201257660317571e-26  8.2173010907605580e-33  9.4103172317476416e-39  6.2321439834916688e-42  -3.0621509525248331e-78   3.1651606206066698e-78    9.9999999999999944e-01    7.0858352445773161e-16    9.9999999999999944e-01    5.6199636991012599e-16    1.0000000000005020e+00    7.5457450377425743e-17    6.5052054208137192e-41  1.0915351264818918e-53  3.1789511678733726e-92   7.6918507455355391e-16  7.6918507455355391e-16  7.6918507455355391e-16
6.0102767820703880e-13  1.2176767811011687e-25  7.9565488527552137e-42  1.6354665451841159e-38  2.5587584055150323e-55  1.4920375662606644e-79  2.6709278821100580e-94   9.9999999999999900e-01  4.6578786774616451e-17  1.0000000000000002e+00  2.1042746774819335e-16  1.0000000000006040e+00  7.6060652864737164e-17  0.0000000000000000e+00  1.2176767811011687e-25  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000002010e+00  2.0199614696609058e-13  1.0000000000002010e+00  2.0093875031997648e-13  1.0000000000002010e+00  4.0293489728606709e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5760108923713210e-16  1.0000000000000000e+00  1.1617137176837962e-17  1.0000000000006040e+00  7.6060652864737164e-17  1.2176767811011687e-25  7.9565488527552137e-42  1.6354665451841308e-38  1.4852106602981485e-52  1.4920375649472252e-79    1.3134366116239619e-88    9.9999999999999900e-01    4.6578786774616451e-17    1.0000000000000002e+00    2.1042746774819335e-16    1.0000000000006040e+00    7.6060652864737164e-17    9.4154050104411251e-41  1.8989232181542279e-53  6.7563894046262404e-92   7.6918507455358014e-16  7.6918507455358014e-16  7.6918507455358014e-16
7.2326338964835186e-13  1.7589392095331958e-25  2.9924131622077544e-42  2.8393561590054765e-38  8.2645445674843916e-54  4.4973272118417407e-79  1.2441890897389035e-93   9.9999999999999878e-01  4.2428378156556300e-17  1.0000000000000002e+00  2.1483262552958641e-16  1.0000000000007259e+00  7.5805903701404249e-17  0.0000000000000000e+00  1.7589392095331958e-25  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000002416e+00  2.4284820386367829e-13  1.0000000000002416e+00  2.4157731817903862e-13  1.0000000000002416e+00  4.8420347743779192e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8593924305959354e-17  9.9999999999999967e-01  3.4027888678299183e-16  1.0000000000007261e+00  2.9785050862643554e-16  1.7589392917062067e-25  8.2173010913916610e-33  2.8406580355044872e-38  1.3018764990115313e-41  -1.9512844373616122e-77   1.9962577094800295e-77    9.9999999999999944e-01    7.0856219293165021e-16    9.9999999999999944e-01    5.6232349170802319e-16    1.0000000000007259e+00    7.5805903701404249e-17    1.3613944425419247e-40  3.3000406837868711e-53  2.0089645965810184e-91   7.6918507455361130e-16  7.6918507455361130e-16  7.6918507455361130e-16
8.7035913614851839e-13  2.5444327806740926e-25  9.0405875694805183e-42  4.9400572914800048e-38  3.6185759561023185e-54  7.8928370582007578e-79  2.6054472951404797e-93   9.9999999999999900e-01  1.5531756870087472e-16  1.0000000000000002e+00  2.1269121127584998e-16  1.0000000000008733e+00  1.8710273233585358e-16  0.0000000000000000e+00  2.5444327806740926e-25  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000002907e+00  2.9181090613772948e-13  1.0000000000002907e+00  2.9064703445321682e-13  1.0000000000002907e+00  5.8245794059094630e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4295266238359065e-17  1.0000000000000000e+00  9.3533936491813278e-18  1.0000000000008729e+00  2.5698647751420907e-16  2.5444327806740926e-25  9.0405875694805183e-42  4.9400572914800278e-38  2.2607214131744575e-52  7.8928370522995397e-79    5.9011920840376643e-88    9.9999999999999900e-01    1.5531756870087472e-16    1.0000000000000002e+00    2.1269121127584998e-16    1.0000000000008733e+00    1.8710273233585358e-16    1.9706063540985392e-40  5.7436916420618172e-53  4.6626860019428527e-91   7.6918507455364917e-16  7.6918507455364917e-16  7.6918507455364917e-16
1.0473708979594487e-12  3.6792122410699301e-25  5.0055993254595398e-42  8.5897046313491168e-38  1.3530236336922002e-53  1.9683784264954548e-78  9.7063760872564664e-92   9.9999999999999878e-01  4.2413594153857847e-17  1.0000000000000002e+00  2.1460610461033075e-16  1.0000000000010500e+00  7.6047208623358349e-17  0.0000000000000000e+00  3.6792122410699301e-25  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000003497e+00  3.5098391167816584e-13  1.0000000000003497e+00  3.4971281425660960e-13  1.0000000000003497e+00  7.0025263672492538e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  1.5343589661637351e-16  1.0000000000000002e+00  2.1460610461033075e-16  1.0000000000010498e+00  1.4599739630167296e-16  3.6792125697619741e-25  3.2869204404520338e-32  8.5951509592146901e-38  5.4463278655747075e-41  -2.5068299533101914e-76   2.5265137375751449e-76    9.9999999999999944e-01    7.0854740892895173e-16    9.9999999999999944e-01    5.6255001262727880e-16    1.0000000000010500e+00    7.6047208623358349e-17    2.8512532153991324e-40  9.9926019746303071e-53  1.2729956787450671e-90   7.6918507455369443e-16  7.6918507455369443e-16  7.6918507455369443e-16
1.2603829296797275e-12  5.3222613350378508e-25  4.2553839438245840e-41  1.4944836329342047e-37  1.7344560464281971e-54  3.4541468706519650e-78  3.8624327668007908e-93   9.9999999999999900e-01  1.5530391627483336e-16  1.0000000000000002e+00  2.1254833784619513e-16  1.0000000000012632e+00  1.8725925819154978e-16  0.0000000000000000e+00  5.3222613350378508e-25  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000004208e+00  4.2192903097137180e-13  1.0000000000004208e+00  4.2076503006585550e-13  1.0000000000004208e+00  8.4224997182737719e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5530391627483336e-16  1.0000000000000000e+00  9.4962670788361643e-18  1.0000000000012628e+00  2.5682995165851284e-16  5.3222616637298934e-25  3.2869204304315335e-32  1.4952714858453906e-37  7.8785291118589063e-41  -6.3241568891292362e-76   6.3586983578357560e-76    9.9999999999999956e-01    7.1041542858741167e-16    9.9999999999999956e-01    4.5358547692889879e-16    1.0000000000012632e+00    1.8725925819154978e-16    4.1263661245834502e-40  1.7390099086567272e-52  2.9537962038331497e-90   7.6918507455374916e-16  7.6918507455374916e-16  7.6918507455374916e-16
1.5167168884709241e-12  7.7024895536816534e-25  5.2373140169889139e-41  2.6019208486408681e-37  3.1759926702667782e-54  5.9726991822832203e-78  3.8095439653277937e-91   9.9999999999999900e-01  4.6536005039475837e-17  1.0000000000000002e+00  2.1015280001558808e-16  1.0000000000015197e+00  7.6378102332483049e-17  0.0000000000000000e+00  7.7024895536816525e-25  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000005063e+00  5.0730743595627350e-13  1.0000000000005063e+00  5.0624980742416196e-13  1.0000000000005063e+00  1.0133351987755104e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4486297423039817e-17  1.0000000000000004e+00  4.3219740494061936e-16  1.0000000000015195e+00  1.4566650259254827e-16  7.7024896358546641e-25  8.2173011178135143e-33  2.6024909473867760e-37  5.7009874590794998e-41  -7.9506653083984871e-76   8.0103923002213156e-76    9.9999999999999956e-01    6.0164751735205414e-16    9.9999999999999956e-01    4.5598101475950587e-16    1.0000000000015197e+00    7.6378102332483049e-17    5.9739843517536475e-40  3.0283355434326142e-52  6.8199068809032965e-90   7.6918507455381493e-16  7.6918507455381493e-16  7.6918507455381493e-16
1.8251834943190388e-12  1.1144446546636428e-24  2.1343612527501288e-41  4.5283009028996645e-37  5.4181897567480082e-53  1.5147205838504084e-77  3.3358508133673711e-91   9.9999999999999900e-01  1.5529446415589560e-16  1.0000000000000002e+00  2.1244946716937435e-16  1.0000000000018281e+00  1.8736758098730832e-16  0.0000000000000000e+00  1.1144446546636428e-24  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000006091e+00  6.1022284649567945e-13  1.0000000000006091e+00  6.0905875617160527e-13  1.0000000000006091e+00  1.2188375134574346e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4272161693379945e-17  9.9999999999999978e-01  2.3163974268068829e-16  1.0000000000018279e+00  3.4677023937722977e-17  1.1144446875328474e-24  3.2869204607759867e-32  4.5299506123543090e-37  1.6497094546439885e-40  -4.0191033718531606e-75   4.0342505776916643e-75    9.9999999999999956e-01    7.1040597646847392e-16    9.9999999999999956e-01    4.5368434760571960e-16    1.0000000000018281e+00    1.8736758098730832e-16    8.6466991038911912e-40  5.2721741280242341e-52  1.8755110020043095e-89   7.6918507455389391e-16  7.6918507455389391e-16  7.6918507455389391e-16
2.1963853724165516e-12  1.6129477167904470e-24  1.6204204544504385e-41  7.8845722691184347e-37  8.0655158801043600e-53  3.1730826798619616e-77  2.4480164201145169e-90   9.9999999999999900e-01  1.5529089537026364e-16  1.0000000000000002e+00  2.1241214694868865e-16  1.0000000000021994e+00  1.8740846999362598e-16  0.0000000000000000e+00  1.6129477167904470e-24  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000007327e+00  7.3390168787013626e-13  1.0000000000007327e+00  7.3273756379462699e-13  1.0000000000007327e+00  1.4664172070598382e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6753709554767655e-17  9.9999999999999944e-01  5.6474397028892095e-16  1.0000000000021987e+00  4.7872534478146792e-16  1.6129477250077481e-24  8.2173011410716655e-33  7.8857660902428296e-37  1.1938211243941158e-40  -5.0512926651069401e-75   5.0830234919055575e-75    9.9999999999999956e-01    7.1040240768284191e-16    9.9999999999999956e-01    4.5372166782640530e-16    1.0000000000021994e+00    1.8740846999362598e-16    1.2517945203758916e-39  9.1817312871928162e-52  4.7277003279002039e-89   7.6918507455398917e-16  7.6918507455398917e-16  7.6918507455398917e-16
2.6430814869741027e-12  2.3343437147498277e-24  3.1007435375845989e-41  1.3727614791692462e-36  6.5751792117787351e-54  5.4864540018994005e-77  2.0176111197318821e-90   9.9999999999999900e-01  4.6523983763693596e-17  1.0000000000000002e+00  2.1007569539648205e-16  1.0000000000026459e+00  7.6467228227371312e-17  0.0000000000000000e+00  2.3343437147498277e-24  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000008817e+00  8.8278485086322565e-13  1.0000000000008817e+00  8.8172715724777076e-13  1.0000000000008817e+00  1.7640679189011464e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6523983763693596e-17  1.0000000000000004e+00  4.3212030032151338e-16  1.0000000000026454e+00  3.6762198162269130e-16  2.3343437476190323e-24  3.2869204598096047e-32  1.3731070314512693e-36  3.4555228202310335e-40  -2.5561696654529848e-74   2.5616561194548839e-74    9.9999999999999956e-01    6.0163549607627190e-16    9.9999999999999956e-01    4.5605811937861190e-16    1.0000000000026459e+00    7.6467228227371312e-17    1.8120503650610274e-39  1.5988158295427955e-51  1.0913967358500910e-88   7.6918507455410365e-16  7.6918507455410365e-16  7.6918507455410365e-16
3.1806256927941190e-12  3.3789427185554377e-24  9.1320985823559959e-41  2.3906674133724420e-36  4.3870279626087347e-52  1.3926466029763490e-76  6.4068326137990947e-90   9.9999999999999900e-01  1.5528546228600031e-16  1.0000000000000002e+00  2.1235534137424445e-16  1.0000000000031835e+00  1.8747070865233351e-16  0.0000000000000000e+00  3.3789427185554377e-24  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000010607e+00  1.0618615639113232e-12  1.0000000000010607e+00  1.0606973884633237e-12  1.0000000000010607e+00  2.1225589523746469e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6759142639030996e-17  1.0000000000000004e+00  4.3439994629927573e-16  1.0000000000031832e+00  3.4573896272697791e-17  3.3789427185554377e-24  9.1320985823559959e-41  2.3906674133724694e-36  2.6957135482184134e-50  1.3926465683765318e-76    3.4599753175366392e-84    9.9999999999999900e-01    1.5528546228600031e-16    1.0000000000000002e+00    2.1235534137424445e-16    1.0000000000031835e+00    1.8747070865233351e-16    2.6234793811591161e-39  2.7848744957851692e-51  3.0042973673122193e-88   7.6918507455424141e-16  7.6918507455424141e-16  7.6918507455424141e-16
3.8274944785163149e-12  4.8918715981999925e-24  5.0575369055460025e-40  4.1644778063489046e-36  6.2032669442392344e-52  2.9190656889962792e-76  5.2768263374340208e-89   9.9999999999999878e-01  6.6761193936012064e-17  1.0000000000000000e+00  9.7107076190703635e-18  1.0000000000038303e+00  3.4550400907433223e-17  0.0000000000000000e+00  4.8918715981999932e-24  0.0000000000000000e+00   4.1644778063489039e-36  0.0000000000000000e+00   2.9190656889957515e-76  1.0000000000012763e+00  1.2774668732422315e-12  1.0000000000012763e+00  1.2763026784014608e-12  1.0000000000012763e+00  2.5539915962486174e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5528341098901923e-16  1.0000000000000002e+00  2.1233389730596095e-16  1.0000000000038294e+00  9.2272882060755851e-16  4.8918716064172946e-24  8.2173015698771420e-33  4.1641157351171852e-36  3.6207123171875328e-40  8.1713957584533033e-74    8.1422051015633456e-74    9.9999999999998967e-01    9.1705899958622950e-15    1.0000000000000091e+00    9.0941180943072128e-15    1.0000000000038303e+00    3.4550400907433223e-17    3.7987557320743450e-39  4.8517664617273220e-51  7.5779340626316554e-88   7.6918507455440736e-16  7.6918507455440736e-16  7.6918507455440736e-16
4.6059220411450943e-12  7.0815694862706999e-24  1.0112468613600831e-40  7.2534115209770283e-36  4.7487537241798873e-52  5.0495419444548563e-76  1.8902038702404688e-89   9.9999999999999900e-01  4.6517073006343067e-17  1.0000000000000002e+00  2.1003138449211412e-16  1.0000000000046088e+00  7.6518449889089773e-17  0.0000000000000000e+00  7.0815694862706999e-24  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000015359e+00  1.5369282500616106e-12  1.0000000000015359e+00  1.5358705190460086e-12  1.0000000000015359e+00  3.0727987691076190e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4505229456172587e-17  1.0000000000000002e+00  2.1003138449211412e-16  1.0000000000046085e+00  1.4552615503594154e-16  7.0815694862706999e-24  1.0112468613600831e-40  7.2534115209769869e-36  4.1902728378847022e-50  5.0495421063550811e-76    1.6190003578244023e-83    9.9999999999999900e-01    4.6517073006343067e-17    1.0000000000000002e+00    2.1003138449211412e-16    1.0000000000046088e+00    7.6518449889089773e-17    5.4998279673454190e-39  8.4511220596745088e-51  1.7502786069819311e-87   7.6918507455460694e-16  7.6918507455460694e-16  7.6918507455460694e-16
5.5426645206631182e-12  1.0252516542945348e-23  4.6609457139910292e-40  1.2635538840431797e-35  5.2685936008908760e-52  1.2822620353123978e-75  4.4291314208712526e-89   9.9999999999999900e-01  1.5528028944127324e-16  1.0000000000000002e+00  2.1230126835130904e-16  1.0000000000055456e+00  1.8752995451999598e-16  0.0000000000000000e+00  1.0252516542945348e-23  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000018481e+00  1.8492317278026393e-12  1.0000000000018481e+00  1.8480675034544617e-12  1.0000000000018481e+00  3.6972992312571011e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6764315483758065e-17  1.0000000000000004e+00  4.3434587327634035e-16  1.0000000000055451e+00  2.5655925533006661e-16  1.0252516542945348e-23  4.6609457139910292e-40  1.2635538840431850e-35  5.3982153561932997e-50  1.2822619989276877e-75    3.6384754409870220e-83    9.9999999999999900e-01    1.5528028944127324e-16    1.0000000000000002e+00    2.1230126835130904e-16    1.0000000000055456e+00    1.8752995451999598e-16    7.9634736190277049e-39  1.4723584746229005e-50  4.8200274104927457e-87   7.6918507455484705e-16  7.6918507455484705e-16  7.6918507455484705e-16
6.6699196630301151e-12  1.4844421437256926e-23  8.5345542913607073e-40  2.2013697287229251e-35  3.7877134767737773e-52  2.2188723721866958e-75  1.8675372704395162e-88   9.9999999999999900e-01  4.6514190987969793e-17  1.0000000000000002e+00  2.1001290853997188e-16  1.0000000000066729e+00  7.6539807859605293e-17  0.0000000000000000e+00  1.4844421437256926e-23  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000022240e+00  2.2250444778422642e-12  1.0000000000022240e+00  2.2239867312327286e-12  1.0000000000022240e+00  4.4488091644700674e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  1.7553041393706152e-16  1.0000000000000004e+00  4.3205751346500316e-16  1.0000000000066727e+00  1.4550479706542602e-16  1.4844421445474225e-23  8.2172999903503847e-33  2.2014795995126631e-35  1.0987078973792697e-39  -1.3038696373018767e-72   1.3060885096740636e-72    9.9999999999999956e-01    6.0162570330054804e-16    9.9999999999999956e-01    4.5612090623512202e-16    1.0000000000066729e+00    7.6539807859605293e-17    1.1531137537669902e-38  2.5652837038143344e-50  1.1137309767565136e-86   7.6918507455513617e-16  7.6918507455513617e-16  7.6918507455513617e-16
8.0264335222571747e-12  2.1492240546135902e-23  5.4992259961890404e-40  3.8350463904912741e-35  1.2615275608177488e-51  5.6350067522812050e-75  1.7978145312872774e-88   9.9999999999999900e-01  1.5527813262601939e-16  1.0000000000000002e+00  2.1227872596843992e-16  1.0000000000080294e+00  1.8755465371811896e-16  0.0000000000000000e+00  2.1492240546135902e-23  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000026761e+00  2.6772360574112658e-12  1.0000000000026761e+00  2.6760718126775209e-12  1.0000000000026761e+00  5.3530858254838617e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527813262601939e-16  1.0000000000000004e+00  4.3432333089347122e-16  1.0000000000080291e+00  3.4489951206912353e-17  2.1492240554353207e-23  8.2173044644441093e-33  3.8352054650265836e-35  1.5907453530963521e-39  -3.2887021687325420e-72   3.2943371754848232e-72    9.9999999999999956e-01    7.1038964493859769e-16    9.9999999999999956e-01    4.5385508880665396e-16    1.0000000000080294e+00    1.8755465371811896e-16    1.6696553098406026e-38  4.4693669004666667e-50  3.0672814479102528e-86   7.6918507455548396e-16  7.6918507455548396e-16  7.6918507455548396e-16
9.6588322411587091e-12  3.1119445201211614e-23  2.1439099472738523e-39  6.6818367524959770e-35  7.4344303506732411e-51  1.1814095845251584e-74  1.4441772890345375e-87   9.9999999999999900e-01  1.5527731895165439e-16  1.0000000000000002e+00  2.1227022219876962e-16  1.0000000000096618e+00  1.8756397116215426e-16  0.0000000000000000e+00  3.1119445201211614e-23  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000032203e+00  3.2214673832688432e-12  1.0000000000032203e+00  3.2203031308450029e-12  1.0000000000032203e+00  6.4413264249039961e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4255016489138728e-17  1.0000000000000007e+00  6.5635943204883229e-16  1.0000000000096609e+00  7.0061444853797100e-16  3.1119445234080816e-23  3.2869204568961520e-32  6.6822974128233919e-35  4.6066032741418827e-39  -1.6609885264418321e-71   1.6621699360263574e-71    9.9999999999999956e-01    7.1038883126423263e-16    9.9999999999999956e-01    4.5386359257632425e-16    1.0000000000096618e+00    1.8756397116215426e-16    2.4177118506293121e-38  7.7873953035727597e-50  7.7385165382353400e-86   7.6918507455590245e-16  7.6918507455590245e-16  7.6918507455590245e-16
1.1623224686798494e-11  4.5057867412080633e-23  6.1013260181626114e-41  1.1641368800537020e-34  2.0516727065957895e-51  2.4767537836528277e-74  3.2786001837948746e-87   9.9999999999999900e-01  1.5527664278863291e-16  1.0000000000000002e+00  2.1226315578185983e-16  1.0000000000116260e+00  1.8757171374208555e-16  0.0000000000000000e+00  4.5057867412080633e-23  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000038749e+00  3.8760548779116727e-12  1.0000000000038749e+00  3.8748906190975778e-12  1.0000000000038749e+00  7.7509454970092514e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4254340326117242e-17  1.0000000000000000e+00  9.7814491431714813e-18  1.0000000000116256e+00  2.5651749610797706e-16  4.5057867412080639e-23  5.8164584939298116e-39  1.1641368800537022e-34  2.3433790387333355e-50  2.4767537879743455e-74    4.3218456448149852e-83    9.9999999999999900e-01    1.5527664278863291e-16    1.0000000000000002e+00    2.1226315578185983e-16    1.0000000000116260e+00    1.8757171374208555e-16    3.5007913799435332e-38  1.3568062546107036e-49  1.9522190042470960e-85   7.6918507455640604e-16  7.6918507455640604e-16  7.6918507455640604e-16
1.3987131026472414e-11  6.5242879268240186e-23  4.6827692708057221e-39  2.0283728168758689e-34  5.9466764758151765e-51  5.1929216794973027e-74  1.4626564199355724e-86   9.9999999999999900e-01  1.5527608077935809e-16  1.0000000000000002e+00  2.1225728250476996e-16  1.0000000000139899e+00  1.8757814902845024e-16  0.0000000000000000e+00  6.5242879268240186e-23  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000046629e+00  4.6640911802285994e-12  1.0000000000046629e+00  4.6629269161032376e-12  1.0000000000046629e+00  9.3267960517269111e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4253778316842420e-17  1.0000000000000004e+00  4.3430188742980127e-16  1.0000000000139895e+00  2.5651106082161240e-16  6.5242879276457479e-23  8.2172979421924713e-33  2.0284211063070200e-34  4.8289431151169347e-39  -5.2840724175866565e-71   5.2892653392661551e-71    9.9999999999999956e-01    7.1038759309193631e-16    9.9999999999999956e-01    4.5387653227032396e-16    1.0000000000139899e+00    1.8757814902845024e-16    5.0692972144912490e-38  2.3641556029312562e-49  4.9255482573334392e-85   7.6918507455701218e-16  7.6918507455701218e-16  7.6918507455701218e-16
1.6831803533309551e-11  9.4473986344672319e-23  9.2510393694239789e-39  3.5344062611477058e-34  7.2849364346389577e-50  1.0888631779969534e-73  2.8146117721517159e-86   9.9999999999999900e-01  1.5527561368463943e-16  1.0000000000000002e+00  2.1225240122407040e-16  1.0000000000168348e+00  1.8758349740386844e-16  0.0000000000000000e+00  9.4473986344672331e-23  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000056113e+00  5.6124436873963136e-12  1.0000000000056113e+00  5.6112794188567654e-12  1.0000000000056113e+00  1.1223279017043228e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4253311222123775e-17  9.9999999999999944e-01  5.6490371601353913e-16  1.0000000000168341e+00  4.7855031737122546e-16  9.4473986377541539e-23  3.2869210806427468e-32  3.5345461107408062e-34  1.3984959310109760e-38  -2.6680692373022562e-70   2.6691581004802530e-70    9.9999999999999956e-01    7.1038712599721772e-16    9.9999999999999956e-01    4.5388141355102348e-16    1.0000000000168348e+00    1.8758349740386844e-16    7.3407882924079643e-38  4.1196164501081092e-49  1.2428504157208359e-84   7.6918507455774158e-16  7.6918507455774158e-16  7.6918507455774158e-16
2.0255019392306665e-11  1.3679795524994199e-22  1.3598068912569074e-38  6.1583946667344328e-34  6.3172947504328112e-50  2.2830255898665732e-73  4.2599634266300186e-86   9.9999999999999900e-01  1.5527522554459013e-16  1.0000000000000002e+00  2.1224834511155876e-16  1.0000000000202578e+00  1.8758794165642936e-16  0.0000000000000000e+00  1.3679795524994201e-22  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000067522e+00  6.7533088671129845e-12  1.0000000000067522e+00  6.7521445949054638e-12  1.0000000000067522e+00  1.3505453462018448e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6769379380441167e-17  9.9999999999999967e-01  3.4286316720101948e-16  1.0000000000202574e+00  2.5650126819363326e-16  1.3679795524994201e-22  9.9118181038766763e-39  6.1583946667343969e-34  3.5290228228595830e-48  2.2830267781755649e-73    1.1883085656768251e-79    9.9999999999999900e-01    1.5527522554459013e-16    1.0000000000000002e+00    2.1224834511155876e-16    1.0000000000202578e+00    1.8758794165642936e-16    1.0629753956823784e-37  7.1782377500888572e-49  3.1358188603519929e-84   7.6918507455861919e-16  7.6918507455861919e-16  7.6918507455861919e-16
2.4374441501222218e-11  1.9809104925373281e-22  1.2187940371708094e-39  1.0731128322211023e-33  3.3445959032073313e-51  5.7100484384149928e-73  2.4779397735676803e-85   9.9999999999999878e-01  4.2381885514736866e-17  1.0000000000000002e+00  2.1412079845426364e-16  1.0000000000243772e+00  7.6564223418546467e-17  0.0000000000000000e+00  1.9809104925373281e-22  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000081253e+00  8.1265418552342738e-12  1.0000000000081253e+00  8.1252703042151997e-12  1.0000000000081253e+00  1.6251812159449472e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8640416947778782e-17  1.0000000000000009e+00  8.8025461322935753e-16  1.0000000000243774e+00  2.9860882834357778e-16  1.9809104925373281e-22  1.2187940371708094e-39  1.0731128322210982e-33  4.1087111906048195e-48  5.7100508348651086e-73    2.3964525937714149e-79    9.9999999999999878e-01    4.2381885514736866e-17    1.0000000000000002e+00    2.1412079845426364e-16    1.0000000000243772e+00    7.6564223418546467e-17    1.5392892396339126e-37  1.2508526235063660e-48  8.5877182952923591e-84   7.6918507455967538e-16  7.6918507455967538e-16  7.6918507455967538e-16
2.9331662783900365e-11  2.8684583520381333e-22  1.8984173122379201e-38  1.8699109904858239e-33  2.0413173625398601e-49  1.0038130339413316e-72  1.0338254532016065e-84   9.9999999999999900e-01  1.5527463488172452e-16  1.0000000000000002e+00  2.1224217271756439e-16  1.0000000000293345e+00  1.8759470471328934e-16  0.0000000000000000e+00  2.8684583520381333e-22  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000097777e+00  9.7788886532307984e-12  1.0000000000097777e+00  9.7777243754415462e-12  1.0000000000097777e+00  1.9556613028672343e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6769970043306779e-17  9.9999999999999944e-01  5.6491394452004521e-16  1.0000000000293350e+00  6.3168391456335201e-16  2.8684583520381338e-22  2.8035600910512299e-38  1.8699109904858297e-33  6.0200677454146035e-48  1.0038124519664210e-72    5.8197387680191686e-79    9.9999999999999900e-01    1.5527463488172452e-16    1.0000000000000002e+00    2.1224217271756439e-16    1.0000000000293345e+00    1.8759470471328934e-16    2.2290107496597138e-37  2.1796485887213992e-48  1.9966142339475149e-83   7.6918507456094643e-16  7.6918507456094643e-16  7.6918507456094643e-16
3.5297073027306577e-11  4.1537203858247294e-22  1.7693843556224853e-38  3.2583970129313286e-33  3.8497568240756528e-50  2.1049017061640149e-72  3.3300030771779608e-86   9.9999999999999900e-01  1.5527441210350308e-16  1.0000000000000002e+00  2.1223984471732190e-16  1.0000000000353000e+00  1.8759725549175329e-16  0.0000000000000000e+00  4.1537203858247294e-22  9.8686491077791687e-17   9.8686491077791687e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000117664e+00  1.1767520134716601e-11  1.0000000000117664e+00  1.1766355854822127e-11  1.0000000000117664e+00  2.3533431900328878e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4252109640987412e-17  1.0000000000000000e+00  9.8047602077094012e-18  1.0000000000352998e+00  3.4447349433278012e-17  4.1537203861534211e-22  3.2869155343849247e-32  3.2584585003447947e-33  6.1487413466174513e-38  -1.0816850960724299e-68   1.0818955862430463e-68    9.9999999999999956e-01    7.1038592441608135e-16    9.9999999999999956e-01    4.5389397005777197e-16    1.0000000000353000e+00    1.8759725549175329e-16    3.2278133886056319e-37  3.7981777737307198e-48  5.0381813498727477e-83   7.6918507456247593e-16  7.6918507456247593e-16  7.6918507456247593e-16
4.2475715525368941e-11  6.0149051879215164e-22  1.0287661335271984e-38  5.6779464397661164e-33  6.9094588073367579e-49  4.4138358896288032e-72  7.4625082500536738e-84   9.9999999999999878e-01  6.6770377955159730e-17  1.0000000000000000e+00  9.8066948152432013e-18  1.0000000000424785e+00  3.4445229692112728e-17  0.0000000000000000e+00  6.0149051879215164e-22  0.0000000000000000e+00   5.6779464397661170e-33  0.0000000000000000e+00   4.4138358896213408e-72  1.0000000000141591e+00  1.4160272797203605e-11  1.0000000000141591e+00  1.4159108515559657e-11  1.0000000000141591e+00  2.8319381312763262e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7779268041767538e-16  1.0000000000000004e+00  4.3428251503481940e-16  1.0000000000424780e+00  4.7853443954217530e-16  6.0149051879215164e-22  1.0287661335271984e-38  5.6779464397661191e-33  2.0459651824007326e-48  4.4138352325392922e-72    6.5708204854916914e-79    9.9999999999999878e-01    6.6770377955159730e-17    1.0000000000000000e+00    9.8066948152432013e-18    1.0000000000424785e+00    3.4445229692112728e-17    4.6741884498881176e-37  6.6186185608122432e-48  1.2713324949465502e-82   7.6918507456431654e-16  7.6918507456431654e-16  7.6918507456431654e-16
5.1114334834401653e-11  8.7099944145342930e-22  9.0254403414126346e-39  9.8940688366761150e-33  1.3515930654474226e-48  9.2554054258885694e-72  6.2861786995130409e-84   9.9999999999999878e-01  6.6770531799829926e-17  1.0000000000000000e+00  9.8083024552366842e-18  1.0000000000511169e+00  3.4443468207449039e-17  0.0000000000000000e+00  8.7099944145342930e-22  0.0000000000000000e+00   9.8940688366761164e-33  0.0000000000000000e+00   9.2554054258948550e-72  1.0000000000170386e+00  1.7039747233717565e-11  1.0000000000170386e+00  1.7038582950619821e-11  1.0000000000170386e+00  3.4078330184337386e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251770662685722e-17  1.0000000000000002e+00  2.1223630246979461e-16  1.0000000000511167e+00  2.5648807313248033e-16  8.7099944145342930e-22  9.0254403414126346e-39  9.8940688366760603e-33  5.6089814328135589e-47  9.2554352767876510e-72    2.9850892795414786e-77    9.9999999999999878e-01    6.6770531799829926e-17    1.0000000000000000e+00    9.8083024552366842e-18    1.0000000000511169e+00    3.4443468207449039e-17    6.7686260298979461e-37  1.1533336272260615e-47  3.2080217314558930e-82   7.6918507456653137e-16  7.6918507456653137e-16  7.6918507456653137e-16
6.1509857885805039e-11  1.2612904213347063e-21  6.8818387025852547e-38  1.7241329803646846e-32  8.4288881939026834e-49  1.9408447226073470e-71  1.2366934758535407e-83   9.9999999999999900e-01  1.5527394527651151e-16  1.0000000000000002e+00  2.1223496645251841e-16  1.0000000000615128e+00  1.8760260058354835e-16  0.0000000000000000e+00  1.2612904213347063e-21  1.6447748512965281e-17   1.6447748512965263e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000205038e+00  2.0504975338049755e-11  1.0000000000205038e+00  2.0503811053743844e-11  1.0000000000205038e+00  4.1008786391793599e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  2.6629624773902717e-16  1.0000000000000009e+00  8.7836878122761236e-16  1.0000000000615130e+00  4.0964720550857963e-16  1.2612904213347065e-21  1.1926070910571344e-37  1.7241329803646766e-32  7.8527532011507574e-47  1.9408523628881443e-71    7.6402795606210392e-77    9.9999999999999900e-01    1.5527394527651151e-16    1.0000000000000002e+00    2.1223496645251841e-16    1.0000000000615128e+00    1.8760260058354835e-16    9.8017150252239784e-37  2.0098057403695795e-47  8.0953357375844998e-82   7.6918507456919683e-16  7.6918507456919683e-16  7.6918507456919683e-16
7.4019599969156214e-11  1.8264684772137769e-21  1.5859317172659786e-37  3.0044597140368085e-32  2.2571129294026226e-49  3.3593570711979035e-71  9.4854743387921048e-84   9.9999999999999900e-01  4.6508335323725954e-17  1.0000000000000002e+00  2.0997537484797241e-16  1.0000000000740226e+00  7.6583197215848599e-17  0.0000000000000000e+00  1.8264684772137769e-21  9.8686491077791687e-17   9.8686491077791662e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000246738e+00  2.4674864252931889e-11  1.0000000000246738e+00  2.4673806474644327e-11  1.0000000000246738e+00  4.9348670727576219e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  1.7553626960130535e-16  1.0000000000000002e+00  2.0997537484797241e-16  1.0000000000740221e+00  3.6750601263421404e-16  1.8264684772137769e-21  1.5859317172659786e-37  3.0044597140368326e-32  2.4107388484876818e-46  3.3593171395567415e-71    3.9931640213371947e-76    9.9999999999999900e-01    4.6508335323725954e-17    1.0000000000000002e+00    2.0997537484797241e-16    1.0000000000740226e+00    7.6583197215848599e-17    1.4193923987439582e-36  3.5022871349196101e-47  1.8710390665748902e-81   7.6918507457240434e-16  7.6918507457240434e-16  7.6918507457240434e-16
8.9073546386104582e-11  2.6448985525581213e-21  1.5584200658672007e-37  5.2355419258652453e-32  7.4608250070908086e-49  8.5345377821760599e-71  9.8264470066969023e-83   9.9999999999999900e-01  1.5527375074673487e-16  1.0000000000000002e+00  2.1223293363436072e-16  1.0000000000890765e+00  1.8760482793148268e-16  0.0000000000000000e+00  2.6448985525581213e-21  1.6447748512965281e-17   1.6447748512965229e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000296918e+00  2.9692959045048093e-11  1.0000000000296918e+00  2.9691794758903895e-11  1.0000000000296918e+00  5.9384531759347063e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251448284219207e-17  1.0000000000000002e+00  2.1223293363436072e-16  1.0000000000890763e+00  3.4439776993548632e-17  2.6448985525663384e-21  8.2173315519947057e-33  5.2355615020471123e-32  1.9576181867000689e-37  -5.5337137244907993e-67   5.5345671782690181e-67    9.9999999999999956e-01    7.1038526305931309e-16    9.9999999999999956e-01    4.5390088114073318e-16    1.0000000000890765e+00    1.8760482793148268e-16    2.0554294878025323e-36  6.1030928804781203e-47  5.1549746239117757e-81   7.6918507457626404e-16  7.6918507457626404e-16  7.6918507457626404e-16
1.0718913192051264e-10  3.8300675081821785e-21  2.7095341072587865e-37  9.1234218573481304e-32  2.5114688623435970e-48  2.1346846245888538e-70  3.6084277289631272e-82   9.9999999999999878e-01  4.2380782014808455e-17  1.0000000000000002e+00  2.1410392182025473e-16  1.0000000001071918e+00  7.6582203552483763e-17  0.0000000000000000e+00  3.8300675081821785e-21  1.6447748512965281e-17   1.6447748512965189e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000357303e+00  3.5731571227620515e-11  1.0000000000357303e+00  3.5730299660828310e-11  1.0000000000357303e+00  7.1461426799238969e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  1.5340308447732411e-16  1.0000000000000000e+00  7.9406831047765658e-18  1.0000000001071923e+00  5.2067141340254639e-16  3.8300675082150480e-21  3.2869184202926275e-32  9.1234785537365574e-32  5.6696388427244747e-37  -2.7930207993844116e-66   2.7932342678468700e-66    9.9999999999999944e-01    7.0851459678990233e-16    9.9999999999999944e-01    5.6305219541735480e-16    1.0000000001071918e+00    7.6582203552483763e-17    2.9764779577056710e-36  1.0635268717030345e-46  1.4118096462509921e-80   7.6918507458090865e-16  7.6918507458090865e-16  7.6918507458090865e-16
1.2898902612533082e-10  5.5463437093047862e-21  1.9629484719553663e-37  1.5898578029876375e-31  2.6607105955557103e-48  3.0977506952497486e-70  1.3933501119727954e-81   9.9999999999999900e-01  4.6508088087576206e-17  1.0000000000000002e+00  2.0997379013956855e-16  1.0000000001289919e+00  7.6585029160402210e-17  0.0000000000000000e+00  5.5463437093047862e-21  9.8686491077791687e-17   9.8686491077791527e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000429969e+00  4.2997985051098236e-11  1.0000000000429969e+00  4.2996927271473203e-11  1.0000000000429969e+00  8.5994912322571446e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6508088087576206e-17  1.0000000000000004e+00  4.3201839506459988e-16  1.0000000001289913e+00  5.8954878561469176e-16  5.5463437093047869e-21  5.5602153733072742e-37  1.5898578029876550e-31  1.7542837910015771e-45  3.0976029741106808e-70    1.4772112513434218e-74    9.9999999999999900e-01    4.6508088087576206e-17    1.0000000000000002e+00    2.0997379013956855e-16    1.0000000001289919e+00    7.6585029160402210e-17    4.3102725611877161e-36  1.8533168866099336e-46  3.0066090803285788e-80   7.6918507458649822e-16  7.6918507458649822e-16  7.6918507458649822e-16
1.5522253574270480e-10  8.0316801830836709e-21  4.3689985485282686e-37  2.7704972517091274e-31  1.8339547015294781e-47  7.8700245185719413e-70  1.9293580727900840e-81   9.9999999999999900e-01  1.5527356576834321e-16  1.0000000000000002e+00  2.1223100041265752e-16  1.0000000001552254e+00  1.8760694613157755e-16  0.0000000000000000e+00  8.0316801830836709e-21  9.8686491077791687e-17   9.8686491077791416e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000000517415e+00  5.1742654447733499e-11  1.0000000000517415e+00  5.1741490159841061e-11  1.0000000000517415e+00  1.0348370051836470e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251263305827552e-17  9.9999999999999978e-01  2.3185820943740512e-16  1.0000000001552254e+00  1.8760694613157755e-16  8.0316801831165411e-21  3.2869770572866675e-32  2.7705091409841652e-31  1.1889275037968251e-36  -1.7786395780760119e-65   1.7787182783211979e-65    9.9999999999999956e-01    7.1038507808092150e-16    9.9999999999999956e-01    4.5390281436243643e-16    1.0000000001552254e+00    1.8760694613157755e-16    6.2417480967574569e-36  3.2296155718827579e-46  8.2837413213728117e-80   7.6918507459322425e-16  7.6918507459322425e-16  7.6918507459322425e-16
1.8679135990207848e-10  1.1630724042894375e-20  3.8737236201804435e-37  4.8278997200162903e-31  3.5847819566712123e-48  1.9685013593520089e-69  6.3765071282220663e-81   9.9999999999999878e-01  4.2380643622832657e-17  1.0000000000000002e+00  2.1410180483536218e-16  1.0000000001867939e+00  7.6584458929352139e-17  0.0000000000000000e+00  1.1630724042894375e-20  1.6447748512965281e-17   1.6447748512964797e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000622642e+00  6.2265457426813515e-11  1.0000000000622642e+00  6.2264185858042714e-11  1.0000000000622642e+00  1.2452964328485623e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641658839682997e-17  9.9999999999999967e-01  3.4100970747721612e-16  1.0000000001867930e+00  8.1159396077077313e-16  1.1630724042894375e-20  3.8737236201804435e-37  4.8278997200163209e-31  3.0689251726672085e-45  1.9684218628516289e-69    7.9496506756488164e-74    9.9999999999999878e-01    4.2380643622832657e-17    1.0000000000000002e+00    2.1410180483536218e-16    1.0000000001867939e+00    7.6584458929352139e-17    9.0387446837692959e-36  5.6279821256608921e-46  2.2687284813372545e-79   7.6918507460131826e-16  7.6918507460131826e-16  7.6918507460131826e-16
2.2478058335487300e-10  1.6842602042651347e-20  2.9105502209286420e-37  8.4132131974905352e-31  1.3203561951687936e-46  3.4608453244353704e-69  1.6641079188711154e-80   9.9999999999999900e-01  1.5527348870054773e-16  1.0000000000000002e+00  2.1223019485344117e-16  1.0000000002247835e+00  1.8760782875858937e-16  0.0000000000000000e+00  1.6842602042651347e-20  3.2895497025930562e-17   3.2895497025929718e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000749274e+00  7.4928552093928205e-11  1.0000000000749274e+00  7.4927387805307273e-11  1.0000000000749274e+00  1.4985593989923546e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771116224483574e-17  9.9999999999999989e-01  1.2083671253410579e-16  1.0000000002247835e+00  1.8760782875858937e-16  1.6842602042651347e-20  2.9105502209286420e-37  8.4132131974904616e-31  7.4888525572221688e-45  3.4611840121357943e-69    3.3868768378283241e-73    9.9999999999999900e-01    1.5527348870054773e-16    1.0000000000000002e+00    2.1223019485344117e-16    1.0000000002247835e+00    1.8760782875858937e-16    1.3089155567052592e-35  9.8074700020739447e-46  5.2751668384775935e-79   7.6918507461105862e-16  7.6918507461105862e-16  7.6918507461105862e-16
2.7049597304631314e-10  2.4389964546219469e-20  2.8637398652695689e-37  1.4661042985425300e-30  3.9079131200852575e-47  7.2574885329686217e-69  9.6867133535236530e-80   9.9999999999999878e-01  6.6771145280170645e-17  1.0000000000000000e+00  9.8147138800824666e-18  1.0000000002704987e+00  3.4436443302262541e-17  0.0000000000000000e+00  2.4389964546219469e-20  0.0000000000000000e+00   1.4661042985425300e-30  0.0000000000000000e+00   7.2574885330654885e-69  1.0000000000901659e+00  9.0167029240694198e-11  1.0000000000901659e+00  9.0165864951798513e-11  1.0000000000901659e+00  1.8033289419249270e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527345964486066e-16  1.0000000000000004e+00  4.3427449596998015e-16  1.0000000002704990e+00  1.8760816162276877e-16  2.4389964546219469e-20  2.8637398652695689e-37  1.4661042985425309e-30  8.3673240900215811e-46  7.2574281501881770e-69    6.0382877311825935e-74    9.9999999999999878e-01    6.6771145280170645e-17    1.0000000000000000e+00    9.8147138800824666e-18    1.0000000002704987e+00    3.4436443302262541e-17    1.8954598784564578e-35  1.7090733831815899e-45  1.3311965392788467e-78   7.6918507462277981e-16  7.6918507462277981e-16  7.6918507462277981e-16
3.2550885998350564e-10  3.5319402750621352e-20  2.7150688792108798e-36  2.5548660787368630e-30  8.2116536265824275e-47  1.5219167356680947e-68  1.1428190170260229e-79   9.9999999999999900e-01  1.5527343550877885e-16  1.0000000000000002e+00  2.1222963858815487e-16  1.0000000003255118e+00  1.8760843821564455e-16  0.0000000000000000e+00  3.5319402750621352e-20  3.2895497025930562e-17   3.2895497025928005e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001085037e+00  1.0850480498300869e-10  1.0000000001085037e+00  1.0850364069388469e-10  1.0000000001085037e+00  2.1700800158768353e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251133046263193e-17  9.9999999999999978e-01  2.3185957126190777e-16  1.0000000003255114e+00  2.5648077163441807e-16  3.5319402750654219e-20  3.2869913276062632e-32  2.5548713070587606e-30  5.2283218976305168e-36  -7.2129878914978480e-64   7.2131400831714166e-64    9.9999999999999956e-01    7.1038494782135710e-16    9.9999999999999956e-01    4.5390417618693903e-16    1.0000000003255118e+00    1.8760843821564455e-16    2.7448435557092931e-35  2.9782737007296655e-45  3.3592976605436478e-78   7.6918507463688484e-16  7.6918507463688484e-16  7.6918507463688484e-16
3.9171014908092606e-10  5.1146486374578440e-20  3.5225234379856687e-36  4.4521708301334188e-30  3.1850391776665264e-46  3.1915080235738955e-68  1.3547140867088724e-79   9.9999999999999900e-01  1.5527341545741854e-16  1.0000000000000002e+00  2.1222942880375769e-16  1.0000000003917131e+00  1.8760866805140204e-16  0.0000000000000000e+00  5.1146486374578434e-20  3.2895497025930562e-17   3.2895497025926113e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001305707e+00  1.3057181986504317e-10  1.0000000001305707e+00  1.3057065557572943e-10  1.0000000001305707e+00  2.6114225339616768e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771189467612782e-17  9.9999999999999956e-01  4.5390438597133621e-16  1.0000000003917129e+00  3.4435936873629258e-17  5.1146486374586655e-20  8.2188174424647882e-33  4.4521746157338598e-30  3.7856004407348054e-36  -9.1009176610692709e-64   9.1012368118716295e-64    9.9999999999999956e-01    7.1038492776999683e-16    9.9999999999999956e-01    4.5390438597133621e-16    1.0000000003917131e+00    1.8760866805140204e-16    3.9748498685104864e-35  5.1900172801569866e-45  8.4772565929357526e-78   7.6918507465385856e-16  7.6918507465385856e-16  7.6918507465385856e-16
4.7137531341167291e-10  7.4065945297387306e-20  5.8743907418738023e-36  7.7584679190635895e-30  1.0576955920059542e-45  6.6927035711190392e-68  7.9085067918007991e-79   9.9999999999999878e-01  6.6771206113282976e-17  1.0000000000000000e+00  9.8153504418670354e-18  1.0000000004713780e+00  3.4435745907365649e-17  0.0000000000000000e+00  7.4065945297387306e-20  0.0000000000000000e+00   7.7584679190635881e-30  0.0000000000000000e+00   6.6927035711981246e-68  1.0000000001571256e+00  1.5712680030182582e-10  1.0000000001571256e+00  1.5712563601235440e-10  1.0000000001571256e+00  3.1425243631418022e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527339881174834e-16  9.9999999999999922e-01  7.8697146767947658e-16  1.0000000004713780e+00  3.4435745907365649e-17  7.4065945297387306e-20  5.8743907418738023e-36  7.7584679190636091e-30  2.0675874092553394e-44  6.6918921482788484e-68    8.1142291927580813e-72    9.9999999999999878e-01    6.6771206113282976e-17    1.0000000000000000e+00    9.8153504418670354e-18    1.0000000004713780e+00    3.4435745907365649e-17    5.7560434141938336e-35  9.0442671636085509e-45  2.1392563611981309e-77   7.6918507467428424e-16  7.6918507467428424e-16  7.6918507467428424e-16
5.6724260684919888e-10  1.0725599628218415e-19  5.7323889513448890e-36  1.3520118109776401e-29  1.0539045486977477e-45  1.4034847893071699e-67  5.2069568510551843e-79   9.9999999999999900e-01  1.5527338500050831e-16  1.0000000000000002e+00  2.1222910963272965e-16  1.0000000005672456e+00  1.8760901767934031e-16  0.0000000000000000e+00  1.0725599628218415e-19  3.2895497025930562e-17   3.2895497025917041e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001890814e+00  1.8908257166420279e-10  1.0000000001890814e+00  1.8908140737460035e-10  1.0000000001890814e+00  3.7816397903880316e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527338500050831e-16  9.9999999999999956e-01  4.5390470514236433e-16  1.0000000005672456e+00  1.8760901767934031e-16  1.0725599628218414e-19  6.3046732010753351e-36  1.3520118109776415e-29  1.2959080094550423e-44  1.4033812260434727e-67    1.0356326890415654e-71    9.9999999999999900e-01    1.5527338500050831e-16    1.0000000000000002e+00    2.1222910963272965e-16    1.0000000005672456e+00    1.8760901767934031e-16    8.3354210387353484e-35  1.5760799964371915e-44  5.3984719526438815e-77   7.6918507469886416e-16  7.6918507469886416e-16  7.6918507469886416e-16
6.8260718342723792e-10  1.5531893953592686e-19  4.5776186513045739e-36  2.3560512791804515e-29  3.6701505367731158e-45  3.5105274340226362e-67  1.5946647151898394e-78   9.9999999999999878e-01  4.2380508427797823e-17  1.0000000000000002e+00  2.1409973435638462e-16  1.0000000006826097e+00  7.6586664603364520e-17  0.0000000000000000e+00  1.5531893953592686e-19  9.8686491077791687e-17   9.8686491077768132e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000002275362e+00  2.2753747571987269e-10  1.0000000002275362e+00  2.2753620414916662e-10  1.0000000002275362e+00  4.5507345782443441e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641794034717837e-17  1.0000000000000000e+00  7.9448705686466927e-18  1.0000000006826093e+00  3.6750254524669810e-16  1.5531893953593507e-19  8.2138540066018973e-33  2.3560524287715570e-29  1.1495911058108450e-35  -1.4625526353205474e-62   1.4625877405948879e-62    9.9999999999999944e-01    7.0851432320289179e-16    9.9999999999999944e-01    5.6305638288122500e-16    1.0000000006826097e+00    7.6586664603364520e-17    1.2070653901972409e-34  2.7465207390642286e-44  1.4785367905893348e-76   7.6918507472844300e-16  7.6918507472844300e-16  7.6918507472844300e-16
8.2143435849194222e-10  2.2491989969579044e-19  1.0273988879276621e-35  4.1057257393378729e-29  3.9584744112743980e-45  5.0943633021513652e-67  5.4599882758571781e-78   9.9999999999999900e-01  4.6507807715541134e-17  1.0000000000000002e+00  2.0997199148230544e-16  1.0000000008214371e+00  7.6587108189700393e-17  0.0000000000000000e+00  2.2491989969579044e-19  9.8686491077791687e-17   9.8686491077750629e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000002738121e+00  2.7381312982578299e-10  1.0000000002738121e+00  2.7381207204463964e-10  1.0000000002738121e+00  5.4762497982581776e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  1.7553679720949019e-16  1.0000000000000000e+00  1.2072613442725876e-17  1.0000000008214369e+00  1.4545749673533090e-16  2.2491989969579868e-19  8.2436245011347097e-33  4.1057274040795629e-29  1.6647416896014058e-35  -3.6908346183419937e-62   3.6908855619750157e-62    9.9999999999999956e-01    6.0161932002811937e-16    9.9999999999999956e-01    4.5616182329278851e-16    1.0000000008214371e+00    7.6587108189700393e-17    1.7479722395803400e-34  4.7861707434913618e-44  3.1487513124617510e-76   7.6918507476403768e-16  7.6918507476403768e-16  7.6918507476403768e-16
9.8849590466255860e-10  3.2571023799632811e-19  1.8509090668044155e-35  7.1547626044521415e-29  8.1079719249869724e-45  1.2942780089796719e-66  2.9910122345498847e-77   9.9999999999999878e-01  6.6771248822330985e-17  1.0000000000000000e+00  9.8157987243148014e-18  1.0000000009884986e+00  3.4435254915869867e-17  0.0000000000000000e+00  3.2571023799632811e-19  0.0000000000000000e+00   7.1547626044521426e-29  0.0000000000000000e+00   1.2942780089497619e-66  1.0000000003294991e+00  3.2950024914968984e-10  1.0000000003294991e+00  3.2949908485981285e-10  1.0000000003294991e+00  6.5899955605410757e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771248822330985e-17  9.9999999999999944e-01  5.6492731103689305e-16  1.0000000009884986e+00  3.4435254915869867e-17  3.2571023799633634e-19  8.2148414215873896e-33  7.1547601937121047e-29  2.4107400375850967e-35  9.3141961443415431e-62    9.3140667165406483e-62    9.9999999999984324e-01    1.5560901699880676e-13    1.0000000000001557e+00    1.5564345225372262e-13    1.0000000009884986e+00    3.4435254915869867e-17    2.5312693151293379e-34  8.3405319203642777e-44  8.6755385876040969e-76   7.6918507480687145e-16  7.6918507480687145e-16  7.6918507480687145e-16
1.1895340673703207e-09  4.7166628386345507e-19  2.5629857627692096e-35  1.2468102460969981e-28  1.5553665861767823e-44  3.2373780336193056e-66  1.7995026430060038e-76   9.9999999999999878e-01  4.2380486927254359e-17  1.0000000000000002e+00  2.1409940209661982e-16  1.0000000011895367e+00  7.6587018363672786e-17  0.0000000000000000e+00  4.7166628386345507e-19  1.6447748512965281e-17   1.6447748512840601e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000003965119e+00  3.9651319802319508e-10  1.0000000003965119e+00  3.9651192645217828e-10  1.0000000003965119e+00  7.9302468038616346e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641815535261302e-17  9.9999999999999989e-01  1.1896750529092714e-16  1.0000000011895360e+00  5.8954679641142113e-16  4.7166628386348800e-19  3.2907772191394040e-32  1.2468109443033433e-28  6.9820634503089814e-35  -4.7008345177865061e-61   4.7008668915668406e-61    9.9999999999999944e-01    7.0851430170234829e-16    9.9999999999999944e-01    5.6305671514098978e-16    1.0000000011895367e+00    7.6587018363672786e-17    3.6655742298127265e-34  1.4534466553454484e-43  2.3760690127265803e-75   7.6918507485841651e-16  7.6918507485841651e-16  7.6918507485841651e-16
1.4314589375234814e-09  6.8302803164653644e-19  4.9162535280664215e-35  2.1727307207254590e-28  3.6647514821693983e-44  5.6916985834158081e-66  2.6756488554175455e-76   9.9999999999999878e-01  6.6771260715302725e-17  1.0000000000000000e+00  9.8159250684502562e-18  1.0000000014314616e+00  3.4435116678762674e-17  0.0000000000000000e+00  6.8302803164653635e-19  0.0000000000000000e+00   2.1727307207254594e-28  0.0000000000000000e+00   5.6916985831482429e-66  1.0000000004771534e+00  4.7715458235430552e-10  1.0000000004771534e+00  4.7715341806431412e-10  1.0000000004771534e+00  9.5430822246322466e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771260715302725e-17  1.0000000000000000e+00  9.8159250684502562e-18  1.0000000014314621e+00  4.0965409317129994e-16  6.8302803164654453e-19  8.1380683017070555e-33  2.1727302151831661e-28  5.0554229321966790e-35  5.9314559479625949e-61    5.9313990309767638e-61    9.9999999999981137e-01    1.8747241781744172e-13    1.0000000000001872e+00    1.8717378602673293e-13    1.0000000014314616e+00    3.4435116678762674e-17    5.3081829452339774e-34  2.5328223945749867e-43  5.5247759090239952e-75   7.6918507492044494e-16  7.6918507492044494e-16  7.6918507492044494e-16
1.7225859653987838e-09  9.8910468393007846e-19  2.1749674814801943e-37  3.7862693104579629e-28  1.8150835736773990e-44  1.1935741018389462e-65  9.0124552799803812e-76   9.9999999999999878e-01  6.6771265122748315e-17  1.0000000000000000e+00  9.8159726731011408e-18  1.0000000017225887e+00  3.4435064666666195e-17  0.0000000000000000e+00  9.8910468393007846e-19  0.0000000000000000e+00   3.7862693104579629e-28  0.0000000000000000e+00   1.1935741019290708e-65  1.0000000005741958e+00  5.7419695649073686e-10  1.0000000005741958e+00  5.7419579220070224e-10  1.0000000005741958e+00  1.1483929707360439e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251037339767339e-17  9.9999999999999967e-01  3.4288288006064811e-16  1.0000000017225894e+00  6.3169875010842777e-16  9.8910468393008674e-19  8.2812812641169665e-33  3.7862685783734350e-28  7.3208452805978334e-35  1.4968212462348681e-60    1.4968093104938489e-60    9.9999999999979317e-01    2.0568007542570174e-13    1.0000000000002054e+00    2.0538144358298086e-13    1.0000000017225887e+00    3.4435064666666195e-17    7.6868740970811044e-34  4.4137776526564360e-43  1.3941970374110179e-74   7.6918507499508843e-16  7.6918507499508843e-16  7.6918507499508843e-16
2.0729217795953697e-09  1.4323394976482310e-18  5.1629371314884186e-35  6.5980722316617722e-28  7.4842502986191918e-44  2.5029768495108773e-65  8.0704754443026640e-76   9.9999999999999900e-01  1.5527333611440149e-16  1.0000000000000002e+00  2.1222859273311072e-16  1.0000000020729247e+00  1.8760958346506604e-16  0.0000000000000000e+00  1.4323394976482310e-18  3.2895497025930562e-17   3.2895497025270754e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000006909746e+00  6.9097576533593023e-10  1.0000000006909746e+00  6.9097460104585973e-10  1.0000000006909746e+00  1.3819499222925801e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771268810629807e-17  1.0000000000000007e+00  6.5631780258317334e-16  1.0000000020729247e+00  1.8760958346506604e-16  1.4323394976482639e-18  3.2881772677706846e-32  6.5980743519501921e-28  2.1202884206670339e-34  -7.5544760975235795e-60   7.5545011272920760e-60    9.9999999999999956e-01    7.1038484842697973e-16    9.9999999999999956e-01    4.5390522204198320e-16    1.0000000020729247e+00    1.8760958346506604e-16    1.1131497828163204e-33  7.6915897780557543e-43  3.5183056299595862e-74   7.6918507508491277e-16  7.6918507508491277e-16  7.6918507508491277e-16
2.4945081352303164e-09  2.0741957529651959e-18  5.2618132115721529e-35  1.1498011127509059e-27  5.5615069154229613e-45  5.2488528833805184e-65  2.7483251451024164e-75   9.9999999999999900e-01  1.5527333317896321e-16  1.0000000000000002e+00  2.1222855993366699e-16  1.0000000024945110e+00  1.8760961919994807e-16  0.0000000000000000e+00  2.0741957529651959e-18  3.2895497025930562e-17   3.2895497024780761e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000008315033e+00  8.3150446512390577e-10  1.0000000008315033e+00  8.3150330083380539e-10  1.0000000008315033e+00  1.6630075439131061e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771271746068096e-17  1.0000000000000004e+00  4.3427316485869827e-16  1.0000000024945102e+00  7.0056880050017714e-16  2.0741957529652040e-18  8.0362876343106696e-33  1.1498012662722252e-27  1.5352131928315807e-34  -9.5319728530145503e-60   9.5320253415433813e-60    9.9999999999999956e-01    7.1038484549154153e-16    9.9999999999999956e-01    4.5390525484142691e-16    1.0000000024945110e+00    1.8760961919994807e-16    1.6119719686038020e-33  1.3403612191863131e-42  8.8785716990614193e-74   7.6918507519300545e-16  7.6918507519300545e-16  7.6918507519300545e-16
3.0018358135755922e-09  3.0036795631349399e-18  6.5685955520204177e-35  2.0036806911689714e-27  1.2629754693901216e-43  9.0853469986077790e-65  4.8034798262127113e-75   9.9999999999999900e-01  4.6507770698012920e-17  1.0000000000000002e+00  2.0997174885843792e-16  1.0000000030018388e+00  7.6587387831096131e-17  0.0000000000000000e+00  3.0036795631349399e-18  9.8686491077791687e-17   9.8686491075788005e-17  -2.6295363507367059e-31  2.6295363507367059e-31  1.0000000010006127e+00  1.0006137495138520e-09  1.0000000010006127e+00  1.0006126917325030e-09  1.0000000010006127e+00  2.0012259971571454e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4514531764502734e-17  1.0000000000000000e+00  1.2072856066593397e-17  1.0000000030018383e+00  3.6750182201896650e-16  3.0036795631349730e-18  3.3191680998980661e-32  2.0036811358028575e-27  4.4463388620169809e-34  -4.8108744854467442e-59   4.8108835707937426e-59    9.9999999999999956e-01    6.0161928301059124e-16    9.9999999999999956e-01    4.5616206591665600e-16    1.0000000030018388e+00    7.6587387831096131e-17    2.3343255641340861e-33  2.3357571805542179e-42  2.0521250758737588e-73   7.6918507532308181e-16  7.6918507532308181e-16  7.6918507532308181e-16
3.6123426997094379e-09  4.3496808780218826e-18  4.4128419383137699e-34  3.4916781611479386e-27  1.0190870364879988e-42  2.7532061613587947e-64  8.1281756240492084e-75   9.9999999999999878e-01  4.2380468406435742e-17  1.0000000000000002e+00  2.1409910273134680e-16  1.0000000036123453e+00  7.6587336249764416e-17  0.0000000000000000e+00  4.3496808780218834e-18  1.6447748512965281e-17   1.6447748509473604e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000012041148e+00  1.2041160714881064e-09  1.0000000012041148e+00  1.2041147999168088e-09  1.0000000012041148e+00  2.4082304273157056e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641834056079912e-17  1.0000000000000009e+00  8.8023291750644073e-16  1.0000000036123451e+00  1.4545726867526689e-16  4.3496808780219158e-18  3.2684710849629078e-32  3.4916788050300511e-27  6.4388211348527070e-34  -1.2140410062413243e-58   1.2140437594474855e-58    9.9999999999999944e-01    7.0851428318152964e-16    9.9999999999999944e-01    5.6305701450626277e-16    1.0000000036123453e+00    7.6587336249764416e-17    3.3803783242962785e-33  4.0703661111124049e-42  6.1364365428296611e-73   7.6918507547961262e-16  7.6918507547961262e-16  7.6918507547961262e-16
4.3470131581250172e-09  6.2988508769662685e-18  1.3334402781627304e-35  6.0847130718547332e-27  4.7267767465734011e-43  3.9953698959651209e-64  3.5719533119903957e-74   9.9999999999999900e-01  4.6507766908117599e-17  1.0000000000000002e+00  2.0997172096745867e-16  1.0000000043470161e+00  7.6587419511970695e-17  0.0000000000000000e+00  6.2988508769662685e-18  1.6447748512965281e-17   1.6447748506880569e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000014490051e+00  1.4490061838073580e-09  1.0000000014490051e+00  1.4490051260259848e-09  1.0000000014490051e+00  2.8980108657441330e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6507766908117599e-17  9.9999999999999944e-01  5.6718439627015093e-16  1.0000000043470161e+00  7.6587419511970695e-17  6.2988508769663016e-18  3.3139329446242083e-32  6.0847140042719549e-27  9.3241722123388985e-34  -3.0636813603433412e-58   3.0636853557132367e-58    9.9999999999999956e-01    6.0161927922069588e-16    9.9999999999999956e-01    4.5616209380763528e-16    1.0000000043470161e+00    7.6587419511970695e-17    4.8951870403481151e-33  7.0931540385376796e-42  1.3068425948897414e-72   7.6918507566797860e-16  7.6918507566797860e-16  7.6918507566797860e-16
5.2310993080562578e-09  9.1214779533516613e-18  2.6330097724926342e-35  1.0603419234807948e-26  1.0954312968003900e-42  1.2107497745261188e-63  4.0837234055421946e-74   9.9999999999999878e-01  4.2380466159880943e-17  1.0000000000000002e+00  2.1409905770759281e-16  1.0000000052311020e+00  7.6587383520073208e-17  0.0000000000000000e+00  9.1214779533516613e-18  1.6447748512965281e-17   1.6447748502361863e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000017437003e+00  1.7437015588905095e-09  1.0000000017437003e+00  1.7437002873191690e-09  1.0000000017437003e+00  3.4874016241650735e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641836302634705e-17  1.0000000000000002e+00  2.1409905770759281e-16  1.0000000052311020e+00  7.6587383520073208e-17  9.1214779533516690e-18  7.6773896798240174e-33  1.0603419909932949e-26  6.7512499988399845e-34  -3.8656499853905174e-58   3.8656620928882631e-58    9.9999999999999944e-01    7.0851428093497487e-16    9.9999999999999944e-01    5.6305705953001675e-16    1.0000000052311020e+00    7.6587383520073208e-17    7.0888083666931881e-33  1.2360763040092893e-41  3.9078322369187271e-72   7.6918507589465374e-16  7.6918507589465374e-16  7.6918507589465374e-16
6.2949889902218881e-09  1.3208975791688094e-17  1.6104121124682984e-34  1.8477866707561733e-26  3.6284051918580710e-42  2.1286451700119070e-63  1.4539630545077105e-73   9.9999999999999878e-01  6.6771279402940469e-17  1.0000000000000000e+00  9.8161414206101774e-18  1.0000000062949916e+00  3.4434881638965010e-17  0.0000000000000000e+00  1.3208975791688094e-17  0.0000000000000000e+00   1.8477866707561736e-26  0.0000000000000000e+00   2.1286451701573034e-63  1.0000000020983302e+00  2.0983313307551858e-09  1.0000000020983302e+00  2.0983301664649964e-09  1.0000000020983302e+00  4.1966614972201825e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251023059575191e-17  9.9999999999999989e-01  1.2083844388312584e-16  1.0000000062949921e+00  4.0965432821109758e-16  1.3208975791688094e-17  1.6104121124682984e-34  1.8477866707561868e-26  1.3125497979019153e-40  1.9976300645142177e-63    1.3101510564308568e-64    9.9999999999999878e-01    6.6771279402940469e-17    9.9999999999999989e-01    1.2083844388312584e-16    1.0000000062949916e+00    3.4434881638965010e-17    1.0265431420170996e-32  2.1540272863428747e-41  9.0864019691609540e-72   7.6918507616742981e-16  7.6918507616742981e-16  7.6918507616742981e-16
7.5752502587719207e-09  1.9128155076193349e-17  2.1669890736464414e-34  3.2200138496464075e-26  5.7390950289545082e-42  4.4638661201061070e-63  2.1228682147485588e-72   9.9999999999999878e-01  6.6771280017437760e-17  1.0000000000000000e+00  9.8161518011904339e-18  1.0000000075752529e+00  3.4434870643887454e-17  0.0000000000000000e+00  1.9128155076193349e-17  0.0000000000000000e+00   3.2200138496464081e-26  0.0000000000000000e+00   4.4638661179832385e-63  1.0000000025250839e+00  2.5250850742095405e-09  1.0000000025250839e+00  2.5250839099193416e-09  1.0000000025250839e+00  5.0501689841288821e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251022445077888e-17  9.9999999999999967e-01  3.4288305918873742e-16  1.0000000075752531e+00  1.8760973428114385e-16  1.9128155076193346e-17  2.8647890036549333e-33  3.2200138496463949e-26  1.3201290224619243e-40  4.6860626825324607e-63    2.2219656454922196e-64    9.9999999999999878e-01    6.6771280017437760e-17    1.0000000000000000e+00    9.8161518011904339e-18    1.0000000075752529e+00    3.4434870643887454e-17    1.4865556809779253e-32  3.7536790538401588e-41  2.2929882621524031e-71   7.6918507649568243e-16  7.6918507649568243e-16  7.6918507649568243e-16
9.1158882997508378e-09  2.7699826513444894e-17  4.8921682699523807e-34  5.6113025699792438e-26  8.7583924182936905e-42  7.7266005559027595e-63  2.3453818834562952e-73   9.9999999999999900e-01  4.6507763895195956e-17  1.0000000000000002e+00  2.0997168953550120e-16  1.0000000091158912e+00  7.6587453956849812e-17  0.0000000000000000e+00  2.7699826513444894e-17  1.6447748512965281e-17   1.6447748456852255e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000030386300e+00  3.0386310599822215e-09  1.0000000030386300e+00  3.0386300022008202e-09  1.0000000030386300e+00  6.0772610621830412e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6507763895195956e-17  1.0000000000000002e+00  2.0997168953550120e-16  1.0000000091158912e+00  7.6587453956849812e-17  2.7699826513444894e-17  4.8921682699523807e-34  5.6113025699792347e-26  8.3077103739697522e-41  7.9857724741839907e-63    2.5917191851576945e-64    9.9999999999999900e-01    4.6507763895195956e-17    1.0000000000000002e+00    2.0997168953550120e-16    1.0000000091158912e+00    7.6587453956849812e-17    2.1527082386003692e-32  6.5412854444153056e-41  5.2998398533435169e-71   7.6918507689069447e-16  7.6918507689069447e-16  7.6918507689069447e-16
1.0969857978923818e-08  4.0112618119171677e-17  8.0583876856355420e-34  9.7784411649625991e-26  1.1247533576364388e-42  1.9630303850219711e-62  3.3903742056656920e-73   9.9999999999999900e-01  1.5527332503375644e-16  1.0000000000000002e+00  2.1222843783420155e-16  1.0000000109698608e+00  1.8760974944462028e-16  0.0000000000000000e+00  4.0112618119171677e-17  0.0000000000000000e+00   9.7784411649625991e-26  0.0000000000000000e+00   1.9630303850558750e-62  1.0000000036566199e+00  3.6566210502384262e-09  1.0000000036566199e+00  3.6566198859482120e-09  1.0000000036566199e+00  7.3132407141420336e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7779358235379052e-16  9.9999999999999967e-01  3.4288307447837672e-16  1.0000000109698601e+00  4.7852406533047364e-16  4.0112618119171683e-17  6.9688145906027082e-33  9.7784414618556323e-26  2.9689303309595070e-33  -1.5676996159157069e-56   1.5677015789460920e-56    9.9999999999999956e-01    7.1038483734633476e-16    9.9999999999999956e-01    4.5390537694089243e-16    1.0000000109698608e+00    1.8760974944462028e-16    3.1173757978096190e-32  1.1399060667368438e-40  1.4602314565465167e-70   7.6918507736604302e-16  7.6918507736604302e-16  7.6918507736604302e-16
1.3200884008314167e-08  5.8087807735208455e-17  4.8820320554690301e-33  1.7040235518944610e-25  3.7412134115431520e-42  4.1165650378129023e-62  1.7309554721044174e-71   9.9999999999999900e-01  1.5527332566946513e-16  1.0000000000000002e+00  2.1222843245203214e-16  1.0000000132008868e+00  1.8760975419108098e-16  7.4014868308343765e-17  1.5927060573135317e-17  4.9343245538895844e-17   4.9343245368493488e-17  -6.5738408768417647e-32  6.5738408768417647e-32  9.9999999943324147e-01  5.6675737452296557e-10  9.9999999943324147e-01  5.6675853881318589e-10  1.0000000143344028e+00  1.1335161353807563e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251023206949483e-17  1.0000000000000002e+00  2.1222843245203214e-16  1.0000000132008871e+00  4.0965435911611228e-16  5.8087807735208455e-17  4.8820320554690301e-33  1.7040235948880675e-25  4.2993606431988437e-33  -3.9561502859631768e-56   3.9561544025282131e-56    9.9999999999999956e-01    7.1038483798204345e-16    9.9999999999999956e-01    4.5390538232306181e-16    1.0000000132008868e+00    1.8760975419108098e-16    4.5143284803424922e-32  1.9864381454981777e-40  3.6849505499828034e-70   7.6918507793806696e-16  7.6918507793806696e-16  7.6918507793806696e-16
1.5885651294280526e-08  8.4118005817803436e-17  1.5415592314529515e-33  2.9694879418625236e-25  2.8159868913447669e-41  1.0296792287025731e-61  1.9493382355821091e-71   9.9999999999999878e-01  4.2380466336514782e-17  1.0000000000000002e+00  2.1409899332548994e-16  1.0000000158856539e+00  7.6587447725542230e-17  7.4014868308343765e-17  1.0103137509459673e-17  1.4802973661668753e-16   1.4802973631973874e-16  -5.9164567891575885e-31  5.9164567891575885e-31  1.0000000003281639e+00  3.2816520409199077e-10  1.0000000003281639e+00  3.2816393252058576e-10  1.0000000152293251e+00  6.5632869252336668e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.7966413858851654e-16  9.9999999999999889e-01  1.1181686362246979e-15  1.0000000158856532e+00  5.8954636704955169e-16  8.4118005817803449e-17  1.0784392412625357e-32  2.9694880041223642e-25  6.2259840922775249e-33  -9.9835014597247566e-56   9.9835117565170454e-56    9.9999999999999944e-01    7.0851428111160872e-16    9.9999999999999944e-01    5.6305712391211964e-16    1.0000000158856539e+00    7.6587447725542230e-17    6.5372810574201276e-32  3.4616331043498697e-40  1.0092423822580398e-69   7.6918507862642788e-16  7.6918507862642788e-16  7.6918507862642788e-16
1.9116440753857035e-08  1.2181281014015972e-16  9.0124988821991541e-33  5.1747283578377703e-25  8.6041788908225121e-41  1.4942397949950270e-61  2.0652970125329806e-70   9.9999999999999900e-01  4.6507766096509039e-17  1.0000000000000002e+00  2.0997167736146223e-16  1.0000000191164435e+00  7.6587463929575696e-17  7.4014868308343765e-17  4.7797941831815944e-17  8.2238742564826406e-17   8.2238742047353571e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000014050938e+00  1.4050948647819879e-09  1.0000000014050938e+00  1.4050938070005721e-09  1.0000000163062550e+00  2.8101884497379551e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6507766096509039e-17  1.0000000000000004e+00  4.3201628228649351e-16  1.0000000191164424e+00  1.0336355606955808e-15  1.2181281014015972e-16  9.0124988821991541e-33  5.1747283578377409e-25  2.8526940881474937e-39  2.3093220757687831e-61    8.1508227870845904e-62    9.9999999999999900e-01    4.6507766096509039e-17    1.0000000000000002e+00    2.0997167736146223e-16    1.0000000191164435e+00    7.6587463929575696e-17    9.4667555385485268e-32  6.0323569356288318e-40  2.1493275517483037e-69   7.6918507945478636e-16  7.6918507945478636e-16  7.6918507945478636e-16
2.3004301197729216e-08  1.7639934033947043e-16  5.7175025257611619e-33  9.0176536032789375e-25  1.2408285813044985e-40  3.7962860672288656e-61  2.1552396745675410e-70   9.9999999999999900e-01  1.5527332868677704e-16  1.0000000000000002e+00  2.1222842294287959e-16  1.0000000230043040e+00  1.8760976068292164e-16  2.2204460492503131e-16  4.5645264585560887e-17  -1.6447748512965281e-17  1.6447749414730640e-17  -7.3042676409352503e-33  7.3042676409352503e-33  9.9999999046172217e-01  9.5382766797571728e-09  1.0000000162712903e+00  1.6271290305301244e-08  1.0000000162712903e+00  6.7330135145217686e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771276238254271e-17  9.9999999999999956e-01  4.5390539183221431e-16  1.0000000230043040e+00  1.8760976068292164e-16  1.7639934033947045e-16  3.0369405813917781e-32  9.0176538644024462e-25  2.6112350753517807e-32  -1.2715491492811288e-54   1.2715495289097357e-54    9.9999999999999956e-01    7.1038484099935526e-16    9.9999999999999956e-01    4.5390539183221431e-16    1.0000000230043040e+00    1.8760976068292164e-16    1.3708980844638509e-31  1.0512185942447771e-39  5.9219077086196351e-69   7.6918508045161437e-16  7.6918508045161437e-16  7.6918508045161437e-16
2.7682866303920610e-08  2.5544708778636605e-16  3.8193873190136308e-33  1.5714463096717401e-24  4.7232540067797287e-42  7.9609873205052727e-61  6.7947412692916399e-71   9.9999999999999900e-01  1.5527333093840519e-16  1.0000000000000002e+00  2.1222842166943691e-16  1.0000000276828691e+00  1.8760975970473614e-16  2.9605947323337506e-16  4.0612385447009022e-17  -3.2895497025930562e-17  3.2895498597376873e-17  -2.9217070563741072e-32  2.9217070563741072e-32  9.9999998935940770e-01  1.0640591141688713e-08  1.0000000191617302e+00  1.9161730192738668e-08  1.0000000191617302e+00  8.5211387179830473e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771273986626104e-17  9.9999999999999989e-01  1.2083848571811005e-16  1.0000000276828691e+00  1.8760975970473614e-16  2.5544708778636605e-16  3.8193873190136308e-33  1.5714463285786100e-24  1.8906869895500775e-32  -1.6044002772607678e-54   1.6044010733594999e-54    9.9999999999999956e-01    7.1038484325098349e-16    9.9999999999999956e-01    4.5390539310565699e-16    1.0000000276828691e+00    1.8760975970473614e-16    1.9852224527285412e-31  1.8318885168104412e-39  1.4944164622970873e-68   7.6918508165117529e-16  7.6918508165117529e-16  7.6918508165117529e-16
3.3312947879346700e-08  3.6991757315128312e-16  4.3150311640397955e-33  2.7384546827569879e-24  2.9166592993980930e-40  1.6694558900271605e-60  5.3284126574394599e-70   9.9999999999999900e-01  1.5527333318158866e-16  1.0000000000000002e+00  2.1222842131002587e-16  1.0000000333129508e+00  1.8760975782096374e-16  3.7007434154171881e-16  1.5676839043569291e-19  4.9343245538895844e-17   4.9343242800441164e-17  -6.5738408768417439e-32  6.5738408768417439e-32  9.9999999999764677e-01  2.3520742489401374e-12  9.9999999999764677e-01  2.3532385391790968e-12  1.0000000333176562e+00  4.7055348327241592e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  2.8881587666847398e-16  1.0000000000000002e+00  2.1222842131002587e-16  1.0000000333129511e+00  4.0965436274599505e-16  3.6991757315128312e-16  4.3150311640397955e-33  2.7384547101363764e-24  2.7379388212366244e-32  -4.0487679103398018e-54   4.0487695797956921e-54    9.9999999999999956e-01    7.1038484549416696e-16    9.9999999999999956e-01    4.5390539346506803e-16    1.0000000333129508e+00    1.8760975782096374e-16    2.8748367881812162e-31  3.1923099927585410e-39  3.7712182749102803e-68   7.6918508309470023e-16  7.6918508309470023e-16  7.6918508309470023e-16
4.0088063288984644e-08  5.3568436231526156e-16  1.6354510971159593e-32  4.7721223143522077e-24  4.6993619061827204e-40  2.8896970779036064e-60  3.7752534113954045e-69   9.9999999999999900e-01  4.6507775116058852e-17  1.0000000000000002e+00  2.0997167740207971e-16  1.0000000400880662e+00  7.6587454869408384e-17  5.1810407815840632e-16  1.7580284156855223e-17  1.6447748512965281e-17   1.6447743740842968e-17  -7.3042676409347371e-33  7.3042676409347371e-33  1.0000000002210996e+00  2.2110062879496766e-10  1.0000000002210996e+00  2.2109957101354284e-10  1.0000000396458664e+00  4.4219975571930068e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6507775116058852e-17  1.0000000000000004e+00  4.3201628232711102e-16  1.0000000400880662e+00  7.6587454869408384e-17  5.3568436231526156e-16  1.6354510971159593e-32  4.7721223936494227e-24  7.9297214499387682e-32  -2.0434461594405859e-53   2.0434464484102940e-53    9.9999999999999956e-01    6.0161928742863711e-16    9.9999999999999956e-01    4.5616213737301421e-16    1.0000000400880662e+00    7.6587454869408384e-17    4.1631034726367802e-31  5.5630257381645522e-39  8.7165105351623227e-68   7.6918508483180626e-16  7.6918508483180626e-16  7.6918508483180626e-16
4.8241087041653738e-08  7.7573426754060208e-16  2.8352742325773864e-33  8.3160593164258095e-24  1.0444292705850812e-39  7.3416043961746990e-60  6.2866045360181691e-69   9.9999999999999878e-01  6.6771265260113860e-17  1.0000000000000000e+00  9.8161820114341164e-18  1.0000000482410898e+00  3.4434855190967676e-17  8.1416355139178143e-16  3.8429283851179345e-17  0.0000000000000000e+00   8.3160593164258080e-24  2.1587132592781612e-45   2.1587132592781538e-45  9.9999998754681141e-01  1.2453187436969558e-08  1.0000000160803628e+00  1.6080362809265802e-08  1.0000000446139141e+00  3.6271757053631506e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251037202401794e-17  1.0000000000000002e+00  2.1222842291359720e-16  1.0000000482410896e+00  2.5647946011599897e-16  7.7573426754060208e-16  2.8352742325773864e-33  8.3160592590099443e-24  5.7415864128917742e-32  2.5783588949196788e-53    2.5783581607592386e-53    9.9999999999890843e-01    1.0904168037496264e-12    1.0000000000010905e+00    1.0904512386048174e-12    1.0000000482410898e+00    3.4434855190967676e-17    6.0286659367536947e-31  9.6943140923292419e-39  2.4016057596290730e-67   7.6918508692220108e-16  7.6918508692220108e-16  7.6918508692220108e-16
5.8052255160949073e-08  1.1233549076611914e-15  1.1351022371360101e-31  1.4491842121146713e-23  2.7348831860598430e-39  1.2707741093813850e-59  2.8389409323447994e-69   9.9999999999999900e-01  4.6507781696448879e-17  1.0000000000000002e+00  2.0997168170049542e-16  1.0000000580522581e+00  7.6587443990602657e-17  1.1102230246251565e-15  1.3131883036034979e-17  1.6447748512965281e-17   1.6447734021123160e-17  -7.3042676409298203e-33  7.3042676409298203e-33  1.0000000001134361e+00  1.1343719507115953e-10  1.0000000001134361e+00  1.1343613728973244e-10  1.0000000578253851e+00  2.2687288827168212e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  1.7553682322858244e-16  9.9999999999999956e-01  4.5616213307459850e-16  1.0000000580522581e+00  7.6587443990602657e-17  1.1233549076611916e-15  8.3705002591651941e-32  1.4491842121146619e-23  9.1304664879723155e-38  8.5877610834483756e-59    7.3169869743508843e-59    9.9999999999999822e-01    7.3064833554116071e-16    1.0000000000000009e+00    8.7610549647558934e-16    1.0000000580522581e+00    7.6587443990602657e-17    8.7302209224133443e-31  1.6893634929135907e-38  5.5508912107468752e-67   7.6918508943773592e-16  7.6918508943773592e-16  7.6918508943773592e-16
6.9858797467852635e-08  1.6267506777062697e-15  6.2815812268905998e-32  2.5253966968388396e-23  1.9770707412069317e-39  3.2285463322003576e-59  4.1978529429236300e-69   9.9999999999999878e-01  6.6771253770634192e-17  1.0000000000000000e+00  9.8161766765792645e-18  1.0000000698588001e+00  3.4434872015302200e-17  1.5543122344752192e-15  7.2438443231050488e-17  -1.6447748512965281e-17  1.6447773766932250e-17  -7.3042676409202739e-33  7.3042676409202739e-33  9.9999997776246685e-01  2.2237531993754221e-08  1.0000000460481659e+00  4.6048165937182941e-08  1.0000000460481659e+00  2.3810634165473326e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527335115439713e-16  1.0000000000000007e+00  6.5631763809851470e-16  1.0000000698588003e+00  1.8760973290972911e-16  1.6267506777062695e-15  1.3439941403634695e-31  2.5253966847984552e-23  1.2040384591036310e-31  1.6419646354298070e-52    1.6419643125751737e-52    9.9999999999868650e-01    1.3123503863607057e-12    1.0000000000013121e+00    1.3120517543253333e-12    1.0000000698588001e+00    3.4434872015302200e-17    1.2642391858135510e-30  2.9439411403679161e-38  1.5294024306543635e-66   7.6918509246487476e-16  7.6918509246487476e-16  7.6918509246487476e-16
8.4066528856183169e-08  2.3557272742607606e-15  3.2274337479626002e-32  4.4008405015331847e-23  2.7203908992547357e-39  6.7704112902237388e-59  1.6323350908489571e-67   9.9999999999999900e-01  1.5527335803278100e-16  1.0000000000000002e+00  2.1222843222937415e-16  1.0000000840665317e+00  1.8760972205042312e-16  2.3684757858670005e-15  1.2748511606239822e-17  4.9343245538895844e-17   4.9343201530490829e-17  -6.5738408768364496e-32  6.5738408768364496e-32  9.9999999992427790e-01  7.5720940786663831e-11  9.9999999992427790e-01  7.5722105076916725e-11  1.0000000842179748e+00  1.5144326790818548e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771246892250325e-17  9.9999999999999911e-01  8.9799459239578239e-16  1.0000000840665315e+00  3.4434882874608173e-17  2.3557272742607606e-15  3.2274337479626002e-32  4.4008405015331947e-23  9.7196628920639700e-38  -1.6926601555782305e-58   2.3697012862329396e-58    9.9999999999999956e-01    7.1038487034535929e-16    9.9999999999999956e-01    4.5390538254571977e-16    1.0000000840665317e+00    1.8760972205042312e-16    1.8307677960472819e-30  5.1302100350509154e-38  3.8595068420972165e-66   7.6918509610766679e-16  7.6918509610766679e-16  7.6918509610766679e-16
1.0116379797662070e-07  3.4113715666534282e-15  9.1232594528875413e-32  7.6690514541977057e-23  2.7081568192323700e-39  1.1719050929107484e-58  1.2406837053486959e-67   9.9999999999999900e-01  4.6507803330403890e-17  1.0000000000000002e+00  2.0997169535894335e-16  1.0000001011638009e+00  7.6587408698199721e-17  3.4786988104921570e-15  6.7327243838728774e-17  0.0000000000000000e+00   7.6690514541977057e-23  1.6838774358980958e-43   1.6838774358980946e-43  9.9999997474077151e-01  2.5259227440909687e-08  1.0000000337212667e+00  3.3721266655823631e-08  1.0000000927017618e+00  8.4620389928693416e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4514499132111764e-17  9.9999999999999933e-01  6.7820672434118186e-16  1.0000001011638009e+00  7.6587408698199721e-17  3.4113715666534282e-15  9.1232594528875413e-32  7.6690514794469306e-23  2.5249225135870891e-31  -1.0456429816961808e-51   1.0456430988866900e-51    9.9999999999999956e-01    6.0161931564298211e-16    9.9999999999999956e-01    4.5616211941615055e-16    1.0000001011638009e+00    7.6587408698199721e-17    2.6511682009007982e-30  8.9400751631959645e-38  8.9205744924955682e-66   7.6918510049132207e-16  7.6918510049132207e-16  7.6918510049132207e-16
1.2173827277396620e-07  4.9400692865983481e-15  4.7188630681213766e-32  1.3364344857836104e-22  5.0636835185663672e-39  2.9773583496321988e-58  1.7547132646489923e-66   9.9999999999999900e-01  1.5527336801833833e-16  1.0000000000000002e+00  2.1222844462764233e-16  1.0000001217382757e+00  1.8760969966659761e-16  4.9589961766590323e-15  1.8926890060684218e-17  0.0000000000000000e+00   1.3364344857836104e-22  4.8779945604829270e-43   4.8779945604829238e-43  9.9999997015928443e-01  2.9840714410747297e-08  1.0000000405794249e+00  4.0579424921592266e-08  1.0000001109995653e+00  1.0738710177778061e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251065555822670e-17  9.9999999999999967e-01  3.4288306768493592e-16  1.0000001217382755e+00  3.4434905258433690e-17  4.9400692865983473e-15  7.4167227453979805e-31  1.3364344930963897e-22  7.3127792229896456e-31  -5.2774471239248304e-51   5.2774474216606668e-51    9.9999999999999956e-01    7.1038488033091663e-16    9.9999999999999956e-01    4.5390537014745157e-16    1.0000001217382757e+00    1.8760969966659761e-16    3.8392049705336243e-30  1.5579273244957478e-37  2.4578302972591188e-65   7.6918510576651571e-16  7.6918510576651571e-16  7.6918510576651571e-16
1.4649713983072877e-07  7.1538043047074324e-15  4.6583791336860259e-31  2.3289153164237176e-22  1.2509711052091112e-38  6.2436585836149110e-58  3.3169208755125487e-67   9.9999999999999900e-01  1.5527338185766832e-16  1.0000000000000002e+00  2.1222845266719422e-16  1.0000001464971426e+00  1.8760967778771573e-16  7.1054273576010019e-15  4.8376947106430088e-17  0.0000000000000000e+00   2.3289153164237176e-22  1.4349296274686127e-42   1.4349296274686120e-42  9.9999996453868345e-01  3.5461315395382188e-08  1.0000000488323806e+00  4.8832380573802676e-08  1.0000001331260775e+00  1.3371064956375883e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251079395152667e-17  9.9999999999999989e-01  1.2083845472035274e-16  1.0000001464971422e+00  2.5647953206234689e-16  7.1538043047074324e-15  4.6583791336860259e-31  2.3289153270134767e-22  1.0589759058155669e-30  -1.3317831305604967e-50   1.3317831929970824e-50    9.9999999999999956e-01    7.1038489417024664e-16    9.9999999999999956e-01    4.5390536210789971e-16    1.0000001464971426e+00    1.8760967778771573e-16    5.5596226624541120e-30  2.7148961344916751e-37  6.2024309350650877e-65   7.6918511211456697e-16  7.6918511211456697e-16  7.6918511211456697e-16
1.7629141180959516e-07  1.0359554349370084e-14  1.0317684944275463e-30  4.0584455474534020e-22  3.5518261042396152e-38  1.5617308563541455e-57  3.2757345356381223e-66   9.9999999999999878e-01  4.2380535603444400e-17  1.0000000000000002e+00  2.1409902103119197e-16  1.0000001762914146e+00  7.6587350752910590e-17  1.0362081563168127e-14  2.5272137980417533e-18  1.6447748512965281e-17   1.6447342668410536e-17  -7.3042676364848742e-33  7.3042676364848742e-33  9.9999999999283207e-01  7.1666692880247069e-12  9.9999999999283207e-01  7.1679408594712923e-12  1.0000001763057491e+00  1.4334610147495999e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2380535603444400e-17  1.0000000000000002e+00  2.1409902103119197e-16  1.0000001762914141e+00  3.6750185909715201e-16  1.0359554349370084e-14  1.0317684944275463e-30  4.0584455551209843e-22  7.6675826152008348e-31  -1.6803971712830974e-50   1.6803973274561826e-50    9.9999999999999944e-01    7.0851435037853831e-16    9.9999999999999944e-01    5.6305709620641756e-16    1.0000001762914146e+00    7.6587350752910590e-17    8.0509908988907270e-30  4.7310686171096409e-37  1.6987357548698920e-64   7.6918511975367155e-16  7.6918511975367155e-16  7.6918511975367155e-16
2.1214517849106278e-07  1.5001859395768530e-14  1.2551153147731876e-30  7.0723826439667633e-22  8.8976083585437348e-38  2.2663374694623184e-57  1.5342503633971130e-65   9.9999999999999900e-01  4.6507854181624444e-17  1.0000000000000002e+00  2.0997173399492213e-16  1.0000002121451814e+00  7.6587319211000383e-17  1.5025018266593783e-14  2.3158870825251749e-17  0.0000000000000000e+00   7.0723826439667623e-22  1.3567662046899718e-41   1.3567662046899715e-41  9.9999994813847903e-01  5.1861519920881006e-08  1.0000000707150603e+00  7.0715060239840675e-08  1.0000001932916414e+00  1.8853539985892759e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4514448280891204e-17  9.9999999999999978e-01  2.3411747585514046e-16  1.0000002121451814e+00  7.6587319211000383e-17  1.5001859395768530e-14  1.2551153147731876e-30  7.0723826661739750e-22  2.2207212589789172e-30  -8.4811270940346662e-50   8.4811273206684145e-50    9.9999999999999956e-01    6.0161936649420276e-16    9.9999999999999956e-01    4.5616208078017182e-16    1.0000002121451814e+00    7.6587319211000383e-17    1.1658786630979016e-29  8.2445180589769308e-37  3.6177037487615565e-64   7.6918512894640109e-16  7.6918512894640109e-16  7.6918512894640109e-16
2.5529080682395163e-07  2.1724465888092831e-14  2.3689724628890456e-30  1.2324569984723867e-21  2.5263854504458830e-37  5.7578885429905414e-57  5.7102283140048763e-65   9.9999999999999878e-01  6.6771175361520479e-17  1.0000000000000000e+00  9.8161142457297427e-18  1.0000002552908094e+00  3.4435012855265428e-17  2.1686356414344722e-14  3.8109473748106377e-17  0.0000000000000000e+00   1.2324569984723866e-21  4.0796204926041210e-41   4.0796204926041205e-41  9.9999993783405394e-01  6.2165944903094376e-08  1.0000000850969359e+00  8.5096935932458735e-08  1.0000002323598181e+00  2.2930991362431266e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  2.6629573202602647e-16  9.9999999999999967e-01  3.4288302163327671e-16  1.0000002552908096e+00  1.8760959206976589e-16  2.1724465888092828e-14  7.8647115799500180e-31  1.2324569952565191e-21  3.2158673513805939e-30  2.1402458278258904e-49    2.1402457702470044e-49    9.9999999999645006e-01    3.5487836470872117e-12    1.0000000000035485e+00    3.5484850151926796e-12    1.0000002552908092e+00    2.5647961778029672e-16    1.6883301359171848e-29  1.4367172304745844e-36  9.9676338363844150e-64   7.6918514000872842e-16  7.6918514000872842e-16  7.6918514000872842e-16
3.0721129988617594e-07  3.1459594943272643e-14  2.4833232323459108e-30  2.1477207025522002e-21  1.7779908654887873e-37  1.2074559910777620e-56  2.0893195305656310e-64   9.9999999999999900e-01  1.5527345735737148e-16  1.0000000000000002e+00  2.1222850847798747e-16  1.0000003072113028e+00  1.8760954647721932e-16  3.1456319031046100e-14  3.2759122265453024e-18  4.9343245538895844e-17   4.9341097818193293e-17  -6.5738408643913537e-32  6.5738408643913537e-32  1.0000000000053313e+00  5.3324454384295218e-12  1.0000000000053313e+00  5.3312811481535549e-12  1.0000003072006389e+00  1.0663726586583077e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251154894855829e-17  9.9999999999999978e-01  2.3186070137207515e-16  1.0000003072113031e+00  4.0965415140225065e-16  3.1459594943272643e-14  2.4833232323459108e-30  2.1477207048806724e-21  2.3284724262129827e-30  -2.7004907287767214e-49   2.7004908495223183e-49    9.9999999999999956e-01    7.1038496966994978e-16    9.9999999999999956e-01    4.5390530629710650e-16    1.0000003072113028e+00    1.8760954647721932e-16    2.4449016415932762e-29  2.5036714044525215e-36  2.5153714603684129e-63   7.6918515332088902e-16  7.6918515332088902e-16  7.6918515332088902e-16
3.6969127071950321e-07  4.5557212671651486e-14  2.2199214107379422e-30  3.7426897753272759e-21  5.2890398411140407e-37  3.0202183769846252e-56  1.2346686293558148e-64   9.9999999999999878e-01  4.2380624345882783e-17  1.0000000000000002e+00  2.1409908895471740e-16  1.0000003696912734e+00  7.6587194086946790e-17  4.5593158877939758e-14  3.5946206288269975e-17  4.9343245538895844e-17   4.9339502849120514e-17  -6.5738408389313064e-32  6.5738408389313064e-32  9.9999999995139255e-01  4.8606187771279782e-11  9.9999999995139255e-01  4.8607459342747186e-11  1.0000003697884872e+00  9.7213869158631900e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8641678116632871e-17  1.0000000000000004e+00  4.3614369387974868e-16  1.0000003696912731e+00  1.4545741083808452e-16  4.5557212671651492e-14  4.0909658310301519e-30  3.7426897786991842e-21  3.3719088954241578e-30  -6.8148036790365716e-49   6.8148039810584106e-49    9.9999999999999944e-01    7.0851443912097667e-16    9.9999999999999944e-01    5.6305702828289215e-16    1.0000003696912734e+00    7.6587194086946790e-17    3.5405066227755912e-29  4.3629813550413682e-36  6.8891560143400909e-63   7.6918516934044894e-16  7.6918516934044894e-16  7.6918516934044894e-16
4.4487828311275942e-07  6.5972229895257710e-14  1.3380564075563810e-30  6.5221361297728685e-21  8.4424821371695616e-37  5.3099127744962623e-56  2.2684852555733832e-64   9.9999999999999878e-01  6.6771081294096315e-17  1.0000000000000000e+00  9.8160455109974584e-18  1.0000004448782858e+00  3.4435175657421879e-17  6.6021262531042638e-14  4.9032635784929227e-17  -4.9343245538895844e-17  4.9349767675025619e-17  -6.5738407617321855e-32  6.5738407617321855e-32  9.9999985159704197e-01  1.4840295687894804e-07  1.0000002966406212e+00  2.9664062116814103e-07  1.0000002966406212e+00  1.4823766462225990e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6771081294096315e-17  1.0000000000000004e+00  4.3427316433906514e-16  1.0000004448782858e+00  3.4435175657421879e-17  6.5972229895257710e-14  1.3380564075563810e-30  6.5221361200070112e-21  9.7658565114228295e-30  3.4394894532755276e-48    3.4394894001763996e-48    9.9999999999531408e-01    4.6847638457896044e-12    1.0000000000046847e+00    4.6846872586627991e-12    1.0000004448782855e+00    2.5647978058245320e-16    5.1270721683286172e-29  7.6030769468348226e-36  1.6018514058015370e-62   7.6918518861803398e-16  7.6918518861803398e-16  7.6918518861803398e-16
5.3535666774107191e-07  9.5535588351679418e-14  5.7788920766920631e-32  1.1365692117879260e-20  3.4033952568550709e-37  1.3281723557386566e-55  5.2538220347225161e-64   9.9999999999999878e-01  4.2380703500944385e-17  1.0000000000000002e+00  2.1409915068540853e-16  1.0000005353566703e+00  7.6587053201194057e-17  9.5553194986071802e-14  1.7606634392383496e-17  -1.6447748512965281e-17  1.6459114205083160e-17  -7.3042641511747316e-33  7.3042641511747316e-33  9.9999982151488964e-01  1.7848510909449150e-07  1.0000003569208897e+00  3.5692088972454726e-07  1.0000003569208897e+00  1.7843578051903343e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2380703500944385e-17  1.0000000000000007e+00  6.5818836053547114e-16  1.0000005353566701e+00  1.4545755172383726e-16  9.5535588351679418e-14  5.7788920766920631e-32  1.1365692117879279e-20  1.9219886471997356e-35  -1.2398078489197197e-53   1.2530895724245679e-53    9.9999999999999944e-01    7.0851451827603829e-16    9.9999999999999944e-01    5.6305696655220105e-16    1.0000005353566703e+00    7.6587053201194057e-17    7.4246066489683222e-29  1.3249375680208981e-35  4.3871867204250960e-62   7.6918521181625487e-16  7.6918521181625487e-16  7.6918521181625487e-16
6.4423635087213704e-07  1.3834682669277910e-13  7.7600673472823593e-30  1.9806234498728499e-20  2.5428591425065955e-36  2.3350892759467251e-55  3.2313116608755114e-63   9.9999999999999878e-01  6.6770985937906269e-17  1.0000000000000000e+00  9.8159739801238987e-18  1.0000006442363536e+00  3.4435342544485492e-17  1.3833378886829450e-13  1.3037824484603425e-17  6.5790994051861125e-17   6.5771187817362393e-17  -1.1686827166621195e-31  1.1686827166621195e-31  1.0000000000101184e+00  1.0119505076169901e-11  1.0000000000101184e+00  1.0118340785854772e-11  1.0000006442161153e+00  2.0238289951234524e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  2.6629592144964068e-16  9.9999999999999956e-01  4.5390518383018652e-16  1.0000006442363543e+00  6.3169847223060841e-16  1.3834682669277913e-13  1.7483481619790017e-29  1.9806234488488771e-20  1.0239724609413689e-29  1.0951765634839621e-47    1.0951765401330696e-47    9.9999999999601252e-01    3.9863225409025624e-12    1.0000000000039861e+00    3.9861349316401816e-12    1.0000006442363536e+00    3.4435342544485492e-17    1.0751708216131085e-28  2.3088804367928484e-35  1.0200990295300550e-61   7.6918523973248322e-16  7.6918523973248322e-16  7.6918523973248322e-16
7.7525974886294648e-07  2.0034256108223828e-13  3.1831032946834920e-30  3.4515005387189306e-20  2.8291927155259169e-36  4.8967903377366797e-55  1.8642964616237013e-62   9.9999999999999900e-01  1.5527367276367428e-16  1.0000000000000002e+00  2.1222867898854315e-16  1.0000007752597517e+00  1.8760916056036084e-16  2.0035824851068657e-13  1.5687428448286643e-17  4.9343245538895844e-17   4.9308730533508653e-17  -6.5738376596150155e-32  6.5738376596150155e-32  9.9999999998988220e-01  1.0116641015921512e-11  9.9999999998988220e-01  1.0117805306242376e-11  1.0000007752799862e+00  2.0234668366768815e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6770932161357029e-17  1.0000000000000007e+00  6.5631788883860571e-16  1.0000007752597520e+00  4.0965376548539215e-16  2.0034256108223828e-13  3.1831032946834920e-30  3.4515005387189336e-20  2.7263462665524645e-35  -5.2202435743988196e-53   5.2692114796404828e-53    9.9999999999999956e-01    7.1038518507625255e-16    9.9999999999999956e-01    4.5390513578655083e-16    1.0000007752597517e+00    1.8760916056036084e-16    1.5569744628233792e-28  4.0235321240584424e-35  2.5742598568868518e-61   7.6918527332625848e-16  7.6918527332625848e-16  7.6918527332625848e-16
9.3293040262846960e-07  2.9011971413379436e-13  2.5731979428211175e-29  6.0147000597676699e-20  5.9221304358947284e-36  1.0268797316820539e-54  2.9923293251598893e-62   9.9999999999999878e-01  6.6770873551645315e-17  1.0000000000000000e+00  9.8158727415144183e-18  1.0000009329304054e+00  3.4435556169355924e-17  2.9013828376870754e-13  1.8569634913205961e-17  0.0000000000000000e+00   6.0147000597676699e-20  9.7695622535911308e-38   9.7695622535911308e-38  9.9999977233194270e-01  2.2766805614098590e-07  1.0000003109768014e+00  3.1097680141107656e-07  1.0000008496216599e+00  8.3308745492135284e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251428910870339e-17  9.9999999999999989e-01  1.2083817520403006e-16  1.0000009329304052e+00  2.5648016109438723e-16  2.9011971413379431e-13  2.4755118505933584e-29  6.0147000597676446e-20  2.5870043563671943e-34  8.1435799760621586e-52    8.1333111790445709e-52    9.9999999999998301e-01    1.5831937823228869e-14    1.0000000000000158e+00    1.5755351076935709e-14    1.0000009329304054e+00    3.4435556169355924e-17    2.2546830984133099e-28  7.0115413999452989e-35  6.4962457287481296e-61   7.6918531375226989e-16  7.6918531375226989e-16  7.6918531375226989e-16
1.1226677735108159e-06  4.2012764560114994e-13  9.2484660523019644e-30  1.0481417106895824e-19  6.3112294199621831e-36  2.1534146094735053e-54  2.8820697861232369e-62   9.9999999999999878e-01  6.6770744354748005e-17  1.0000000000000000e+00  9.8157987165670010e-18  1.0000011226677761e+00  3.4435759391200649e-17  4.2010839251815923e-13  1.9253082990711796e-17  3.2895497025930562e-17   3.2790682854861602e-17  -2.9216773982236674e-32  2.9216773982236674e-32  1.0000000000085743e+00  8.5754068937628166e-12  1.0000000000085743e+00  8.5742426033813680e-12  1.0000011226506265e+00  1.7149649497144183e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4251558107767649e-17  9.9999999999999956e-01  4.5390500856662960e-16  1.0000011226677761e+00  3.4435759391200649e-17  4.2012764560114994e-13  9.2484660523019644e-30  1.0481417103786263e-19  3.1095613784943935e-29  1.7600005272942166e-46    1.7600005057600708e-46    9.9999999999473654e-01    5.2623018628626720e-12    1.0000000000052622e+00    5.2622252763196002e-12    1.0000011226677761e+00    3.4435759391200649e-17    3.2650476892233711e-28  1.2218546107932323e-34  1.6393530925899795e-60   7.6918536240004612e-16  7.6918536240004612e-16  7.6918536240004612e-16
1.3509935211980250e-06  6.0839450117319986e-13  7.1137300375566009e-30  1.8265267366425485e-19  4.1449462226695321e-35  3.7273922664793457e-54  1.4702763393062470e-61   9.9999999999999900e-01  4.6508412030048465e-17  1.0000000000000002e+00  2.0997214338993272e-16  1.0000013509935242e+00  7.6586351967565771e-17  6.0840221749458578e-13  7.7163213859133511e-18  1.6447748512965281e-17   1.6265095839301025e-17  -7.3033668326827598e-33  7.3033668326827598e-33  9.9999999999714373e-01  2.8552250663189476e-12  9.9999999999714373e-01  2.8562828479146753e-12  1.0000013509992358e+00  5.7117299588385475e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6508412030048465e-17  1.0000000000000000e+00  1.2072461535098587e-17  1.0000013509935235e+00  5.8954746280752810e-16  6.0839450117319986e-13  7.1137300375566009e-30  1.8265267366425560e-19  7.0484839122335857e-34  -7.0160073639920136e-51   7.0197347561114650e-51    9.9999999999999956e-01    6.0161992434262674e-16    9.9999999999999956e-01    4.5616167138516116e-16    1.0000013509935242e+00    7.6586351967565771e-17    4.7281750720818348e-28  2.1292446362145127e-34  3.7890780367577114e-60   7.6918542094171643e-16  7.6918542094171643e-16  7.6918542094171643e-16
1.6257556664437935e-06  8.8102716596851029e-13  6.3827937364230021e-29  3.1829664673915422e-19  6.1431556151982666e-35  9.4698642849161615e-54  5.0406143448064183e-62   9.9999999999999878e-01  6.6770525050091117e-17  1.0000000000000000e+00  9.8156182529368902e-18  1.0000016257556692e+00  3.4436159159487650e-17  8.8107299234252423e-13  4.5826374014005112e-17  1.6447748512965281e-17   1.6129451866226129e-17  -7.3015317696692514e-33  7.3015317696692514e-33  9.9999999998590561e-01  1.4093237845116788e-11  9.9999999998590561e-01  1.4094402135537078e-11  1.0000016257838567e+00  2.8187417936048939e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527407987494019e-16  9.9999999999999978e-01  2.3186022317796821e-16  1.0000016257556692e+00  3.4436159159487650e-17  8.8102716596851019e-13  3.7146258504059484e-29  3.1829664673915408e-19  8.3013189677060023e-35  1.0022867662845734e-51    9.9281690194925111e-52    9.9999999999999334e-01    5.5068633457133581e-15    1.0000000000000053e+00    5.3192548999478142e-15    1.0000016257556692e+00    3.4436159159487650e-17    6.8469565021460789e-28  3.7104927864043963e-34  1.0439810713707667e-59   7.6918549138948580e-16  7.6918549138948580e-16  7.6918549138948580e-16
1.9563983435170650e-06  1.2758314972207647e-12  1.1204821574254593e-28  5.5467436267912512e-19  5.7806424200915086e-36  1.6391595783125069e-53  4.9901652301521774e-61   9.9999999999999900e-01  4.6508737199990111e-17  1.0000000000000002e+00  2.0997236217852486e-16  1.0000019563983464e+00  7.6585808009031992e-17  1.2757942850309214e-12  3.7212189843404108e-17  1.1513423959075697e-16   1.1457956522807784e-16  -3.5790080821415953e-31  3.5790080821415953e-31  1.0000000000095099e+00  9.5109940937935281e-12  1.0000000000095099e+00  9.5099363120914193e-12  1.0000019563793254e+00  1.9020930405884947e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6508737199990111e-17  1.0000000000000002e+00  2.0997236217852486e-16  1.0000019563983464e+00  7.6585808009031992e-17  1.2758314972207649e-12  8.9900175994033093e-29  5.5467436267912233e-19  2.7868177769414006e-33  8.5528470722950261e-50    8.5512079126668120e-50    9.9999999999996136e-01    3.7590051797592817e-14    1.0000000000000377e+00    3.7735510594508814e-14    1.0000019563983464e+00    7.6585808009031992e-17    9.9152025107672854e-28  6.4660286024846451e-34  2.4129798597984189e-59   7.6918557616480035e-16  7.6918557616480035e-16  7.6918557616480035e-16
2.3542864143224202e-06  1.8475548452627695e-12  8.3356305200694900e-29  9.6659406174500834e-19  4.1404712875904996e-35  4.1644711846524033e-53  1.4678690874407649e-60   9.9999999999999900e-01  1.5527440178633623e-16  1.0000000000000002e+00  2.1222925475148688e-16  1.0000023542864171e+00  1.8760785577475516e-16  1.8474851278445686e-12  6.9717418200818714e-17  1.1513423959075697e-16   1.1416764552901197e-16  -3.5788389105128670e-31  3.5788389105128670e-31  1.0000000000148062e+00  1.4807310776129962e-11  1.0000000000148062e+00  1.4806146485655839e-11  1.0000023542568037e+00  2.9613235217180873e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6770203138695068e-17  1.0000000000000000e+00  9.8153501735444248e-18  1.0000023542864174e+00  4.0965246069978644e-16  1.8475548452627691e-12  3.2054047827246314e-28  9.6659406174501123e-19  2.9302996294567587e-33  -1.6571141202571613e-49   1.6575305673903052e-49    9.9999999999999956e-01    7.1038591409891450e-16    9.9999999999999956e-01    4.5390456002360706e-16    1.0000023542864171e+00    1.8760785577475516e-16    1.4358385480883514e-27  1.1267917308574024e-33  6.6483326227290087e-59   7.6918567818157865e-16  7.6918567818157865e-16  7.6918567818157865e-16
2.8330961018393298e-06  2.6754778470155548e-12  5.0493129024744785e-29  1.6844190817354016e-18  2.9517983986002434e-35  1.0416622969739634e-52  7.1662785924590153e-62   9.9999999999999878e-01  4.2381763189838106e-17  1.0000000000000002e+00  2.1409998170928408e-16  1.0000028330961046e+00  7.6585162488424772e-17  2.6754894596100103e-12  1.1612594455593420e-17  9.8686491077791687e-17   9.7002071996056285e-17  -2.6287702784980685e-31  2.6287702784980685e-31  9.9999999999794997e-01  2.0487631878800742e-12  9.9999999999794997e-01  2.0500347595935675e-12  1.0000028331002035e+00  4.0990199920785667e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8640539272677548e-17  1.0000000000000007e+00  6.5818919155934668e-16  1.0000028330961044e+00  1.4545944243660655e-16  2.6754778470155548e-12  5.0493129024744785e-29  1.6844190821314535e-18  3.9605186351270151e-28  -3.6024335283094481e-44   3.6024335387260712e-44    9.9999999999999944e-01    7.0851557796493207e-16    9.9999999999999944e-01    5.6305613552832552e-16    1.0000028330961046e+00    7.6585162488424772e-17    2.0792639731630399e-27  1.9635848885351509e-33  1.8208604308539060e-58   7.6918580094637182e-16  7.6918580094637182e-16  7.6918580094637182e-16
3.4092850697468074e-06  3.8744082365136243e-12  2.6581154305060188e-28  2.9353249261716675e-18  6.9380407968731304e-34  1.8313695911835004e-52  1.2517654833253117e-60   9.9999999999999900e-01  1.5527484109110758e-16  1.0000000000000002e+00  2.1222963342741736e-16  1.0000034092850727e+00  1.8760703779405332e-16  3.8744563113368713e-12  4.8074823246710851e-17  0.0000000000000000e+00   2.9353249261716667e-18  2.3264423534364700e-34   2.3264423534364700e-34  9.9999916806449063e-01  8.3193550821663120e-07  1.0000011364283572e+00  1.1364283571859251e-06  1.0000031047922238e+00  3.0449284874724935e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5527484109110758e-16  1.0000000000000002e+00  2.1222963342741736e-16  1.0000034092850725e+00  3.4437567130977998e-17  3.8744082365136243e-12  2.6581154305060188e-28  2.9353249264584416e-18  2.8677474401125013e-28  -4.5456030156303182e-44   4.5456030339440140e-44    9.9999999999999956e-01    7.1038635340368588e-16    9.9999999999999956e-01    4.5390418134767654e-16    1.0000034092850727e+00    1.8760703779405332e-16    3.0110200590183906e-27  3.4218085813776626e-33  4.2338247287826044e-58   7.6918594867889456e-16  7.6918594867889456e-16  7.6918594867889456e-16
4.1026581058271900e-06  5.6106011867889476e-12  1.3236047754015563e-28  5.1151952124543254e-18  4.9719898761970598e-34  4.5808190329299870e-52  6.0759098549529453e-59   9.9999999999999878e-01  4.2382303985027273e-17  1.0000000000000002e+00  2.1410044500759046e-16  1.0000041026581086e+00  7.6584158394929239e-17  5.6106230772456911e-12  2.1890456743613531e-17  4.9343245538895844e-17   4.4228050326441520e-17  -6.5031939503688746e-32  6.5031939503688746e-32  9.9999999999733158e-01  2.6671574120554912e-12  9.9999999999733158e-01  2.6684289838464814e-12  1.0000041026634443e+00  5.3358084405068972e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  1.5340460644754292e-16  9.9999999999999922e-01  7.8510027715505048e-16  1.0000041026581079e+00  5.8954965638016466e-16  5.6106011867889476e-12  1.3236047754015563e-28  5.1151952124543370e-18  1.1058380678703709e-32  -3.0790249460262094e-48   3.0794830278687435e-48    9.9999999999999944e-01    7.0851611876012122e-16    9.9999999999999944e-01    5.6305567223001917e-16    1.0000041026581086e+00    7.6584158394929239e-17    4.3603130305384499e-27  5.9629578721717531e-33  1.1595695088709793e-57   7.6918612645707036e-16  7.6918612645707036e-16  7.6918612645707036e-16
4.9370478528390038e-06  8.1248138442475907e-12  1.1971750883627703e-28  8.9139099489767984e-18  5.3624672693846999e-34  8.0536424573967738e-52  1.7115425585764937e-58   9.9999999999999878e-01  6.6768992784573185e-17  1.0000000000000000e+00  9.8144301173467497e-18  1.0000049370478554e+00  3.4438879560595721e-17  8.1248341388118206e-12  2.0294564229746290e-17  4.9343245538895844e-17   4.0429335589919042e-17  -6.3593032346395457e-32  6.3593032346395457e-32  9.9999999999794398e-01  2.0548675429690245e-12  9.9999999999794398e-01  2.0560318337334447e-12  1.0000049370519661e+00  4.1106773320975442e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6768992784573185e-17  1.0000000000000002e+00  2.1223017480768455e-16  1.0000049370478554e+00  3.4438879560595721e-17  8.1248138442475907e-12  1.1971750883627703e-28  8.9139099477740783e-18  1.2027206753572230e-27  5.7893092856551489e-43    5.7893092776015085e-43    9.9999999998439126e-01    1.5607582049173236e-11    1.0000000000156073e+00    1.5607283421145409e-11    1.0000049370478552e+00    2.5648348448562704e-16    6.3142487766161139e-27  1.0391249463197466e-32  2.6962061547469636e-57   7.6918634039157837e-16  7.6918634039157837e-16  7.6918634039157837e-16
5.9411339849650401e-06  1.1765691021973954e-11  1.4956145380738938e-27  1.5533677072329769e-17  1.6188521911737230e-33  2.0144630290671373e-51  1.3555619937592948e-60   9.9999999999999878e-01  4.2383176713359688e-17  1.0000000000000002e+00  2.1410110677908254e-16  1.0000059411339877e+00  7.6582623895104726e-17  1.1765699525767559e-11  8.5037936039499120e-18  1.6447748512965281e-17   9.1407144063551409e-19  -7.8928518315130647e-34  7.8928518315130647e-34  9.9999999999928380e-01  7.1494124468188741e-13  9.9999999999928380e-01  7.1621281668383445e-13  1.0000059411354190e+00  1.4313761059706469e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8639125749155960e-17  9.9999999999999989e-01  1.1896580060846442e-16  1.0000059411339874e+00  1.4546198102992658e-16  1.1765691021973955e-11  1.1997259581873838e-28  1.5533677074071456e-17  1.7416894010395666e-27  -1.4609603885900840e-42   1.4609603906045472e-42    9.9999999999999944e-01    7.0851699148845359e-16    9.9999999999999944e-01    5.6305501045852701e-16    1.0000059411339877e+00    7.6582623895104726e-17    9.1437787466856148e-27  1.8108138233298288e-32  7.3844300451430636e-57   7.6918659783590082e-16  7.6918659783590082e-16  7.6918659783590082e-16
7.1494289865975915e-06  1.7038111627109299e-11  8.8846732561925784e-28  2.7069504266590308e-17  1.0866178216119384e-33  3.5416734420811612e-51  1.7037429463096541e-58   9.9999999999999900e-01  1.5527669111661455e-16  1.0000000000000002e+00  2.1223098192984575e-16  1.0000071494289895e+00  1.8760383926611797e-16  1.7038148669712427e-11  3.7042603129285037e-17  0.0000000000000000e+00   2.7069504266590308e-17  1.9784596694121108e-32   1.9784596694121108e-32  9.9999825541375731e-01  1.7445862415367711e-06  1.0000023831429961e+00  2.3831429960443191e-06  1.0000065108722349e+00  6.3855675439652593e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4254388654098904e-17  9.9999999999999989e-01  1.2083592545770122e-16  1.0000071494289891e+00  2.5648537058394462e-16  1.7038111627109296e-11  2.3427069421660065e-27  2.7069504266590379e-17  6.9787604131838343e-32  -1.0947644252537633e-46   1.0947998419898878e-46    9.9999999999999956e-01    7.1038820342919287e-16    9.9999999999999956e-01    4.5390283284524815e-16    1.0000071494289895e+00    1.8760383926611797e-16    1.3241272671598794e-26  3.1555846236923881e-32  1.7170118806404906e-56   7.6918690763909348e-16  7.6918690763909348e-16  7.6918690763909348e-16
8.6034644166844919e-06  2.4673200008067133e-11  1.0511057115166169e-27  4.7172221865349992e-17  3.7122401762751593e-33  8.8588187851205389e-51  1.6203038935079473e-57   9.9999999999999878e-01  4.2384676804644325e-17  1.0000000000000002e+00  2.1410208456380255e-16  1.0000086034644193e+00  7.6580146019100095e-17  2.4673226424927936e-11  2.6416860801737058e-17  -1.6447748512965281e-17  6.3619970378315274e-17  5.2776825264037406e-32   5.2776825264037406e-32  9.9999759590468917e-01  2.4040953095625631e-06  1.0000035471510047e+00  3.5471510046934339e-06  1.0000074604087243e+00  1.1430556949088262e-06  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2384676804644325e-17  9.9999999999999933e-01  6.7407633513632273e-16  1.0000086034644191e+00  1.4546445890593121e-16  2.4673200008067137e-11  2.1800685562686473e-27  4.7172221867176156e-17  1.8261599795398897e-27  -4.6517525717015133e-42   4.6517525805603303e-42    9.9999999999999944e-01    7.0851849157973824e-16    9.9999999999999944e-01    5.6305403267380707e-16    1.0000086034644193e+00    7.6580146019100095e-17    1.9174928311479857e-26  5.4990271165608449e-32  4.7025915075787031e-56   7.6918728044996949e-16  7.6918728044996949e-16  7.6918728044996949e-16
1.0353218432956615e-05  3.5729710662751844e-11  2.9573156317463262e-27  8.2203888701044820e-17  2.3435147737988972e-32  1.8577360326431902e-50  1.6509606048849524e-57   9.9999999999999878e-01  4.2385564791378376e-17  1.0000000000000002e+00  2.1410269793384064e-16  1.0000103532184357e+00  7.6578644662327943e-17  3.5729715482564942e-11  4.8198130951345222e-18  1.3158198810372225e-16   4.9378099402677405e-17  -2.8502111360896934e-31  2.8502111360896934e-31  9.9999999999976674e-01  2.3199422658186632e-13  9.9999999999976674e-01  2.3326579938073659e-13  1.0000103532189011e+00  4.6548207056752799e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8636737671137272e-17  9.9999999999999956e-01  4.5203111684125329e-16  1.0000103532184350e+00  5.8955517011276593e-16  3.5729710662751844e-11  2.9573156317463262e-27  8.2203888703689427e-17  2.6445834457991279e-27  -1.1739399780169660e-41   1.1739399798747018e-41    9.9999999999999944e-01    7.0851937956647226e-16    9.9999999999999944e-01    5.6305341930376894e-16    1.0000103532184357e+00    7.6578644662327943e-17    2.7767563200725224e-26  9.5827882426959746e-32  1.1867177867570870e-55   7.6918772908315489e-16  7.6918772908315489e-16  7.6918772908315489e-16
1.2458833642950081e-05  5.1740845274995823e-11  4.1987448810905364e-29  1.4325124088836674e-16  1.4141678639667213e-32  3.2661265643298042e-50  1.1595682580988894e-56   9.9999999999999900e-01  1.5527929493336700e-16  1.0000000000000002e+00  2.1223290468203043e-16  1.0000124588336459e+00  1.8759931269718082e-16  5.1740833839630795e-11  1.1435365028037961e-17  1.1513423959075697e-16   2.8117001297609788e-17  1.9615530466233106e-31   1.9615530466233106e-31  9.9999857682641302e-01  1.4231735858240411e-06  1.0000016098673632e+00  1.6098673631849830e-06  1.0000122721398685e+00  1.8669377713889718e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4256992470851352e-17  9.9999999999999911e-01  8.9799011994312609e-16  1.0000124588336459e+00  1.8759931269718082e-16  5.1740845274995823e-11  4.1987448810905364e-29  1.4325124089219681e-16  3.8300534645891019e-27  -2.9627565850065587e-41   2.9627565882726867e-41    9.9999999999999956e-01    7.1039080724594532e-16    9.9999999999999956e-01    4.5390091009306347e-16    1.0000124588336459e+00    1.8759931269718082e-16    4.0210714406772539e-26  1.6699286720664190e-31  2.7593306246429910e-55   7.6918826895960300e-16  7.6918826895960300e-16  7.6918826895960300e-16
1.4992684327860471e-05  7.4926861150464681e-11  1.9699794182901498e-27  2.4963439492167432e-16  7.0561387292666270e-33  6.8492222119312205e-50  7.0443670106070171e-57   9.9999999999999900e-01  1.5528019729253596e-16  1.0000000000000002e+00  2.1223379690889354e-16  1.0000149926843307e+00  1.8759751811114877e-16  7.4926805500770869e-11  5.5649693814093847e-17  2.7961172472040976e-16   2.9977329798735442e-17  -4.2836915680555927e-31  4.2836915680555927e-31  1.0000000000018554e+00  1.8565591996730167e-12  1.0000000000018554e+00  1.8553949079455454e-12  1.0000149926806188e+00  3.7117320630136375e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4257894830020314e-17  9.9999999999999944e-01  5.6492232032871606e-16  1.0000149926843307e+00  1.8759751811114877e-16  7.4926861150464681e-11  1.9699794182901498e-27  2.4963439492167348e-16  8.3110857306805839e-31  1.1210387714598537e-44    1.1210319222383461e-44    9.9999999999976408e-01    2.3476791181339059e-13    1.0000000000002351e+00    2.3513542580759200e-13    1.0000149926843307e+00    1.8759751811114877e-16    5.8229868476781563e-26  2.9100734558487833e-31  6.9632800315860048e-55   7.6918891863671561e-16  7.6918891863671561e-16  7.6918891863671561e-16
1.8041864093920754e-05  1.0850295336597928e-10  8.0123494577134720e-27  4.3502123083602457e-16  1.4930851609776704e-32  1.4363154500822887e-49  4.9725668224700774e-56   9.9999999999999900e-01  1.5528190255857236e-16  1.0000000000000002e+00  2.1223492597908742e-16  1.0000180418640967e+00  1.8759468377491849e-16  1.0850291036016793e-10  4.3005811341891804e-17  5.2632795241488900e-16   9.1306721578864436e-17  -2.3700024154396036e-30  2.3700024154396036e-30  1.0000000000011913e+00  1.1924237880475142e-12  1.0000000000011913e+00  1.1912594957438470e-12  1.0000180418617128e+00  2.3836832837913612e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4259600096056703e-17  9.9999999999999967e-01  3.4287658633349085e-16  1.0000180418640965e+00  3.4449921150112805e-17  1.0850295336597927e-10  4.9123476134275847e-27  4.3502123083602521e-16  6.5588033710184880e-31  -1.6114932339735396e-44   1.6115075971230679e-44    9.9999999999999956e-01    7.1039341487115058e-16    9.9999999999999956e-01    4.5389888879600651e-16    1.0000180418640967e+00    1.8759468377491849e-16    8.4323733932620214e-26  5.0711911594415605e-31  1.7572117480793708e-54   7.6918970044630273e-16  7.6918970044630273e-16  7.6918970044630273e-16
2.1711179456945007e-05  1.5712510451767674e-10  6.2423656832916613e-27  7.5808252041911827e-16  1.8968067642740657e-31  3.0120215532695102e-49  5.7999823981050035e-56   9.9999999999999900e-01  1.5528361645197839e-16  1.0000000000000002e+00  2.1223627833486686e-16  1.0000217111794598e+00  1.8759161752573302e-16  1.5712505370875835e-10  5.0808918387179220e-17  8.7173067118715988e-16   1.1364815076804141e-16  -5.0010969463561915e-30  5.0010969463561915e-30  1.0000000000011695e+00  1.1706634184787546e-12  1.0000000000011695e+00  1.1694991258135498e-12  1.0000217111771195e+00  2.3401625442923042e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7778329093556857e-16  1.0000000000000002e+00  2.1223627833486686e-16  1.0000217111794591e+00  4.7854219724936092e-16  1.5712510451767674e-10  6.2423656832916613e-27  7.5808252044237636e-16  2.3257894995567815e-26  -9.5209542600392506e-40   9.5209542630512708e-40    9.9999999999999956e-01    7.1039512876455671e-16    9.9999999999999956e-01    4.5389753644022709e-16    1.0000217111794598e+00    1.8759161752573302e-16    1.2211073613054641e-25  8.8372270207850175e-31  4.4343938088416362e-54   7.6919064126232256e-16  7.6919064126232256e-16  7.6919064126232256e-16
2.6126752255633263e-05  2.2753572786752370e-10  1.9450476045909858e-26  1.3210599093474359e-15  7.5958093012187955e-32  5.2135775502892226e-49  2.2010863578669797e-56   9.9999999999999900e-01  4.6519880537732970e-17  1.0000000000000002e+00  2.0998105711202141e-16  1.0000261267522585e+00  7.6565969737792585e-17  2.2753569398995902e-10  3.3877564667939050e-17  1.4309541206279794e-15   1.0989421128054337e-16  -8.1656421510572169e-30  8.1656421510572169e-30  1.0000000000006479e+00  6.4897187777394168e-13  1.0000000000006479e+00  6.4791409362342839e-13  1.0000261267509620e+00  1.2964418821875199e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5754218300024862e-16  9.9999999999999978e-01  2.3410815273804120e-16  1.0000261267522583e+00  1.4547863518723872e-16  2.2753572786752370e-10  1.9450476045909858e-26  1.3210599093642766e-15  1.6840526646565149e-26  -1.2013443838533803e-39   1.2013443843747381e-39    9.9999999999999956e-01    6.0163139285031126e-16    9.9999999999999956e-01    4.5615275766307256e-16    1.0000261267522585e+00    7.6565969737792585e-17    1.7683078278162090e-25  1.5400046845377694e-30  1.0249334201382951e-53   7.6919177342481226e-16  7.6919177342481226e-16  7.6919177342481226e-16
3.1440354715915004e-05  3.2949863495729294e-10  5.6370051915826428e-27  2.3021231027919845e-15  5.0013377181527021e-32  1.0933130871585862e-48  1.8562157620281606e-54   9.9999999999999900e-01  4.6523435439451767e-17  1.0000000000000002e+00  2.0998287745032236e-16  1.0000314403547188e+00  7.6560594497772848e-17  3.2949857657153337e-10  5.8385759570992908e-17  2.3520280373540351e-15   4.9904934562050587e-17  -6.2712339852881825e-30  6.2712339852881825e-30  1.0000000000009281e+00  9.2919217274423288e-13  1.0000000000009281e+00  9.2813438685915607e-13  1.0000314403528618e+00  1.8568824703935389e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5754573790196742e-16  1.0000000000000000e+00  1.2061727474708958e-17  1.0000314403547190e+00  2.9860519942280414e-16  3.2949863495729294e-10  5.6370051915826428e-27  2.3021231027919841e-15  4.4444382979203295e-31  4.4841550858394146e-44    4.4840457543450773e-44    9.9999999999989242e-01    1.0653488692857557e-13    1.0000000000001068e+00    1.0679139324146535e-13    1.0000314403547188e+00    7.6560594497772848e-17    2.5607187975354758e-25  2.6836635777471383e-30  2.5864654905056952e-53   7.6919313585179634e-16  7.6919313585179634e-16  7.6919313585179634e-16
3.7834626171319328e-05  4.7715297925921529e-10  4.6854828323679377e-26  4.0117565774236451e-15  5.1737177216779292e-31  2.2927262996392668e-48  1.3659959850005072e-54   9.9999999999999900e-01  4.6524958867463604e-17  1.0000000000000002e+00  2.0998543934731364e-16  1.0000378346261742e+00  7.6556509172769719e-17  4.7715290977616099e-10  6.9483054351854897e-17  4.0461461341894592e-15   3.4389556765814609e-17  -7.4820978078860800e-30  7.4820978078860800e-30  1.0000000000009177e+00  9.1875607783618459e-13  1.0000000000009177e+00  9.1769829298957670e-13  1.0000378346243377e+00  1.8364543708257611e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  4.6524958867463604e-17  1.0000000000000002e+00  2.0998543934731364e-16  1.0000378346261742e+00  7.6556509172769719e-17  4.7715297925921529e-10  4.6854828323679377e-26  4.0117565774589467e-15  3.5302042880412445e-26  -7.6478161820008384e-39   7.6478161842935655e-39    9.9999999999999956e-01    6.0163647118004184e-16    9.9999999999999956e-01    4.5614837542778026e-16    1.0000378346261742e+00    7.6556509172769719e-17    3.7082235665941943e-25  4.6766417472210623e-30  6.5270326120641374e-53   7.6919477537743514e-16  7.6919477537743514e-16  7.6919477537743514e-16
4.5529350748669567e-05  6.9097392663021919e-10  2.9941356456776158e-26  6.9910209479940825e-15  3.2726648490749035e-31  5.8249258610959536e-48  1.4967698668234100e-53   9.9999999999999900e-01  1.5529406763713963e-16  1.0000000000000002e+00  2.1224489878718577e-16  1.0000455293507515e+00  1.8757254588825286e-16  6.9097387071318883e-10  5.5917030383010320e-17  7.0396363635491404e-15   4.8615415555058268e-17  -1.8417188731835822e-29  1.8417188731835822e-29  1.0000000000006135e+00  6.1466373819766128e-13  1.0000000000006135e+00  6.1349944370172367e-13  1.0000455293495232e+00  1.2281631818993850e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6750537287891661e-17  9.9999999999999989e-01  1.2082200860036119e-16  1.0000455293507513e+00  3.4472059036778452e-17  6.9097392663021929e-10  7.3456220112352307e-26  6.9910209479940864e-15  4.2715710110125491e-30  -1.2555634240350361e-42   1.2555692489758649e-42    9.9999999999999956e-01    7.1040557994971795e-16    9.9999999999999956e-01    4.5388891598790813e-16    1.0000455293507515e+00    1.8757254588825286e-16    5.3699461389678967e-25  8.1496720427939249e-30  1.7983544942182065e-52   7.6919674836247193e-16  7.6919674836247193e-16  7.6919674836247193e-16
5.4789011795939334e-05  1.0006119379764748e-09  1.0560317625223120e-25  1.2182786505818204e-14  1.6037308097732895e-31  1.2215198691130781e-47  2.0281035370568346e-53   9.9999999999999900e-01  1.5529766490023597e-16  1.0000000000000002e+00  2.1224815254531659e-16  1.0000547890117988e+00  1.8756569486702571e-16  1.0006119636566759e-09  2.5680201277827623e-17  1.2187781648107273e-14   4.9951422890690530e-18  -3.2865217613551828e-30  3.2865217613551828e-30  9.9999999999976508e-01  2.3376869362362027e-13  9.9999999999976508e-01  2.3493298846306285e-13  1.0000547890122673e+00  4.6870168208668307e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7776924248731099e-16  1.0000000000000000e+00  9.7964523797147183e-18  1.0000547890117981e+00  4.7856811990806827e-16  1.0006119379764746e-09  1.0119197688602573e-25  1.2182786505818146e-14  5.8536080067332203e-29  3.7308170314183930e-41    3.7308158099005519e-41    9.9999999999898215e-01    1.0166979705892807e-12    1.0000000000010167e+00    1.0167324494993387e-12    1.0000547890117988e+00    1.8756569486702571e-16    7.7763168853658492e-25  1.4201890586399619e-29  4.5382220453929789e-52   7.6919912263242462e-16  7.6919912263242462e-16  7.6919912263242462e-16
6.5931882713335412e-05  1.4490043861892453e-09  1.6422866320819724e-25  2.1230130499156181e-14  5.7164288493420941e-30  2.5615887393364090e-47  2.5989641170074470e-53   9.9999999999999900e-01  1.5530447131292109e-16  1.0000000000000002e+00  2.1225228961082645e-16  1.0000659318827163e+00  1.8755475138883074e-16  1.4490043979501857e-09  1.1760940225424295e-17  2.1234043330238177e-14   3.9128310820017937e-18  -4.4858924380639740e-30  4.4858924380639740e-30  9.9999999999991029e-01  8.8551515196237087e-14  9.9999999999991029e-01  8.9715812705026857e-14  1.0000659318828946e+00  1.7848937250618896e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6740133612110221e-17  9.9999999999999989e-01  1.2081461777672052e-16  1.0000659318827168e+00  6.3164396123889335e-16  1.4490043861892453e-09  1.6422866320819724e-25  2.1230130499370729e-14  2.1455379454361836e-25  -2.4597420181104212e-37   2.4597420183665802e-37    9.9999999999999956e-01    7.1041598362549936e-16    9.9999999999999956e-01    4.5388152516426748e-16    1.0000659318827163e+00    1.8755475138883074e-16    1.1261026225795806e-24  2.4748688679896298e-29  1.1452404239629404e-51   7.6920197981027411e-16  7.6920197981027411e-16  7.6920197981027411e-16
7.9340966657974921e-05  2.0983296635795015e-09  2.6180939201941876e-25  3.6996334196073887e-14  4.7033269829485679e-30  5.3717943988660747e-47  4.1595200881767664e-53   9.9999999999999900e-01  1.5531159475009864e-16  1.0000000000000002e+00  2.1225695724327390e-16  1.0000793409666608e+00  1.8754296031920573e-16  2.0983297321919281e-09  6.8612426285951191e-17  3.7040329651197814e-14   4.3995455123931551e-17  -8.7942846293216299e-29  8.7942846293216299e-29  9.9999999999956712e-01  4.3172144498443578e-13  9.9999999999956712e-01  4.3288574494903031e-13  1.0000793409675255e+00  8.6482923453839112e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5531159475009864e-16  1.0000000000000004e+00  4.3430156216830518e-16  1.0000793409666606e+00  3.4501644605825563e-17  2.0983296635795020e-09  1.5178091425709510e-25  3.6996334196384427e-14  3.1054453183266556e-25  -6.2040043401381950e-37   6.2040043406753748e-37    9.9999999999999956e-01    7.1042310706267686e-16    9.9999999999999956e-01    4.5387685753182005e-16    1.0000793409666608e+00    1.8754296031920573e-16    1.6307297339699477e-24  4.3127891152520881e-29  2.8900683885763463e-51   7.6920541812402129e-16  7.6920541812402129e-16  7.6920541812402129e-16
9.5477161142080657e-05  3.0386294334603856e-09  2.3997276721532514e-26  6.4471047128799273e-14  8.8575704744760677e-30  1.1264902891306177e-46  2.6147085665405260e-52   9.9999999999999878e-01  6.6726134284218634e-17  1.0000000000000000e+00  9.7817124980084546e-18  1.0000954771611448e+00  3.4514455680288566e-17  3.0386294221547887e-09  1.1305596877189636e-17  6.4458726422310942e-14   1.2320706488321643e-17  4.2888406581922259e-29   4.2888406581922259e-29  9.9999964145166309e-01  3.5854833575499518e-07  1.0000003599000169e+00  3.5990001688989074e-07  1.0000954758094636e+00  1.3516812459178438e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4296168178297020e-17  1.0000000000000000e+00  9.7817124980084546e-18  1.0000954771611450e+00  1.8753014924474275e-16  3.0386294334603856e-09  2.3997276721532514e-26  6.4471047128349673e-14  4.4959137130756812e-25  1.5652212376427627e-36    1.5652212375301134e-36    9.9999999993137811e-01    6.8620731432165959e-11    1.0000000000686207e+00    6.8620654924319179e-11    1.0000954771611446e+00    2.5655906060531989e-16    2.3614894521573839e-24  7.5156102989483907e-29  7.2932052201062302e-51   7.6920955578589293e-16  7.6920955578589293e-16  7.6920955578589293e-16
1.1489510001873109e-04  4.4002946696920024e-09  2.4527594751549684e-25  1.1234939915571989e-13  6.4319807306951495e-30  1.9498841958152765e-46  3.5417024236819214e-52   9.9999999999999900e-01  4.6563419990398866e-17  1.0000000000000002e+00  2.1001306731783417e-16  1.0001148951000216e+00  7.6490420079313934e-17  4.4002946471740261e-09  2.2517976582879335e-17  1.1238746558909176e-13   3.8066433371864427e-17  -2.3098836605328655e-28  2.3098836605328655e-28  1.0000000000000975e+00  9.8523345704241781e-14  1.0000000000000975e+00  9.7465550024481553e-14  1.0001148950998255e+00  1.9598889572872333e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5758572245291451e-16  9.9999999999999978e-01  2.3407614253222847e-16  1.0001148951000216e+00  7.6490420079313934e-17  4.4002946696920024e-09  2.4527594751549684e-25  1.1234939915604546e-13  3.2555961904760176e-25  -1.9751519336179960e-36   1.9751519338129849e-36    9.9999999999999956e-01    6.0167493230297713e-16    9.9999999999999956e-01    4.5612074745725978e-16    1.0001148951000216e+00    7.6490420079313934e-17    3.4197159201079893e-24  1.3096953423000417e-28  1.6857050389257815e-50   7.6921453505974892e-16  7.6921453505974892e-16  7.6921453505974892e-16
1.3826221737646592e-04  6.3721469182524777e-09  1.7096764289780585e-25  1.9578381386376625e-13  9.5224077727411971e-30  4.9539519649528930e-46  1.1930513193964229e-51   9.9999999999999900e-01  1.5534248853146985e-16  1.0000000000000002e+00  2.1227859328715199e-16  1.0001382622173793e+00  1.8749043049395644e-16  6.3721469582371047e-09  3.9984626855535033e-17  1.9577755054982575e-13   6.2633139405121560e-18  6.6236219864646226e-29   6.6236219864646226e-29  9.9999978729353101e-01  2.1270646783930750e-07  1.0000002130339170e+00  2.1303391694172232e-07  1.0001382618899302e+00  3.2744899139251316e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7772441885607712e-16  9.9999999999999978e-01  2.3181061656291065e-16  1.0001382622173791e+00  3.4554174431074873e-17  6.3721469182524777e-09  1.7096764289780585e-25  1.9578381386471006e-13  9.4379628637312934e-25  -9.9781103285580611e-36   9.9781103290534554e-36    9.9999999999999956e-01    7.1045400084404814e-16    9.9999999999999956e-01    4.5385522148794196e-16    1.0001382622173793e+00    1.8749043049395644e-16    4.9521529573486541e-24  2.2823188289671386e-28  4.6445275326612270e-50   7.6922052715708128e-16  7.6922052715708128e-16  7.6922052715708128e-16
1.6638168860761272e-04  9.2276221016877631e-09  7.1474507404455399e-25  3.4117941047631670e-13  2.5310717612174154e-29  8.5748463178735444e-46  6.3476922037758794e-52   9.9999999999999900e-01  4.6583808409509091e-17  1.0000000000000002e+00  2.1003226446970844e-16  1.0001663816886106e+00  7.6450834508329424e-17  9.2276221478707985e-09  4.6183036178242409e-17  3.4114275190741288e-13   3.6658568903792063e-17  6.7539694739464099e-28   6.7539694739464099e-28  9.9999953125205165e-01  4.6874794729983132e-07  1.0000004700720166e+00  4.7007201663304991e-07  1.0001663803645415e+00  1.3240690001517064e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5760611087202474e-16  1.0000000000000002e+00  2.1003226446970844e-16  1.0001663816886097e+00  8.1172758519179577e-16  9.2276221016877631e-09  7.1474507404455399e-25  3.4117941047768207e-13  1.3653983872486230e-24  -2.5154844423627689e-35   2.5154844424485176e-35    9.9999999999999956e-01    6.0169532072208733e-16    9.9999999999999956e-01    4.5610155030538548e-16    1.0001663816886106e+00    7.6450834508329424e-17    7.1713029637515459e-24  3.9772449888501449e-28  1.0734978576057487e-49   7.6922773813073540e-16  7.6922773813073540e-16  7.6922773813073540e-16
2.0022003718155845e-04  1.3362687763439763e-08  3.4816261436263549e-25  5.9455063130800068e-13  8.0997079173058956e-29  1.7982122166292383e-45  1.6863140451100864e-50   9.9999999999999900e-01  4.6598230877703338e-17  1.0000000000000002e+00  2.1004405122423116e-16  1.0002002200371845e+00  7.6424625285612450e-17  1.3362687771116081e-08  7.6763168000295128e-18  5.9460255649220789e-13   5.1925184207291683e-17  -1.6671525065058914e-27  1.6671525065058914e-27  9.9999999999998046e-01  1.8494126280362410e-14  9.9999999999998046e-01  1.9551925787103557e-14  1.0002002200372229e+00  3.8490141277316032e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5762053334021899e-16  1.0000000000000002e+00  2.1004405122423116e-16  1.0002002200371840e+00  3.6766458456445018e-16  1.3362687763439763e-08  3.4816261436263549e-25  5.9455063130997967e-13  1.9790742619017794e-24  -6.3541347133698751e-35   6.3541347135496945e-35    9.9999999999999956e-01    6.0170974319028161e-16    9.9999999999999956e-01    4.5608976355086274e-16    1.0002002200371845e+00    7.6424625285612450e-17    1.0384894537934436e-23  6.9308799018438449e-28  2.7090280838762747e-49   7.6923641597015643e-16  7.6923641597015643e-16  7.6923641597015643e-16
2.4094035602395270e-04  1.9350751720842292e-08  1.5536556111599438e-24  1.0360837797809373e-12  1.5502836072272843e-28  4.5685330168055660e-45  2.6254981178639022e-50   9.9999999999999900e-01  1.5538496760861766e-16  1.0000000000000002e+00  2.1231517719632974e-16  1.0002409403560268e+00  1.8741136750763090e-16  1.9350751741716483e-08  2.0874189062973210e-17  1.0360601265801961e-12   2.3653200741015798e-17  1.3234403625758053e-27   1.3234403625758053e-27  9.9999968687076868e-01  3.1312923016728796e-07  1.0000003135366204e+00  3.1353662043458074e-07  1.0002409399486363e+00  4.0739037831510564e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4362665146101997e-17  9.9999999999999989e-01  1.2075173019121722e-16  1.0002409403560266e+00  3.4633237417400425e-17  1.9350751720842292e-08  1.5536556111599438e-24  1.0360837797838027e-12  2.8656007587110425e-24  -1.6033155198040590e-34   1.6033155198497447e-34    9.9999999999999956e-01    7.1049647992119590e-16    9.9999999999999956e-01    4.5381863757876421e-16    1.0002409403560268e+00    1.8741136750763090e-16    1.5038555072810506e-23  1.2077982711296216e-27  7.4640709806623451e-49   7.6924685914381287e-16  7.6924685914381287e-16  7.6924685914381287e-16
2.8994228538828810e-04  2.8022176286042164e-08  2.9721394978102049e-25  1.8055141853383220e-12  1.2342009119141708e-28  9.5805442705338665e-45  8.6920937957435132e-50   9.9999999999999900e-01  1.5541225506360951e-16  1.0000000000000002e+00  2.1233332494300074e-16  1.0002899422853913e+00  1.8736593230596804e-16  2.8022176283097146e-08  2.9450180495313947e-18  1.8055515930107637e-12   3.7407672441780821e-17  -3.6472300272918802e-27  3.6472300272918802e-27  1.0000000000000047e+00  5.8175496806519076e-15  1.0000000000000047e+00  4.6532254234436272e-15  1.0002899422853810e+00  1.0026685894245472e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.7765465232393745e-16  1.0000000000000004e+00  4.3437792986803205e-16  1.0002899422853910e+00  3.4678672619063278e-17  2.8022176286042160e-08  3.6059363999931309e-24  1.8055141853403985e-12  2.0765567839266970e-24  -2.0249065687264725e-34   2.0249065688222789e-34    9.9999999999999956e-01    7.1052376737618776e-16    9.9999999999999956e-01    4.5380048983209323e-16    1.0002899422853913e+00    1.8736593230596804e-16    2.1777605718781767e-23  2.1047495908257687e-27  1.8836004081166973e-48   7.6925942688498491e-16  7.6925942688498491e-16  7.6925942688498491e-16
3.4891012134067808e-04  4.0579424258766850e-08  2.0560425093034434e-24  3.1463492982659813e-12  2.5034434840679921e-29  2.0091350388238129e-44  1.2593132042783056e-49   9.9999999999999900e-01  1.5543968126272095e-16  1.0000000000000002e+00  2.1235506327989044e-16  1.0003489101213436e+00  1.8731676776996688e-16  4.0579424265274611e-08  6.5077586951571803e-18  3.1463720517876936e-12   2.2753521712401439e-17  -3.8657738453595335e-27  3.8657738453595335e-27  9.9999999999999023e-01  8.6153222132760164e-15  9.9999999999999023e-01  9.7796521583465190e-15  1.0003489101213623e+00  1.8839063581472598e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  2.6646198372523660e-16  1.0000000000000004e+00  4.3439966820492175e-16  1.0003489101213447e+00  1.2975397923951235e-15  4.0579424258766850e-08  2.0560425093034434e-24  3.1463492982659821e-12  8.3282800178699599e-28  -1.8807909613156600e-37   1.8807911622279045e-37    9.9999999999999956e-01    7.1055119357529922e-16    9.9999999999999956e-01    4.5377875149520349e-16    1.0003489101213436e+00    1.8731676776996688e-16    3.1536547796408240e-23  3.6678069061463671e-27  4.7533584540425047e-48   7.6927455157817476e-16  7.6927455157817476e-16  7.6927455157817476e-16
4.1987070844439058e-04  5.8763803937450812e-08  1.4222683513484052e-24  5.4829333311772768e-12  7.4601565987547251e-28  4.2132010813314221e-44  4.9541508938508795e-49   9.9999999999999878e-01  6.6576188406629455e-17  1.0000000000000000e+00  9.6646239444741678e-18  1.0004198707084471e+00  3.4781490111412032e-17  5.8763803896984726e-08  4.0466087269946291e-17  5.4829392055395409e-12   5.8743622648488356e-18  -1.7409495538675448e-27  1.7409495538675448e-27  1.0000000000000475e+00  4.8672214592637745e-14  1.0000000000000475e+00  4.7507880830012226e-14  1.0004198707083507e+00  9.6402140027574997e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6576188406629455e-17  9.9999999999999944e-01  5.6477613625705240e-16  1.0004198707084471e+00  3.4781490111412032e-17  5.8763803937450812e-08  1.4222683513484052e-24  5.4829333311772712e-12  4.9085393087487404e-27  1.4105932209867450e-36    1.4105931788542388e-36    9.9999999999663081e-01    3.3680391436912815e-12    1.0000000000033678e+00    3.3677408582740054e-12    1.0004198707084471e+00    3.4781490111412032e-17    4.5668649701813293e-23  6.3916427680606564e-27  1.1995382100634048e-47   7.6929275367726892e-16  7.6929275367726892e-16  7.6929275367726892e-16
5.0526310653356793e-04  8.5096935609094550e-08  3.3291491129407982e-24  9.5547426761374901e-12  1.2940759276076570e-27  1.0538889475878507e-43  5.9779726116154680e-50   9.9999999999999878e-01  4.2628514481455545e-17  1.0000000000000002e+00  2.1428374073219443e-16  1.0005052631065363e+00  7.6154652173896972e-17  8.5096935646215372e-08  3.7120825195874803e-17  9.5547767229062515e-12   3.4046768762671641e-17  -1.7563443759483996e-26  1.7563443759483996e-26  9.9999999999996270e-01  3.6039619785836131e-14  9.9999999999996270e-01  3.7311254491598094e-14  1.0005052631066098e+00  7.3572918882359263e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8393787981060109e-17  1.0000000000000009e+00  8.8041755550728841e-16  1.0005052631065363e+00  7.6154652173896972e-17  8.5096935609094550e-08  3.3291491129407982e-24  9.5547426761437602e-12  6.2713877425649132e-24  -3.2353366116551984e-33   3.2353366117605872e-33    9.9999999999999944e-01    7.0876232925654946e-16    9.9999999999999944e-01    5.6287237650541510e-16    1.0005052631065363e+00    7.6154652173896972e-17    6.6133604066394144e-23  1.1138290079039255e-26  3.2853384164885668e-47   7.6931465967600548e-16  7.6931465967600548e-16  7.6931465967600548e-16
6.0802242616494269e-04  1.2323042357444088e-07  1.1569301828853569e-23  1.6650413582100472e-11  2.4537795926282484e-27  2.2100771186911770e-43  4.8201724932241142e-48   9.9999999999999878e-01  4.2657501088954736e-17  1.0000000000000002e+00  2.1432031139871479e-16  1.0006080224261675e+00  7.6089094899877426e-17  1.2323042356913541e-07  5.3054587051642867e-18  1.6650401222393525e-11   1.2359706949837508e-17  1.1111917621986347e-26   1.1111917621986347e-26  9.9999985744761777e-01  1.4255238096791693e-07  1.0000001425858194e+00  1.4258581936603961e-07  1.0006080223927292e+00  3.3438287100380341e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.8364801373560912e-17  1.0000000000000000e+00  7.7242935263165160e-18  1.0006080224261669e+00  5.9004471987521646e-16  1.2323042357444088e-07  1.1569301828853569e-23  1.6650413582118728e-11  1.8253680833394115e-23  -1.6409524979286870e-32   1.6409524979507873e-32    9.9999999999999944e-01    7.0879131586404870e-16    9.9999999999999944e-01    5.6283580583889476e-16    1.0006080224261675e+00    7.6089094899877426e-17    9.5769277510190748e-23  1.9409956154728845e-26  8.2906670153179306e-47   7.6934102375970457e-16  7.6934102375970457e-16  7.6934102375970457e-16
7.3168071434272068e-04  1.7845222258194816e-07  2.4164216934623067e-24  2.9015566598975059e-11  9.1855611452062871e-28  3.8856240645228731e-43  7.6050197795110127e-49   9.9999999999999900e-01  1.5560806938150192e-16  1.0000000000000002e+00  2.1249253433014800e-16  1.0007316807143456e+00  1.8701090860092835e-16  1.7845222255452597e-07  2.7422191157967235e-17  2.9015654076955694e-11   8.7477980634164135e-17  -1.3707473713898710e-25  1.3707473713898710e-25  1.0000000000000182e+00  1.9362466395396709e-14  1.0000000000000182e+00  1.8198105533257683e-14  1.0007316807143081e+00  3.7338527323729364e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.4585766918986260e-17  9.9999999999999989e-01  1.2057437305739897e-16  1.0007316807143447e+00  7.0116751109919688e-16  1.7845222258194819e-07  2.4053357908234579e-23  2.9015566598988216e-11  1.3156423062307075e-23  -2.0604441139405319e-32   2.0604441139793881e-32    9.9999999999999956e-01    7.1071958169408019e-16    9.9999999999999956e-01    4.5364128044494593e-16    1.0007316807143456e+00    1.8701090860092835e-16    1.3868523641363662e-22  3.3824437616156942e-26  1.9277790192357617e-46   7.6937275389879358e-16  7.6937275389879358e-16  7.6937275389879358e-16
8.8048835816434824e-04  2.5841991628953573e-07  2.2743087858737210e-23  5.0563495069238183e-11  4.4079939110039675e-27  9.7189613091102409e-43  8.2809729130056681e-48   9.9999999999999878e-01  4.2769666818411169e-17  1.0000000000000002e+00  2.1441854408305114e-16  1.0008804883581670e+00  7.5878696486084647e-17  2.5841991628065364e-07  8.8820706209391418e-18  5.0563520448821248e-11   2.5379583060161717e-17  -6.9304278059236912e-26  6.9304278059236912e-26  1.0000000000000044e+00  5.7049070924067093e-15  1.0000000000000044e+00  4.4332660376586461e-15  1.0008804883581568e+00  1.0138173130065356e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2769666818411169e-17  1.0000000000000000e+00  7.6260608419801678e-18  1.0008804883581675e+00  5.1996790633614729e-16  2.5841991628953568e-07  3.0196471344656561e-23  5.0563495069238183e-11  4.4079939110039675e-27  -1.2037062152420224e-35   1.2037063124324637e-35    9.9999999999999944e-01    7.0890348159350505e-16    9.9999999999999944e-01    5.6273757315455841e-16    1.0008804883581670e+00    7.5878696486084647e-17    2.0083261875976630e-22  5.8943594252812483e-26  5.2797975603543983e-46   7.6941094330463530e-16  7.6941094330463530e-16  7.6941094330463530e-16
1.0595601792776149e-03  3.7422259117257703e-07  2.6342211557487763e-23  8.8113634620838067e-11  4.3073015865359366e-27  1.4104700442922871e-42  3.3436199366332015e-47   9.9999999999999900e-01  4.6984911133330983e-17  1.0000000000000002e+00  2.1035165532376575e-16  1.0010595601792804e+00  7.5730340930450209e-17  3.7422259121141127e-07  3.8834210827911573e-17  8.8113664512926932e-11   2.9892088860805643e-17  -1.4216539502872276e-25  1.4216539502872276e-25  9.9999999999998124e-01  1.7716583482869174e-14  9.9999999999998124e-01  1.8774462065766412e-14  1.0010595601793171e+00  3.6713090153560618e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.4037391329184665e-17  9.9999999999999978e-01  2.3373755452629684e-16  1.0010595601792802e+00  1.4631426399458110e-16  3.7422259117257709e-07  2.6597347645906011e-23  8.8113634620893281e-11  5.5209998586328064e-23  -2.6264869616580929e-31   2.6264869616721978e-31    9.9999999999999956e-01    6.0209642344590922e-16    9.9999999999999956e-01    4.5578215945132820e-16    1.0010595601792804e+00    7.5730340930450209e-17    2.9082937593743603e-22  1.0271707523620172e-25  1.1244732034154469e-45   7.6945690836304060e-16  7.6945690836304060e-16  7.6945690836304060e-16
1.2750512407130128e-03  5.4191855548392138e-07  4.1588501010026126e-23  1.5354976145263808e-10  1.4286383068175042e-26  4.2744986436643461e-42  9.8317870669525407e-47   9.9999999999999878e-01  4.2964432652380554e-17  1.0000000000000002e+00  2.1456124747295437e-16  1.0012750512407156e+00  7.5541227262212034e-17  5.4191855543746681e-07  4.6454527491595433e-17  1.5354981483836935e-10   5.3385731260832966e-17  -4.4282156791952183e-25  4.4282156791952183e-25  1.0000000000000175e+00  1.8805733548817526e-14  1.0000000000000175e+00  1.7534040431625396e-14  1.0012750512406792e+00  3.6339773980442923e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2964432652380554e-17  9.9999999999999956e-01  4.5157256730213957e-16  1.0012750512407147e+00  8.1263719243791323e-16  5.4191855548392138e-07  4.1588501010026126e-23  1.5354976145271834e-10  8.0248082428717797e-23  -6.6521620279135126e-31   6.6521620279562566e-31    9.9999999999999944e-01    7.0909824742747444e-16    9.9999999999999944e-01    5.6259486976465523e-16    1.0012750512407156e+00    7.5541227262212034e-17    4.2115532043791733e-22  1.7899820461963436e-25  3.3624737866588103e-45   7.6951223439877345e-16  7.6951223439877345e-16  7.6951223439877345e-16
1.5343684089300133e-03  7.8476213811076064e-07  2.0065279974286127e-25  2.6758094072089888e-10  4.0188055839314566e-27  7.5152333962308552e-42  1.5373794205256222e-46   9.9999999999999900e-01  1.5597312016273567e-16  1.0000000000000002e+00  2.1278041417689265e-16  1.0015343684089328e+00  1.8635797797294992e-16  7.8476213816180973e-07  5.1049087744893378e-17  2.6758092038411024e-10   2.0336788644067212e-17  2.9423105296623953e-25   2.9423105296623953e-25  9.9999988480364665e-01  1.1519635219005220e-07  1.0000001152049685e+00  1.1520496844458835e-07  1.0015343684003166e+00  8.6160324915329427e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.6071484762295623e-17  1.0000000000000000e+00  9.2641907481386487e-18  1.0015343684089328e+00  1.8635797797294992e-16  7.8476213811076054e-07  1.0567846560704469e-22  2.6758094072101464e-10  1.1574956816355538e-22  -1.6732479356836305e-30   1.6732479356911460e-30    9.9999999999999956e-01    7.1108463247531394e-16    9.9999999999999956e-01    4.5335340059820125e-16    1.0015343684089328e+00    1.8635797797294992e-16    6.0988269620804388e-22  3.1192824740569415e-25  7.8187616362901486e-45   7.6957883091562295e-16  7.6957883091562295e-16  7.6957883091562295e-16
1.8464249428955463e-03  1.1364283565863113e-06  1.3971697358951134e-22  4.6629548075966361e-10  6.0601102815073161e-26  1.5760562260082014e-41  7.4005978727900007e-46   9.9999999999999900e-01  1.5613481856320193e-16  1.0000000000000002e+00  2.1289827087291888e-16  1.0018464249428984e+00  1.8607842287645746e-16  1.1364283565296063e-06  5.6704904453439170e-17  4.6629552893814770e-10   4.8178484036600645e-17  -1.2140109604169927e-24  1.2140109604169927e-24  1.0000000000000149e+00  1.6032324070702940e-14  1.0000000000000149e+00  1.4867842195924985e-14  1.0018464249428676e+00  3.0678121661702894e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5613481856320193e-16  1.0000000000000002e+00  2.1289827087291888e-16  1.0018464249428976e+00  7.0209999682366775e-16  1.1364283565863111e-06  7.2041263224063740e-23  4.6629548075966464e-10  9.7337466287621141e-25  -2.6192647243666408e-32   2.6192647259427709e-32    9.9999999999999956e-01    7.1124633087578020e-16    9.9999999999999956e-01    4.5323554390217507e-16    1.0018464249428984e+00    1.8607842287645746e-16    8.8318224912189141e-22  5.4357657796826073e-25  1.9731364441023256e-44   7.6965899831424502e-16  7.6965899831424502e-16  7.6965899831424502e-16
2.2219468609395283e-03  1.6456826176177582e-06  3.4966876696851503e-23  8.1258207251640028e-10  6.8520763123636831e-27  3.3056892432915502e-41  2.6855148807297753e-46   9.9999999999999900e-01  1.5635746926673826e-16  1.0000000000000002e+00  2.1303322150062086e-16  1.0022219468609423e+00  1.8572082154521915e-16  1.6456826176606634e-06  4.2905218360622400e-17  8.1258210037225976e-10   2.7855859470725163e-17  -1.2209049237197960e-24  1.2209049237197960e-24  9.9999999999998979e-01  9.0584936351220608e-15  9.9999999999998979e-01  1.0223063209975850e-14  1.0022219468609614e+00  1.9281556845097911e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.5335166804222613e-17  9.9999999999999978e-01  2.3105598834944176e-16  1.0022219468609423e+00  1.8572082154521915e-16  1.6456826176177582e-06  3.4966876696851503e-23  8.1258207251640070e-10  4.0673822996415014e-25  -1.8488927466117464e-32   1.8488927499174626e-32    9.9999999999999956e-01    7.1146898157931658e-16    9.9999999999999956e-01    4.5310059327447307e-16    1.0022219468609423e+00    1.8572082154521915e-16    1.2789523133115049e-21  9.4725469261962349e-25  4.9797281337769627e-44   7.6975550853067017e-16  7.6975550853067017e-16  7.6975550853067017e-16
2.6738416158399439e-03  2.3831429955381619e-06  1.9557076237699321e-22  1.4160326484388764e-09  1.9727696496841937e-26  6.9335190473106895e-41  4.4238349040514923e-45   9.9999999999999900e-01  1.5658575983900722e-16  1.0000000000000002e+00  2.1319124128723598e-16  1.0026738416158427e+00  1.8533451118633510e-16  2.3831429955360286e-06  2.1330569068975783e-18  1.4160325915950293e-09   5.6843847125422995e-17  4.3464626847950132e-24   4.3464626847950132e-24  9.9999985420091797e-01  1.4579908087393187e-07  1.0000001458070324e+00  1.4580703243896663e-07  1.0026738416078913e+00  7.9512319678541856e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5658575983900722e-16  9.9999999999999978e-01  2.3089796856282666e-16  1.0026738416158418e+00  7.0284390851379018e-16  2.3831429955381619e-06  1.9557076237699321e-22  1.4160326484390483e-09  1.7186649995438833e-22  -1.3133301476765439e-29   1.3133301476834769e-29    9.9999999999999956e-01    7.1169727215158549e-16    9.9999999999999956e-01    4.5294257348785792e-16    1.0026738416158427e+00    1.8533451118633510e-16    1.8520741572323521e-21  1.6507176524122504e-24  1.2567750287081287e-43   7.6987170258354561e-16  7.6987170258354561e-16  7.6987170258354561e-16
3.2176417502507355e-03  3.4510728109924636e-06  2.2293995085157754e-22  2.4676257688479236e-09  1.0264955611613986e-25  1.7339415030868069e-40  1.8353619825312343e-44   9.9999999999999878e-01  4.3910198312862235e-17  1.0000000000000002e+00  2.1526539493155615e-16  1.0032176417502534e+00  7.3891314143128587e-17  3.4510728110041336e-06  1.1670219370746974e-17  2.4676257580501391e-09   1.0797784416636459e-17  1.4404920111040356e-24   1.4404920111040354e-24  9.9999994203762643e-01  5.7962372302321715e-08  1.0000000579634130e+00  5.7963412951493689e-08  1.0032176417492129e+00  1.0404271273645535e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.7813440661216907e-16  1.0000000000000000e+00  6.7792099934751664e-18  1.0032176417502534e+00  7.3891314143128587e-17  3.4510728109924636e-06  2.2293995085157754e-22  2.4676257688481833e-09  2.5983736189776681e-22  -3.4586620313283736e-29   3.4586620313457150e-29    9.9999999999999944e-01    7.1004401308795614e-16    9.9999999999999944e-01    5.6189072230605343e-16    1.0032176417502534e+00    7.3891314143128587e-17    2.6820223460927082e-21  2.8765956919680361e-24  3.4419843952435978e-43   7.7001160869568946e-16  7.7001160869568946e-16  7.7001160869568946e-16
3.8720387818125569e-03  4.9975614426286762e-06  3.1236329815514157e-22  4.3001670489701857e-09  1.6285042110387599e-25  2.5170986141132529e-40  3.1564355779808175e-44   9.9999999999999900e-01  4.8266847383007072e-17  1.0000000000000002e+00  2.1137131101991941e-16  1.0038720387818154e+00  7.3428748984620479e-17  4.9975614426026969e-06  2.5979035161938491e-17  4.3001671195057683e-09   7.0535582431607155e-17  -1.6386784730950353e-23  1.6386784730950353e-23  1.0000000000000029e+00  3.9340474335710548e-15  1.0000000000000029e+00  2.8759065701202950e-15  1.0038720387818088e+00  6.5879093987663189e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.2755455079508576e-17  1.0000000000000007e+00  6.5546052086998205e-16  1.0038720387818156e+00  2.9547335390965177e-16  4.9975614426286754e-06  5.3466964909915882e-22  4.3001670489709244e-09  7.3850943658874984e-22  -1.7167585449872269e-28   1.7167585449897437e-28    9.9999999999999956e-01    6.0337835969558534e-16    9.9999999999999956e-01    4.5476250375517449e-16    1.0038720387818154e+00    7.3428748984620479e-17    3.8838854464066111e-21  5.0128516908730383e-24  7.3306950685487084e-43   7.7018008550172491e-16  7.7018008550172491e-16  7.7018008550172491e-16
4.6595256686646873e-03  7.2370598189921926e-06  2.0690480674539698e-22  7.4936146649511965e-09  2.4106642244566142e-25  6.3957280548919185e-40  2.6459312357481441e-44   9.9999999999999900e-01  1.5747403265991674e-16  1.0000000000000002e+00  2.1391605548288375e-16  1.0046595256686677e+00  1.8372142416977778e-16  7.2370598189763768e-06  1.5816006095939041e-17  7.4936146835061315e-09   1.8554935238774166e-17  -7.5182911192438239e-24  7.5182911192438239e-24  1.0000000000000011e+00  2.2668977794477144e-15  1.0000000000000011e+00  1.1020944751830089e-15  1.0046595256686641e+00  3.3689922546307231e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  4.6451730197401082e-17  9.9999999999999989e-01  1.1915085190466321e-16  1.0046595256686681e+00  6.2781063401984035e-16  7.2370598189921926e-06  2.0690480674539698e-22  7.4936146649511998e-09  3.5497888726577721e-24  -1.5777218104420236e-30   1.5777218110815699e-30    9.9999999999999956e-01    7.1258554497249501e-16    9.9999999999999956e-01    4.5221775929221012e-16    1.0046595256686677e+00    1.8372142416977778e-16    5.6243253091406428e-21  8.7355627156281096e-24  2.0200211490777896e-42   7.7038299591628843e-16  7.7038299591628843e-16  7.7038299591628843e-16
5.6071699382054694e-03  1.0480118238650258e-05  1.8733338423617612e-22  1.3058623097029309e-08  6.1482670203581945e-25  1.6000039695856762e-39  2.2427109523777990e-43   9.9999999999999878e-01  4.5015356951100857e-17  1.0000000000000002e+00  2.1614260194292805e-16  1.0056071699382081e+00  7.1908948493518059e-17  1.0480118238638998e-05  1.1260268667414432e-17  1.3058623071771081e-08   2.5258228625651869e-17  1.7796393577172085e-23   1.7796393577172082e-23  9.9999993291182665e-01  6.7088172083733270e-08  1.0000000670889768e+00  6.7088976812494866e-08  1.0056071699374034e+00  8.0461773929981997e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.5015356951100857e-17  1.0000000000000002e+00  2.1614260194292805e-16  1.0056071699382081e+00  7.1908948493518059e-17  1.0480118238650256e-05  1.5067325102724245e-21  1.3058623097030882e-08  1.5726826983738229e-21  -1.1107161545511846e-27   1.1107161545527844e-27    9.9999999999999944e-01    7.1114917172619478e-16    9.9999999999999944e-01    5.6101351529468153e-16    1.0056071699382081e+00    7.1908948493518059e-17    8.1446879985361692e-21  1.5222883233829073e-23  5.5324902998842488e-42   7.7062741858005247e-16  7.7062741858005247e-16  7.7062741858005247e-16
6.7475440531106863e-03  1.5176450249571174e-05  3.3144708739156778e-22  2.2756392584194178e-08  5.7363118145509443e-25  2.3235697550365438e-39  2.2105873681822358e-43   9.9999999999999900e-01  4.9837589618950517e-17  1.0000000000000002e+00  2.1240040203996904e-16  1.0067475440531135e+00  7.0828915728627413e-17  1.5176450249620999e-05  4.9824503470479844e-17  2.2756392490550666e-08   9.3643511843108733e-17  1.1521108890234063e-22   1.1521108890234063e-22  9.9999988212494451e-01  1.1787505444517153e-07  1.0000001178771065e+00  1.1787710651058134e-07  1.0067475440510616e+00  2.0518433651964858e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.1184712843565138e-17  1.0000000000000000e+00  9.6442028850622727e-18  1.0067475440531137e+00  2.9287352065365870e-16  1.5176450249571174e-05  3.3144708739156778e-22  2.2756392584194175e-08  2.7350912687570163e-24  6.3108872417680944e-30    6.3108872394447458e-30    9.9999999997241140e-01    2.7587549034413507e-11    1.0000000000275877e+00    2.7587700250102703e-11    1.0067475440531135e+00    7.0828915728627413e-17    1.1794471149401116e-20  2.6527904554591096e-23  1.1788447664038067e-41   7.7092190550823918e-16  7.7092190550823918e-16  7.7092190550823918e-16
8.1198449931840083e-03  2.1977294237796606e-05  1.4373652275969791e-21  3.9656049462350711e-08  3.8776965114990550e-24  5.8991487201664749e-39  1.5057153785645966e-42   9.9999999999999900e-01  1.5902160896138931e-16  1.0000000000000002e+00  2.1518997765201668e-16  1.0081198449931870e+00  1.8089992569917228e-16  2.1977294237807143e-05  1.0535652498615900e-17  3.9656049456561327e-08   5.7893802900029256e-18  1.2458593872125791e-23   1.2458593872125785e-23  9.9999997323246725e-01  2.6767531587663728e-08  1.0000000267676188e+00  2.6767618781315839e-08  1.0081198449930999e+00  8.6860585204913105e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.5902160896138931e-16  9.9999999999999989e-01  1.1787692973553028e-16  1.0081198449931872e+00  4.0294453062420356e-16  2.1977294237796606e-05  1.4373652275969791e-21  3.9656049462352418e-08  1.7111784808209481e-21  -3.6729363747090310e-27   3.6729363747149314e-27    9.9999999999999956e-01    7.1413312127396763e-16    9.9999999999999956e-01    4.5094383712307722e-16    1.0081198449931870e+00    1.8089992569917228e-16    1.7079788657228140e-20  4.6228412137701491e-23  3.2470327318333078e-41   7.7127679675217985e-16  7.7127679675217985e-16  7.7127679675217985e-16
9.7712415353465015e-03  3.1825720380715496e-05  9.1479281270315113e-22  6.9105955750328472e-08  8.6968335671857632e-25  1.2383818789736326e-38  2.8384131409207192e-42   9.9999999999999878e-01  6.2111779230885738e-17  1.0000000000000000e+00  6.2745196067396025e-18  1.0097712415353493e+00  4.2636003624890308e-17  3.1825720380703373e-05  1.2121820748290843e-17  6.9105955789070687e-08   3.8742214111654469e-17  -1.4472250316212533e-22  1.4472250316212535e-22  1.0000000000000000e+00  1.1591335478567865e-15  1.0000000000000000e+00  6.2745196067396025e-18  1.0097712415353479e+00  1.3749036331750782e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  6.2111779230885738e-17  9.9999999999999956e-01  4.5036372945680222e-16  1.0097712415353493e+00  4.2636003624890308e-17  3.1825720380715489e-05  5.8614707653312512e-21  6.9105955750325944e-08  2.5287336353187711e-21  9.3653566667838522e-27    9.3653566667714716e-27    9.9999999949320395e-01    5.0679489043727562e-10    1.0000000005067948e+00    5.0679482205097678e-10    1.0097712415353493e+00    4.2636003624890308e-17    2.4733553279359050e-20  8.0559174373359993e-23  8.1975081316708057e-41   7.7170460570222411e-16  7.7170460570222411e-16  7.7170460570222411e-16
1.1758495540521581e-02  4.6087405792182138e-05  3.8935050223811251e-22  1.2042634566260886e-07  1.1366089917577594e-23  2.1455423084676498e-38  1.0868074833709551e-41   9.9999999999999900e-01  5.2099523522555529e-17  1.0000000000000002e+00  2.1420087138251244e-16  1.0117584955405245e+00  6.6766512482479002e-17  4.6087405792150093e-05  3.2045339811026927e-17  1.2042634576790464e-07   1.0529576603783543e-16  -6.8555753757662846e-22  6.8555753757662846e-22  1.0000000000000009e+00  1.9394786653853218e-15  1.0000000000000009e+00  8.8033468615760634e-16  1.0117584955405219e+00  2.5977687466178968e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  5.8922778939960118e-17  9.9999999999999922e-01  7.8499985078012847e-16  1.0117584955405243e+00  1.5527809244255232e-16  4.6087405792182132e-05  7.1656140802725147e-21  1.2042634566260900e-07  1.2098280809090683e-22  -9.5925486074875036e-28   9.5925486077019484e-28    9.9999999999999956e-01    6.0721103583513378e-16    9.9999999999999956e-01    4.5193294339258151e-16    1.0117584955405245e+00    6.6766512482479002e-17    3.5817109338997013e-20  1.4038510681237206e-22  1.8957226219174310e-40   7.7222049231780958e-16  7.7222049231780958e-16  7.7222049231780958e-16
1.4149912974345789e-02  6.6740012393884355e-05  1.8708997295843631e-21  2.0985897050676533e-07  2.4782120431528979e-23  6.5035859900365072e-38  4.6201699610089410e-41   9.9999999999999878e-01  4.9235931861472692e-17  1.0000000000000002e+00  2.1927321381815630e-16  1.0141499129743485e+00  6.4557761707917970e-17  6.6740012393928794e-05  4.4440607444479195e-17  2.0985897053049239e-07   2.3727035666587428e-17  -2.6650846529727902e-22  2.6650846529727907e-22  9.9999999999999789e-01  8.3894248783865259e-16  9.9999999999999789e-01  2.1121951378946726e-15  1.0141499129743516e+00  3.1731822306583561e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  6.1786370601042962e-17  9.9999999999999978e-01  2.2481599603190629e-16  1.0141499129743485e+00  6.4557761707917970e-17  6.6740012393884355e-05  1.8708997295843631e-21  2.0985897050677023e-07  4.8721271058823946e-21  -5.4929962552349494e-26   5.4929962552414479e-26    9.9999999999999944e-01    7.1536974663656657e-16    9.9999999999999944e-01    5.5788290341945325e-16    1.0141499129743485e+00    6.4557761707917970e-17    5.1867408896410160e-20  2.4463977402974178e-22  5.6676933339933488e-40   7.7284284635011358e-16  7.7284284635011358e-16  7.7284284635011358e-16
1.7027691722258979e-02  9.6647428462798510e-05  4.3989428718275512e-21  3.6570724835864876e-07  3.9004093195050631e-23  1.3625453862182361e-37  2.1321773593714616e-41   9.9999999999999878e-01  5.0192950114315979e-17  1.0000000000000000e+00  1.7654712233374422e-18  1.0170276917222616e+00  6.2594823571537111e-17  9.6647428462789023e-05  9.4911679521199913e-18  3.6570724843482731e-07   7.6178582390119142e-17  -1.5054533667687384e-21  1.5054533667687386e-21  9.9999999999999967e-01  9.3837136981444123e-16  9.9999999999999967e-01  3.3483237861088440e-16  1.0170276917222612e+00  3.8149438627852552e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.7185165481071534e-16  1.0000000000000002e+00  2.2027913370169387e-16  1.0170276917222616e+00  6.2594823571537111e-17  9.6647428462798510e-05  4.3989428718275512e-21  3.6570724835866285e-07  1.4120926841297793e-20  -2.7949657416342537e-25   2.7949657416356165e-25    9.9999999999999944e-01    7.1632676488940992e-16    9.9999999999999944e-01    5.5687698353591571e-16    1.0170276917222616e+00    6.2594823571537111e-17    7.5110140245134944e-20  4.2631743777003145e-22  1.4306172353251281e-39   7.7359400890830622e-16  7.7359400890830622e-16  7.7359400890830622e-16
2.0490746898158461e-02  1.3995690281484312e-04  1.8311880725613557e-20  6.3729366049546366e-07  3.2839477272418513e-23  2.4009641752809118e-37  2.4926550992391111e-40   9.9999999999999900e-01  1.6485907352736548e-16  1.0000000000000002e+00  2.1969313628306407e-16  1.0204907468981614e+00  1.7055930250214872e-16  1.3995690281487505e-04  3.1911442098972491e-17  6.3729366046100859e-07   3.4455043993341121e-17  1.1932322674147508e-21   1.1932322674147506e-21  9.9999995886452675e-01  4.1135472085849386e-08  1.0000000411355534e+00  4.1135553405660091e-08  1.0204907468980804e+00  8.0875721495134276e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.6485907352736548e-16  1.0000000000000004e+00  4.4173774120809538e-16  1.0204907468981608e+00  4.9557451227294518e-16  1.3995690281484315e-04  8.7931735865240549e-21  6.3729366049547425e-07  1.0620751317951173e-20  -3.6350710512584224e-25   3.6350710512608207e-25    9.9999999999999956e-01    7.1997058583994373e-16    9.9999999999999956e-01    4.4644067849202985e-16    1.0204907468981614e+00    1.7055930250214872e-16    1.0876836317216884e-19  7.4291500009611282e-22  3.3282829187510633e-39   7.7450116903353007e-16  7.7450116903353007e-16  7.7450116903353007e-16
2.4658110758226038e-02  2.0267414205503534e-04  1.4078333824554660e-21  1.1105692094715934e-06  7.4177629836697540e-24  4.1497908334735559e-37  6.5045866549004457e-40   9.9999999999999900e-01  5.7965057375537383e-17  1.0000000000000000e+00  3.1460490928984562e-18  1.0246581107582289e+00  5.6203294179876739e-17  2.0267414205495565e-04  7.9687451844302116e-17  1.1105692095001615e-06   2.8568084552519620e-17  -1.7525307617099073e-21  1.7525307617099076e-21  1.0000000000000011e+00  2.1673888041633346e-15  1.0000000000000011e+00  1.1070769755322580e-15  1.0246581107582255e+00  3.2744657796955929e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  5.7965057375537383e-17  1.0000000000000004e+00  4.4094316075716417e-16  1.0246581107582293e+00  5.0029250402993935e-16  2.0267414205503534e-04  1.4078333824554660e-21  1.1105692094716097e-06  1.6297966471661611e-20  -9.8227697740672036e-25   9.8227697740713601e-25    9.9999999999999956e-01    6.1307656968811568e-16    9.9999999999999956e-01    4.4723525894296111e-16    1.0246581107582289e+00    5.6203294179876739e-17    1.5750944930393524e-19  1.2946284821347494e-21  7.7004299837289376e-39   7.7559748299179569e-16  7.7559748299179569e-16  7.7559748299179569e-16
2.9673024081888724e-02  2.9349611938818236e-04  3.0458749157123285e-20  1.9353149818994236e-06  8.9161448674584461e-23  1.0569107778030647e-36  3.8331303483030521e-40   9.9999999999999878e-01  5.2760193587858850e-17  1.0000000000000000e+00  1.0929596565190168e-18  1.0296730240818914e+00  5.9355068531175820e-17  2.9349611938811471e-04  6.7623756813938349e-17  1.9353149819173260e-06   1.7902554018141940e-17  -1.9408371356878969e-21  1.9408371356878980e-21  1.0000000000000004e+00  1.6125743433498760e-15  1.0000000000000004e+00  4.4518216950658168e-16  1.0296730240818892e+00  2.2798011177814887e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  1.6928441133717246e-16  1.0000000000000000e+00  1.0929596565190168e-18  1.0296730240818914e+00  5.9355068531175820e-17  2.9349611938818236e-04  3.0458749157123285e-20  1.9353149818993994e-06  2.4051277548072976e-20  2.5332406259436473e-24    2.5332406259425908e-24    9.9999999909617376e-01    9.0382506759096605e-10    1.0000000009038248e+00    9.0382479387912720e-10    1.0296730240818914e+00    5.9355068531175820e-17    2.2809230456800221e-19  2.2560628154469189e-21  2.1213850859697609e-38   7.7692347872935539e-16  7.7692347872935539e-16  7.7692347872935539e-16
3.5707859649004699e-02  4.2501708023775413e-04  2.6460722978775573e-20  3.3725444999024324e-06  1.6487682757909505e-22  2.2197751654885001e-36  2.7171348119649969e-40   9.9999999999999900e-01  1.7277700805604714e-16  1.0000000000000000e+00  3.4112236594865169e-18  1.0357078596490077e+00  1.5687867567201331e-16  4.2501708023771434e-04  3.9763759007239239e-17  3.3725444998828816e-06   1.9550955848877713e-17  3.4743653678758545e-21   3.4743653678758522e-21  9.9999997688574138e-01  2.3114257446250957e-08  1.0000000231142738e+00  2.3114273831695350e-08  1.0357078596489915e+00  1.6052377483855273e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.1754705593531484e-17  9.9999999999999956e-01  4.4067798619057611e-16  1.0357078596490072e+00  2.8721053417804933e-16  4.2501708023775413e-04  2.6460722978775573e-20  3.3725444999024345e-06  1.9527055405566559e-21  -3.1019272970738538e-25   3.1019272970960541e-25    9.9999999999999956e-01    7.2788852036862538e-16    9.9999999999999944e-01    5.5170028865309171e-16    1.0357078596490077e+00    1.5687867567201331e-16    3.3030462383721026e-19  3.9314903831325880e-21  5.3580769317242991e-38   7.7852882762127116e-16  7.7852882762127116e-16  7.7852882762127116e-16
4.2970047043208351e-02  6.1547498096527610e-04  2.5117492202591747e-20  5.8771086413328335e-06  2.7340473993744924e-23  4.6624811844202104e-36  1.1143973574741076e-39   9.9999999999999878e-01  4.5608719518620762e-17  9.9999999999999989e-01  1.0496259687618081e-16  1.0429700470432111e+00  7.1473288530229742e-17  6.1547498096525821e-04  1.7864218353808231e-17  5.8771086413138633e-06   1.8970122546233316e-17  5.9391567981307387e-21   5.9391567981307342e-21  9.9999997913104777e-01  2.0868951057329758e-08  1.0000000208689614e+00  2.0868961453877176e-08  1.0429700470432006e+00  1.0507569720006702e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.5413582943894899e-17  9.9999999999999989e-01  1.0496259687618081e-16  1.0429700470432113e+00  1.5057131639480157e-16  6.1547498096527599e-04  8.3302725045958690e-20  5.8771086413327827e-06  5.0794636361264278e-20  1.5716431638507526e-23    1.5716431638502862e-23    9.9999999892646663e-01    1.0735321976714591e-09    1.0000000010735322e+00    1.0735321581224450e-09    1.0429700470432111e+00    7.1473288530229742e-17    4.7832014646383142e-19  6.8511463984223673e-21  1.3540896727293241e-37   7.8047459195617645e-16  7.8047459195617645e-16  7.8047459195617645e-16
5.1709202428967552e-02  8.9128053861343103e-04  3.3730873917998122e-20  1.0241645731592031e-05  1.6015145462105012e-21  9.7927881848048826e-36  1.0417605144606916e-38   9.9999999999999900e-01  1.7997029896057369e-16  1.0000000000000000e+00  9.4390046032706182e-18  1.0517092024289705e+00  1.4365760382370267e-16  8.9128053861335188e-04  7.9180489465359823e-17  1.0241645731687595e-05   9.5562349660578460e-17  -5.3605439596498958e-20  5.3605439596498971e-20  1.0000000000000002e+00  1.4012156260482458e-15  1.0000000000000002e+00  2.3148360952830191e-16  1.0517092024289689e+00  1.4106546306515166e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  4.2074305964457633e-17  9.9999999999999956e-01  4.3465020524679201e-16  1.0517092024289700e+00  3.0043160602635994e-16  8.9128053861343114e-04  7.4689343330552322e-20  1.0241645731592028e-05  4.9896463352277029e-21  3.7223127564886245e-24    3.7223127564788422e-24    9.9999999963922093e-01    3.6077789411189190e-10    1.0000000003607781e+00    3.6077808352119547e-10    1.0517092024289705e+00    1.4365760382370267e-16    6.9266412275821819e-19  1.1939036446330259e-20  3.4172464286309675e-37   7.8283609169033844e-16  7.8283609169033844e-16  7.8283609169033844e-16
6.2225708367302311e-02  1.2906795939376593e-03  7.6441828092053794e-20  1.7847433779554960e-05  2.8228688862762380e-21  2.0594176750878296e-35  3.4942908708657763e-38   9.9999999999999900e-01  1.8530895239141656e-16  1.0000000000000000e+00  1.3491151811177762e-17  1.0622257083673052e+00  1.3426680318495263e-16  1.2906795939377305e-03  7.1047220686957035e-17  1.7847433779552246e-05   2.7167164318890546e-18  4.0382957504838811e-21   4.0382957504838608e-21  9.9999999179403998e-01  8.2059588380906474e-09  1.0000000082059588e+00  8.2059588148461476e-09  1.0622257083673052e+00  1.3426680318495263e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  3.6735652533614750e-17  9.9999999999999967e-01  3.1957575557636922e-16  1.0622257083673048e+00  3.0982240666510998e-16  1.2906795939376593e-03  7.6441828092053794e-20  1.7847433779555048e-05  8.5268557628170998e-20  -8.4372422480408823e-23   8.4372422480429382e-23    9.9999999999999956e-01    7.4042046470399486e-16    9.9999999999999944e-01    5.4162036050140053e-16    1.0622257083673052e+00    1.3426680318495263e-16    1.0030595418223563e-18  2.0805363508160645e-20  8.6345571166656452e-37   7.8570658056173279e-16  7.8570658056173279e-16  7.8570658056173279e-16
7.4881038575900311e-02  1.8690566460686487e-03  4.4720963704715646e-20  3.1101533958847833e-05  4.4437048587872312e-21  6.0552223144845712e-35  1.1033246204320768e-38   9.9999999999999878e-01  3.3294395716594829e-17  1.0000000000000002e+00  2.2086860206007072e-17  1.0748810385759031e+00  1.2222983797310342e-16  1.8690566460686970e-03  4.8400137856558216e-17  3.1101533958894013e-05   4.6175792579445669e-17  -7.5521589926091427e-20  7.5521589926091487e-20  9.9999999999999922e-01  4.1079481413346779e-16  9.9999999999999911e-01  1.0881361644191496e-15  1.0748810385759036e+00  5.6631904782316601e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  3.3294395716594829e-17  1.0000000000000000e+00  1.9995774471902422e-16  1.0748810385759024e+00  5.4390397680199053e-16  1.8690566460686487e-03  4.4720963704715646e-20  3.1101533958847968e-05  1.3108156670190083e-19  -2.1837568171399931e-22   2.1837568171405987e-22    9.9999999999999956e-01    7.4386172152101475e-16    9.9999999999999944e-01    7.5506925703160249e-16    1.0748810385759031e+00    1.2222983797310342e-16    1.4525488059558017e-18  3.6256121057386730e-20  2.5526946319238041e-36   7.8920198288248081e-16  7.8920198288248081e-16  7.8920198288248081e-16
9.0110182516650372e-02  2.7066149977282112e-03  1.6407572621095693e-19  5.4198571432800260e-05  7.5009116144930422e-21  1.2703910286459271e-34  2.2198005755056178e-37   9.9999999999999878e-01  2.6012540190388022e-17  1.0000000000000002e+00  2.7964490733853987e-17  1.0901101825166533e+00  1.0907035191904969e-16  2.7066149977283218e-03  1.1075269731973241e-16  5.4198571432743868e-05   5.6399566408016796e-17  1.7480642448960623e-19   1.7480642448960611e-19  9.9999997425452447e-01  2.5745474334015765e-08  1.0000000257454806e+00  2.5745480442194352e-08  1.0901101825166470e+00  6.1081785859818266e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  8.5009762272127635e-17  9.9999999999999978e-01  4.1612471911620864e-16  1.0901101825166537e+00  5.5315956176911227e-16  2.7066149977282112e-03  1.6407572621095693e-19  5.4198571432800084e-05  1.8368376464338751e-19  5.4263048183478615e-22    5.4263048183465892e-22    9.9999999856558608e-01    1.4344127257426434e-09    1.0000000014344130e+00    1.4344128387168965e-09    1.0901101825166533e+00    1.0907035191904969e-16    2.1034624024914671e-18  6.3181127001808910e-20  6.4540627667583648e-36   7.9346702174221390e-16  7.9346702174221390e-16  7.9346702174221390e-16
1.0843659686896087e-01  3.9194985135074150e-03  1.9611234981749604e-19  9.4448240052823960e-05  2.2843075888857699e-21  3.1102497284786786e-34  3.5814997338611532e-37   9.9999999999999867e-01  1.6818803459471109e-17  1.0000000000000002e+00  3.6786887780316578e-17  1.1084365968689636e+00  1.9968084320845470e-17  3.9194985135075164e-03  1.0128521099482572e-16  9.4448240052759627e-05   6.4331562102269734e-17  3.4680705234143260e-19   3.4680705234143231e-19  9.9999997495839432e-01  2.5041604362506831e-08  1.0000000250416095e+00  2.5041609267456226e-08  1.1084365968689587e+00  4.9049493926715345e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.6818803459471109e-17  1.0000000000000000e+00  1.8525771714471472e-16  1.1084365968689642e+00  6.4616573045424848e-16  3.9194985135074158e-03  6.7124938817090748e-19  9.4448240052824272e-05  3.1399243217846828e-19  -1.4823076576950256e-21   1.4823076576953371e-21    9.9999999999999944e-01    7.6033731377813851e-16    9.9999999999999944e-01    7.4036922945729296e-16    1.1084365968689636e+00    1.9968084320845470e-17    3.0460622462759208e-18  1.1010154127906544e-19  1.7524446334263585e-35   7.9868317024767502e-16  7.9868317024767502e-16  7.9868317024767502e-16
1.3049019780144017e-01  5.6758972407532785e-03  3.1826210578496476e-19  1.6458865636590275e-04  1.9101108769046749e-20  5.6295565060957905e-34  1.9259840230433808e-36   9.9999999999999878e-01  8.0112847268578694e-18  1.0000000000000002e+00  4.4246603433225704e-17  1.1304901978014430e+00  7.4786983756147819e-17  5.6758972407532724e-03  5.7532700601338600e-18  1.6458865636598469e-04   8.1957680294361046e-17  -7.3056591700683404e-19  7.3056591700683462e-19  9.9999999999999956e-01  7.6914483251075171e-16  9.9999999999999944e-01  7.3290951380438387e-16  1.1304901978014430e+00  7.4786983756147819e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  1.0301101773565778e-16  1.0000000000000009e+00  7.1038041820831963e-16  1.1304901978014430e+00  7.4786983756147819e-17  5.6758972407532776e-03  5.4909963220343879e-19  1.6458865636590305e-04  3.1725670620256047e-19  -2.9646153153900512e-21   2.9646153153906120e-21    9.9999999999999956e-01    7.6914483251075171e-16    9.9999999999999944e-01    7.3290951380438387e-16    1.1304901978014430e+00    7.4786983756147819e-17    4.4110582614633757e-18  1.9186662168401698e-19  4.1202818317126700e-35   8.0507898172198499e-16  8.0507898172198499e-16  8.0507898172198499e-16
1.5702901247293774e-01  8.2193702527423619e-03  1.6157995510135867e-19  2.8681768754168919e-04  3.6790546096802161e-20  1.0043291824559405e-33  3.2293007573647265e-36   9.9999999999999900e-01  1.1932369719637704e-16  1.0000000000000002e+00  5.3282173859009795e-17  1.1570290124729405e+00  6.1583568592871165e-17  8.2193702527423671e-03  5.3657503830317801e-18  2.8681768754165211e-04   3.7042923752907449e-17  5.7809998650105998e-19   5.7809998650105902e-19  9.9999998458258099e-01  1.5417417889599124e-08  1.0000000154174196e+00  1.5417419394472627e-08  1.1570290124729390e+00  1.6158958030680903e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  8.3013947338613714e-18  1.0000000000000002e+00  5.3282173859009795e-17  1.1570290124729410e+00  3.8250564125719143e-16  8.2193702527423619e-03  1.6157995510135867e-19  2.8681768754168827e-04  8.8478130051587654e-19  1.3552527156068805e-20    1.3552527156067797e-20    9.9999999763941083e-01    2.3605880500574198e-09    1.0000000023605884e+00    2.3605882226632907e-09    1.1570290124729405e+00    6.1583568592871165e-17    6.3877338717594354e-18  3.3435318060744856e-19  9.6938560097255982e-35   8.1294350093878403e-16  8.1294350093878403e-16  8.1294350093878403e-16
1.8896523396912115e-01  1.1902619883002001e-02  2.3199272174728393e-19  4.9981807800822842e-04  6.7715020966542431e-20  2.9090833454649376e-33  4.7082157289938090e-36   9.9999999999999867e-01  2.5745203190265144e-17  1.0000000000000002e+00  7.0802742728549655e-17  1.1889652339691239e+00  9.6547945918814805e-17  1.1902619883001897e-02  1.0385141583686114e-16  4.9981807800816120e-04   6.7152819673134734e-17  1.6356206211480540e-18   1.6356206211480511e-18  9.9999998209198449e-01  1.7908014156920763e-08  1.0000000179080164e+00  1.7908016251870153e-08  1.1889652339691217e+00  2.3169939951691277e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  1.3676750565278080e-16  9.9999999999999978e-01  3.7328646712151296e-16  1.1889652339691239e+00  9.6547945918814805e-17  1.1902619883002001e-02  2.3199272174728393e-19  4.9981807800822951e-04  1.1519171934520468e-18  -3.0493186101154812e-20   3.0493186101157719e-20    9.9999999999999944e-01    8.0290132042787475e-16    9.9999999999999944e-01    7.0635337450905992e-16    1.1889652339691239e+00    9.6547945918814805e-17    9.2501938532288542e-18  5.8265501524505246e-19  2.8352402987422112e-34   8.2264361792344942e-16  8.2264361792344942e-16  8.2264361792344942e-16
2.2739657523579321e-01  1.7236400809656431e-02  4.9074704057383788e-19  8.7099966966830747e-04  2.5778663092359085e-20  6.1001497671986820e-33  2.4866917446609008e-35   9.9999999999999867e-01  4.7035134026471567e-17  1.0000000000000002e+00  8.7835611784603901e-17  1.2273965752357958e+00  1.3487074581107547e-16  1.7236400809656383e-02  4.8081510286776758e-17  8.7099966966841926e-04   1.1180702264634788e-16  -5.4277871260055566e-18  5.4277871260055627e-18  9.9999999999999956e-01  9.3521355372659688e-16  9.9999999999999944e-01  6.8932050545300568e-16  1.2273965752357958e+00  1.3487074581107547e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  6.3987168436044093e-17  1.0000000000000002e+00  8.7835611784603901e-17  1.2273965752357954e+00  5.7895995566113807e-16  1.7236400809656431e-02  4.9074704057383788e-19  8.7099966966830693e-04  5.1632242315039309e-19  2.7105054312137611e-20    2.7105054312131487e-20    9.9999999840805709e-01    1.5919415315252178e-09    1.0000000015919415e+00    1.5919413333290563e-09    1.2273965752357958e+00    1.3487074581107547e-16    1.3395374328383595e-17  1.0153540820919836e-18  7.1787457704858225e-34   8.3464637787312778e-16  8.3464637787312778e-16  8.3464637787312778e-16
2.7364399970746661e-01  2.4960346191967332e-02  1.6407239144161535e-18  1.5178331035673480e-03  1.7936706031825406e-19  9.5892566893922507e-33  2.7893720759757004e-35   9.9999999999999878e-01  3.2059246367779605e-17  1.0000000000000002e+00  1.0539647167242543e-16  1.2736439997074698e+00  3.7685077157869824e-17  2.4960346191967259e-02  7.1217662076609740e-17  1.5178331035674317e-03   8.3879774776199198e-17  -7.3996798272135678e-18  7.3996798272135770e-18  9.9999999999999967e-01  8.5611917333234563e-16  9.9999999999999956e-01  5.6073734310266853e-16  1.2736439997074696e+00  1.8435952776716149e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  3.2059246367779605e-17  1.0000000000000000e+00  1.1664813325260587e-16  1.2736439997074693e+00  4.0640413269219280e-16  2.4960346191967332e-02  1.6407239144161535e-18  1.5178331035673480e-03  1.7936706031825406e-19  0.0000000000000000e+00    9.5613629686324936e-33    9.9999999999999956e-01    7.4509687086982997e-16    9.9999999999999944e-01    6.7175964556518419e-16    1.2736439997074698e+00    3.7685077157869824e-17    1.9398085731455649e-17  1.7693899220746495e-18  1.5808908489891155e-33   8.4954736597061076e-16  8.4954736597061076e-16  8.4954736597061076e-16
3.2929712550971479e-01  3.6145532289654426e-02  2.7485878876360835e-18  2.6450266406670923e-03  3.3216161983076624e-19  2.0164400229579438e-32  9.7459235072713223e-36   9.9999999999999878e-01  2.6391975551696340e-18  1.0000000000000000e+00  9.1244285358023286e-17  1.3292971255097179e+00  1.7138819549322729e-17  3.6145532289654447e-02  1.8068093824085602e-17  2.6450266406671044e-03   1.1810902712006883e-17  -1.4094628242311558e-18  1.4094628242311760e-18  9.9999999999999944e-01  6.6349461721992432e-16  9.9999999999999922e-01  8.6840040259563291e-16  1.3292971255097179e+00  1.7138819549322729e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999867e-01  1.1366150001768528e-16  9.9999999999999978e-01  3.1328889028305459e-16  1.3292971255097179e+00  1.7138819549322729e-17  3.6145532289654433e-02  4.1903060162711453e-18  2.6450266406670888e-03  3.8016085717843806e-18  5.9631119486702744e-19    5.9631119486700722e-19    9.9999999643933857e-01    3.5606602137607554e-09    1.0000000035606602e+00    3.5606601198772726e-09    1.3292971255097179e+00    1.7138819549322729e-17    2.8090721529714192e-17  3.0833979510762891e-18  4.0191836044371878e-33   8.6810628102832022e-16  8.6810628102832022e-16  8.6810628102832022e-16
3.9626886387014781e-01  5.2343004157646936e-02  3.3159152928006935e-18  4.6093117309114169e-03  2.2511471723525990e-19  5.0412814768303127e-32  3.6888297506878091e-34   9.9999999999999856e-01  7.4069203307586414e-17  1.0000000000000000e+00  5.5388693047211745e-17  1.3962688638701508e+00  2.0360901103274879e-16  5.2343004157646922e-02  1.0561872515013764e-17  4.6093117309115479e-03   1.3119673715348421e-16  -3.2959746043559335e-17  3.2959746043559384e-17  9.9999999999999944e-01  8.1410921639253886e-16  9.9999999999999922e-01  8.3254481028482132e-16  1.3962688638701508e+00  2.0360901103274879e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  7.4069203307586414e-17  1.0000000000000002e+00  1.6665591187781956e-16  1.3962688638701510e+00  1.8435593892282508e-17  5.2343004157646929e-02  3.6229786111065345e-18  4.6093117309114178e-03  1.0924764552236634e-18  -3.2526065174565133e-19   3.2526065174570136e-19    9.9999999999999944e-01    8.1410921639253886e-16    9.9999999999999922e-01    8.3254481028482132e-16    1.3962688638701508e+00    2.0360901103274879e-16    4.0678685875708592e-17  5.3732322118992879e-18  1.0928449568745288e-32   8.9129061175046857e-16  8.9129061175046857e-16  8.9129061175046857e-16
4.7686116977144744e-01  7.5798858411932346e-02  1.8659015428967625e-18  8.0323405088121511e-03  1.7368376546624387e-20  1.0766308852857661e-31  2.7873988050921537e-34   9.9999999999999867e-01  9.4116963534380063e-17  9.9999999999999989e-01  1.2571267612498750e-16  1.4768611697714507e+00  7.9426589871908206e-17  7.5798858411932457e-02  1.1288820400541243e-16  8.0323405088120817e-03   6.9371570662525664e-17  3.7730235602495554e-17   3.7730235602495450e-17  9.9999998649387190e-01  1.3506126678416414e-08  1.0000000135061267e+00  1.3506126646820702e-08  1.4768611697714507e+00  7.9426589871908206e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.6905338928135597e-17  1.0000000000000004e+00  4.2939883618759075e-16  1.4768611697714502e+00  5.2351579972197085e-16  7.5798858411932346e-02  1.8659015428967625e-18  8.0323405088121563e-03  5.2215388044770457e-18  -1.9515639104739080e-18   1.9515639104740154e-18    9.9999999999999944e-01    8.7127308077198963e-16    9.9999999999999911e-01    9.0286879336259715e-16    1.4768611697714507e+00    7.9426589871908206e-17    5.8907546494460220e-17  9.3635738432381714e-18  2.7977280078203591e-32   9.2032784729700390e-16  9.2032784729700390e-16  9.2032784729700390e-16
5.7384416483024048e-01  1.0976570850324022e-01  7.8479946606960175e-18  1.3997424738453761e-02  1.3180876404848568e-19  2.9824261857087009e-31  6.7244034063533035e-33   9.9999999999999856e-01  5.1312401100385388e-17  1.0000000000000000e+00  1.8241866213091617e-16  1.5738441648302437e+00  2.0083958568015129e-17  1.0976570850324026e-01  4.9481358084139391e-17  1.3997424738453687e-02   7.4724918231051193e-17  6.3317406873153459e-17   6.3317406873153151e-17  9.9999998791786604e-01  1.2082132465376259e-08  1.0000000120821326e+00  1.2082132445292300e-08  1.5738441648302437e+00  2.0083958568015129e-17  inf               inf               inf               inf               inf                 inf                 9.9999999999999833e-01  1.7073220382464593e-16  1.0000000000000004e+00  2.6167054771914647e-16  1.5738441648302444e+00  6.8621777334310904e-16  1.0976570850324022e-01  7.8479946606960175e-18  1.3997424738453763e-02  1.6029147119283213e-18  0.0000000000000000e+00    3.0496702197722341e-31    9.9999999999999944e-01    9.3949082080051066e-16    9.9999999999999911e-01    1.0705970818310414e-15    1.5738441648302437e+00    2.0083958568015129e-17    8.5305091826212881e-17  1.6317276391593507e-17  8.1748438760383020e-32   9.5676585603336195e-16  9.5676585603336195e-16  9.5676585603336195e-16
6.9055135201623452e-01  1.5895372325715174e-01  1.0088290837696138e-17  2.4392379667386926e-02  1.9391349896828498e-19  6.4272629527926407e-31  9.8124660165464627e-33   9.9999999999999833e-01  1.1394422956597937e-16  1.0000000000000000e+00  1.1693344416546859e-16  1.6905513520162379e+00  1.0218923365609899e-16  1.5895372325715176e-01  3.7843866453325055e-17  2.4392379667386888e-02   3.7970002972521473e-17  5.8980598183211441e-17   5.8980598183210813e-17  9.9999999194746403e-01  8.0525344199687139e-09  1.0000000080525344e+00  8.0525343001133418e-09  1.6905513520162379e+00  1.0218923365609899e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999856e-01  1.0810037535905193e-16  1.0000000000000009e+00  7.7124497553465667e-16  1.6905513520162385e+00  5.6394458111899497e-16  1.5895372325715174e-01  1.0088290837696138e-17  2.4392379667386919e-02  6.7449804049389431e-18  1.3877787807814457e-17    1.3877787807813824e-17    9.9999999609394596e-01    3.9060524843835130e-09    1.0000000039060524e+00    3.9060522535058392e-09    1.6905513520162379e+00    1.0218923365609899e-16    1.2353185838698886e-16  2.8435030608737941e-17  2.0509563181541952e-31   1.0025400672847529e-15  1.0025400672847529e-15  1.0025400672847529e-15
8.3099419493533866e-01  2.3018378400541292e-01  1.9525018244660881e-17  4.2506975172610893e-02  2.5164432083525211e-18  1.3848182656550226e-30  3.6801509551282886e-33   9.9999999999999833e-01  2.6847126840932790e-19  9.9999999999999967e-01  3.6931897913436887e-16  1.8309941949353421e+00  7.5038701984103082e-17  2.3018378400541289e-01  4.7280593860289792e-17  4.2506975172610789e-02   1.0156696535025590e-16  2.0122792321330962e-16   2.0122792321330824e-16  9.9999998972887116e-01  1.0271127170733621e-08  1.0000000102711273e+00  1.0271127245772323e-08  1.8309941949353419e+00  2.9708330690913439e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999822e-01  1.1075383119410632e-16  1.0000000000000007e+00  6.2988174302827202e-16  1.8309941949353432e+00  1.0351843226410535e-15  2.3018378400541292e-01  1.9525018244660881e-17  4.2506975172610852e-02  3.9116920215090846e-17  7.6327832942979512e-17    7.6327832942978132e-17    9.9999999367419867e-01    6.3257996615975004e-09    1.0000000063257997e+00    6.3257996256138996e-09    1.8309941949353421e+00    7.5038701984103082e-17    1.7888873582870643e-16  4.9551833670992445e-17  5.3050379870707218e-31   1.0600452618099514e-15  1.0600452618099514e-15  1.0600452618099514e-15
1.0000000000000000e+00  3.3333333333333648e-01  1.3997829262704681e-17  7.4074074074075111e-02  7.1558761561270609e-18  3.7893973404169208e-30  5.0288782888197054e-32   9.9999999999999811e-01  8.1954935362837367e-17  9.9999999999999989e-01  2.6510980128742259e-16  2.0000000000000036e+00  3.1906907812483399e-16  3.3333333333333659e-01  1.2502013172522034e-16  7.4074074074074889e-02   2.2920048108115839e-16  1.0824674490095276e-15   1.0824674490095239e-15  9.9999998354956254e-01  1.6450435651258968e-08  1.0000000164504355e+00  1.6450435304194232e-08  2.0000000000000036e+00  3.1906907812483399e-16  inf               inf               inf               inf               inf                 inf                 9.9999999999999822e-01  2.9067367099678287e-17  9.9999999999999989e-01  2.6510980128742259e-16  2.0000000000000036e+00  3.1906907812483399e-16  3.3333333333333648e-01  1.3997829262704681e-17  7.4074074074075069e-02  4.8789239579570431e-17  2.2204460492503131e-16    2.2204460492502746e-16    9.9999999254941851e-01    7.4505796796780410e-09    1.0000000074505797e+00    7.4505795546579094e-09    2.0000000000000036e+00    3.1906907812483399e-16    2.5905203907920454e-16  8.6350679693068681e-17  1.5400797648644863e-30   1.1322097734007363e-15  1.1322097734007363e-15  1.1322097734007363e-15


==> results/invariants-double_lim_J3J2-u2.dat <==
delta                   J2_values_c              J2_errors_c             J3_values_c              J3_errors_c             disc_values_c            disc_errors_c            eig0_values_c           eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive          J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive       eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack      eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor   J2_errors_naive_tensor  J3_values_naive_tensor   J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds               eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  4.2686009191553354e-30   5.5240207692916589e-46  2.4946821353964796e-45   1.4740044751175715e-61  1.4307906884403253e-88   2.0793675973357696e-104  9.9999999999999900e-01  1.4689991068570965e-16  1.0000000000000000e+00  1.3013742134370793e-16  1.0000000000000029e+00  5.6029575358129377e-17  0.0000000000000000e+00   4.2686009191553361e-30  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000000007e+00  1.8122344476234444e-15  1.0000000000000007e+00  7.9627123611880187e-16  1.0000000000000007e+00  2.1644164738921837e-15  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  3.5877608223193994e-17  9.9999999999999978e-01  9.1907183581323370e-17  1.0000000000000027e+00  1.6601502956690192e-16  4.3014701235395451e-30   3.2869204384209207e-32  3.1233182587355894e-45   6.2863612333910965e-46  5.4966145020365690e-89    8.8112923823666853e-89    9.9999999999999911e-01    2.5792221314822530e-16    9.9999999999999967e-01    2.0292948604383904e-16    1.0000000000000029e+00    5.6029575358129377e-17    1.9605557743797014e-45  2.3299353196849162e-60  2.9110380703499655e-103  3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.2033778407775906e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.4481182276745360e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.7426333860096471e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.0970464013232307e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.5235391704347656e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
3.0367711180354603e-16  -1.3181706358391013e-27  3.4082263175823109e-42  -1.0181270848790954e-42  1.9648177866328347e-54  -9.1896629104276706e-81  1.7243116946426994e-92   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868309661939e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340654652768927e-09  1.0000000049670543e+00  4.9670328436607488e-09  1.0000000049670543e+00  4.9670328436607488e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  4.0850057752452431e-14  1.0000000000000007e+00  2.0813606934845020e-14  1.0000000000000007e+00  2.0813606934845020e-14  -1.3181377666347252e-27  3.2869204379425995e-32  -1.2132587806666296e-42  1.9513169578556943e-43  -9.2007337563828460e-81   1.1070845972418470e-83    9.9999999999995870e-01    1.0487274870918394e-16    1.0000000000000215e+00    5.8585928107923688e-17    1.0000000000000215e+00    5.8585928107923688e-17    1.9661970849132430e-40  2.9464543822624874e-55  4.1075502342496259e-93   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
3.6543830709572618e-16  -2.6407208062273344e-27  2.6755539711866488e-41  -2.0387524707384577e-42  6.3794539377900432e-53  -7.3771503047960764e-80  4.2630039146159949e-91   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868310984489e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340480508634337e-09  1.0000000049670543e+00  4.9670241364540193e-09  1.0000000049670543e+00  4.9670241364540193e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  5.8708560421021544e-14  1.0000000000000011e+00  2.9076724454354483e-14  1.0000000000000011e+00  2.9076724454354483e-14  -2.6406879370229701e-27  3.2869204391114504e-32  -2.4296609198451513e-42  3.9090844917048811e-43  -7.3815914553604974e-80   4.4411505217909194e-83    9.9999999999994127e-01    8.8784720813281880e-17    1.0000000000000302e+00    1.1118790824616885e-17    1.0000000000000302e+00    1.1118790824616885e-17    7.8735260025388779e-40  1.1804329796315116e-54  6.5949313187346813e-92   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
4.3976036093027123e-16  -2.6407208062273344e-27  2.6755539711866488e-41  -2.0387524707384577e-42  6.3794539377900432e-53  -7.3771503047960764e-80  4.2630039146159949e-91   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868310984489e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340480508634337e-09  1.0000000049670543e+00  4.9670241364540193e-09  1.0000000049670543e+00  4.9670241364540193e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  5.8708560421021544e-14  1.0000000000000011e+00  2.9076724454354483e-14  1.0000000000000011e+00  2.9076724454354483e-14  -2.6406879370229701e-27  3.2869204391114504e-32  -2.4296609198451513e-42  3.9090844917048811e-43  -7.3815914553604974e-80   4.4411505217909194e-83    9.9999999999994127e-01    8.8784720813281880e-17    1.0000000000000302e+00    1.1118790824616885e-17    1.0000000000000302e+00    1.1118790824616885e-17    7.8735260025388779e-40  1.1804329796315116e-54  6.5949313187346813e-92   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
5.2919787359584365e-16  -2.6407208062273344e-27  2.6755539711866488e-41  -2.0387524707384577e-42  6.3794539377900432e-53  -7.3771503047960764e-80  4.2630039146159949e-91   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868310984489e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340480508634337e-09  1.0000000049670543e+00  4.9670241364540193e-09  1.0000000049670543e+00  4.9670241364540193e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  5.8708560421021544e-14  1.0000000000000011e+00  2.9076724454354483e-14  1.0000000000000011e+00  2.9076724454354483e-14  -2.6406879370229701e-27  3.2869204391114504e-32  -2.4296609198451513e-42  3.9090844917048811e-43  -7.3815914553604974e-80   4.4411505217909194e-83    9.9999999999994127e-01    8.8784720813281880e-17    1.0000000000000302e+00    1.1118790824616885e-17    1.0000000000000302e+00    1.1118790824616885e-17    7.8735260025388779e-40  1.1804329796315116e-54  6.5949313187346813e-92   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
6.3682499447185866e-16  -3.9632709766807937e-27  9.0332772921497498e-41  -3.0593778562297929e-42  2.2119541002348431e-52  -2.4926529675144843e-79  1.2051296284597560e-90   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868312307039e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340346949377085e-09  1.0000000049670543e+00  4.9670174584911567e-09  1.0000000049670543e+00  4.9670174584911567e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.1842441541561123e-14  1.0000000000000009e+00  3.5976731922011819e-14  1.0000000000000009e+00  3.5976731922011819e-14  -3.9632381074765104e-27  3.2869204373618215e-32  -3.6460630590160001e-42  5.8668520256501182e-43  -2.4936531882103126e-79   1.0002206837770409e-82    9.9999999999992795e-01    1.2203415077600972e-16    1.0000000000000371e+00    2.1653868076828426e-16    1.0000000000000371e+00    2.1653868076828426e-16    1.7722006851078641e-39  2.6573649746910765e-54  3.3425507790414981e-91   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
7.6634108680074624e-16  -3.9632709766807937e-27  9.0332772921497498e-41  -3.0593778562297929e-42  2.2119541002348431e-52  -2.4926529675144843e-79  1.2051296284597560e-90   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868312307039e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340346949377085e-09  1.0000000049670543e+00  4.9670174584911567e-09  1.0000000049670543e+00  4.9670174584911567e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.1842441541561123e-14  1.0000000000000009e+00  3.5976731922011819e-14  1.0000000000000009e+00  3.5976731922011819e-14  -3.9632381074765104e-27  3.2869204373618215e-32  -3.6460630590160001e-42  5.8668520256501182e-43  -2.4936531882103126e-79   1.0002206837770409e-82    9.9999999999992795e-01    1.2203415077600972e-16    1.0000000000000371e+00    2.1653868076828426e-16    1.0000000000000371e+00    2.1653868076828426e-16    1.7722006851078641e-39  2.6573649746910765e-54  3.3425507790414981e-91   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
9.2219788233343405e-16  -5.2858211471993644e-27  1.8127339063352980e-41  -4.0800032423057953e-42  9.5913034451995201e-53  -5.9119082052152628e-79  2.4231602209552656e-89   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868313629589e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340234376030721e-09  1.0000000049670543e+00  4.9670118298238385e-09  1.0000000049670543e+00  4.9670118298238385e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.3099776177658680e-14  1.0000000000000009e+00  4.1605399240060598e-14  1.0000000000000009e+00  4.1605399240060598e-14  -5.2857882779949032e-27  3.2869204479344054e-32  -4.8624651981793209e-42  7.8246195596943866e-43  -5.9136872308117114e-79   1.7790253541325431e-82    9.9999999999991662e-01    5.5093935696974583e-17    1.0000000000000426e+00    1.3898648584528619e-16    1.0000000000000426e+00    1.3898648584528619e-16    3.1511639630532525e-39  4.7254414236369337e-54  1.0570227954879137e-90   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.1097524964120698e-15  -6.6083713177825873e-27  1.5691335418607528e-40  -5.1006286273795110e-42  5.7059551179876344e-52  -1.1550678510307900e-78  6.4393816412854345e-89   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868314952139e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340135207615278e-09  1.0000000049670543e+00  4.9670068714030663e-09  1.0000000049670543e+00  4.9670068714030663e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  9.3238662327983692e-14  1.0000000000000011e+00  4.6341775407835557e-14  1.0000000000000011e+00  4.6341775407835557e-14  -6.6083384485780801e-27  3.2869204350221106e-32  -6.0788673373331578e-42  9.7823870938305127e-43  -1.1553459038728415e-78   2.7805290644536486e-82    9.9999999999990674e-01    9.0950561933061520e-17    1.0000000000000475e+00    6.5547021495984894e-17    1.0000000000000475e+00    6.5547021495984894e-17    4.9242424340900544e-39  7.3846623265240205e-54  2.5815185791246684e-90   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.3354515629298974e-15  -7.9309214884311970e-27  1.6042153212200702e-40  -6.1212540137896090e-42  1.1560534079651433e-52  -1.9964161646081846e-78  3.7863427545416163e-89   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868316274689e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9340045558609556e-09  1.0000000049670543e+00  4.9670023889527803e-09  1.0000000049670543e+00  4.9670023889527803e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.0220356289946508e-13  1.0000000000000013e+00  5.0602181088651222e-14  1.0000000000000013e+00  5.0602181088651222e-14  -7.9308886192268850e-27  3.2869204151562504e-32  -7.2952694764799474e-42  1.1740154628059436e-42  -1.9968166377518217e-78   4.0047318150052282e-82    9.9999999999989775e-01    6.3044633950682690e-17    1.0000000000000520e+00    2.3988834255916485e-17    1.0000000000000520e+00    2.3988834255916485e-17    7.0914360982182685e-39  1.0635027683379498e-53  5.3542767041089036e-90   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.6070528182616385e-15  -9.2534716591459283e-27  8.1148006092275083e-41  -7.1418794018701850e-42  2.4887400870176180e-51  -3.1707555377282826e-78  2.0215561548190516e-88   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868317597239e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339963121701531e-09  1.0000000049670543e+00  4.9669982671073790e-09  1.0000000049670543e+00  4.9669982671073790e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.1022520909678604e-13  1.0000000000000011e+00  5.4946071094699245e-14  1.0000000000000011e+00  5.4946071094699245e-14  -9.2534387899412146e-27  3.2869204794912336e-32  -8.5116716156212543e-42  1.3697922162398094e-42  -3.1713007012901544e-78   5.4516335971619583e-82    9.9999999999988953e-01    9.1085053970509964e-17    1.0000000000000562e+00    1.2099092670851850e-16    1.0000000000000562e+00    1.2099092670851850e-16    9.6527449554378956e-39  1.4476537494221900e-53  9.9210996078691828e-90   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.9338917504552319e-15  -1.1898572000770817e-26  4.7528571820680797e-40  -9.1831301713494252e-42  6.0656336884889585e-52  -6.7404865714803650e-78  1.1950091176382049e-87   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868320242339e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339814331507177e-09  1.0000000049670543e+00  4.9669908275976613e-09  1.0000000049670543e+00  4.9669908275976613e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  1.2565934004458719e-13  1.0000000000000016e+00  6.1941491602593467e-14  1.0000000000000016e+00  6.1941491602593467e-14  -1.1898539131566314e-26  3.2869204027543956e-32  -1.0944475893878450e-41  1.7613457231355881e-42  -6.7413879237154774e-78   9.0135343012150705e-82    9.9999999999987466e-01    9.3115959481968304e-17    1.0000000000000635e+00    8.9531714902736720e-18    1.0000000000000635e+00    8.9531714902736720e-18    1.5957708249151388e-38  2.3932990477922071e-53  2.7116490312225598e-89   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.3272024789604123e-15  -1.3221122171679505e-26  7.0138766394989026e-40  -1.0203755559430001e-41  3.0358845464262038e-51  -9.2469177843941492e-78  1.8907859992442381e-87   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868321564889e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339746174581431e-09  1.0000000049670543e+00  4.9669874197513740e-09  1.0000000049670543e+00  4.9669874197513740e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.3214196571239357e-13  1.0000000000000011e+00  6.5793427100040498e-14  1.0000000000000011e+00  6.5793427100040498e-14  -1.3221089302474330e-26  3.2869204472989078e-32  -1.2160878032991652e-41  1.9571224765975354e-42  -9.2480306358232581e-78   1.1128533198949385e-81    9.9999999999986777e-01    2.5425781999950790e-17    1.0000000000000668e+00    6.8224042231233218e-17    1.0000000000000668e+00    6.8224042231233218e-17    1.9701362685645251e-38  2.9547933650801578e-53  4.1333003798547589e-89   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.8005038941836253e-15  -1.7188772684797890e-26  5.5100555004316542e-40  -1.3265631702289611e-41  1.0967349465151313e-50  -2.0318711540091370e-77  1.7056743808513790e-86   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868325532539e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339560004279161e-09  1.0000000049670543e+00  4.9669781112362605e-09  1.0000000049670543e+00  4.9669781112362605e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  1.5020388442758163e-13  1.0000000000000009e+00  7.5323986818715848e-14  1.0000000000000009e+00  7.5323986818715848e-14  -1.7188739815594007e-26  3.2869204433945624e-32  -1.5810084450299629e-41  2.5444527370426678e-42  -2.0320592495449757e-77   1.8809724151311113e-81    9.9999999999984912e-01    9.2908042020410069e-18    1.0000000000000762e+00    5.0865749130237325e-17    1.0000000000000762e+00    5.0865749130237325e-17    3.3297017153675321e-38  4.9939629893731351e-53  1.1807012231536192e-88   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
3.3700643292719250e-15  -1.9833873027203012e-26  1.3718664484492416e-40  -1.5306882515869469e-41  3.1459668122208231e-50  -3.1215521892187902e-77  2.2165929568645699e-86   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868328177639e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339447688588192e-09  1.0000000049670543e+00  4.9669724954517121e-09  1.0000000049670543e+00  4.9669724954517121e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.6199056503548917e-13  1.0000000000000009e+00  8.0939771366513325e-14  1.0000000000000009e+00  8.0939771366513325e-14  -1.9833840157999066e-26  3.2869204083263622e-32  -1.8242888728462424e-41  2.9360062440526226e-42  -3.1218026271355137e-77   2.5044013331639635e-81    9.9999999999983791e-01    9.0257426788180637e-18    1.0000000000000819e+00    1.0650943112310663e-16    1.0000000000000819e+00    1.0650943112310663e-16    4.4331362764485769e-38  6.6489816326032951e-53  2.0929680088791903e-88   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
4.0554607358408276e-15  -2.3801523541299996e-26  3.3853190973642115e-39  -1.8368758650710785e-41  9.7082673445170550e-51  -5.3944554724284704e-77  1.9573134042739089e-86   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868332145289e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339292443257391e-09  1.0000000049670543e+00  4.9669647331851720e-09  1.0000000049670543e+00  4.9669647331851720e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.7718203120927306e-13  1.0000000000000004e+00  8.9146127116949109e-14  1.0000000000000004e+00  8.9146127116949109e-14  -2.3801490672099270e-26  3.2869204111413990e-32  -2.1892095145645038e-41  3.5233365046425200e-42  -5.3948161273699258e-77   3.6065689876882508e-81    9.9999999999982248e-01    1.0145878156059692e-16    1.0000000000000897e+00    1.1580406291347502e-16    1.0000000000000897e+00    1.1580406291347502e-16    6.3838745128887032e-38  9.5748679380247453e-53  4.3403135442002503e-88   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
4.8802515836544337e-15  -2.9091724227685405e-26  8.8901872808907619e-39  -2.2451260170959913e-41  1.1930052557660484e-50  -9.8498221313606569e-77  1.1440575519478422e-85   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868337435489e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9339104394054378e-09  1.0000000049670543e+00  4.9669553307250214e-09  1.0000000049670543e+00  4.9669553307250214e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.9620899611552191e-13  1.0000000000000009e+00  9.8104498057760955e-14  1.0000000000000009e+00  9.8104498057760955e-14  -2.9091691358472028e-26  3.2869204486247212e-32  -2.6757703701784288e-41  4.3064435188943232e-42  -9.8503609332524272e-77   5.3879045119475299e-81    9.9999999999980371e-01    1.4360996671927352e-16    1.0000000000000990e+00    3.9217319102878894e-17    1.0000000000000990e+00    3.9217319102878894e-17    9.5366200984701821e-38  1.4303651914376728e-52  9.6861745047577546e-88   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
5.8727866131894888e-15  -3.4381924915099370e-26  7.9643410863771752e-39  -2.6533761883648099e-41  1.5914857792807239e-49  -1.6259280815283732e-76  2.0703478106807923e-85   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868342725688e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9338932797775207e-09  1.0000000049670543e+00  4.9669467509110628e-09  1.0000000049670543e+00  4.9669467509110628e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.1325760172929450e-13  1.0000000000000007e+00  1.0690635662080354e-13  1.0000000000000007e+00  1.0690635662080354e-13  -3.4381892045897812e-26  3.2869193594012994e-32  -3.1623312257813676e-41  5.0895505333141549e-42  -1.6260033350445869e-76   7.5255586561583110e-81    9.9999999999978650e-01    9.4781001264445018e-17    1.0000000000001077e+00    1.1914295306155097e-16    1.0000000000001077e+00    1.1914295306155097e-16    1.3319949992997922e-37  1.9978267017413981e-52  1.8896268913426030e-87   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
7.0671812739274769e-15  -4.2317225948183395e-26  8.6802022589335347e-40  -3.2657514131948614e-41  9.5560395404238399e-50  -3.0314668178664412e-76  6.8543820662891776e-85   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868350660988e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9338698533571991e-09  1.0000000049670543e+00  4.9669350377009020e-09  1.0000000049670543e+00  4.9669350377009020e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.3679504435346923e-13  1.0000000000000009e+00  1.1839752217673461e-13  1.0000000000000009e+00  1.1839752217673461e-13  -4.2317193078984936e-26  3.2869199326926311e-32  -3.8921725091597831e-41  6.2642110552096123e-42  -3.0315808123792101e-76   1.1400136715098089e-80    9.9999999999976297e-01    1.5526799076636141e-17    1.0000000000001192e+00    4.7747751692939757e-17    1.0000000000001192e+00    4.7747751692939757e-17    2.0177290414063772e-37  3.0263623034669373e-52  4.3361504773370162e-87   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
8.5044893418026682e-15  -5.0252526983618408e-26  1.8135543740390964e-38  -3.8781266337484893e-41  1.0191579484115538e-50  -5.0765474117899719e-76  2.3086652068099737e-84   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868358596288e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9338485384598134e-09  1.0000000049670543e+00  4.9669243802522091e-09  1.0000000049670543e+00  4.9669243802522091e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.5810994173889620e-13  1.0000000000000011e+00  1.2883292626452307e-13  1.0000000000000011e+00  1.2883292626452307e-13  -5.0252494114382623e-26  3.2869217648751812e-32  -4.6220137925124849e-41  7.4388715774483759e-42  -5.0767081991851217e-76   1.6076430849773109e-80    9.9999999999974165e-01    1.6911486452705348e-17    1.0000000000001299e+00    4.7055408004905155e-17    1.0000000000001299e+00    4.7055408004905155e-17    2.8453445530258702e-37  4.2677099087366838e-52  8.6229071334726834e-87   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.0234114021054527e-14  -6.0832928367803274e-26  5.4811612385963398e-39  -4.6946270019446678e-41  5.9104882458678762e-49  -9.0054384524493548e-76  7.4446494490259841e-84   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868369176688e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9338225893733458e-09  1.0000000049670543e+00  4.9669114057089754e-09  1.0000000049670543e+00  4.9669114057089754e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.8405902820666520e-13  1.0000000000000009e+00  1.4202951410333260e-13  1.0000000000000009e+00  1.4202951410333260e-13  -6.0832895498589485e-26  3.2869219270855464e-32  -5.5951355036028340e-41  9.0050856076304856e-42  -9.0056739640502512e-76   2.3558604739084313e-80    9.9999999999971578e-01    6.3978507550167798e-17    1.0000000000001430e+00    7.9033048687431749e-17    1.0000000000001430e+00    7.9033048687431749e-17    4.1695364099830525e-37  6.2538809435448501e-52  1.8516737114246208e-86   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.2315506032928262e-14  -7.2735879929995345e-26  5.3524593041926866e-38  -5.6131896745474389e-41  1.1473214290278741e-48  -1.5393241356855523e-75  2.0955062140031815e-83   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868381079650e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9337959705461954e-09  1.0000000049670543e+00  4.9668980962954002e-09  1.0000000049670543e+00  4.9668980962954002e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.1067785535660780e-13  1.0000000000000009e+00  1.5533892767830390e-13  1.0000000000000009e+00  1.5533892767830390e-13  -7.2735847060829861e-26  3.2869219008816286e-32  -6.6898974285185217e-41  1.0767076392389399e-41  -1.5393578363386564e-75   3.3679698041950066e-80    9.9999999999968914e-01    3.7453066489019159e-17    1.0000000000001563e+00    9.2295769218006080e-17    1.0000000000001563e+00    9.2295769218006080e-17    5.9607503717748132e-37  8.9405488653624493e-52  3.7843790332758724e-86   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.4820207057988601e-14  -8.8606482021036854e-26  7.9035089492420905e-38  -6.8379403380287186e-41  8.7029160192840707e-49  -2.7827627462447117e-75  2.9241263036073316e-83   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868396950249e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9337636706775149e-09  1.0000000049670543e+00  4.9668819463610599e-09  1.0000000049670543e+00  4.9668819463610599e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  3.4308874634082271e-13  1.0000000000000009e+00  1.7148886201918010e-13  1.0000000000000009e+00  1.7148886201918010e-13  -8.8606449151908288e-26  3.2869207601443279e-32  -8.1495799949851245e-41  1.3116397439855662e-41  -2.7828126975014431e-75   4.9980497994444926e-80    9.9999999999965683e-01    2.9831731649331558e-17    1.0000000000001725e+00    1.5161758786910770e-16    1.0000000000001725e+00    1.5161758786910770e-16    8.8456207974590057e-37  1.3267614773880332e-51  8.3339887185124110e-86   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.7834308769319056e-14  -1.0579963429746767e-25  1.2653032746293728e-37  -8.1647530835425670e-41  1.6735653247341920e-48  -4.7372792347117732e-75  8.1559347109733753e-83   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868414143399e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9337318007721288e-09  1.0000000049670543e+00  4.9668660114083669e-09  1.0000000049670543e+00  4.9668660114083669e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  3.7451456251622079e-13  1.0000000000000004e+00  1.8786790392165423e-13  1.0000000000000004e+00  1.8786790392165423e-13  -1.0579960142811583e-25  3.2869225311076359e-32  -9.7309027751906649e-41  1.5661495242915654e-41  -4.7373505748252765e-75   7.1258554156186447e-80    9.9999999999962508e-01    1.4735861261798531e-16    1.0000000000001885e+00    2.0387644984729647e-16    1.0000000000001885e+00    2.0387644984729647e-16    1.2611334280723763e-36  1.8915879247005997e-51  1.6940294852112961e-85   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.1461411978584016e-14  -1.2828298729034717e-25  1.6549462955163159e-38  -9.8998156624877746e-41  7.4171660969553349e-48  -8.4446326292529778e-75  6.4941270417466265e-82   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868436626748e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9336938139099914e-09  1.0000000049670543e+00  4.9668470179772982e-09  1.0000000049670543e+00  4.9668470179772982e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  4.1272346925944558e-13  1.0000000000000009e+00  2.0641724578095405e-13  1.0000000000000009e+00  2.0641724578095405e-13  -1.2828295442109634e-25  3.2869234272895093e-32  -1.1798786410667490e-40  1.8989700064631060e-41  -8.4447380411959109e-75   1.0476253022890448e-79    9.9999999999958700e-01    5.3571006274876573e-17    1.0000000000002074e+00    8.4236799325077368e-17    1.0000000000002074e+00    8.4236799325077368e-17    1.8540722578145391e-36  2.7809489610232938e-51  3.6614622922771233e-85   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.5826187606826749e-14  -1.5341144065739070e-25  9.6423488592282869e-38  -1.1839003637108098e-40  9.9661428995130548e-48  -1.4442574007741935e-74  4.8490397999222724e-82   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868461755209e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9336551180697231e-09  1.0000000049670543e+00  4.9668276700571640e-09  1.0000000049670543e+00  4.9668276700571640e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  4.5153033182975767e-13  1.0000000000000007e+00  2.2598721051980387e-13  1.0000000000000007e+00  2.2598721051980387e-13  -1.5341140778820426e-25  3.2869282869163835e-32  -1.4109950473529958e-40  2.2709458398075695e-41  -1.4442724317090827e-74   1.4982444491180349e-79    9.9999999999954836e-01    1.1365001716899809e-16    1.0000000000002267e+00    5.4197293878016617e-17    1.0000000000002267e+00    5.4197293878016617e-17    2.6515559929753960e-36  3.9771121111231124e-51  7.4886698096735376e-85   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
3.1078661877820137e-14  -1.8515264494536225e-25  1.6323234373829110e-37  -1.4288507290445061e-40  1.7360291378508318e-47  -2.5389793941667781e-74  3.1450623479774593e-82   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868493496409e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9336105282144670e-09  1.0000000049670543e+00  4.9668053751295360e-09  1.0000000049670543e+00  4.9668053751295360e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  4.9600916478367265e-13  1.0000000000000011e+00  2.4783804893814255e-13  1.0000000000000011e+00  2.4783804893814255e-13  -1.8515261207616860e-25  3.2869356887105430e-32  -1.7029315605299181e-40  2.7408100508832582e-41  -2.5390012492182672e-74   2.1823600865650032e-79    9.9999999999950384e-01    1.8356198607773260e-16    1.0000000000002489e+00    3.6269841807608475e-17    1.0000000000002489e+00    3.6269841807608475e-17    3.8622673086032272e-36  5.7930855765088356e-51  1.5888735242556171e-84   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
3.7399373024788013e-14  -2.2218404999482742e-25  1.9308037506390032e-38  -1.7146257356074555e-40  7.2884667318641357e-48  -4.3873926630639818e-74  1.9408318825321130e-81   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868530527820e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9335631042495324e-09  1.0000000049670543e+00  4.9667816631470687e-09  1.0000000049670543e+00  4.9667816631470687e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  5.4343312971871736e-13  1.0000000000000011e+00  2.7155003140566491e-13  1.0000000000000011e+00  2.7155003140566491e-13  -2.2218401712548256e-25  3.2869364169943623e-32  -2.0435241591716155e-40  3.2889849644882734e-41  -4.3874238951813201e-74   3.1426200526544780e-79    9.9999999999945632e-01    8.9981467165787495e-17    1.0000000000002727e+00    1.0520417648364081e-17    1.0000000000002727e+00    1.0520417648364081e-17    5.5616797040729112e-36  8.3420744497577275e-51  3.2947154000740454e-84   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
4.5005576757004881e-14  -2.6847330637756470e-25  7.1854714021633308e-38  -2.0718451780389079e-40  6.3140400466864060e-47  -7.7405136819079607e-74  8.1227453109593364e-81   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868576817068e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9335090872812218e-09  1.0000000049670543e+00  4.9667546546629133e-09  1.0000000049670543e+00  4.9667546546629133e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  5.9756112033054966e-13  1.0000000000000004e+00  2.9922464937512489e-13  1.0000000000000004e+00  2.9922464937512489e-13  -2.6847327350857584e-25  3.2868917006891237e-32  -2.4692649073859762e-40  3.9742036075107299e-41  -7.7405603789278352e-74   4.5884745343422228e-79    9.9999999999940226e-01    3.9088477290438879e-17    1.0000000000002998e+00    9.1478063817296208e-17    1.0000000000002998e+00    9.1478063817296208e-17    8.1204571987932976e-36  1.2180047303926441e-50  7.0237335596218730e-84   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
5.4158713780794649e-14  -3.2269786395576880e-25  1.1963923500041873e-36  -2.4903009254555848e-40  2.7760050589924987e-48  -1.3441679808144116e-73  3.9450382879632691e-80   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868631041629e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9334514435688472e-09  1.0000000049670543e+00  4.9667258328067261e-09  1.0000000049670543e+00  4.9667258328067261e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  6.5476074349596847e-13  1.0000000000000007e+00  3.2782446095783430e-13  1.0000000000000007e+00  3.2782446095783430e-13  -3.2269783108724724e-25  3.2869717949033065e-32  -2.9679897837333119e-40  4.7768883051767654e-41  -1.3441750044602073e-73   6.6291419669079153e-79    9.9999999999934464e-01    6.2225874513631155e-17    1.0000000000003286e+00    1.3542051643695791e-16    1.0000000000003286e+00    1.3542051643695791e-16    1.1731913734873602e-35  1.7596961424551845e-50  1.4660395316974860e-83   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
6.5173396048824200e-14  -3.8882537334974260e-25  3.3581823768433777e-37  -3.0006144146433740e-40  7.7081100495964245e-47  -2.3514096958338803e-73  1.6413826019913361e-80   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868697169139e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9333873650567772e-09  1.0000000049670543e+00  4.9666937935506910e-09  1.0000000049670543e+00  4.9666937935506910e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  7.1939436707875076e-13  1.0000000000000011e+00  3.5941962778321909e-13  1.0000000000000011e+00  3.5941962778321909e-13  -3.8882534048089466e-25  3.2869183758274090e-32  -3.5761908523375449e-40  5.7557720850517586e-41  -2.3514191561143769e-73   9.6244187567845646e-79    9.9999999999928058e-01    8.0869424111864069e-17    1.0000000000003606e+00    7.0587590406583626e-17    1.0000000000003606e+00    7.0587590406583626e-17    1.7032741087059376e-35  2.5547807893894189e-50  3.0901374832581470e-83   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
7.8428220613376820e-14  -4.6685583464073629e-25  1.0452644249149393e-36  -3.6027873972253561e-40  4.7791034970460690e-46  -4.0701650661509254e-73  7.5904830310458575e-80   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868775199599e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9333184180525709e-09  1.0000000049670543e+00  4.9666593200485879e-09  1.0000000049670543e+00  4.9666593200485879e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.8811932667976895e-13  1.0000000000000009e+00  3.9411517449111573e-13  1.0000000000000009e+00  3.9411517449111573e-13  -4.6685580177084271e-25  3.2868848314570745e-32  -4.2938681129560196e-40  6.9108549483416057e-41  -4.0701797001342931e-73   1.3874935064612401e-78    9.9999999999921163e-01    8.3023800832858116e-17    1.0000000000003950e+00    1.3999250814828766e-17    1.0000000000003950e+00    1.3999250814828766e-17    2.4554994766024022e-35  3.6830631730073069e-50  6.4222767876652066e-83   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
9.4378782777753910e-14  -5.6207944873055049e-25  1.3633092635287734e-36  -4.3376248086711293e-40  8.0824160778676949e-46  -7.1032351306563959e-73  4.2424185757190731e-80   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868870423209e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9332416869475048e-09  1.0000000049670543e+00  4.9666209544960549e-09  1.0000000049670543e+00  4.9666209544960549e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.6485043174616301e-13  1.0000000000000011e+00  4.3225868241938773e-13  1.0000000000000011e+00  4.3225868241938773e-13  -5.6207941586183617e-25  3.2867351010125968e-32  -5.1696776510820946e-40  8.3204475999488746e-41  -7.1032556672027990e-73   2.0112304545539242e-78    9.9999999999913491e-01    9.7717865628535628e-17    1.0000000000004334e+00    6.2163369648247840e-17    1.0000000000004334e+00    6.2163369648247840e-17    3.5593341421481342e-35  5.3387338760736351e-50  1.3494206985150640e-82   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.1357333583431028e-13  -6.7581876599096088e-25  3.4794031061917671e-36  -5.2153841537395515e-40  1.3437880075228535e-45  -1.2346772320311390e-72  3.5267644205792512e-79   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014868984162530e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9331581300564673e-09  1.0000000049670543e+00  4.9665791760505361e-09  1.0000000049670543e+00  4.9665791760505361e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.4840732278345208e-13  1.0000000000000011e+00  4.7403712793803227e-13  1.0000000000000011e+00  4.7403712793803227e-13  -6.7581873312805746e-25  3.2866382831476288e-32  -6.2157834876318921e-40  1.0004127717724159e-40  -1.2346797869071718e-72   2.9075524748420559e-78    9.9999999999905131e-01    5.4815148643453119e-17    1.0000000000004752e+00    2.8103576909531264e-17    1.0000000000004752e+00    2.8103576909531264e-17    5.1455651881807302e-35  7.7179640944925549e-50  2.8201775085095648e-82   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.3667163564620100e-13  -8.1468653773315962e-25  3.0725938932671846e-36  -6.2870306575781161e-40  3.2969533310815886e-46  -2.1628825941420614e-72  4.0252504603489945e-78   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014869123030300e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9330651559864670e-09  1.0000000049670543e+00  4.9665326890155360e-09  1.0000000049670543e+00  4.9665326890155360e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  1.0409373035741510e-12  1.0000000000000007e+00  5.2096825214815680e-13  1.0000000000000007e+00  5.2096825214815680e-13  -8.1468650486329837e-25  3.2872933846794279e-32  -7.4930057291497173e-40  1.2059783685249323e-40  -2.1628908445476467e-72   4.2251551249514559e-78    9.9999999999895828e-01    7.8043143957420527e-18    1.0000000000005216e+00    5.1608994033386803e-17    1.0000000000005216e+00    5.1608994033386803e-17    7.4774416379766647e-35  1.1215608305539275e-49  5.9554790569064804e-82   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.6446761779946627e-13  -9.8000531455762657e-25  1.3359960239712990e-35  -7.5628078119610377e-40  1.2662063626749853e-46  -3.7648466870006515e-72  1.9946668218972747e-78   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014869288349082e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9329642902374363e-09  1.0000000049670543e+00  4.9664822561410206e-09  1.0000000049670543e+00  4.9664822561410206e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.1420250972093026e-12  1.0000000000000009e+00  5.7117908205834506e-13  1.0000000000000009e+00  5.7117908205834506e-13  -9.8000528167734364e-25  3.2866922968436300e-32  -9.0135083965672053e-40  1.4506993183998049e-40  -3.7648508063031850e-72   6.1139693554751847e-78    9.9999999999885747e-01    4.9694079866492692e-17    1.0000000000005722e+00    1.4168641376052715e-16    1.0000000000005722e+00    1.4168641376052715e-16    1.0820025620659776e-34  1.6229240624361386e-49  1.2470030454471269e-81   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
1.9791668678535574e-13  -1.1783878480614341e-24  5.7754868675714319e-36  -9.0937263842359004e-40  2.0751372679264404e-45  -6.5452471064605810e-72  2.8828680197816274e-78   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014869486731613e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006589313e-01  9.9328539198440365e-09  1.0000000049670543e+00  4.9664270709443207e-09  1.0000000049670543e+00  4.9664270709443207e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.2525065129120889e-12  1.0000000000000011e+00  6.2614223415358194e-13  1.0000000000000011e+00  6.2614223415358194e-13  -1.1783878152065852e-24  3.2860624391211634e-32  -1.0838111595767484e-39  1.7443644601589046e-40  -6.5452588292412982e-72   8.8399126974180844e-78    9.9999999999874711e-01    6.3918832449841610e-17    1.0000000000006273e+00    2.3551735006337019e-17    1.0000000000006273e+00    2.3551735006337019e-17    1.5643988985630550e-34  2.3464834861011735e-49  2.6067908457123613e-81   3.4697763684365804e-12  3.4697763684365804e-12  3.4697763684365804e-12
2.3816855519761609e-13  -1.3547381496615594e-24  1.4657511058278872e-35  -2.0488170728487802e-37  2.6464952847675523e-45  -1.1078860185215862e-71  6.8877661687167811e-78   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014869663081912e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9327634324279030e-09  1.0000000049672024e+00  4.9663818827474052e-09  1.0000000049672024e+00  4.9663818827474052e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.1952232444678390e-12  1.0000000000002232e+00  5.9738957762899445e-13  1.0000000000002232e+00  5.9738957762899445e-13  -1.3547381496425458e-24  4.3561100662716286e-36  -2.0488170463754980e-37  8.3293238843888998e-49  -1.1078853297344542e-71   1.0515161187991809e-82    9.9999999999880462e-01    6.8158458858034477e-17    1.0000000000008207e+00    1.3245422426475624e-16    1.0000000000008207e+00    1.3245422426475624e-16    2.2715969355804210e-34  3.3792567235677707e-47  5.3767706483832846e-81   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
2.8660676169482442e-13  -1.6430541035470298e-24  1.5752148103874373e-35  -2.4778355278298446e-37  1.7094421444010616e-44  -1.9400360805118471e-71  1.1894662908876100e-76   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014869951397865e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9326273111010308e-09  1.0000000049672024e+00  4.9663138220839691e-09  1.0000000049672024e+00  4.9663138220839691e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.3313445713387608e-12  1.0000000000002227e+00  6.6589433027430541e-13  1.0000000000002227e+00  6.6589433027430541e-13  -1.6430541035587024e-24  4.0794892002090577e-36  -2.4778353569173244e-37  3.1694164837536954e-48  -1.9400241858399635e-71   8.9747551775703082e-83    9.9999999999866851e-01    7.6142510735495520e-17    1.0000000000008886e+00    1.7439895863510067e-17    1.0000000000008886e+00    1.7439895863510067e-17    3.2877090223005755e-34  4.8908391962203224e-47  1.1305090280155151e-80   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
3.4489622604057667e-13  -1.9895622724785908e-24  2.6838479691863721e-36  -2.9934443627649940e-37  1.6236400826899652e-44  -3.3920658958268741e-71  3.3201347114471856e-76   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014870297906041e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9324786991544225e-09  1.0000000049672024e+00  4.9662395161106649e-09  1.0000000049672024e+00  4.9662395161106649e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.4796234510400359e-12  1.0000000000002229e+00  7.3997825897371173e-13  1.0000000000002229e+00  7.3997825897371173e-13  -1.9895622724421917e-24  3.3715334604025761e-35  -2.9934445251407292e-37  1.1726997026271013e-48  -3.3920990970157355e-71   1.5825307991437902e-81    9.9999999999851985e-01    2.9226122089805738e-17    1.0000000000009630e+00    9.6409241417612788e-17    1.0000000000009630e+00    9.6409241417612788e-17    4.7567275856278351e-34  7.0761718663899555e-47  2.3738389526803718e-80   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
4.1504047578504725e-13  -2.4074881615161320e-24  4.4405196051783445e-35  -3.6153242540662845e-37  4.0053514313884331e-45  -5.9344052410519343e-71  1.9971884334470362e-76   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014870715831926e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9323157826760063e-09  1.0000000049672024e+00  4.9661580578714569e-09  1.0000000049672024e+00  4.9661580578714569e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.6428729963633271e-12  1.0000000000002229e+00  8.2143649818166353e-13  1.0000000000002229e+00  8.2143649818166353e-13  -2.4074881615962185e-24  3.5681234069739003e-35  -3.6153242940568445e-37  6.2954311750414140e-48  -5.9344252131721491e-71   2.3588035043091041e-81    9.9999999999835698e-01    7.5986825482846311e-17    1.0000000000010445e+00    1.2854004095235034e-16    1.0000000000010445e+00    1.2854004095235034e-16    6.8884427262895903e-34  1.0247341553005693e-46  4.9910978820077138e-80   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
4.9945051158551402e-13  -2.9100572772843607e-24  1.7236382987624334e-35  -4.3631546450031239e-37  2.3625649727033132e-44  -1.0371456804976984e-70  4.2153166148349058e-77   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014871218401047e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9321376346119881e-09  1.0000000049672024e+00  4.9660689838394477e-09  1.0000000049672024e+00  4.9660689838394477e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  1.8210210603819019e-12  1.0000000000002234e+00  9.1006644098110089e-13  1.0000000000002234e+00  9.1006644098110089e-13  -2.9100572772955985e-24  2.8474108981485403e-35  -4.3631544087754422e-37  2.8815592736938004e-48  -1.0371452589956516e-70   2.9614659211294596e-81    9.9999999999817879e-01    3.3255391720137077e-17    1.0000000000011335e+00    9.4394606602447115e-17    1.0000000000011335e+00    9.4394606602447115e-17    9.9730755736193303e-34  1.4836085464324847e-46  1.0484299453063503e-79   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
6.0102767820703880e-13  -3.5157853291830528e-24  6.2075590970096440e-35  -5.2644859602151552e-37  5.5237411762861677e-44  -1.8130868595422033e-70  5.2395028853561216e-75   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014871824129088e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006604112e-01  9.9319423126802063e-09  1.0000000049672024e+00  4.9659713228735568e-09  1.0000000049672024e+00  4.9659713228735568e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.0162319698619653e-12  1.0000000000002229e+00  1.0081714960822139e-12  1.0000000000002229e+00  1.0081714960822139e-12  -3.5157853290921636e-24  2.8813632235482830e-35  -5.2644865126908806e-37  1.0160776345677847e-47  -1.8131392545312065e-70   3.9850374498372851e-81    9.9999999999798350e-01    6.6957142681087240e-17    1.0000000000012312e+00    1.3305488235322986e-16    1.0000000000012312e+00    1.3305488235322986e-16    1.4447184837984088e-33  2.1491834744565624e-46  2.2040310321671329e-79   3.4697763684370942e-12  3.4697763684370942e-12  3.4697763684370942e-12
7.2326338964835186e-13  -4.0473573712289779e-24  3.5416987868848112e-35  -1.2275353023540986e-36  6.8827612932520371e-44  -3.0588153767209659e-70  3.9072614024993054e-75   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014872355701136e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006618923e-01  9.9317843197963709e-09  1.0000000049673503e+00  4.9658922154093367e-09  1.0000000049673503e+00  4.9658922154093367e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.0263431468166780e-12  1.0000000000004454e+00  1.0126719730472577e-12  1.0000000000004454e+00  1.0126719730472577e-12  -4.0473573630661100e-24  8.1274508831112810e-33  -1.2278347981484814e-36  2.9956462199578462e-40  -3.0590530296973565e-70   1.9858036236554300e-74    9.9999999999797362e-01    7.5104573304926506e-17    1.0000000000014582e+00    7.3470015810052407e-17    1.0000000000014582e+00    7.3470015810052407e-17    2.0921071842119025e-33  6.2091271761571826e-46  4.5241026100592649e-79   3.4697763684376080e-12  3.4697763684376080e-12  3.4697763684376080e-12
8.7035913614851839e-13  -4.9242082890489459e-24  4.9114327073898877e-35  -1.4878121652269341e-36  2.3625171601703421e-43  -5.3739107163179983e-70  1.8886330465699892e-74   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014873232552055e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006618923e-01  9.9315450067080590e-09  1.0000000049673503e+00  4.9657725588651807e-09  1.0000000049673503e+00  4.9657725588651807e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.2652121459184936e-12  1.0000000000004454e+00  1.1323285172030905e-12  1.0000000000004454e+00  1.1323285172030905e-12  -4.9242082809340852e-24  8.1639750087664451e-33  -1.4881763935777331e-36  3.6446460251508736e-40  -5.3740146827065911e-70   2.9282969324978118e-74    9.9999999999773426e-01    2.4108775786506285e-17    1.0000000000015778e+00    9.8967914569262510e-17    1.0000000000015778e+00    9.8967914569262510e-17    3.0301245019711627e-33  8.9930525372489855e-46  9.5393841553240528e-79   3.4697763684376080e-12  3.4697763684376080e-12  3.4697763684376080e-12
1.0473708979594487e-12  -5.9782809992800011e-24  3.9789975442366332e-34  -1.8006928307779552e-36  7.4801407729516118e-43  -9.4220174040540611e-70  2.9972000871712416e-75   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014874286624767e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006618923e-01  9.9312840482766074e-09  1.0000000049673503e+00  4.9656420796494549e-09  1.0000000049673503e+00  4.9656420796494549e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.5263926219754613e-12  1.0000000000004445e+00  1.2636959113488120e-12  1.0000000000004445e+00  1.2636959113488120e-12  -5.9782809910582175e-24  8.6196834022670052e-33  -1.8011360605715320e-36  4.4248177949952938e-40  -9.4224177059620893e-70   4.3027390889991807e-74    9.9999999999747324e-01    3.0892861544824842e-17    1.0000000000017082e+00    4.0064720458845406e-17    1.0000000000017082e+00    4.0064720458845406e-17    4.3870261741591989e-33  1.3020177661636302e-45  2.0081032887576726e-78   3.4697763684376080e-12  3.4697763684376080e-12  3.4697763684376080e-12
1.2603829296797275e-12  -6.9192994612673141e-24  9.5506506963906763e-35  -3.1661636134317291e-36  7.3248515432812020e-43  -1.5958001860395755e-69  4.3038714600087281e-74   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014875227643222e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006633722e-01  9.9310699994386973e-09  1.0000000049674984e+00  4.9655351107416511e-09  1.0000000049674984e+00  4.9655351107416511e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.5926707753083277e-12  1.0000000000006675e+00  1.2958357872930825e-12  1.0000000000006675e+00  1.2958357872930825e-12  -6.9192994282985531e-24  3.2873254412130561e-32  -3.1671886080629068e-36  1.0242621460234309e-39  -1.5959322778081988e-69   1.7513048322335459e-73    9.9999999999740730e-01    7.7968203662039461e-17    1.0000000000019633e+00    1.6527049400238097e-17    1.0000000000019633e+00    1.6527049400238097e-17    6.3530724067684502e-33  2.8259545129523321e-45  4.1331297919027658e-78   3.4697763684381213e-12  3.4697763684381213e-12  3.4697763684381213e-12
1.5167168884709241e-12  -8.4468453794023026e-24  3.1587212790292985e-35  -3.8457104117601773e-36  5.8382578810831593e-43  -2.8098995135710414e-69  1.1909198313051062e-73   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014876755189140e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006633722e-01  9.9307514295955064e-09  1.0000000049674984e+00  4.9653758258200557e-09  1.0000000049674984e+00  4.9653758258200557e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.9110185738936684e-12  1.0000000000006670e+00  1.4555647980980654e-12  1.0000000000006670e+00  1.4555647980980654e-12  -8.4468453468328336e-24  3.2537881785216858e-32  -3.8469602122106309e-36  1.2503842762416866e-39  -2.8102782851243847e-69   2.5967957021276507e-73    9.9999999999708866e-01    1.3803326507839345e-17    1.0000000000021225e+00    6.2412814485177502e-17    1.0000000000021225e+00    6.2412814485177502e-17    9.2005945655791533e-33  4.0925809133779854e-45  8.7273564997112100e-78   3.4697763684381213e-12  3.4697763684381213e-12  3.4697763684381213e-12
1.8251834943190388e-12  -9.8250839529994519e-24  1.6269135573055671e-34  -6.0336121865948072e-36  6.7551998219367412e-43  -4.7769893663976190e-69  3.1748186541325802e-73   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014878133427724e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006648521e-01  9.9304880178799493e-09  1.0000000049676465e+00  4.9652441754734283e-09  1.0000000049676465e+00  4.9652441754734283e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.0265485825716917e-12  1.0000000000008886e+00  1.5137183804956959e-12  1.0000000000008886e+00  1.5137183804956959e-12  -9.8250839532085958e-24  4.6452599167744688e-35  -6.0336128623750141e-36  2.6022473785756909e-46  -4.7766718846708008e-69   1.3859496751347427e-79    9.9999999999697320e-01    3.0404858947598365e-17    1.0000000000024023e+00    4.0308721757458645e-17    1.0000000000024023e+00    4.0308721757458645e-17    1.3323503761844568e-32  7.8987891996142027e-45  1.8007316839284950e-77   3.4697763684386351e-12  3.4697763684386351e-12  3.4697763684386351e-12
2.1963853724165516e-12  -1.1446127717892183e-23  1.6015152028592739e-33  -8.8874117091414038e-36  4.5339776562369503e-42  -8.1318591969167235e-69  8.3245977045613659e-73   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014879754471483e-17  -3.2895497025930562e-17  3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999006663332e-01  9.9302007540946736e-09  1.0000000049677944e+00  4.9651004325584880e-09  1.0000000049677944e+00  4.9651004325584880e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  3.1661527055714170e-12  1.0000000000011120e+00  1.5819661297610833e-12  1.0000000000011120e+00  1.5819661297610833e-12  -1.1446127708605590e-23  7.6850782477329289e-33  -8.8882543583625444e-36  8.4718319879682407e-40  -8.1314333245926126e-69   4.0658744634529772e-73    9.9999999999683409e-01    1.8683945395742520e-17    1.0000000000026941e+00    1.0168032976464439e-16    1.0000000000026941e+00    1.0168032976464439e-16    1.9295407582792671e-32  1.4295498383193298e-44  3.7196271848999132e-77   3.4697763684391488e-12  3.4697763684391488e-12  3.4697763684391488e-12
2.6430814869741027e-12  -1.3384039612020551e-23  2.3586037163753975e-33  -1.2600231853172085e-35  1.1181944213772020e-41  -1.3876762702571472e-68  2.5783848264304146e-74   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014881692383374e-17  0.0000000000000000e+00   1.2600220671227871e-35  1.6218732225981675e-48   1.6218732225981675e-48  9.9999999139769935e-01  8.5989649661369746e-09  1.0000000000008888e+00  2.1120419561675829e-12  1.0000000086040781e+00  8.6010772301377468e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  3.3359054926350402e-12  1.0000000000013340e+00  1.6668425232928949e-12  1.0000000000013340e+00  1.6668425232928949e-12  -1.3384039578002309e-23  3.1659638559133211e-32  -1.2602201907181396e-35  1.9812359535247341e-39  -1.3878085013202623e-68   1.3480944794150891e-72    9.9999999999666445e-01    1.2939284629502066e-16    1.0000000000030009e+00    4.6325879315005324e-17    1.0000000000030009e+00    4.6325879315005324e-17    2.7938161510016179e-32  2.4834377936356208e-44  7.6953190349739163e-77   3.4697763684396626e-12  3.4697763684396626e-12  3.4697763684396626e-12
3.1806256927941190e-12  -1.5732720895132169e-23  4.8324624149385158e-34  -1.7429596569069389e-35  1.0694768913411025e-41  -2.3766666297572388e-68  1.2254687226336350e-71   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014884041064654e-17  0.0000000000000000e+00   1.7429607263838302e-35  1.6218732225981675e-48   1.6218732225981675e-48  9.9999999139784734e-01  8.5986093218510290e-09  1.0000000000010367e+00  2.2900306325934393e-12  1.0000000086042262e+00  8.6008994635059260e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  3.5430019378845199e-12  1.0000000000015552e+00  1.7715564800934912e-12  1.0000000000015552e+00  1.7715564800934912e-12  -1.5732720893240845e-23  1.4080771492051761e-33  -1.7429607264720200e-35  8.8189709557795604e-46  -2.3778920981446462e-68   3.3522622691387803e-78    9.9999999999645672e-01    5.8221700720174135e-17    1.0000000000033269e+00    1.3742260333368642e-16    1.0000000000033269e+00    1.3742260333368642e-16    4.0458025935787501e-32  4.1952336384673256e-44  1.5965478649855130e-76   3.4697763684401759e-12  3.4697763684401759e-12  3.4697763684401759e-12
3.8274944785163149e-12  -1.7485775152235744e-23  3.0727996776666081e-33  -2.5678077162987844e-35  4.8576628421184013e-41  -3.9248058698201668e-68  6.0041437590080269e-71   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014885794118911e-17  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999006722540e-01  9.9292788932498806e-09  1.0000000049683866e+00  4.9646395576472428e-09  1.0000000049683866e+00  4.9646395576472428e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  3.4957095667266817e-12  1.0000000000019997e+00  1.7472996718510283e-12  1.0000000000019997e+00  1.7472996718510283e-12  -1.7485775120299161e-23  2.8863783161857827e-32  -2.5680616999876139e-35  2.5884135167163939e-39  -3.9191606464845326e-68   3.5892042337389179e-72    9.9999999999650446e-01    1.7237369437639195e-16    1.0000000000037470e+00    3.0675695956938147e-17    1.0000000000037470e+00    3.0675695956938147e-17    5.8596162020804616e-32  7.8108339114104974e-44  3.2329700455488422e-76   3.4697763684412034e-12  3.4697763684412034e-12  3.4697763684412034e-12
4.6059220411450943e-12  -2.0873672644091372e-23  5.6119766358379622e-33  -3.4164205062089140e-35  3.2179914211731020e-41  -6.7940799805969592e-68  4.7161563872685259e-71   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.4014847434671121e-17  3.2895497025930562e-17   3.2895497025930562e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000000014808e+00  5.2755628626690185e-12  1.0000000000014808e+00  2.6377814313345093e-12  1.0000000000014808e+00  2.6377814313345093e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.7945253478190597e-12  1.0000000000022209e+00  1.8977067631193799e-12  1.0000000000022209e+00  1.8977067631193799e-12  -2.0873672634181861e-23  4.2975347811419873e-33  -3.4164172882332229e-35  1.5730091879802300e-46  -6.7893638219917345e-68   2.2179562216660151e-77    9.9999999999620526e-01    5.0942551994444251e-18    1.0000000000041187e+00    1.0847517486279344e-16    1.0000000000041187e+00    1.0847517486279344e-16    8.4842879260593466e-32  1.2565432305017037e-43  6.7541814931812281e-76   3.4697763684417172e-12  3.4697763684417172e-12  3.4697763684417172e-12
5.5426645206631182e-12  -2.3563797243003749e-23  7.9450026016323507e-33  -4.7488594240778045e-35  1.9555331036149451e-40  -1.1322977392872606e-67  5.3444755873721348e-72   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   2.3563797250948751e-23  0.0000000000000000e+00   4.7488398687467682e-35  0.0000000000000000e+00   1.1322442945313870e-67  1.0000000000017770e+00  5.6053595631756838e-12  1.0000000000017770e+00  2.8024577369829169e-12  1.0000000000017770e+00  2.8024577369829169e-12  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  3.8285586345655833e-12  1.0000000000026645e+00  1.9149454510975667e-12  1.0000000000026645e+00  1.9149454510975667e-12  -2.3563797220056595e-23  3.0892156962452453e-32  -4.7491886829533229e-35  3.4881420655448633e-39  -1.1323337447499465e-67   8.9450218559615080e-72    9.9999999999617184e-01    1.7657875065577396e-16    1.0000000000045797e+00    1.8926638082840217e-16    1.0000000000045797e+00    1.8926638082840217e-16    1.2286558201505246e-31  2.1834235819452932e-43  1.3785683920952354e-75   3.4697763684427443e-12  3.4697763684427443e-12  3.4697763684427443e-12
6.6699196630301151e-12  -2.4957736156204171e-23  4.5520086285707329e-33  -6.6395410683296802e-35  2.1825404209551746e-40  -1.8130238346292972e-67  9.2579056008741686e-71   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014893266079921e-17  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999006811358e-01  9.9283387681304417e-09  1.0000000049692748e+00  4.9641694950875233e-09  1.0000000049692748e+00  4.9641694950875233e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  3.5472121772565974e-12  1.0000000000033313e+00  1.7739391555356863e-12  1.0000000000033313e+00  1.7739391555356863e-12  -2.4957736123493454e-23  3.7262725027772689e-32  -6.6399323420551672e-35  3.6944832127740529e-39  -1.8122305056389478e-67   1.3246156973809144e-71    9.9999999999645250e-01    1.6063588168467783e-16    1.0000000000051055e+00    1.9723781531395022e-16    1.0000000000051055e+00    1.9723781531395022e-16    1.7793165270701697e-31  3.9521685481205623e-43  2.7469753131610774e-75   3.4697763684442856e-12  3.4697763684442856e-12  3.4697763684442856e-12
8.0264335222571747e-12  -2.6533259509910957e-23  8.0702561685067991e-33  -8.9652933756300392e-35  3.1795650576454329e-40  -2.9342161827485701e-67  1.6844387471285926e-69   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.4014841775084243e-17  -4.9343245538895844e-17  4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000026652e+00  5.9480618957326838e-12  1.0000000000026652e+00  2.9738089032614168e-12  1.0000000000026652e+00  2.9738089032614168e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.2821943690027583e-12  1.0000000000039977e+00  1.6413192291063042e-12  1.0000000000039977e+00  1.6413192291063042e-12  -2.6533259465572438e-23  5.2408774606946699e-32  -8.9657179444348212e-35  3.9277315420549094e-39  -2.9175619473234983e-67   1.9015204621404750e-71    9.9999999999671718e-01    4.2041303407859027e-17    1.0000000000056390e+00    3.4490499527328317e-17    1.0000000000056390e+00    3.4490499527328317e-17    2.5766178685795327e-31  6.8673602142249569e-43  5.5014478110545036e-75   3.4697763684458265e-12  3.4697763684458265e-12  3.4697763684458265e-12
9.6588322411587091e-12  -2.5744060355924928e-23  6.8584858888731926e-33  -1.1842444368962209e-34  1.1033916419490110e-39  -4.4739482070380311e-67  4.9626938291323924e-70   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.4014842564283422e-17  -4.9343245538895844e-17  4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000032572e+00  5.8587894482354675e-12  1.0000000000032572e+00  2.9293947241177337e-12  1.0000000000032572e+00  2.9293947241177337e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.6012840716827960e-12  1.0000000000048854e+00  1.3011416362024793e-12  1.0000000000048854e+00  1.3011416362024793e-12  -2.5744060356430485e-23  7.3640424992748420e-33  -1.1842334029985727e-34  1.8771237697705573e-45  -4.4689855139146061e-67   7.0570745799106335e-77    9.9999999999739853e-01    1.4254728851664211e-16    1.0000000000061866e+00    3.9748658204194597e-17    1.0000000000061866e+00    3.9748658204194597e-17    3.7313371992892287e-31  1.2154384328955818e-42  1.0740121120094998e-74   3.4697763684478815e-12  3.4697763684478815e-12  3.4697763684478815e-12
1.1623224686798494e-11  -2.4827130545146840e-23  5.8152894567354695e-32  -1.5261920701305780e-34  3.3359861124971573e-40  -6.8989049161265113e-67  2.2548516255032175e-70   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   2.4827130603299736e-23  1.1513423959075697e-16   1.1513423959075697e-16  -3.5790911440582936e-31  3.5790911440582936e-31  1.0000000000038494e+00  5.7535808415262595e-12  1.0000000000038494e+00  2.8766793984606672e-12  1.0000000000038494e+00  2.8766793984606672e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.9036604590336042e-12  1.0000000000057738e+00  9.5221880757542089e-13  1.0000000000057738e+00  9.5221880757542089e-13  -2.4827130597291393e-23  6.0083413230702808e-33  -1.5262137827136944e-34  1.8376597003910083e-39  -6.9013112181201957e-67   1.5145036818114322e-71    9.9999999999809586e-01    7.2061011310666630e-17    1.0000000000067262e+00    1.3050294803844018e-16    1.0000000000067262e+00    1.3050294803844018e-16    5.4031590126130006e-31  2.0799456400040601e-42  2.1138299177128358e-74   3.4697763684499365e-12  3.4697763684499365e-12  3.4697763684499365e-12
1.3987131026472414e-11  -2.0178516063807069e-23  3.4800704589816301e-32  -1.8929499810069780e-34  1.4164948985873749e-39  -9.6281492617175347e-67  3.7544201462873503e-68   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   7.4014888486859792e-17  -6.5790994051861125e-17  6.5790994051861125e-17  -1.1686828225496471e-31  1.1686828225496471e-31  9.9999999007048201e-01  9.9289204526409604e-09  1.0000000049716433e+00  4.9644603928539339e-09  1.0000000049716433e+00  4.9644603928539339e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  5.9708888830391706e-13  1.0000000000068843e+00  2.9865546645442105e-13  1.0000000000068843e+00  2.9865546645442105e-13  -2.0178516062434844e-23  3.3428479504440395e-32  -1.8929641458369261e-34  1.1903784180183751e-44  -1.0003591276762803e-66   4.1653290680480594e-77    9.9999999999940259e-01    1.2196796297040738e-16    1.0000000000071829e+00    5.4728302539458631e-18    1.0000000000071829e+00    5.4728302539458631e-18    7.8243613655989598e-31  3.5911063451333519e-42  4.0531349678345818e-74   3.4697763684525053e-12  3.4697763684525053e-12  3.4697763684525053e-12
1.6831803533309551e-11  -5.3811272986198788e-24  7.9332908816420615e-32  -2.0833580253211107e-34  2.0101755676696491e-39  -1.1117787436699877e-66  6.0769924978548810e-68   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.4014862927216393e-17  1.6447748512965281e-17   1.6447748512965281e-17  -7.3042676409352955e-33  7.3042676409352955e-33  1.0000000000056257e+00  2.6786625431676906e-12  1.0000000000056257e+00  1.3392202492813828e-12  1.0000000000056257e+00  1.3392202492813828e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.9472816118178277e-12  1.0000000000084386e+00  1.4736408059089138e-12  1.0000000000084386e+00  1.4736408059089138e-12  -5.3811273957348962e-24  1.7782108629305756e-32  -2.0833821107070895e-34  3.9836303020946321e-40  -1.1725531503394486e-66   4.4816909120868559e-72    1.0000000000029472e+00    1.3847395703785998e-16    1.0000000000069649e+00    6.9236978518929988e-17    1.0000000000069649e+00    6.9236978518929988e-17    1.1330984893587342e-30  6.3746489194003949e-42  7.2110069502347386e-74   3.4697763684561016e-12  3.4697763684561016e-12  3.4697763684561016e-12
2.0255019392306665e-11  1.8395489455691977e-23   6.2380116878007294e-32  -1.9056820541943220e-34  3.3950323941025540e-39  -8.9051123599714340e-67  6.5092636704815361e-68   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   1.8395489393311860e-23  0.0000000000000000e+00   1.9056481038703809e-34  0.0000000000000000e+00   9.5560387270195881e-67  1.0000000000068099e+00  4.9525063544716913e-12  1.0000000000068099e+00  2.4762531772358457e-12  1.0000000000068099e+00  2.4762531772358457e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  1.8581567900913315e-12  1.0000000000088833e+00  4.0280065644590325e-13  1.0000000000115465e+00  2.2604023350249222e-12  1.8395489389777025e-23   3.5348354686458532e-33  -1.9056481028676305e-34  1.0027503915778925e-43  -9.5560387168443259e-67   1.0175261791062059e-75    1.0000000000018574e+00    2.3486223792897263e-17    1.0000000000092861e+00    1.1743111896448632e-17    1.0000000000092861e+00    1.1743111896448632e-17    1.6408363907887646e-30  1.1174249816284406e-41  1.2165160581222776e-73   3.4697763684602116e-12  3.4697763684602116e-12  3.4697763684602116e-12
2.4374441501222218e-11  5.3601847376372072e-23   4.8461631557923432e-31  -1.0336709573955785e-34  1.6627217600198133e-38  8.4574988366564325e-67   5.1830482757501857e-67   1.0000000000001934e+00  1.9365444098871910e-13  1.0000000000096241e+00  6.2007742963636010e-13  1.0000000000146092e+00  4.2664503325256601e-13  7.4014868308343765e-17   7.4014814706496870e-17  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999007403473e-01  9.9259650183495753e-09  1.0000000049751960e+00  4.9649518761893824e-09  1.0000000049751960e+00  4.9610134752270994e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.1545494091806725e-17  1.0000000000122131e+00  1.9689626637895052e-12  1.0000000000122131e+00  1.9694382984934468e-12  5.3601846928978546e-23   3.7222789498079396e-32  -1.0338372357607263e-34  6.1891458423304026e-43  3.2744505391876059e-67    2.1718640711671224e-75    9.9999999999999989e-01    1.4256779655432237e-16    1.0000000000102442e+00    9.3151919252379295e-17    1.0000000000141827e+00    9.7347191580845288e-17    2.3761526385324598e-30  1.9347493668570941e-41  1.8993640263519763e-73   3.4697763684648363e-12  3.4697763684648363e-12  3.4697763684648363e-12
2.9331662783900365e-11  1.1155833001186534e-22   1.2789109614821380e-31  1.5720473700721862e-34   1.6941933811925615e-38  4.6491021065400069e-66   2.3698432434786587e-67   1.0000000000000198e+00  2.0015559402655325e-14  1.0000000000083020e+00  3.2596516214947611e-14  1.0000000000209901e+00  1.3025046022142350e-14  7.4014868308343765e-17   7.4014756750013630e-17  -4.9343245538895844e-17  4.9343245538895844e-17  -6.5738408768417647e-32  6.5738408768417647e-32  9.9999999007566309e-01  9.9243366542398919e-09  1.0000000049768243e+00  4.9684896637684428e-09  1.0000000049768243e+00  4.9558472125160541e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9477343060008150e-17  1.0000000000129301e+00  4.5954791842374798e-12  1.0000000000163820e+00  4.5950666399870322e-12  1.1155833012953966e-22   1.0216776546153682e-32  1.5723819560496825e-34   1.6516663937700752e-38  4.8859461960041834e-66    1.4023488368930623e-70    9.9999999999999989e-01    1.4256726186502315e-16    1.0000000000083344e+00    1.7800389589304157e-16    1.0000000000209772e+00    1.4645893649053408e-16    3.4409228998851830e-30  3.3620185963996161e-41  2.2844381709760568e-73   3.4697763684704892e-12  3.4697763684704892e-12  3.4697763684704892e-12
3.5297073027306577e-11  1.9992534295678254e-22   1.5416550158435050e-32  7.3859836545216791e-34   5.7440882483465172e-38  9.7903869326387578e-66   7.4468382430300726e-66   1.0000000000005469e+00  5.4714945087618221e-13  1.0000000000069387e+00  7.3747727224236447e-13  1.0000000000275993e+00  1.9054986597110726e-13  0.0000000000000000e+00   1.9992534297219910e-22  -1.6447748512965281e-17  1.6447748512965281e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000000116949e+00  1.1695120885742305e-11  1.0000000000116949e+00  4.0187181652518060e-12  1.0000000000116949e+00  1.5713839050994111e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  3.0152256648250768e-16  1.0000000000071823e+00  4.9389434063960512e-13  1.0000000000279017e+00  4.9297461787899993e-13  1.9992534309323467e-22   1.2103558640140061e-31  7.3854092397362075e-34   5.9606368984947862e-43  1.7237225257494288e-65    8.1825457697908076e-74    9.9999999999999989e-01    1.4256664336755491e-16    1.0000000000076763e+00    1.5490531858958937e-16    1.0000000000274087e+00    3.5594945430402688e-17    4.9828576705011763e-30  5.8274894703856281e-41  6.5913611428975355e-74   3.4697763684771705e-12  3.4697763684771705e-12  3.4697763684771705e-12
4.2475715525368941e-11  3.5271515583197770e-22   1.3897948305118868e-31  2.1422679247125696e-33   6.1293885768310104e-38  5.1534834251519635e-65   6.8976810039441295e-68   1.0000000000000016e+00  1.8079002282043901e-15  1.0000000000071294e+00  1.9605604249931329e-15  1.0000000000355034e+00  3.7470480171377411e-16  0.0000000000000000e+00   3.5271515597095720e-22  0.0000000000000000e+00   2.1423292185983381e-33  0.0000000000000000e+00   5.1603811061559078e-65  1.0000000000142115e+00  1.4211774437010508e-11  1.0000000000142115e+00  7.0801521136588807e-12  1.0000000000142115e+00  2.1291482461459540e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.1543388804139724e-17  1.0000000000061375e+00  9.9383381062510790e-13  1.0000000000364957e+00  9.9269204421167871e-13  3.5271515631885279e-22   3.4789560688990457e-31  2.1423814330253992e-33   5.2214427061201813e-38  5.1597771040712431e-65    6.0400208466446961e-69    1.0000000000000000e+00    2.5358799372917103e-16    1.0000000000071312e+00    1.8420358559288252e-16    1.0000000000355032e+00    1.5266019678874281e-16    7.2158324287968117e-30  1.0254838426286509e-40  1.0909043498312511e-72   3.4697763684859080e-12  3.4697763684859080e-12  3.4697763684859080e-12
5.1114334834401653e-11  5.6478110282999144e-22   3.5096996597000840e-31  4.6808655247483817e-33   7.2269908826671960e-38  1.2019279161621285e-64   8.8156819552255744e-66   1.0000000000000961e+00  9.6398900988926122e-14  1.0000000000067832e+00  1.1375364767005252e-13  1.0000000000441926e+00  1.7576791286051443e-14  -7.4014868308343765e-17  7.4015433089446940e-17  -6.5790994051861125e-17  6.5790994051861125e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000000170239e+00  1.7024191402053614e-11  1.0000000000170239e+00  1.0126943531472392e-11  1.0000000000170239e+00  2.7151134933526005e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.4256475392504747e-16  1.0000000000085627e+00  1.6657118161991483e-12  1.0000000000425107e+00  1.6644110910210607e-12  5.6478110312388835e-22   5.7073056456516212e-32  4.6809377973667443e-33   2.7095358381441611e-42  1.2900847266808696e-64    9.0335146620799922e-73    9.9999999999999989e-01    1.4256475392504747e-16    1.0000000000068969e+00    6.6809948436501171e-17    1.0000000000441751e+00    3.5267496973969354e-17    1.0449259578872073e-29  1.7788971648069001e-40  4.9683299653602185e-72   3.4697763684956754e-12  3.4697763684956754e-12  3.4697763684956754e-12
6.1509857885805039e-11  9.0356928462289129e-22   3.5581990612248818e-31  9.8804531966276225e-33   2.4107043684236335e-37  2.9919716516668600e-64   1.5932074750675375e-65   1.0000000000000739e+00  7.4194439240745846e-14  1.0000000000065734e+00  8.4000135004463151e-14  1.0000000000550828e+00  1.0027740368642324e-14  7.4014868308343765e-17   7.4013964739059500e-17  -1.6447748512965281e-17  1.6447748512965290e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999008646923e-01  9.9135305204780715e-09  1.0000000049876305e+00  4.9809731221868813e-09  1.0000000049876305e+00  4.9325577313580976e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  4.1254801406466777e-16  1.0000000000045148e+00  2.1425756672644285e-12  1.0000000000572140e+00  2.1412118584390927e-12  9.0356928382016369e-22   4.4690769469811173e-31  9.8802120997704972e-33   2.6420282963510800e-41  3.1512924963494732e-64    9.7175859519316107e-72    9.9999999999999989e-01    1.4256349824791050e-16    1.0000000000066576e+00    1.5477026212372119e-16    1.0000000000550728e+00    3.5733147015915263e-17    1.5131898224475971e-29  3.1136694022604294e-40  1.7873078337580475e-71   3.4697763685080144e-12  3.4697763685080144e-12  3.4697763685080144e-12
7.4019599969156214e-11  1.3922649282714371e-21   1.7985926465377233e-31  1.9309892720731750e-32   2.7175419080417279e-37  7.4004704620928343e-64   1.2798827536511942e-65   9.9999999999997391e-01  2.5836656696751994e-14  1.0000000000065514e+00  2.8714649464587085e-14  1.0000000000676392e+00  2.7669704653725743e-15  7.4014868308343765e-17   7.4013476043415679e-17  0.0000000000000000e+00   1.9310164474922554e-32  1.6218732225981675e-48   1.6218732225981669e-48  9.9999999142153218e-01  8.5784675713979019e-09  1.0000000000247216e+00  1.8198846715084823e-11  1.0000000086279111e+00  8.5602690577497236e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  5.2357173529842611e-16  1.0000000000065628e+00  4.0038924315763681e-14  1.0000000000676017e+00  4.0292508697702866e-14  1.3922649288653939e-21   7.7381605950279584e-31  1.9310267558344722e-32   1.0308342216797410e-37  7.2714074626227682e-64    1.0747241049467451e-67    1.0000000000000000e+00    2.5358438193918352e-16    1.0000000000065226e+00    1.5114917566698488e-16    1.0000000000676421e+00    1.1960939865283267e-16    2.1912765098512537e-29  5.4172062711960406e-40  5.5169710438997131e-71   3.4697763685224138e-12  3.4697763685224138e-12  3.4697763685224138e-12
8.9073546386104582e-11  2.1250702610916577e-21   2.1812222358678641e-30  3.6887388886995645e-32   3.2266515647139468e-37  1.9756892193200582e-63   3.2805731830681089e-64   9.9999999999971811e-01  2.8163204330383703e-13  1.0000000000067144e+00  3.0637091619942580e-13  1.0000000000828311e+00  2.4627850593126261e-14  7.4014868308343765e-17   7.4012743238080492e-17  -6.5790994051861125e-17  6.5790994051861162e-17  -1.1686828225496471e-31  1.1686828225496471e-31  9.9999999009564711e-01  9.9043526398035543e-09  1.0000000049968083e+00  4.9904002645693238e-09  1.0000000049968083e+00  4.9139525972788355e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  3.0152886382235023e-16  1.0000000000069906e+00  5.8259440472616475e-13  1.0000000000822749e+00  5.8084958593032973e-13  2.1250702625268607e-21   7.4601924131049600e-31  3.6888026162378915e-32   3.1461022679875332e-37  1.6470051743431410e-63    6.2672667010632744e-67    1.0000000000000004e+00    6.9767185834029071e-16    1.0000000000064075e+00    4.9472780696747516e-16    1.0000000000828557e+00    1.9100553552215818e-17    3.1732275198589834e-29  9.4418442159414048e-40  1.6114898522161792e-70   3.4697763685399029e-12  3.4697763685399029e-12  3.4697763685399029e-12
1.0718913192051264e-10  3.1793673424478124e-21   1.7941486309275563e-30  6.8020309748749897e-32   7.5228975500147176e-37  3.5649948318557032e-63   6.8151106973811943e-65   1.0000000000000282e+00  2.8453245431539546e-14  1.0000000000063158e+00  3.0159439251524596e-14  1.0000000001006832e+00  1.9282384249100788e-15  -1.4802973661668753e-16  1.4803291598403178e-16  -4.9343245538895844e-17  4.9343245538895911e-17  -6.5738408768417658e-32  6.5738408768417658e-32  1.0000000000356757e+00  3.5675938209305919e-11  1.0000000000356757e+00  2.9329688446960741e-11  1.0000000000356757e+00  6.5005626656266653e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.3459781363955444e-16  1.0000000000066376e+00  2.9158319328484579e-13  1.0000000001003908e+00  2.9050450626135616e-13  3.1793673427081982e-21   1.5337629024464020e-30  6.8019557453472057e-32   5.5228388932309743e-42  3.6331457730689846e-63    1.6576053049945546e-70    9.9999999999999989e-01    1.4255830359805519e-16    1.0000000000063460e+00    3.8627018279663600e-17    1.0000000001006815e+00    1.5188158550982818e-16    4.5951893255632261e-29  1.6393747984875963e-39  4.4752708854885196e-70   3.4697763685604851e-12  3.4697763685604851e-12  3.4697763685604851e-12
1.2898902612533082e-10  4.7598984064801857e-21   7.6706971962673284e-30  1.2522306220439664e-31   4.9995856534155602e-37  9.9212304577907765e-63   1.9335402278465802e-63   9.9999999999965583e-01  3.4391555953941883e-13  1.0000000000066396e+00  3.6371048112037301e-13  1.0000000001224922e+00  1.9572876976029144e-14  -7.4014868308343765e-17  7.4019628206757912e-17  -4.9343245538895844e-17  4.9343245538895967e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000000429292e+00  4.2929469315880234e-11  1.0000000000429292e+00  3.6653348442437937e-11  1.0000000000429292e+00  7.9582595713713253e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.4255579191719889e-16  1.0000000000067968e+00  5.2091806140729518e-13  1.0000000001219915e+00  5.2028346108197470e-13  4.7598984125923169e-21   1.5585659247599962e-30  1.2522391459346281e-31   3.5243050082131823e-37  7.9853066423010419e-63    2.3835876431543998e-66    1.0000000000000002e+00    4.7562269930474586e-16    1.0000000000062754e+00    4.4267095667835682e-16    1.0000000001225120e+00    1.8909286229864228e-16    6.6543770126865463e-29  2.8566807627380498e-39  1.2251888823727439e-69   3.4697763685857064e-12  3.4697763685857064e-12  3.4697763685857064e-12
1.5522253574270480e-10  7.1279126143853841e-21   5.1812729704418749e-30  2.3022385999272731e-31   1.4306359642608734e-37  1.3147897328445735e-62   4.3675564393677128e-63   1.0000000000004030e+00  4.0326453297685467e-13  1.0000000000057805e+00  4.1949975497573679e-13  1.0000000001492493e+00  1.6235221998882115e-14  7.4014868308343765e-17   7.4007740395724203e-17  0.0000000000000000e+00   2.3022371692913087e-31  1.6218732225981675e-48   1.6218732225981499e-48  9.9999999144862162e-01  8.5513781296063919e-09  1.0000000000518110e+00  4.5611012979798028e-11  1.0000000086550005e+00  8.5057674496935011e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.3460338177725893e-16  1.0000000000077698e+00  1.5697978605476187e-12  1.0000000001476641e+00  1.5689412125609164e-12  7.1279126195884764e-21   2.1819367314681263e-32  2.3022424466573217e-31   5.2773660128068992e-37  1.7508892909573953e-62    6.5608582394944259e-66    1.0000000000000004e+00    6.9766424777292892e-16    1.0000000000061995e+00    5.0158548220272808e-16    1.0000000001492331e+00    2.5965839354830386e-17    9.6363368333266195e-29  4.9926953565469611e-39  3.3182282091594461e-69   3.4697763686166021e-12  3.4697763686166021e-12  3.4697763686166021e-12
1.8679135990207848e-10  1.0538362477479864e-20   1.9685581604914089e-30  4.1471591160287209e-31   3.9182393096270901e-36  3.0334228471197284e-62   7.4819732111404386e-63   1.0000000000003144e+00  3.1466873198936819e-13  1.0000000000058331e+00  3.2500580495464187e-13  1.0000000001808158e+00  1.0559117570198740e-14  0.0000000000000000e+00   1.0538362475511306e-20  0.0000000000000000e+00   4.1471199336356247e-31  0.0000000000000000e+00   3.7816201682337723e-62  1.0000000000623210e+00  6.2321290791119137e-11  1.0000000000623210e+00  5.6162919643368396e-11  1.0000000000623210e+00  1.1848421043448753e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  3.1526810598821502e-17  1.0000000000065896e+00  4.3150016402493979e-13  1.0000000001803744e+00  4.3086555702076352e-13  1.0538362470518783e-20   4.9925230305018164e-30  4.1471199326394398e-31   9.9618475944743861e-41  3.7816197259777116e-62    4.4225606059412252e-69    9.9999999999999989e-01    1.4254911306133716e-16    1.0000000000061582e+00    6.7496655603940493e-17    1.0000000001808054e+00    1.2302113872226931e-16    1.3954540600817161e-28  8.6966434298405380e-39  8.7864569005890311e-69   3.4697763686531822e-12  3.4697763686531822e-12  3.4697763686531822e-12
2.2478058335487300e-10  1.5491818578766351e-20   3.5408031900832655e-30  7.4014691469016716e-31   4.5649769602091846e-36  9.7418915862297031e-62   1.6382336893181290e-62   9.9999999999971001e-01  2.8973668697526966e-13  1.0000000000064284e+00  2.9855805383954554e-13  1.0000000002185725e+00  8.5993222593508147e-15  7.4014868308343765e-17   7.3999376489761461e-17  -1.6447748512965281e-17  1.6447748512966021e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999014079621e-01  9.8592035331436228e-09  1.0000000050419573e+00  5.0358274408113295e-09  1.0000000050419573e+00  4.8233762033545958e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9499850566334041e-17  1.0000000000068652e+00  7.3531979172708207e-13  1.0000000002178469e+00  7.3424109115435312e-13  1.5491818581983424e-20   3.2372981097882697e-31  7.4014349699083723e-31   1.1472776302828967e-36  8.0990723968152311e-62    4.5855000963430265e-65    1.0000000000000007e+00    9.1970087159630676e-16    1.0000000000061291e+00    7.5807359939668268e-16    1.0000000002185812e+00    6.0417332725407134e-17    2.0207841937412093e-28  1.5136435963803416e-38  2.2991113250709079e-68   3.4697763686970038e-12  3.4697763686970038e-12  3.4697763686970038e-12
2.7049597304631314e-10  2.2769096653922952e-20   3.0790755900522053e-29  1.3199902541654780e-30   8.6927492858741715e-36  1.7840696070876527e-61   5.0012297423345977e-63   9.9999999999995681e-01  4.2934113913748060e-14  1.0000000000061435e+00  4.4184737435162004e-14  1.0000000002643519e+00  9.1755661402639545e-16  7.4014868308343765e-17   7.3992099211720633e-17  1.6447748512965281e-17   1.6447748512963962e-17  -7.3042676409352927e-33  7.3042676409352927e-33  9.9999999512309701e-01  4.8769027389948649e-09  9.9999999512309701e-01  4.8830023379482396e-09  1.0000000100242581e+00  9.7599052989877086e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  4.1257207060456760e-16  1.0000000000061096e+00  1.0211912881632216e-14  1.0000000002643421e+00  1.0687519230727773e-14  2.2769096625545530e-20   2.4133337279427667e-30  1.3199849303389450e-30   3.3689227529379444e-36  1.7316561221432808e-61    2.4011875210259181e-64    1.0000000000000020e+00    2.2519631884958081e-15    1.0000000000060973e+00    2.0005403892445066e-15    1.0000000002643530e+00    1.9266641059876107e-16    2.9263353772658086e-28  2.6381157898868791e-38  5.9896430196758196e-68   3.4697763687501433e-12  3.4697763687501433e-12  3.4697763687501433e-12
3.2550885998350564e-10  3.3380630726149271e-20   3.9250025135535558e-29  2.3445187807376491e-30   2.2207845977087882e-35  1.6185086996644539e-61   2.0789103002501485e-61   1.0000000000010183e+00  1.0185501136147947e-12  1.0000000000050393e+00  1.0347070309053141e-12  1.0000000003194616e+00  1.6378961895444400e-14  -7.4014868308343765e-17  7.4048248939030669e-17  0.0000000000000000e+00   2.3444965728916719e-30  -1.6218732225981675e-48  1.6218732225985373e-48  1.0000000001085063e+00  1.0850656859953873e-10  1.0000000001085063e+00  1.0243230570443123e-10  1.0000000001085063e+00  2.1093887430396996e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.5355542860114644e-16  1.0000000000068505e+00  7.7651081146816626e-13  1.0000000003186700e+00  7.7521005466229226e-13  3.3380630680518598e-20   6.3806478508423432e-30  2.3444965726259079e-30   2.6576412344169697e-40  3.6974184832104970e-61    5.1670410529442045e-68    9.9999999999999989e-01    1.4253312613863076e-16    1.0000000000060740e+00    2.0828045331802300e-17    1.0000000003194451e+00    5.2338869007917411e-17    4.2376795399927859e-28  4.5981587143842024e-38  1.5511313852710909e-67   3.4697763688141751e-12  3.4697763688141751e-12  3.4697763688141751e-12
3.9171014908092606e-10  4.8805044636796018e-20   7.6067292782240031e-29  4.1464067996441946e-30   5.8338497636746059e-35  1.1385596187999272e-61   6.7173193587567576e-61   1.0000000000018641e+00  1.8643180061333241e-12  1.0000000000041702e+00  1.8846109709606413e-12  1.0000000003856542e+00  2.0515009432242105e-14  0.0000000000000000e+00   4.8805044560728724e-20  -1.6447748512965281e-17  1.6447748512969429e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000001305629e+00  1.3056314737752086e-10  1.0000000001305629e+00  1.2450806313367553e-10  1.0000000001305629e+00  2.5507076642198657e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7559239261133122e-16  1.0000000000064539e+00  3.9911779069330582e-13  1.0000000003852350e+00  3.9870520466621700e-13  4.8805044588003738e-20   2.7275013199156038e-29  4.1464723664434763e-30   7.2283016450092138e-36  7.8397019330977867e-61    1.6177044458898224e-63    1.0000000000000029e+00    3.1401276517117067e-15    1.0000000000060518e+00    3.0049888259258988e-15    1.0000000003856337e+00    8.6905779139223403e-17    6.1366593391015815e-28  8.0122036795574886e-38  3.9952552594826328e-67   3.4697763688912006e-12  3.4697763688912006e-12  3.4697763688912006e-12
4.7137531341167291e-10  7.1193868101945020e-20   7.3489989034145056e-29  7.3073633949940503e-30   1.3096436553700608e-35  1.1076444443235709e-60   5.5658967632415751e-61   1.0000000000005524e+00  5.5270051565326950e-13  1.0000000000054816e+00  5.5925296302992334e-13  1.0000000004651464e+00  6.7744919815788868e-15  0.0000000000000000e+00   7.1193868028455036e-20  0.0000000000000000e+00   7.3073764914306040e-30  0.0000000000000000e+00   1.6642341206477285e-60  1.0000000001570601e+00  1.5706039620785174e-10  1.0000000001570601e+00  1.5101927454443776e-10  1.0000000001570601e+00  3.0807944870768458e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.5353859979156957e-16  1.0000000000067508e+00  7.0995399872155561e-13  1.0000000004644307e+00  7.0887526969179703e-13  7.1193868031662444e-20   3.2074127596105374e-30  7.3073817615925209e-30   5.2701619168849152e-36  1.6621547178874588e-60    2.0794027602696190e-63    1.0000000000000016e+00    1.8078508342667887e-15    1.0000000000060389e+00    1.9210046680947358e-15    1.0000000004651397e+00    1.1315383382794722e-16    8.8866055525332549e-28  1.3957327238735847e-37  1.0245552529855306e-66   3.4697763689838565e-12  3.4697763689838565e-12  3.4697763689838565e-12
5.6724260684919888e-10  1.0382091734765480e-19   4.8117441832897731e-29  1.2870749077096849e-29   1.8486334911747972e-35  1.1323811565112897e-60   2.3903609966992702e-60   1.0000000000012987e+00  1.2989924217649415e-12  1.0000000000047164e+00  1.3100717815445739e-12  1.0000000005610883e+00  1.1079359779632453e-14  -7.4014868308343765e-17  7.4118689225643300e-17  3.2895497025930562e-17   3.2895497025917694e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000001890346e+00  1.8903481930601489e-10  1.0000000001890346e+00  1.8300804454369928e-10  1.0000000001890346e+00  3.7204264180510927e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9539348954082964e-17  1.0000000000067444e+00  7.1786159523573689e-13  1.0000000005603595e+00  7.1767103358432035e-13  1.0382091729411086e-19   5.4264921089784430e-30  1.2870775243758060e-29   7.6803262997997339e-36  3.5174034582164086e-60    5.3386949941513175e-63    1.0000000000000020e+00    2.2519290027587457e-15    1.0000000000060243e+00    2.2290585361396333e-15    1.0000000005610772e+00    2.2870466619112632e-17    1.2868857229386715e-27  2.4326605585623913e-37  2.6223853368388552e-66   3.4697763690958377e-12  3.4697763690958377e-12  3.4697763690958377e-12
6.8260718342723792e-10  1.5123017376356295e-19   9.8957391030792984e-29  2.2630350922030557e-29   1.2436238276920837e-34  2.2650827393151662e-59   1.5205609776803934e-59   9.9999999999777744e-01  2.2223019587315504e-12  1.0000000000082643e+00  2.2498364743507586e-12  1.0000000006765253e+00  2.7201448711820407e-14  7.4014868308343765e-17   7.3863638134481250e-17  -3.2895497025930562e-17  3.2895497025953193e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999029341480e-01  9.7065849487594769e-09  1.0000000051945761e+00  5.1885616609198613e-09  1.0000000051945761e+00  4.5180236209065230e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7555887047546223e-16  1.0000000000062437e+00  2.2923056953297350e-13  1.0000000006763234e+00  2.2903999458867385e-13  1.5123017384235043e-19   2.0169908121844430e-29  2.2630226537993687e-29   2.1654100679149048e-38  7.4452385427903357e-60    2.0926442607721504e-65    9.9999999999999989e-01    1.4249196308791532e-16    1.0000000000060145e+00    8.0537250341186705e-17    1.0000000006765526e+00    1.1003769395844494e-16    1.8635617564818045e-27  4.2400210106429556e-37  6.6957012603435677e-66   3.4697763692308835e-12  3.4697763692308835e-12  3.4697763692308835e-12
8.2143435849194222e-10  2.2009403957665312e-19   1.7630030979692249e-28  3.9735594019603011e-29   7.2177070929965106e-35  2.9787670401346720e-60   1.2737333051730531e-59   1.0000000000016904e+00  1.6906790754976726e-12  1.0000000000043048e+00  1.6993256324097043e-12  1.0000000008155718e+00  9.0906461218816599e-15  -7.4014868308343765e-17  7.4234962348096716e-17  3.2895497025930562e-17   3.2895497025890830e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000002738556e+00  2.7385585835802181e-10  1.0000000002738556e+00  2.6785150047172712e-10  1.0000000002738556e+00  5.4170713678514400e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9568703978293403e-17  1.0000000000050353e+00  9.6879888220635128e-13  1.0000000008165315e+00  9.6876742860786704e-13  2.2009403980423949e-19   5.1286061359339431e-29  3.9735682538728406e-29   1.6342054464780360e-35  1.5681064326333853e-59    3.5035765531349265e-62    1.0000000000000031e+00    3.3621226723596918e-15    1.0000000000060008e+00    3.3489399923150685e-15    1.0000000008155630e+00    2.0886192488040770e-16    2.6986582605669089e-27  7.3904305089913530e-37  1.7062903725130627e-65   3.4697763693938247e-12  3.4697763693938247e-12  3.4697763693938247e-12
9.8849590466255860e-10  3.1984736775180908e-19   2.5762909376460192e-28  6.9615434141798782e-29   2.8827370029465888e-34  6.9277021741526137e-60   2.6189751595379489e-59   1.0000000000016234e+00  1.6236215856851124e-12  1.0000000000043667e+00  1.6306617450270201e-12  1.0000000009825543e+00  7.2622039468326095e-15  -7.4014868308343765e-17  7.4334715676353199e-17  8.2238742564826406e-17   8.2238742564756789e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000003295149e+00  3.2951511332163944e-10  1.0000000003295149e+00  3.2351746889707856e-10  1.0000000003295149e+00  6.5303213812950815e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  4.1265473656654744e-16  1.0000000000070304e+00  1.0329853356536555e-12  1.0000000009815140e+00  1.0330167701269390e-12  3.1984736816507358e-19   1.5563541295805562e-28  6.9615769789297167e-29   4.7373798089977720e-35  3.2939554867728137e-59    1.7789890180396684e-61    1.0000000000000078e+00    8.0250402505846421e-15    1.0000000000059894e+00    7.9597722348912184e-15    1.0000000009825472e+00    1.5677658923160787e-16    3.9079772930520189e-27  1.2877368229179849e-36  4.3380775772261677e-65   3.4697763695900992e-12  3.4697763695900992e-12  3.4697763695900992e-12
1.1895340673703207e-09  4.6471746348239634e-19   3.3974400748823367e-28  1.2192638773327825e-28   1.0778995569262199e-33  1.2260369984351565e-58   5.2846785132851408e-59   9.9999999999902711e-01  9.7263498066032051e-13  1.0000000000069691e+00  9.7841101997002885e-13  1.0000000011837205e+00  5.6650170072459040e-15  1.4802973661668753e-16   1.4756501915286538e-16  0.0000000000000000e+00   1.2192530983372133e-28  1.2974985780785340e-47   1.2974985780715584e-47  9.9999998822982505e-01  1.1770174692346306e-08  1.0000000003965723e+00  3.9058164957971369e-10  1.0000000125633195e+00  1.1379593375833501e-08  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7550042362923798e-16  1.0000000000052931e+00  6.9758165800410746e-13  1.0000000011844237e+00  6.9755024679032822e-13  4.6471746392938465e-19   1.0724430293262213e-28  1.2192537862827370e-28   6.8794552377638429e-35  6.9304251467446000e-59    4.5266324321824495e-61    1.0000000000000095e+00    9.8013738304805522e-15    1.0000000000059810e+00    9.6874719463604309e-15    1.0000000011837262e+00    1.0814272080491007e-16    5.6592126228381166e-27  2.2442874759850451e-36  1.1019375847574201e-64   3.4697763698273344e-12  3.4697763698273344e-12  3.4697763698273344e-12
1.4314589375234814e-09  6.7434084810916793e-19   1.0267675811631951e-27  2.1312802987775805e-28   3.7800611712164647e-34  -1.1459792528858394e-58  2.6131604522629498e-58   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   6.7434084913593549e-19  1.6447748512965281e-17   1.6447748512752153e-17  -7.3042676409352941e-33  7.3042676409352941e-33  1.0000000004771004e+00  4.7710061264757453e-10  1.0000000004771004e+00  4.7111306682887673e-10  1.0000000004771004e+00  9.4821367947645137e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  4.1270590230236002e-16  1.0000000000053781e+00  6.0915001489616774e-13  1.0000000014259229e+00  6.0889658698369502e-13  6.7434084911190875e-19   2.4026763014136333e-29  2.1312840800488035e-28   1.2100517539726597e-37  1.4671659618740952e-58    1.5237503015171027e-63    9.9999999999999989e-01    1.4240561001021825e-16    1.0000000000059874e+00    1.4038101811816683e-16    1.0000000014253141e+00    5.0280279259161889e-17    8.1952082317596537e-27  3.9099384924445761e-36  2.7939087961784222e-64   3.4697763701133539e-12  3.4697763701133539e-12  3.4697763701133539e-12
1.7225859653987838e-09  9.7887477385376696e-19   2.0690699624245823e-28  3.7274756292461665e-28   5.2705749161097617e-33  1.7405535418077950e-57   1.4318952292628697e-57   9.9999999999590061e-01  4.0991341016624239e-12  1.0000000000101059e+00  4.1234878917840244e-12  1.0000000017166173e+00  2.4131745516675439e-14  7.4014868308343765e-17   7.3035993534283095e-17  0.0000000000000000e+00   3.7275283349953276e-28  1.6218732225981675e-48   1.6218732222895093e-48  9.9999999197101852e-01  8.0289812262741093e-09  1.0000000005742080e+00  5.6822558625777681e-10  1.0000000091773973e+00  7.4607558620609374e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.9069474634611541e-16  1.0000000000059193e+00  6.3163134077440780e-14  1.0000000017167043e+00  6.2909739613936828e-14  9.7887477417207233e-19   1.1139837901422001e-28  3.7275297803370497e-28   1.4453417221598802e-34  3.0575031467757231e-58    2.9079978673529147e-60    1.0000000000000140e+00    1.4242204573780919e-14    1.0000000000059683e+00    1.4091276389008860e-14    1.0000000017166415e+00    7.1116420152972124e-17    1.1867632730602604e-26  6.8144905330797875e-36  7.0832206444354166e-64   3.4697763704598598e-12  3.4697763704598598e-12  3.4697763704598598e-12
2.0729217795953697e-09  1.4200985316016036e-18   2.9628128548408914e-27  6.5134334421594113e-28   5.3279237823537398e-33  1.1443850995313103e-57   4.9550135593035566e-58   9.9999999999902089e-01  9.7885233116407030e-13  1.0000000000069613e+00  9.8231487856572447e-13  1.0000000020670281e+00  3.1294804942666461e-15  0.0000000000000000e+00   1.4200985345644165e-18  4.9343245538895844e-17   4.9343245538244497e-17  -6.5738408768417647e-32  6.5738408768417647e-32  1.0000000006910035e+00  6.9100373001476503e-10  1.0000000006910035e+00  6.8502447113007330e-10  1.0000000006910035e+00  1.3760277570556285e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9712654532363547e-17  1.0000000000068054e+00  8.2643956590835259e-13  1.0000000020662054e+00  8.2580474174150762e-13  1.4200985333950789e-18   1.1693375868209208e-27  6.5134888174517912e-28   2.0960545564395334e-34  6.4148302755907552e-58    7.4007160418791024e-60    1.0000000000000169e+00    1.7128744227157563e-14    1.0000000000059619e+00    1.7107888201841354e-14    1.0000000020670312e+00    2.0856025316207870e-17    1.7185734259217529e-26  1.1875403144340655e-35  1.7940284937725229e-63   3.4697763708789645e-12  3.4697763708789645e-12  3.4697763708789645e-12
2.4945081352303164e-09  2.0592223137653427e-18   1.4383183861043994e-27  1.1373463730782158e-27   4.5677162876585025e-33  -7.8969591121981154e-57  9.2603211029206211e-57   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.6074090623547423e-17  3.2895497025930562e-17   3.2895497024793210e-17  -2.9217070563741176e-32  2.9217070563741176e-32  1.0000000008314835e+00  8.3148380198553506e-10  1.0000000008314835e+00  8.2550679708526904e-10  1.0000000008314835e+00  1.6569905990708041e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  7.9761384405844805e-17  1.0000000000055247e+00  4.5205977960333066e-13  1.0000000024889260e+00  4.5180647408034899e-13  2.0592223159863806e-18   7.8271949254535933e-28  1.1373509406888335e-27   1.0566993297716764e-37  1.3634083091366828e-57    4.6318414176984113e-62    9.9999999999999967e-01    7.9761384405844805e-17    1.0000000000059768e+00    2.3036024033072831e-17    1.0000000024884741e+00    5.4296942089743671e-17    2.4886973047578457e-26  2.0693113828701663e-35  4.5403405689431622e-63   3.4697763713864568e-12  3.4697763713864568e-12  3.4697763713864568e-12
3.0018358135755922e-09  2.9861925381571729e-18   3.9907403483405761e-27  1.9861607070960245e-27   2.1026419715377110e-32  1.7476679574458881e-56   1.4612125709106607e-56   9.9999999999561651e-01  4.3832403210823498e-12  1.0000000000103728e+00  4.3987100319016808e-12  1.0000000029960556e+00  1.5136643911943585e-14  -7.4014868308343765e-17  7.7001060850491674e-17  6.5790994051861125e-17   6.5790994049874945e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000010006815e+00  1.0006817908799312e-09  1.0000000010006815e+00  9.9470743394571470e-10  1.0000000010006815e+00  1.9953892248256459e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7529165008098079e-16  1.0000000000059490e+00  2.5084632019717999e-14  1.0000000029960956e+00  2.4831384974562050e-14  2.9861925429940735e-18   8.4616029202205783e-28  1.9861817336892929e-27   1.7355303510503316e-37  2.8646257971682535e-57    7.1931815978769544e-62    9.9999999999999989e-01    1.4222474269343378e-16    1.0000000000059741e+00    6.4083368105371884e-18    1.0000000029960707e+00    3.7610777041455313e-17    3.6039282799561273e-26  3.6063852401950607e-35  1.1488696678631076e-62   3.4697763720025811e-12  3.4697763720025811e-12  3.4697763720025811e-12
3.6123426997094379e-09  4.3278458390381848e-18   5.4190691543751275e-27  3.4653550230711082e-27   3.2121739032835121e-32  -1.5087744306733095e-56  2.1102544304162728e-56   nan                     nan                     nan                     nan                     nan                     nan                     -7.4014868308343765e-17  7.8342714152801018e-17  1.6447748512965281e-17   1.6447748509499895e-17  -7.3042676409352955e-33  7.3042676409352955e-33  1.0000000012040744e+00  1.2040746489208238e-09  1.0000000012040744e+00  1.1981012880711066e-09  1.0000000012040744e+00  2.4021759369919302e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7522121407513665e-16  1.0000000000061655e+00  1.9240487184528724e-13  1.0000000036060590e+00  1.9132578082488717e-13  4.3278458438675912e-18   5.8966269261209301e-28  3.4653871420199748e-27   2.7901661759571165e-36  6.0151895893991189e-57    3.8959196948554062e-61    9.9999999999999967e-01    7.9890298237441668e-17    1.0000000000059732e+00    1.1424398021012800e-16    1.0000000036062504e+00    7.6668620489829323e-17    5.2189134562366216e-26  6.2839611483609040e-35  2.9047186546761391e-62   3.4697763727503697e-12  3.4697763727503697e-12  3.4697763727503697e-12
4.3470131581250172e-09  6.2734336474673841e-18   5.8712206318766616e-27  6.0479746931999041e-27   9.2833418189514679e-32  -5.3559632171672116e-56  6.6191043569353763e-56   nan                     nan                     nan                     nan                     nan                     nan                     -1.4802973661668753e-16  1.5430317025828369e-16  -1.6447748512965281e-17  1.6447748519013163e-17  -7.3042676409353064e-33  7.3042676409353064e-33  1.0000000014490638e+00  1.4490640109666898e-09  1.0000000014490638e+00  1.4430922804717525e-09  1.0000000014490638e+00  2.8921558473492327e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.9099708905072902e-16  1.0000000000063214e+00  3.4991045479425672e-13  1.0000000043408699e+00  3.4971945770520597e-13  6.2734336438086473e-18   2.2124837534616085e-27  6.0478827945016178e-27   9.3471990318862859e-34  1.2327190187840405e-56    3.0422120984124565e-58    1.0000000000000360e+00    3.6224318118654406e-14    1.0000000000059355e+00    3.6003068565447710e-14    1.0000000043412196e+00    7.9505171833567713e-19    7.5576044214126474e-26  1.0951451111073258e-34  7.3442530835795846e-62   3.4697763736613367e-12  3.4697763736613367e-12  3.4697763736613367e-12
5.2310993080562578e-09  9.0896729945786870e-18   6.1206170427726846e-27  1.0547957771323301e-26   4.9617158580260056e-33  -1.5743628801379923e-55  1.8395090588612999e-55   nan                     nan                     nan                     nan                     nan                     nan                     -1.4802973661668753e-16  1.5711940961738684e-16  -3.2895497025930562e-17  3.2895497036478526e-17  -2.9217070563741187e-32  2.9217070563741187e-32  1.0000000017436428e+00  1.7436430387022734e-09  1.0000000017436428e+00  1.7376716720345260e-09  1.0000000017436428e+00  3.4813147107367995e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.7503483768504070e-16  1.0000000000055671e+00  4.0401134283433851e-13  1.0000000052253615e+00  4.0398039720650352e-13  9.0896730001022911e-18   5.9701298441515995e-28  1.0547962731616477e-26   1.4226829222183999e-36  2.6514836300288213e-56    2.1842795746039196e-61    9.9999999999999989e-01    1.4196793029749372e-16    1.0000000000059712e+00    1.0983812921848905e-16    1.0000000052249576e+00    8.1260847871564193e-17    1.0944304102481652e-25  1.9082959160198468e-34  1.8558559761412174e-61   3.4697763747716643e-12  3.4697763747716643e-12  3.4697763747716643e-12
6.2949889902218881e-09  1.3171319264713729e-17   2.0612345813928702e-26  1.8398800107695964e-26   5.1112847957247206e-32  -3.6061279882761647e-55  4.1627457775112051e-55   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   1.3171319285326075e-17  -8.2238742564826406e-17  8.2238742583225255e-17  -1.8260669102338234e-31  1.8260669102338234e-31  1.0000000020983222e+00  2.0983224355424672e-09  1.0000000020983222e+00  2.0923516922346313e-09  1.0000000020983222e+00  4.1906736836878886e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  4.1326670805339974e-16  1.0000000000057854e+00  1.8511825940772953e-13  1.0000000062891810e+00  1.8508743690593287e-13  1.3171319284482584e-17   8.4349152909014731e-28  1.8398853181218080e-26   1.9606741590444484e-33  5.3712018619844135e-56    1.9497603036598886e-57    1.0000000000000526e+00    5.2877438473954112e-14    1.0000000000059177e+00    5.2779674872410867e-14    1.0000000062889960e+00    1.2428100338178649e-16    1.5848646346726595e-25  3.3255567130046339e-34  4.6896010277404029e-61   3.4697763761300512e-12  3.4697763761300512e-12  3.4697763761300512e-12
7.5752502587719207e-09  1.9083075860150014e-17   6.3541969316221712e-27  3.2086325674185739e-26   1.6330713369022499e-32  -6.8982264883426175e-55  8.0665778323543428e-55   nan                     nan                     nan                     nan                     nan                     nan                     0.0000000000000000e+00   1.9083075866504211e-17  -6.5790994051861125e-17  6.5790994083947438e-17  -1.1686828225496471e-31  1.1686828225496471e-31  1.0000000025250919e+00  2.5250921660612798e-09  1.0000000025250919e+00  2.5191215744000078e-09  1.0000000025250919e+00  5.0442132963720782e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.3545841051125027e-16  1.0000000000062061e+00  2.3580776639171485e-13  1.0000000075690698e+00  2.3539435258612864e-13  1.9083075865807724e-17   6.9648651937707477e-28  3.2086312141559315e-26   2.7980869445080162e-33  1.1198395526911785e-55    4.8511791320546265e-57    1.0000000000000624e+00    6.2647253993122678e-14    1.0000000000059077e+00    6.2620182627527220e-14    1.0000000075693054e+00    1.9497323932958513e-16    2.2950713553796513e-25  5.7952662551347382e-34  1.1847667404768440e-60   3.4697763777958140e-12  3.4697763777958140e-12  3.4697763777958140e-12
9.1158882997508378e-09  2.7645006848438045e-17   1.8152037527058589e-27  5.5946607043953073e-26   1.5678202270232599e-31  6.4799290203283925e-54   6.2347110408044728e-54   9.9999999998765132e-01  1.2348425093664863e-11  1.0000000000183440e+00  1.2373364956346579e-11  1.0000000091098256e+00  2.4828840379253735e-14  7.4014868308343765e-17   4.6369861461720926e-17  6.5790994051861125e-17   6.5790993995914678e-17  -1.1686828225496471e-31  1.1686828225496471e-31  9.9999999807155326e-01  1.9284464830905270e-09  9.9999999807155326e-01  1.9344173636677906e-09  1.0000000129727145e+00  3.8628640688029222e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  3.0256917894733218e-16  1.0000000000060745e+00  1.0384622200412466e-13  1.0000000091097458e+00  1.0454285354733998e-13  2.7645006833304537e-17   1.3318303853054032e-26  5.5946450259325406e-26   2.6049643035496186e-36  2.4510370781065009e-55    1.1427171326999836e-58    1.0000000000000004e+00    6.9663154321530866e-16    1.0000000000059701e+00    5.1474231064004845e-16    1.0000000091098504e+00    4.0155372349771101e-17    3.3235346629166451e-25  1.0098916118123737e-33  2.9926492727845618e-60   3.4697763798454513e-12  3.4697763798454513e-12  3.4697763798454513e-12
1.0969857978923818e-08  4.0047388218106794e-17   2.1108825671583198e-27  9.7545411943746383e-26   4.7799733663604292e-31  9.3674288663929281e-54   8.8527461722891204e-54   9.9999999999025502e-01  9.7447302689412005e-12  1.0000000000157299e+00  9.7587376252018122e-12  1.0000000109639084e+00  1.3896333958149014e-14  7.4014868308343765e-17   3.3967480092347852e-17  3.2895497025930562e-17   3.2895496928384670e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999868957745e-01  1.3104222959210498e-09  9.9999999868957745e-01  1.3163936724830482e-09  1.0000000135907385e+00  2.6268161904487029e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.0737201277152240e-17  1.0000000000058296e+00  1.4156517459055826e-13  1.0000000109640639e+00  1.4153488948937291e-13  4.0047388228305188e-17   1.2309276349855560e-26  9.7545895799615612e-26   5.8585325925318341e-33  4.8405989971653238e-55    3.0622794387275000e-56    1.0000000000000899e+00    9.0180394700748076e-14    1.0000000000058809e+00    9.0272870852876038e-14    1.0000000109639224e+00    9.2476152127959358e-17    4.8128711353832292e-25  1.7598895133231578e-33  7.5588008793646373e-60   3.4697763823777415e-12  3.4697763823777415e-12  3.4697763823777415e-12
1.3200884008314167e-08  5.8009980006345926e-17   9.8782959352228086e-26  1.7006184508664050e-25   1.9582518262896187e-30  1.0178364600607655e-53   9.0981088136318298e-54   9.9999999999382283e-01  6.1769178139252078e-12  1.0000000000121547e+00  6.1827039317938664e-12  1.0000000131950200e+00  5.6750955661964183e-15  7.4014868308343765e-17   1.6004888400780798e-17  -3.2895497025930562e-17  3.2895497195990448e-17  -2.9217070563741176e-32  2.9217070563741176e-32  9.9999999446622512e-01  5.5337746306982833e-09  1.0000000093673862e+00  9.3614141823124813e-09  1.0000000093673862e+00  3.8276394405918963e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.4105048423839242e-16  1.0000000000055145e+00  4.5753997848919481e-13  1.0000000131954829e+00  4.5728790570249384e-13  5.8009979927119048e-17   1.9556080919071434e-26  1.7005989106484735e-25   4.2300331370205203e-33  1.0422001143174221e-54    3.8055672658402876e-56    1.0000000000000528e+00    5.3098688758858359e-14    1.0000000000059190e+00    5.2974708315787721e-14    1.0000000131950257e+00    9.8064161854395557e-17    6.9696064596019136e-25  3.0668587036481414e-33  1.9090393969978082e-59   3.4697763855199224e-12  3.4697763855199224e-12  3.4697763855199224e-12
1.5885651294280526e-08  8.4021695005554195e-17   1.0952081849590869e-26  2.9643657324214137e-25   2.2386065798484136e-30  4.1244488391952345e-53   3.8977168397861337e-53   9.9999999999025235e-01  9.7473953727588753e-12  1.0000000000157308e+00  9.7572967266149891e-12  1.0000000158795339e+00  9.5682869487255128e-15  1.4802973661668753e-16   6.4008041600181259e-17  -3.2895497025930562e-17  3.2895497322369373e-17  -2.9217070563741165e-32  2.9217070563741165e-32  9.9999999124622274e-01  8.7537770068576633e-09  1.0000000123196471e+00  1.2313673626951821e-08  1.0000000123196471e+00  3.5598963980495530e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000004e+00  6.9585035738596916e-16  1.0000000000045370e+00  1.4364158968656892e-12  1.0000000158809794e+00  1.4359420911132283e-12  8.4021694978329028e-17   3.8177249410578430e-26  2.9643881810706609e-25   6.2583448671314320e-33  2.1639040980820213e-54    1.0341589600898745e-55    1.0000000000000686e+00    6.8863544069370575e-14    1.0000000000059046e+00    6.8843175132421413e-14    1.0000000158795437e+00    2.0167566797586540e-16    1.0092814071011751e-24  5.3443190836255794e-33  4.8210268180067711e-59   3.4697763894382289e-12  3.4697763894382289e-12  3.4697763894382289e-12
1.9116440753857035e-08  1.2169635461743900e-16   1.5072955925528043e-26  5.1673071419054025e-25   5.6496830148131055e-32  -1.8548425512345168e-52  1.9024353229835507e-52   nan                     nan                     nan                     nan                     nan                     nan                     1.4802973661668753e-16   2.6333382014321491e-17  0.0000000000000000e+00   5.1673077068737042e-25  1.2974985780785340e-47   1.2974981021508166e-47  9.9999999420534147e-01  5.7946582793997884e-09  1.0000000063720886e+00  6.3661134207615893e-09  1.0000000185388358e+00  5.7145491931719562e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.9344472121358101e-17  1.0000000000056204e+00  3.5482071942694692e-13  1.0000000191106457e+00  3.5501341955975057e-13  1.2169635463306475e-16   3.0698712736145842e-26  5.1673077987073737e-25   9.1833669767842518e-33  4.5084852199238530e-54    2.5079195497952982e-55    1.0000000000000797e+00    7.9965402245132626e-14    1.0000000000058955e+00    7.9707453924833117e-14    1.0000000191102909e+00    1.8614088955055135e-16    1.4615587965546128e-24  9.3131823885761291e-33  1.2175023422707856e-58   3.4697763943528050e-12  3.4697763943528050e-12  3.4697763943528050e-12
2.3004301197729216e-08  1.7626129766831017e-16   1.9137569233221089e-25  9.0070244891962598e-25   4.3864275788449158e-30  -5.4491147950101190e-52  5.5490277227988975e-52   nan                     nan                     nan                     nan                     nan                     nan                     7.4014868308343765e-17   1.0224642916859071e-16  -6.5790994051861125e-17  6.5790994952567962e-17  -1.1686828225496471e-31  1.1686828225496471e-31  9.9999999773398152e-01  2.2660182330226224e-09  1.0000000126351427e+00  1.2629165280932259e-08  1.0000000126351427e+00  1.0363146825865033e-08  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.5094250426287874e-16  1.0000000000061786e+00  2.0118422637393372e-13  1.0000000229980890e+00  2.0054699045849645e-13  1.7626129747461642e-16   2.3180588921354573e-27  9.0070686164812507e-25   2.6300920245597413e-32  8.7111999393885057e-54    1.2800928394893319e-54    1.0000000000001978e+00    1.9809268549246578e-13    1.0000000000057796e+00    1.9782992867634754e-13    1.0000000229982897e+00    1.8133239373184290e-16    2.1165099550060539e-24  1.6229586936744749e-32  3.0747602180450289e-58   3.4697764005554002e-12  3.4697764005554002e-12  3.4697764005554002e-12
2.7682866303920610e-08  2.5527931076728694e-16   1.4518900550581774e-25  1.5699089320367147e-24   1.0797344608098009e-29  -7.4227509116374143e-52  7.6325252667808847e-52   nan                     nan                     nan                     nan                     nan                     nan                     2.9605947323337506e-16   4.0780162320899111e-17  -3.2895497025930562e-17  3.2895498595828697e-17  -2.9217070563741072e-32  2.9217070563741072e-32  9.9999998935936729e-01  1.0640632457876932e-08  1.0000000191616898e+00  1.9155709515374212e-08  1.0000000191616898e+00  8.5150767244303709e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000004e+00  6.9449313878500284e-16  1.0000000000055160e+00  4.6424298699514190e-13  1.0000000276772305e+00  4.6399258306620691e-13  2.5527931084271467e-16   6.9761281192205467e-26  1.5698981518730977e-24   1.7180991135463386e-32  1.9466371542687429e-53    1.5110639716595582e-54    1.0000000000001095e+00    1.0971839415697538e-13    1.0000000000058706e+00    1.0963775292986685e-13    1.0000000276767667e+00    1.4140337781651044e-16    3.0649566387914744e-24  2.8282139889466815e-32  7.7652888633262932e-58   3.4697764084366410e-12  3.4697764084366410e-12  3.4697764084366410e-12
3.3312947879346700e-08  3.6971735423971529e-16   2.5524001247842711e-25  2.7362240031878762e-24   7.3908506251032578e-30  -1.6058634577937098e-51  1.6499158170676757e-51   nan                     nan                     nan                     nan                     nan                     nan                     3.7007434154171881e-16   3.5698704676351278e-19  0.0000000000000000e+00   2.7362313940385013e-24  2.0273415282477092e-46   2.0273410877241164e-46  9.9999999186698696e-01  8.1330127910580716e-09  1.0000000111043033e+00  1.1098319477928077e-08  1.0000000303416197e+00  2.9653063538030982e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.3873155774240030e-16  1.0000000000056390e+00  3.4473196839244231e-13  1.0000000333072705e+00  3.4448221453223739e-13  3.6971735424234062e-16   2.5261468338585159e-25  2.7362314224156685e-24   2.8377167154269209e-32  3.9445086869686499e-53    4.6072724042794721e-54    1.0000000000001605e+00    1.6078800322100255e-13    1.0000000000058231e+00    1.6065699090959135e-13    1.0000000333069261e+00    9.1032293513835103e-17    4.4384196318447615e-24  4.9285558140775256e-32  1.9612670601407961e-57   3.4697764185255093e-12  3.4697764185255093e-12  3.4697764185255093e-12
4.0088063288984644e-08  5.3544082812818348e-16   5.6185747411799249e-25  4.7688598095655112e-24   8.2362923767470391e-30  8.2474278850231351e-51   8.1548990669554480e-51   9.9999999997473576e-01  2.5263986173941225e-11  1.0000000000312719e+00  2.5283792209038745e-11  1.0000000400819271e+00  1.9583990492594292e-14  5.9211894646675012e-16   5.6678118900424124e-17  0.0000000000000000e+00   4.7688680458578876e-24  8.3039908997026177e-46   8.3039899744144366e-46  9.9999998902915055e-01  1.0970849202145162e-08  1.0000000133626450e+00  1.3356656908752016e-08  1.0000000376961393e+00  2.3858073735399464e-09  inf               inf               inf               inf               inf                 inf                 1.0000000000000004e+00  6.9306363868604626e-16  1.0000000000062474e+00  2.5936523398771717e-13  1.0000000400816882e+00  2.5850398539192798e-13  5.3544082734533054e-16   2.2099546644885604e-25  4.7688681221168089e-24   7.6258921002699968e-32  7.2130401768818243e-53    2.0398416298869124e-53    1.0000000000003504e+00    3.5063536100053537e-13    1.0000000000056375e+00    3.5059129574134384e-13    1.0000000400819469e+00    1.7797934573349569e-16    6.4273563405114044e-24  8.5886481361224422e-32  4.9539131844845263e-57   3.4697764315414640e-12  3.4697764315414640e-12  3.4697764315414640e-12
4.8241087041653738e-08  7.7544126594866875e-16   1.1046861090767487e-25  8.3113122796637450e-24   3.5478214406327053e-29  5.7742462400610490e-51   5.5798394134684551e-51   9.9999999998666700e-01  1.3332753330658464e-11  1.0000000000193316e+00  1.3338325200569732e-11  1.0000000482349700e+00  5.2388030038801978e-15  8.1416355139178143e-16   3.8722285332644074e-17  -6.5790994051861125e-17  6.5791002363208878e-17  -1.1686828225496254e-31  1.1686828225496254e-31  9.9999998313261573e-01  1.6867384019055136e-08  1.0000000325541765e+00  3.2548183143444437e-08  1.0000000325541765e+00  1.5680798791322394e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.9605023742201603e-16  1.0000000000059819e+00  1.1440536733000165e-14  1.0000000482349867e+00  1.1414542365497150e-14  7.7544126648564952e-16   4.2651216271988873e-25  8.3113478138091106e-24   5.5930959216925074e-32  1.7238188521931264e-52    2.2024941373281586e-53    1.0000000000001747e+00    1.7499714304842768e-13    1.0000000000058185e+00    1.7486536595782321e-13    1.0000000482349753e+00    9.0267514320553512e-17    9.3075718980070350e-24  1.4966876227455927e-31  1.2514563499285240e-56   3.4697764484724722e-12  3.4697764484724722e-12  3.4697764484724722e-12
5.8052255160949073e-08  1.1230056071039773e-15   1.2577584796938414e-25  1.4485051319893735e-23   3.1578022326393381e-29  -5.0298571931899613e-50  5.0707169738358576e-50   nan                     nan                     nan                     nan                     nan                     nan                     1.1842378929335002e-15   6.1232285703747085e-17  -8.2238742564826406e-17  8.2238757049909305e-17  -1.8260669102337571e-31  1.8260669102337571e-31  9.9999997961431397e-01  2.0385685781229204e-08  1.0000000392189587e+00  3.9212959082715168e-08  1.0000000392189587e+00  1.8827273079441362e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  8.6161268462682225e-17  1.0000000000062017e+00  2.0204127494135585e-13  1.0000000580460300e+00  2.0184409137043066e-13  1.1230056075369547e-15   3.0720150391384130e-25  1.4485083053040494e-23   1.5512443260066236e-31  2.9190942717166655e-52    1.1668837928729270e-52    1.0000000000004641e+00    4.6432012993224026e-13    1.0000000000055353e+00    4.6431458443866311e-13    1.0000000580462320e+00    2.1649911134784237e-16    1.3478464522629194e-23  2.6081831580920612e-31  3.1619224004844903e-56   3.4697764706828319e-12  3.4697764706828319e-12  3.4697764706828319e-12
6.9858797467852635e-08  1.6263304233395729e-15   4.2745730848512061e-25  2.5244356760639324e-23   1.7593582797972671e-28  5.4592232017865663e-50   5.3733086269349795e-50   9.9999999997906341e-01  2.0936340257063893e-11  1.0000000000269520e+00  2.0944608862839049e-11  1.0000000698527718e+00  8.0465611702320451e-15  1.7023419710919066e-15   7.6011547324876361e-17  3.2895497025930562e-17   3.2895471781749736e-17  -2.9217070563721443e-32  2.9217070563721443e-32  9.9999999946510953e-01  5.3489021971225069e-10  9.9999999946510953e-01  5.4089785258113418e-10  1.0000000709285681e+00  1.0757882943379898e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999922e-01  5.3161479992835151e-16  1.0000000000057265e+00  2.8085696654961793e-13  1.0000000698530602e+00  2.8038938062738364e-13  1.6263304235475797e-15   2.1945046499644417e-25  2.5244181087964005e-23   2.6315266038242775e-31  4.9345455652937424e-52    3.6569119198649283e-52    1.0000000000007272e+00    7.2744162244678679e-13    1.0000000000052800e+00    7.2738866705385589e-13    1.0000000698527800e+00    1.6908921199411250e-16    1.9518410086259705e-23  4.5451082135567282e-31  7.9904813013120815e-56   3.4697765000687192e-12  3.4697765000687192e-12  3.4697765000687192e-12
8.4066528856183169e-08  2.3552215841561178e-15   7.6440130796316869e-25  4.3994457139813740e-23   2.2264115310701217e-28  9.1903634489801145e-50   9.0096247402283161e-50   9.9999999998155831e-01  1.8441448705216685e-11  1.0000000000244638e+00  1.8447111465429235e-11  1.0000000840605112e+00  5.4407156076260673e-15  2.3684757858670005e-15   1.3254200946481408e-17  -1.6447748512965281e-17  1.6447792507199780e-17  -7.3042676408821488e-33  7.3042676408821488e-33  9.9999997182637979e-01  2.8173619970654371e-08  1.0000000561200768e+00  5.6114060155004033e-08  1.0000000561200768e+00  2.7940439851282758e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.4426619283452003e-16  1.0000000000059768e+00  3.9878251419020896e-14  1.0000000840605567e+00  4.0078428402005351e-14  2.3552215855188655e-15   5.9834643947526655e-25  4.3994234488095869e-23   1.0564763526762059e-32  1.8723144944815861e-51    6.4927406963611830e-53    9.9999999999994627e-01    5.3490882164991969e-14    1.0000000000060703e+00    5.3602527254417284e-14    1.0000000840605168e+00    1.1039951549971511e-16    2.8264965464349605e-23  7.9204589023623247e-31  2.0197439156558868e-55   3.4697765392809354e-12  3.4697765392809354e-12  3.4697765392809354e-12
1.0116379797662070e-07  3.4107730392543129e-15   1.0630459717382498e-24  7.6670918613142645e-23   5.8717125675030626e-28  -5.1165632082611191e-49  5.1546094416549826e-49   nan                     nan                     nan                     nan                     nan                     nan                     3.3306690738754696e-15   8.0103966441889255e-17  0.0000000000000000e+00   7.6670331441885892e-23  1.4779319740925805e-43   1.4779319360463471e-43  9.9999997600937351e-01  2.3990626243449408e-08  1.0000000337213226e+00  3.3715294746884102e-08  1.0000000914332718e+00  9.7246681703677893e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.0214576535280859e-16  1.0000000000060303e+00  2.4111276731195349e-15  1.0000001011579376e+00  2.4310265126917577e-15  3.4107730395443108e-15   7.7304808120452238e-25  7.6670331642687928e-23   2.0080203260180141e-31  2.8653453071510599e-51    9.3927803223528415e-52    1.0000000000003981e+00    3.9836792007507837e-13    1.0000000000056295e+00    3.9837938421656196e-13    1.0000001011579400e+00    1.1464141483586633e-17    4.0931011767929764e-23  1.3802478581351718e-30  5.1068622542991012e-55   3.4697765920433188e-12  3.4697765920433188e-12  3.4697765920433188e-12
1.2173827277396620e-07  4.9393258040460018e-15   8.9270380881766156e-25  1.3361430663110583e-22   1.0281593780322038e-27  -1.6065938329406029e-48  1.6146087885561370e-48   nan                     nan                     nan                     nan                     nan                     nan                     4.9589961766590323e-15   1.9670373505734279e-17  -3.2895497025930562e-17  3.2895630639209037e-17  -2.9217070563253377e-32  2.9217070563253377e-32  9.9999995926521823e-01  4.0734781530348961e-08  1.0000000812364793e+00  8.1230437826340016e-08  1.0000000812364793e+00  4.0495656073946450e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.0452487641333619e-16  1.0000000000053482e+00  6.9332853966114879e-13  1.0000001217328285e+00  6.9308897532771200e-13  4.9393258026856774e-15   4.6762055791993482e-25  1.3361327876588111e-22   2.9415331056960855e-31  5.7557029538528549e-51    2.2592526616812852e-51    1.0000000000004607e+00    4.6098211955287666e-13    1.0000000000055806e+00    4.6084783830464102e-13    1.0000001217321355e+00    8.7763356689323301e-17    5.9272944108693231e-23  2.4052600583511905e-30  1.2917282647697932e-54   3.4697766636092664e-12  3.4697766636092664e-12  3.4697766636092664e-12
1.4649713983072877e-07  7.1529067174332678e-15   5.9832297481143979e-24  2.3284891905297645e-22   1.2189955888293647e-27  -1.4735884345246243e-48  1.4904872658934672e-48   nan                     nan                     nan                     nan                     nan                     nan                     7.1794422259093446e-15   2.6535514459306529e-17  0.0000000000000000e+00   2.3284770005738760e-22  1.4802398996883369e-42   1.4802398827895055e-42  9.9999996410075687e-01  3.5899242897003855e-08  1.0000000488323462e+00  4.8826288469670309e-08  1.0000001335639355e+00  1.2927045350621851e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  3.1837410000432955e-16  1.0000000000064211e+00  3.6338885046583690e-13  1.0000001464906170e+00  3.6384763248307018e-13  7.1529067095597039e-15   1.8903341489113454e-24  2.3284770071841768e-22   6.6103005887331542e-31  7.4265809230393625e-51    9.4722504458034404e-51    1.0000000000010207e+00    1.0209757862526772e-12    1.0000000000050366e+00    1.0210592612417334e-12    1.0000001464909809e+00    8.3474989056150538e-17    8.5834230654924985e-23  4.1914868743882652e-30  3.2686575722168949e-54   3.4697767614217470e-12  3.4697767614217470e-12  3.4697767614217470e-12
1.7629141180959516e-07  1.0358484483350565e-14   1.1223181076594530e-23  4.0578378924554464e-22   2.1032435298369539e-27  1.6967775248737269e-47   1.6932105970419628e-47   9.9999999993677413e-01  6.3225635672812572e-11  1.0000000000693279e+00  6.3250544043370700e-11  1.0000001762853254e+00  2.4908370558122452e-14  1.0362081563168127e-14   3.5970685943814602e-18  1.6447748512965281e-17   1.6447342731279281e-17  -7.3042676364848742e-33  7.3042676364848742e-33  9.9999999999283684e-01  7.1629256429209705e-12  9.9999999999283684e-01  1.3240491684228713e-11  1.0000001763057538e+00  2.0403417327149684e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.9754946848125275e-17  1.0000000000064875e+00  4.1014449274743738e-13  1.0000001762849409e+00  4.0948962628827669e-13  1.0358484493871268e-14   7.0247766068570918e-25  4.0578168539431789e-22   6.0769691301659264e-31  4.8080766048219560e-50    1.2411487730580201e-50    9.9999999999951061e-01    4.8915299729422962e-13    1.0000000000065667e+00    4.8941441670567356e-13    1.0000001762853505e+00    1.8266979840608421e-16    1.2429811431336656e-22  7.3042306908789103e-30  8.2757357100647279e-54   3.4697768960575611e-12  3.4697768960575611e-12  3.4697768960575611e-12
2.1214517849106278e-07  1.5000535193946613e-14   1.0111767769569823e-23  7.0714248850480510e-22   2.1342569485962198e-27  2.7665425425738872e-47   2.7590038116375259e-47   9.9999999994461819e-01  5.5381581068866620e-11  1.0000000000614986e+00  5.5397530974175260e-11  1.0000002121388529e+00  1.6060927611104230e-14  1.5025018266593783e-14   2.4483082758937459e-17  0.0000000000000000e+00   7.0714462276175368e-22  1.3567662046899718e-41   1.3567661971512409e-41  9.9999994813840887e-01  5.1861590903504713e-08  1.0000000707149901e+00  7.0708889032789501e-08  1.0000001932915712e+00  1.8847297796217878e-08  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.5122462730137638e-16  1.0000000000060996e+00  1.4877315954245582e-15  1.0000002121388709e+00  1.9246853878233069e-15  1.5000535185458319e-14   1.6234729680979340e-24  7.0714462490057177e-22   2.1388180669018106e-30  -1.9014992114453482e-51   7.7288808575058267e-50    1.0000000000030504e+00    3.0506779624824565e-12    1.0000000000030504e+00    3.0506042464259545e-12    1.0000002121388691e+00    1.4832854842305650e-16    1.7999836473831077e-22  1.2728582584475735e-29  2.0966411979758633e-53   3.4697770825919627e-12  3.4697770825919627e-12  3.4697770825919627e-12
2.5529080682395163e-07  2.1722916650395786e-14   1.5193916395195827e-23  1.2323246292935508e-21   5.3504198112193660e-28  4.2999184496107667e-47   4.2839607779580985e-47   9.9999999995275901e-01  4.7240764714830148e-11  1.0000000000533804e+00  4.7250848555659866e-11  1.0000002552847620e+00  9.7507739223289467e-15  2.1760371282653068e-14   3.7454617063366294e-17  -1.6447748512965281e-17  1.6448980838129617e-17  -7.3042675997199533e-33  7.3042675997199533e-33  9.9999991476250683e-01  8.5237492950610871e-08  1.0000001702641972e+00  1.7025806762304101e-07  1.0000001702641972e+00  8.5020574561407833e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.1390875023210171e-18  1.0000000000050933e+00  1.0363034989669959e-12  1.0000002552858074e+00  1.0356352260647185e-12  2.1722916652075996e-14   1.3513705775947489e-23  1.2323251645879313e-21   2.5239934274725057e-31  6.6257661183880659e-50    9.3319055342801391e-50    1.0000000000010898e+00    1.0900191046644811e-12    1.0000000000050397e+00    1.0898162487539285e-12    1.0000002552847718e+00    1.9188694372431039e-17    2.6065891283671871e-22  2.2181282958168539e-29  5.3158740650768492e-53   3.4697773425676023e-12  3.4697773425676023e-12  3.4697773425676023e-12
3.0721129988617594e-07  3.1457669430968782e-14   1.0547669983454886e-23  2.1475224289010491e-21   1.0929553280258726e-27  1.2400037340775495e-46   1.2366196572368334e-46   9.9999999994409006e-01  5.5909725098067425e-11  1.0000000000620852e+00  5.5921306715070895e-11  1.0000003072049721e+00  1.1137527793621923e-14  3.1456319031046100e-14   1.3503893750120229e-18  -4.9343245538895844e-17  4.9345393062417699e-17  -6.5738408643913537e-32  6.5738408643913537e-32  9.9999989760684393e-01  1.0239315584684006e-07  1.0000002048021517e+00  2.0479598776292552e-07  1.0000002048021517e+00  1.0240283158301855e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.0722133329529159e-16  1.0000000000053457e+00  8.1819527063220282e-13  1.0000003072058008e+00  8.1753293778659489e-13  3.1457669431110954e-14   1.0689841651237438e-23  2.1475235231705947e-21   1.3142176144827667e-30  3.1294483390733036e-49    2.5462850164274781e-50    1.0000000000001181e+00    1.1834597345587447e-13    1.0000000000060456e+00    1.1831067590850411e-13    1.0000003072049835e+00    1.8674705755467342e-16    3.7746492315261638e-22  3.8653810726020151e-29  1.3490331103580188e-52   3.4697777068292343e-12  3.4697777068292343e-12  3.4697777068292343e-12
3.6969127071950321e-07  4.5554947457037147e-14   3.1631683482134875e-23  3.7423848110401066e-21   2.5816941541602363e-26  -2.6602799942878466e-46  2.6674720991866695e-46   nan                     nan                     nan                     nan                     nan                     nan                     4.5519144009631418e-14   3.5803415774045351e-17  -3.2895497025930562e-17  3.2899239436558542e-17  -2.9217070186479882e-32  2.9217070186479882e-32  9.9999987687260994e-01  1.2312738985041925e-07  1.0000002464093902e+00  2.4640318501622909e-07  1.0000002464093902e+00  1.2327579494376524e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  1.2200238412812250e-16  1.0000000000068814e+00  6.7617511426850413e-13  1.0000003696845090e+00  6.7616413418683851e-13  4.5554947459421754e-14   3.4016290091760400e-23  3.7424106287410321e-21   7.5938391514055356e-31  1.4128554976261948e-48    6.9364500774389486e-49    9.9999999999875389e-01    1.2459032583160163e-12    1.0000000000074512e+00    1.2459415705061345e-12    1.0000003696851854e+00    1.8373241480687188e-16    5.4661383554506708e-22  6.7359476340423490e-29  3.4272254503406479e-52   3.4697782196269469e-12  3.4697782196269469e-12  3.4697782196269469e-12
4.4487828311275942e-07  6.5969666189628396e-14   1.0066279491589576e-23  6.5217762927036353e-21   2.0343474695453999e-26  -4.3259931124446870e-46  4.3392195839149613e-46   nan                     nan                     nan                     nan                     nan                     nan                     6.5947247662734299e-14   2.2418516827818483e-17  -6.5790994051861125e-17  6.5797515807810350e-17  -1.1686828110773597e-31  1.1686828110773597e-31  9.9999985176342232e-01  1.4823657747373190e-07  1.0000002965574679e+00  2.9655165704694957e-07  1.0000002965574679e+00  1.4831507957321770e-07  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.2779631931979383e-16  1.0000000000066160e+00  8.0517209463034230e-13  1.0000004448717428e+00  8.0471171252996196e-13  6.5969666195858100e-14   1.6295983479879566e-23  6.5217559472473902e-21   1.9815496430104863e-30  2.8715398398572603e-48    1.5488926928298095e-48    9.9999999999862421e-01    1.3755826204010991e-12    1.0000000000071865e+00    1.3756046846827478e-12    1.0000004448725475e+00    2.2064281648544717e-17    7.9156145868163683e-22  1.1738285416395786e-28  8.0993140141966232e-52   3.4697789445321520e-12  3.4697789445321520e-12  3.4697789445321520e-12
5.3535666774107191e-07  9.5532556957725876e-14   6.7955873923999711e-23  1.1365203122537177e-20   5.1951502049902613e-26  5.0570031117839801e-45   5.0543823082094471e-45   9.9999999987877564e-01  1.2122405571383931e-10  1.0000000001269014e+00  1.2125303758793352e-10  1.0000005353509727e+00  2.8759829489291457e-14  9.5553194986071802e-14   2.0637960390051836e-17  1.6447748512965281e-17   1.6436383361794245e-17  -7.3042641511747316e-33  7.3042641511747343e-33  9.9999999998354994e-01  1.6449755367006644e-11  9.9999999998354994e-01  2.2098404240154381e-11  1.0000005353895500e+00  3.8548603696370872e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  2.4900345548218893e-17  1.0000000000054021e+00  2.4621751336481159e-13  1.0000005353512473e+00  2.4590934680297226e-13  9.5532557017114859e-14   8.5668908821065567e-24  1.1365151165313533e-20   5.7215949529503261e-30  5.1940242485159547e-48    2.5732206739828798e-48    9.9999999999884803e-01    1.1516592437892232e-12    1.0000000000068001e+00    1.1517753192431855e-12    1.0000005353510015e+00    1.0596915096261582e-16    1.1462745762151960e-21  2.0455523912413522e-28  1.9867964102498567e-51   3.4697799729975155e-12  3.4697799729975155e-12  3.4697799729975155e-12
6.4423635087213704e-07  1.3834308463137415e-13   1.0583775868268699e-22  1.9805288803933711e-20   1.4208156423560182e-25  -3.1371491676250699e-45  3.1427865590123099e-45   nan                     nan                     nan                     nan                     nan                     nan                     1.3840780373660283e-13   6.4719211066443310e-17  1.6447748512965281e-17   1.6427943082079782e-17  -7.3042570351770506e-33  7.3042570351770561e-33  9.9999999995263600e-01  4.7363706087164912e-11  9.9999999995263600e-01  5.3084553766097613e-11  1.0000006443309497e+00  1.0044848189786744e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.8450018366444844e-16  1.0000000000058376e+00  1.1700050703250417e-13  1.0000006442303839e+00  1.1729602951863115e-13  1.3834308448617810e-13   3.9358288214511652e-23  1.9805430894186118e-20   8.6881717522079898e-30  -1.2693797457321528e-47   1.8331188844561368e-47    1.0000000000028602e+00    2.8604520785254551e-12    1.0000000000028602e+00    2.8603956004072407e-12    1.0000006442305012e+00    5.6478118214613269e-17    1.6599411083469634e-21  3.5646472958533188e-28  5.0779014876117490e-51   3.4697814367252361e-12  3.4697814367252361e-12  3.4697814367252361e-12
7.7525974886294648e-07  2.0033811383166956e-13   1.6596116616454106e-22  3.4513904263621941e-20   4.8091828447710803e-26  -9.7563051148195667e-45  9.7684873399231892e-45   nan                     nan                     nan                     nan                     nan                     nan                     2.0028423364237824e-13   5.3880355252485839e-17  -1.6447748512965281e-17  1.6482262369137073e-17  -7.3042355043091609e-33  7.3042355043091732e-33  9.9999974165535932e-01  2.5834464039969369e-07  1.0000005168022492e+00  5.1679644214152584e-07  1.0000005168022492e+00  2.5845180185285446e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.0778608390333255e-16  1.0000000000050320e+00  7.7510110023811172e-13  1.0000007752548259e+00  7.7482070790231491e-13  2.0033811396176956e-13   3.5861165446435186e-23  3.4513856222598681e-20   5.0805187219035666e-29  -9.9777464875104175e-47   1.1195968997872702e-46    1.0000000000029035e+00    2.9037356463355061e-12    1.0000000000029035e+00    2.9036206830494618e-12    1.0000007752540512e+00    1.0708131888069685e-16    2.4037909758279965e-21  6.2118755064740700e-28  1.3008202617189794e-50   3.4697835255554520e-12  3.4697835255554520e-12  3.4697835255554520e-12
9.3293040262846960e-07  2.9011433504150122e-13   2.3878933297552024e-22  6.0144922724190057e-20   4.0502591393199288e-25  1.5697375659853617e-44   1.5670904912501343e-44   9.9999999993098088e-01  6.9018861531368411e-11  1.0000000000749356e+00  6.9024444027610983e-11  1.0000009329247070e+00  5.2494293351773145e-15  2.9021229863701592e-13   9.7963834304029087e-17  4.9343245538895844e-17   4.9283100211145739e-17  -6.5738310998008978e-32  6.5738310998009000e-32  9.9999999995045619e-01  4.9543551277998846e-11  9.9999999995045619e-01  5.5454982738688656e-11  1.0000009330297110e+00  1.0499875606129243e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.6221820122839451e-16  1.0000000000059970e+00  8.5811447326660322e-14  1.0000009329246269e+00  8.5407531713113618e-14  2.9011433482819202e-13   2.5480132513408223e-23  6.0145327778726780e-20   2.8622791081696882e-29  -4.0756884659324403e-47   6.7227632011598630e-47    1.0000000000029556e+00    2.9558979543583201e-12    1.0000000000029556e+00    2.9555335063314937e-12    1.0000009329247124e+00    7.9641183023437112e-17    3.4809735286239233e-21  1.0825022685508423e-27  3.3415303227258055e-50   3.4697865133380619e-12  3.4697865133380619e-12  3.4697865133380619e-12
1.1226677735108159e-06  4.2012083966731914e-13   1.1880160370762860e-22  1.0481164182628786e-19   1.7646986368421499e-26  -1.0838670765781155e-43  1.0844460117748417e-43   nan                     nan                     nan                     nan                     nan                     nan                     4.2025642225477589e-13   1.3558246865514823e-16  -3.2895497025930562e-17  3.3000308650109865e-17  -2.9216773668615086e-32  2.9216773668615147e-32  9.9999962566269784e-01  3.7433730191545670e-07  1.0000007485025202e+00  7.4849648345072557e-07  1.0000007485025202e+00  3.7415918142424657e-07  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.6244617349257422e-16  1.0000000000061382e+00  1.0146479526344926e-13  1.0000011226616001e+00  1.0148315222709176e-13  4.2012083995776293e-13   1.7164218887505324e-22  1.0481162415166332e-19   2.7638176427111454e-29  5.7786212904713290e-46    5.1996860937451243e-46    9.9999999999348177e-01    6.5179899983081888e-12    1.0000000000125546e+00    6.5178877437820786e-12    1.0000011226617018e+00    2.1327682857257154e-16    5.0408612142053832e-21  1.8864040868049905e-27  8.6116257125692930e-50   3.4697907953646402e-12  3.4697907953646402e-12  3.4697907953646402e-12
1.3509935211980250e-06  6.0838615690287290e-13   3.1100418251991474e-22  1.8264644233538383e-19   2.4735037094965172e-24  -3.0440362573354547e-44  3.0567914336762977e-44   nan                     nan                     nan                     nan                     nan                     nan                     6.0847623236289406e-13   9.0075771025347759e-17  1.6447748512965281e-17   1.6265099597126189e-17  -7.3033665038806267e-33  7.3033665038807539e-33  9.9999999996975797e-01  3.0241816954379050e-11  9.9999999996975797e-01  3.6429707960860964e-11  1.0000013510540251e+00  6.6671746959844938e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999900e-01  7.8505352179719451e-16  1.0000000000059763e+00  2.1134631772433224e-13  1.0000013509875638e+00  2.1046603670919170e-13  6.0838615637109916e-13   2.2076955377511293e-22  1.8264891602620343e-19   1.8711010915974735e-28  -2.6984939125261038e-45   2.8260456759345351e-45    1.0000000000030937e+00    3.0939616276208269e-12    1.0000000000030937e+00    3.0939293788610888e-12    1.0000013509873533e+00    3.2248759737983587e-17    7.2997630098220194e-21  3.2873108931605766e-27  2.2275176299653236e-49   3.4697969425288646e-12  3.4697969425288646e-12  3.4697969425288646e-12
1.6257556664437935e-06  8.8101774377150662e-13   6.9824904060961079e-23  3.1829082790427952e-19   7.1280974121122572e-25  3.9452870559146547e-44   3.9225575964862673e-44   9.9999999996527678e-01  3.4722925663579350e-11  1.0000000000404279e+00  3.4724062024488129e-11  1.0000016257498274e+00  8.0329400139173755e-16  8.8092496260590748e-13   9.2781235424049924e-17  1.6447748512965281e-17   1.6129456972251261e-17  -7.3015331484049548e-33  7.3015331484051820e-33  1.0000000000313876e+00  3.1387857850682234e-11  1.0000000000313876e+00  2.5683737979570408e-11  1.0000016256927569e+00  5.7071373785647713e-11  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  5.2067689950584528e-16  1.0000000000063647e+00  6.6086531675385406e-13  1.0000016257491684e+00  6.5983168141888468e-13  8.8101774406463875e-13   2.2330722551251812e-22  3.1829154072934511e-19   1.5324379190368946e-29  2.0438551555133717e-45    1.8165605612294978e-45    9.9999999999429934e-01    5.7003635322482107e-12    1.0000000000114042e+00    5.7003896701323643e-12    1.0000016257498283e+00    8.4884418308387682e-17    1.0570919871497570e-20  5.7285771549205629e-27  5.1817831170783465e-49   3.4698057796994099e-12  3.4698057796994099e-12  3.4698057796994099e-12
1.9563983435170650e-06  1.2758196598792668e-12   1.6421313048071697e-21  5.5466430538620760e-19   2.3388461006569473e-24  3.3444762919667918e-42   3.3439623398367467e-42   9.9999999976407139e-01  2.3592834948755057e-10  1.0000000002418814e+00  2.3595854076599540e-10  1.0000019563922036e+00  2.9969233839878007e-14  1.2757942850309214e-12   2.5376490476652265e-17  -1.6447748512965281e-17  1.7002415157197590e-17  -7.2959614492654524e-33  7.2959614492659669e-33  9.9999934788617517e-01  6.5211382456783229e-07  1.0000013042559905e+00  1.3042500676788179e-06  1.0000013042559905e+00  6.5213624299996341e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.2768418663006787e-16  1.0000000000048015e+00  1.1213704923245543e-12  1.0000019563933538e+00  1.1202218196717842e-12  1.2758196604312030e-12   1.0901950410811620e-21  5.5466664380975730e-19   4.2255096295038359e-28  -8.1241356127962379e-45   8.6380877428413073e-45    1.0000000000029616e+00    2.9618914347231378e-12    1.0000000000029616e+00    2.9612320887333637e-12    1.0000019563922331e+00    4.3730138484884634e-16    1.5307941747881452e-20  9.9828096732546310e-27  1.3578549881782120e-48   3.4698184991529099e-12  3.4698184991529099e-12  3.4698184991529099e-12
2.3542864143224202e-06  1.8475404820123605e-12   9.8829461751442676e-22  9.6659363299271496e-19   1.0842207864703654e-23  -8.8739448756915832e-43  8.8857003486210297e-43   nan                     nan                     nan                     nan                     nan                     nan                     1.8475591427128770e-12   1.8659712221891593e-17  1.6447748512965281e-17   1.5481165722180432e-17  -7.2790412547394335e-33  7.2790412547406090e-33  9.9999999999912992e-01  8.6986704791755405e-13  9.9999999999912992e-01  7.0557946773625999e-12  1.0000023542882854e+00  7.9258837698850785e-12  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.1473648118113085e-16  1.0000000000074314e+00  1.2456759446670833e-12  1.0000023542791148e+00  1.2447804581236393e-12  1.8475404820214595e-12   9.7919563077634346e-22  9.6658279124286904e-19   4.5801878189545470e-28  -6.2839665103095722e-44   6.4015212396040296e-44    1.0000000000030931e+00    3.0932960830868674e-12    1.0000000000030931e+00    3.0926315463581782e-12    1.0000023542803593e+00    2.2044751883879541e-16    2.2167709473667958e-20  1.7396380053241106e-26  3.5786519420711567e-48   3.4698368247515092e-12  3.4698368247515092e-12  3.4698368247515092e-12
2.8330961018393298e-06  2.6754610794887685e-12   1.7463335961484347e-21  1.6843911900641805e-18   1.2055351115202725e-23  4.5685228041551199e-42   4.5663276938521814e-42   9.9999999986977073e-01  1.3022899632787313e-10  1.0000000001360705e+00  1.3023351385154757e-10  1.0000028330901405e+00  4.4065013719631102e-15  2.6753414298733938e-12   1.1964786904115495e-16  -3.2895497025930562e-17  3.4579900271345859e-17  -2.9140476054769329e-32  2.9140476054771524e-32  9.9999905568274239e-01  9.4431725733631012e-07  1.0000018887066198e+00  1.8887007827937847e-06  1.0000018887066198e+00  9.4438352512440772e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.6860624966218787e-16  1.0000000000058173e+00  1.9627754315203115e-14  1.0000028330901647e+00  1.9796360564865303e-14  2.6754610773252776e-12   4.1715729598400907e-22  1.6844032466470167e-18   1.2317209845280915e-27  -1.4567210202638772e-43   1.4786721232932607e-43    1.0000000000029186e+00    2.9188297700947994e-12    1.0000000000029186e+00    2.9184200716114870e-12    1.0000028330901449e+00    3.4390726537516092e-17    3.2101464156400903e-20  3.0315509708907150e-26  8.5218482194641281e-48   3.4698632495872100e-12  3.4698632495872100e-12  3.4698632495872100e-12
3.4092850697468074e-06  3.8743880675863769e-12   4.5418915886960635e-21  2.9353265042607736e-18   2.4503790073307035e-23  7.2917607744438369e-42   7.2872581939471678e-42   9.9999999988672716e-01  1.1327262287078846e-10  1.0000000001190481e+00  1.1327525341753169e-10  1.0000034092790810e+00  2.5195244407659026e-15  3.8744563113368713e-12   6.8248292385973163e-17  -1.6447748512965281e-17  1.9383050513435981e-17  -7.0716234055916471e-33  7.0716234055961493e-33  9.9999886355746892e-01  1.1364425308673437e-06  1.0000022728636937e+00  2.2728579208462123e-06  1.0000022728636937e+00  1.1364153898678463e-06  inf               inf               inf               inf               inf                 inf                 1.0000000000000004e+00  6.5677415469935649e-16  1.0000000000057414e+00  3.1443940452688153e-14  1.0000034092791148e+00  3.1231255507838855e-14  3.8743880643669900e-12   1.3225046446396800e-21  2.9353020008833184e-18   4.1261813170056907e-28  1.7732356973153573e-43    1.7282098923486684e-43    9.9999999998477163e-01    1.5228161432326109e-11    1.0000000000210008e+00    1.5227905399205313e-11    1.0000034092790839e+00    3.6705542325950451e-16    4.6486715377757911e-20  5.2828818258370725e-26  2.1268794123052103e-47   3.4699013799877605e-12  3.4699013799877605e-12  3.4699013799877605e-12
4.1026581058271900e-06  5.6105768224705074e-12   5.8477302204728072e-22  5.1151790289095164e-18   1.7135145891598518e-23  9.0989136261953649e-41   9.0978905174412880e-41   9.9999999971965792e-01  2.8034183750787848e-10  1.0000000002863725e+00  2.8036331254873564e-10  1.0000041026521844e+00  2.1364018554722485e-14  5.6106970921139992e-12   1.2026905871871528e-16  -3.2895497025930562e-17  3.8010658919694185e-17  -2.8510573339593861e-32  2.8510573339604091e-32  9.9999863242395592e-01  1.3675760438302956e-06  1.0000027351171294e+00  2.7351111202800032e-06  1.0000027351171294e+00  1.3675350763386853e-06  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  6.4280510727615873e-16  1.0000000000055627e+00  4.4650729272981740e-13  1.0000041026526518e+00  4.4603987481246842e-13  5.6105768241074979e-12   1.0522174101951611e-21  5.1151618991451421e-18   5.3815173215718178e-27  -1.0787772724492880e-42   1.0890083599900600e-42    1.0000000000030045e+00    3.0047309225530224e-12    1.0000000000030045e+00    3.0046831860711031e-12    1.0000041026522062e+00    3.9635272793058254e-16    6.7318259887410859e-20  9.2061270655825154e-26  5.5870174541864367e-47   3.4699564334833025e-12  3.4699564334833025e-12  3.4699564334833025e-12
4.9370478528390038e-06  8.1247840893290332e-12   4.0167649082104778e-21  8.9138570995490364e-18   3.8888876965322859e-24  -2.2134797450539799e-40  2.2136863201801389e-40   nan                     nan                     nan                     nan                     nan                     nan                     8.1247601239435117e-12   2.3969402286428409e-17  3.2895497025930562e-17   2.3981636037493828e-17  -2.7071752772444528e-32  2.7071752772465186e-32  1.0000000000053757e+00  5.3759649819429006e-12  1.0000000000053757e+00  5.2069287947261073e-13  1.0000049370369102e+00  4.8548280132604394e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.9001480442026491e-16  1.0000000000059894e+00  9.3038408540175758e-14  1.0000049370416721e+00  9.2859416038218013e-14  8.1247840900834220e-12   3.2623761895621170e-21  8.9138609866025092e-18   1.8342236892091896e-27  -1.6807179254933982e-42   1.7013754381092861e-42    1.0000000000029485e+00    2.9487954055073829e-12    1.0000000000029485e+00    2.9478624559081280e-12    1.0000049370417645e+00    4.8886038940498514e-16    9.7484799187046019e-20  1.6042903329556099e-25  1.3834529470549714e-46   3.4700359596496981e-12  3.4700359596496981e-12  3.4700359596496981e-12
5.9411339849650401e-06  1.1765655303871449e-11   1.9580985598435202e-21  1.5533578401019004e-17   2.7932090829972074e-23  3.7511873638309658e-40   3.7507546754558774e-40   9.9999999972859444e-01  2.7140529956523475e-10  1.0000000002773106e+00  2.7141769681850834e-10  1.0000059411279036e+00  1.2397253273549865e-14  1.1765625510899250e-11   2.9791014100069940e-17  1.1513423959075697e-16   9.9600633257647137e-17  -3.5139425489930741e-31  3.5139425489935067e-31  1.0000000000054536e+00  5.4539026654045405e-12  1.0000000000054536e+00  4.3928455237988548e-13  1.0000059411229019e+00  5.0141740238148050e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.8998767146585407e-16  1.0000000000052942e+00  5.9871257871605796e-13  1.0000059411285138e+00  5.9778132106043617e-13  1.1765655303345362e-11   1.4320116902597948e-21  1.5533606350739178e-17   1.7629343953259338e-26  -1.2365673454191391e-41   1.2408942291700271e-41    1.0000000000029463e+00    2.9465749865910873e-12    1.0000000000029463e+00    2.9466122311933389e-12    1.0000059411279163e+00    2.5928920717691902e-16    1.4116951463095870e-19  2.7956899207461679e-25  3.4891478359169974e-46   3.4701508835499676e-12  3.4701508835499676e-12  3.4701508835499676e-12
7.1494289865975915e-06  1.7038068818222424e-11   6.4585988711157285e-21  2.7069055411879303e-17   3.4685040294669044e-22  -5.1540891561727998e-40  5.1550383958455148e-40   nan                     nan                     nan                     nan                     nan                     nan                     1.7038148669712427e-11   7.9845031404686281e-17  6.5790994051861125e-17   3.8721591789578875e-17  -9.7083685560843598e-32  9.7083685560938525e-32  9.9999999999742961e-01  2.5701454157227753e-12  9.9999999999742961e-01  8.5977716930419370e-12  1.0000071494341913e+00  1.1168139153369639e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  2.0886284461928142e-17  1.0000000000058658e+00  1.6163101812522307e-13  1.0000071494231846e+00  1.6138808723583609e-13  1.7038068825690210e-11   1.0091876990130051e-21  2.7069402290152486e-17   2.7870236679969891e-26  -3.7128774004728659e-41   3.7223697972000201e-41    1.0000000000030136e+00    3.0138323089319120e-12    1.0000000000030136e+00    3.0137939683872501e-12    1.0000071494230234e+00    1.8370406026337570e-16    2.0443014733258306e-19  4.8718627807500852e-25  9.0058827864867539e-46   3.4703170160216528e-12  3.4703170160216528e-12  3.4703170160216528e-12
8.6034644166844919e-06  2.4673152464269738e-11   1.1867073233577911e-21  4.7172111865539240e-17   2.6350718651356590e-23  2.9782706311865297e-39   2.9780955501196553e-39   9.9999999963419262e-01  3.6580707571698759e-10  1.0000000003714786e+00  3.6582600316685594e-10  1.0000086034589379e+00  1.8705405263383772e-14  2.4673152410059629e-11   5.3023401300917430e-20  3.2895497025930562e-17   1.4276588488890025e-17  3.0863481648162516e-32   3.0863481647987436e-32  9.9999879363012079e-01  1.2063698789055195e-06  1.0000014086512872e+00  1.4086456345489094e-06  1.0000084011832011e+00  2.0227575553236758e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.5746705955600749e-16  1.0000000000048537e+00  7.9894945222087557e-13  1.0000086034597546e+00  7.9797465165088139e-13  2.4673152462185242e-11   8.9778782027583864e-22  4.7172085508917939e-17   5.9026498794469201e-27  8.6523611585505932e-42    8.4772800916763703e-42    9.9999999998295663e-01    1.7043058051172945e-11    1.0000000000226961e+00    1.7043444776530015e-11    1.0000086034589566e+00    5.3658449681141369e-17    2.9603902263914114e-19  8.4898708479248951e-25  2.1313921706829278e-45   3.4705572394363738e-12  3.4705572394363738e-12  3.4705572394363738e-12
1.0353218432956615e-05  3.5729646021345762e-11   6.3763453129459242e-21  8.2203276981608966e-17   3.8865924527042316e-22  -8.0641901996660033e-39  8.0646236465712065e-39   nan                     nan                     nan                     nan                     nan                     nan                     3.5729567452828327e-11   7.8574893780249950e-17  6.5790994051861125e-17   1.6412671588993112e-17  6.5581465445852792e-32   6.5581465445419341e-32  9.9999880772206229e-01  1.1922779374883191e-06  1.0000013501879741e+00  1.3501818321995016e-06  1.0000101953082481e+00  1.5790389448913791e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  2.2081393939416425e-16  1.0000000000058191e+00  3.2276934697419581e-13  1.0000103532124647e+00  3.2210198249388985e-13  3.5729646022033977e-11   5.6881310433018052e-21  8.2203665659850867e-17   1.8996629921605654e-26  -1.7103068899498294e-40   1.7146413590018639e-40    1.0000000000030711e+00    3.0713222059885638e-12    1.0000000000030711e+00    3.0707933775263833e-12    1.0000103532121420e+00    5.2882846218062211e-16    4.2869950478250581e-19  1.4794731838632001e-24  5.8441181750676171e-45   3.4709046704179258e-12  3.4709046704179258e-12  3.4709046704179258e-12
1.2458833642950081e-05  5.1740766890146644e-11   1.2999341974918824e-20  1.4324936500670002e-16   1.5504077233920763e-21  3.2138149621241311e-38   3.2137221047357735e-38   9.9999999942564566e-01  5.7435412990383910e-10  1.0000000005805900e+00  5.7438219804582749e-10  1.0000124588272865e+00  2.7846097383399317e-14  5.1740833839630795e-11   6.6936484809004980e-17  1.8092523364261809e-16   3.7674318228194682e-17  -3.2975196548501011e-31  3.2975196548593869e-31  1.0000000000004177e+00  4.1787786261619809e-13  1.0000000000004177e+00  5.7901565570095601e-12  1.0000124588326871e+00  5.3727227836032121e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.0093844975168037e-16  1.0000000000054612e+00  7.4663540074239905e-13  1.0000124588280606e+00  7.4620139538525982e-13  5.1740766905995425e-11   2.8494385615971871e-21  1.4325091558820725e-16   1.7378383859264499e-25  -1.2518459543714904e-39   1.2527745282550656e-39    1.0000000000031037e+00    3.1039514483943018e-12    1.0000000000031037e+00    3.1040829712314563e-12    1.0000124588273147e+00    3.5356744207965849e-16    6.2080756706892181e-19  2.5781793758673358e-24  1.4906155903516678e-44   3.4714072348582413e-12  3.4714072348582413e-12  3.4714072348582413e-12
1.4992684327860471e-05  7.4926773878207509e-11   1.9803361356891936e-20  2.4963585614889289e-16   1.8972767204992383e-21  -2.2710145218957734e-38  2.2711895329817591e-38   nan                     nan                     nan                     nan                     nan                     nan                     7.4926879515639173e-11   1.0561762830253096e-16  2.6316397620744450e-16   1.3530017335272110e-17  -1.8732333839286688e-31  1.8732333839461699e-31  9.9999999999942013e-01  5.7960135318920429e-13  9.9999999999942013e-01  6.4649811141310730e-12  1.0000149926855888e+00  7.0448045119252022e-12  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  2.6813257251501371e-16  1.0000000000064810e+00  5.9592630018246042e-13  1.0000149926779485e+00  5.9552829894020030e-13  7.4926773884745544e-11   1.3265325795272807e-20  2.4963395904973071e-16   1.7755832314170777e-25  -3.2854398882297238e-39   3.2871899990895803e-39    1.0000000000029430e+00    2.9432473262488800e-12    1.0000000000029430e+00    2.9421324346929883e-12    1.0000149926785433e+00    6.7080234604145431e-16    8.9900275374993062e-19  4.4928215294093254e-24  3.5661182499954944e-44   3.4721342830226286e-12  3.4721342830226286e-12  3.4721342830226286e-12
1.8041864093920754e-05  1.0850284559715817e-10   1.0396625663333123e-19  4.3501579291907455e-16   4.7904253935667493e-21  1.0677444379581483e-37   1.0677074771950771e-37   9.9999999950102936e-01  4.9897037644929136e-10  1.0000000005048961e+00  4.9899019196781374e-10  1.0000180418580791e+00  1.9593473917438920e-14  1.0850291036016793e-10   6.4659043504551007e-17  3.9474596431116675e-16   4.0274619033301367e-17  9.0230948769940817e-31   9.0230948769571207e-31  9.9999856210969718e-01  1.4378903025583525e-06  1.0000015633610706e+00  1.5633551646671256e-06  1.0000179163932368e+00  1.2546486188672863e-07  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.8817706661080073e-16  1.0000000000061853e+00  2.7934157382296480e-13  1.0000180418578191e+00  2.7960770628465060e-13  1.0850284572198965e-10   2.0865223968271278e-20  4.3502058368007977e-16   3.3561164959940333e-25  -4.9324725035308534e-39   4.9361685798379828e-39    1.0000000000029523e+00    2.9525711995449021e-12    1.0000000000029523e+00    2.9536278738854910e-12    1.0000180418580999e+00    1.2787189455140223e-15    1.3018622744194038e-18  7.8293407027704604e-24  9.0310786761200100e-44   3.4731861484047158e-12  3.4731861484047158e-12  3.4731861484047158e-12
2.1711179456945007e-05  1.5712498251281570e-10   3.8724473145682113e-20  7.5808093526544273e-16   7.0191694420832692e-22  6.4087650514270569e-38   6.4080523977721460e-38   9.9999999973430320e-01  2.6569648795094629e-10  1.0000000002713612e+00  2.6569812406994474e-10  1.0000217111738583e+00  1.4140743935279559e-15  1.5712490567902174e-10   7.6795069492276868e-17  8.0593967713529875e-16   4.7858039952911812e-17  -2.0209996040127500e-30  2.0209996040198766e-30  1.0000000000046001e+00  4.6004080257386588e-12  1.0000000000046001e+00  1.0629336179140068e-12  1.0000217111703227e+00  3.5370303186148015e-12  inf               inf               inf               inf               inf                 inf                 1.0000000000000009e+00  1.1981239264849318e-15  1.0000000000060727e+00  4.0966620194880076e-13  1.0000217111734508e+00  4.0886592443096040e-13  1.5712498242594189e-10   4.8149343507087065e-20  7.5808163801845821e-16   8.3607126345299822e-25  -4.8483309767210840e-38   4.8490436303759949e-38    1.0000000000028326e+00    2.8329329705354092e-12    1.0000000000028326e+00    2.8304086731172560e-12    1.0000217111738576e+00    2.0802082083030496e-15    1.8852504895367587e-18  1.3643670608188938e-23  2.1853144959710715e-43   3.4747079475201673e-12  3.4747079475201673e-12  3.4747079475201673e-12
2.6126752255633263e-05  2.2753557414947889e-10   9.9873544917857946e-20  1.3210732421192750e-15   1.4670619809646439e-20  -7.2508375345081758e-37  7.2510008381042641e-37   nan                     nan                     nan                     nan                     nan                     nan                     2.2753554596022241e-10   2.8289130029540976e-17  1.3487153780631530e-15   2.7656806563687637e-17  -1.9936279608273927e-30  1.9936279608437231e-30  1.0000000000035012e+00  3.5014620914151758e-12  1.0000000000035012e+00  2.4186143302185621e-12  1.0000261267453165e+00  1.0826257165916886e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  4.0716352357111568e-17  1.0000000000060785e+00  1.5865739914627629e-13  1.0000261267462405e+00  1.5869811549863341e-13  2.2753557430284479e-10   5.3492358094373803e-20  1.3210585716517926e-15   1.5232720153836751e-25  2.2382895529109445e-38    2.2366565169500584e-38    9.9999999989337240e-01    1.0662733288088216e-10    1.0000000001125458e+00    1.0662593683622984e-10    1.0000261267464008e+00    1.6180892572391990e-15    2.7300655976394217e-18  2.3775915895055142e-23  5.7647340390916714e-43   3.4769094753676386e-12  3.4769094753676386e-12  3.4769094753676386e-12
3.1440354715915004e-05  3.2949844415430807e-10   1.2020248645216086e-19  2.3021135778927837e-15   7.5240016196386457e-21  4.5361920740940062e-37   4.5358280138628498e-37   9.9999999966237496e-01  3.3762480374272158e-10  1.0000000003437284e+00  3.3762464991179163e-10  1.0000314403486623e+00  1.5383092992836259e-16  3.2949850255666508e-10   5.8522559493771731e-17  2.3026847918151395e-15   5.6368992073612108e-19  -7.0007187032380736e-32  7.0007187068786755e-32  1.0000000000021212e+00  2.1214274055752594e-12  1.0000000000021212e+00  3.9825370703818753e-12  1.0000314403505237e+00  1.8615537540164660e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  9.7772180952116223e-17  1.0000000000059204e+00  1.8335388011458959e-13  1.0000314403488459e+00  1.8378471920292925e-13  3.2949844408733953e-10   5.3233944059867737e-20  2.3021211015159972e-15   3.7840612627204816e-25  1.1643261141654959e-37    1.1639620539343393e-37    9.9999999983045473e-01    1.6954503142025018e-10    1.0000000001756482e+00    1.6954443350011038e-10    1.0000314403486630e+00    8.1996474470345649e-16    3.9534577546785160e-18  4.1432704786794737e-23  1.4999421712739370e-42   3.4800938331120752e-12  3.4800938331120752e-12  3.4800938331120752e-12
3.7834626171319328e-05  4.7715276348114788e-10   7.3928017579437665e-19  4.0117784311580196e-15   2.4584352005709112e-20  4.6551872609166155e-36   4.6551212980727820e-36   9.9999999924921745e-01  7.5078223875425661e-10  1.0000000007564742e+00  7.5080076473962270e-10  1.0000378346204088e+00  1.8303940761197420e-14  4.7715276174642440e-10   9.9544330018243044e-19  4.0461461341894592e-15   3.4392287383445349e-17  -7.4825022396250963e-30  7.4825022396910596e-30  1.0000000000028499e+00  2.8502509929902199e-12  1.0000000000028499e+00  2.8235093572418713e-12  1.0000378346204009e+00  2.6297546538498547e-14  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  5.3053338236804669e-16  1.0000000000048646e+00  8.0889865675706217e-13  1.0000378346212362e+00  8.0903425718946924e-13  4.7715276271521834e-10   2.6649366760324398e-20  4.0117538442265139e-15   2.5795000137884756e-24  4.8606653739598867e-37    4.8600057455215487e-37    9.9999999975931519e-01    2.4068449693050038e-10    1.0000000002463603e+00    2.4068681365970700e-10    1.0000378346204248e+00    2.3167292065951673e-15    5.7250742368870228e-18  7.2202014384510503e-23  3.5183790456026927e-42   3.4846985039160635e-12  3.4846985039160635e-12  3.4846985039160635e-12
4.5529350748669567e-05  6.9097365416187495e-10   1.2535749070264902e-19  6.9910440284037811e-15   2.7217414471292934e-20  1.5086861004287779e-35   1.5086699810086693e-35   9.9999999906618831e-01  9.3381145630322644e-10  1.0000000009399528e+00  9.3382821987514639e-10  1.0000455293448167e+00  1.6541527315037321e-14  6.9097364866858391e-10   5.3679335510230992e-18  6.9573976209843141e-15   3.3619190004995791e-17  1.2661197912008791e-29   1.2661197911847597e-29  9.9999914862136852e-01  8.5137863124510137e-07  1.0000008676146726e+00  8.6760854798818733e-07  1.0000455131149166e+00  1.6229916632063691e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.2731115913022068e-16  1.0000000000061158e+00  8.7878465030839531e-15  1.0000455293448418e+00  8.5495130414912167e-15  6.9097365412566429e-10   8.9146832207527694e-20  6.9910168074287114e-15   3.5605984836881546e-24  1.8550924478849178e-36    1.8549312536838308e-36    9.9999999967453623e-01    3.2546352871454493e-10    1.0000000003315888e+00    3.2546419405260782e-10    1.0000455293448329e+00    3.3227115551003492e-16    8.2905843572373046e-18  1.2582164161631678e-22  9.5846189237922537e-42   3.4913540479636320e-12  3.4913540479636320e-12  3.4913540479636320e-12
5.4789011795939334e-05  1.0006116265420806e-09   5.5442233776000142e-19  1.2182800341459243e-14   1.9513243206487900e-20  1.0115366676344606e-35   1.0115062958540188e-35   9.9999999947315732e-01  5.2684246065434889e-10  1.0000000005326630e+00  5.2685762848246951e-10  1.0000547890061753e+00  1.5278850423040526e-14  1.0006116675972028e-09   4.0500699858092714e-17  1.2204229396620239e-14   2.1448568404202161e-17  -1.4122307735081740e-29  1.4122307735385458e-29  1.0000000000025329e+00  2.5330827466960750e-12  1.0000000000025329e+00  3.2725335084132160e-12  1.0000547890069298e+00  7.3922871711221585e-13  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.4198292116795748e-16  1.0000000000066029e+00  7.9754409986260794e-13  1.0000547890053935e+00  7.9709790436407577e-13  1.0006116274405708e-09   3.4406786103999772e-19  1.2182780819253589e-14   8.9624482441365025e-24  1.0030297284179467e-35    1.0029993566375049e-35    9.9999999947538054e-01    5.2461923904753701e-10    1.0000000005304235e+00    5.2461808659719565e-10    1.0000547890061917e+00    1.1524503414117902e-15    1.2005746325777721e-17  2.1926099315568612e-22  2.2926652261395512e-41   3.5009674762622012e-12  3.5009674762622012e-12  3.5009674762622012e-12
6.5931882713335412e-05  1.4490039949160982e-09   2.1374258359819441e-19  2.1229654319221414e-14   4.6757611220555003e-19  1.4145288055974699e-34   1.4145222833260551e-34   9.9999999863492306e-01  1.3650767250348344e-09  1.0000000013709767e+00  1.3651018710547480e-09  1.0000659318767222e+00  2.5146019913563762e-14  1.4490041018907125e-09   1.0718835686656958e-16  2.1184700084699283e-14   4.5421810634336589e-17  5.2019766974902554e-29   5.2019766974250322e-29  9.9999917511250469e-01  8.2488749509450600e-07  1.0000008353445724e+00  8.3533869760850196e-07  1.0000659214255450e+00  1.0451202402973683e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999978e-01  6.7055289220823718e-18  1.0000000000057487e+00  1.2605965051146047e-13  1.0000659318768732e+00  1.2584431143545751e-13  1.4490039938861062e-09   8.1624948026303482e-19  2.1230121866958446e-14   2.8375173522534486e-23  1.1965012900895398e-35    1.1964360673753926e-35    9.9999999960507957e-01    3.9492021435250493e-10    1.0000000004008098e+00    3.9493503529828949e-10    1.0000659318767326e+00    1.4709923482087290e-14    1.7385740091209201e-17  3.8209152499939578e-22  5.8547960425263480e-41   3.5148396621972287e-12  3.5148396621972287e-12  3.5148396621972287e-12
7.9340966657974921e-05  2.0983291978970975e-09   1.2390507144193535e-18  3.6996013891288371e-14   3.0795611897536017e-19  8.9083345779644717e-35   8.9081965052315253e-35   9.9999999925326499e-01  7.4673470513009880e-10  1.0000000007526288e+00  7.4672633638712210e-10  1.0000793409607935e+00  8.7018098841543128e-15  2.0983291400729813e-09   5.6585065427201090e-17  3.6974538657145951e-14   2.1783190261394982e-17  4.3502686143428868e-29   4.3502686142048141e-29  9.9999947776049580e-01  5.2223950389502085e-07  1.0000005257065865e+00  5.2570068397324048e-07  1.0000793374996051e+00  3.4611797451527532e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  1.9100975683029209e-16  1.0000000000059104e+00  7.8715480308552588e-15  1.0000793409607771e+00  7.7294908802980040e-15  2.0983291960785177e-09   5.7952902333562943e-19  3.6996321831918265e-14   1.5489081193068845e-23  3.2559127219113809e-37    3.2421054486167508e-37    9.9999999995763256e-01    4.2367140855266233e-11    1.0000000000482772e+00    4.2374648301541603e-11    1.0000793409607776e+00    7.2854016704479414e-15    2.5176607127645919e-17  6.6584544914226977e-22  1.4844715505348170e-40   3.5348286326837354e-12  3.5348286326837354e-12  3.5348286326837354e-12
9.5477161142080657e-05  3.0386288728256883e-09   3.6463572702847360e-18  6.4470347463374544e-14   6.8193886952584612e-19  3.9743027457595813e-34   3.9742735180463118e-34   9.9999999890950397e-01  1.0904957241803695e-09  1.0000000010964405e+00  1.0905101983538922e-09  1.0000954771553454e+00  1.4363151220226942e-14  3.0386289780655789e-09   1.0159353332991469e-16  6.4524517416362793e-14   5.3488014118722512e-17  -1.8628106551208832e-28  1.8628106551501109e-28  1.0000000000024329e+00  2.4332453678985257e-12  1.0000000000024329e+00  3.4973528627991759e-12  1.0000954771564239e+00  1.0641074949006502e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  3.0435172429851390e-17  1.0000000000064619e+00  5.3164649356551727e-13  1.0000954771548285e+00  5.3128299148569985e-13  3.0386288751003953e-09   1.3716502904333124e-18  6.4471029398710307e-14   3.5337634819984465e-24  -1.3967226172357824e-34   1.3967518449490514e-34    1.0000000000029723e+00    2.9725917132614268e-12    1.0000000000029723e+00    2.9580065174362749e-12    1.0000954771553454e+00    1.4363151220226942e-14    3.6458703692610441e-17  1.1603245109677875e-21  3.7637548923582383e-40   3.5635725877210941e-12  3.5635725877210941e-12  3.5635725877210941e-12
1.1489510001873109e-04  4.4002939694753884e-09   6.8697096379344591e-18  1.1234936592163791e-13   6.1538306630398787e-21  -2.3969857460759286e-33  2.3969924624955734e-33   nan                     nan                     nan                     nan                     nan                     nan                     4.4002939070253433e-09   5.5580335497230599e-17  1.1238746558909176e-13   3.8093513623186261e-17  -2.3116034039664996e-28  2.3116034040336637e-28  1.0000000000033458e+00  3.3460540332253836e-12  1.0000000000033458e+00  2.8621497810532844e-12  1.0001148950934109e+00  4.8368220756717423e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  4.7140692375792740e-17  1.0000000000068929e+00  6.8501278262409090e-13  1.0001148950932097e+00  6.8485461962925260e-13  4.4002939642788413e-09   1.6731625065293263e-18  1.1234937212194352e-13   4.6474940558547979e-23  1.0681051358574981e-34    1.0680379716610497e-34    9.9999999961164932e-01    3.8835039901714656e-10    1.0000000003945453e+00    3.8833736744349641e-10    1.0001148950939078e+00    1.3253618255045864e-14    5.2796513374581923e-17  2.0220202297528681e-21  9.9425907663106553e-40   3.6047865849997917e-12  3.6047865849997917e-12  3.6047865849997917e-12
1.3826221737646592e-04  6.3721460122345697e-09   2.3177164841930999e-18  1.9578436094569440e-13   5.8894476062474509e-19  -2.8399291305002614e-33  2.8399444373117001e-33   nan                     nan                     nan                     nan                     nan                     nan                     6.3721460700586850e-09   6.0141831798632932e-17  1.9579399829833870e-13   1.0226297404926315e-17  -1.0808924569909672e-28  1.0808924571440354e-28  1.0000000000030183e+00  3.0185255720077771e-12  1.0000000000030183e+00  3.4534279959791867e-12  1.0001382622111961e+00  4.3512446857633481e-13  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.9530186675154084e-16  1.0000000000067810e+00  3.0933987908039366e-13  1.0001382622104524e+00  3.0850291331759504e-13  6.3721460107717438e-09   8.5489058428492329e-19  1.9578377214926682e-13   1.4833304634195381e-22  -1.1516634069112734e-33   1.1516787137227121e-33    1.0000000000032327e+00    3.2330206603653573e-12    1.0000000000032327e+00    3.2389329076216065e-12    1.0001382622107673e+00    6.3563364660993582e-15    7.6455593375302958e-17  3.5236399533126445e-21  2.6156526768014392e-39   3.6636423817847568e-12  3.6636423817847568e-12  3.6636423817847568e-12
1.6638168860761272e-04  9.2276210145181281e-09   5.2117070672348517e-18  3.4117847436121451e-13   8.7553101816758641e-19  1.1417150070875198e-32   1.1417118245399595e-32   9.9999999807329898e-01  1.9267007469971634e-09  1.0000000019331361e+00  1.9266920592454857e-09  1.0001663816819937e+00  9.0208185847859812e-15  9.2276211116626428e-09   1.0235622172193605e-16  3.4112630415889995e-13   5.3045733332727468e-17  9.7732648833672576e-28   9.7732648830490027e-28  9.9999943628577237e-01  5.6371422735651123e-07  1.0000005656364994e+00  5.6563005538025639e-07  1.0001663797661569e+00  1.9158278017005834e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  1.7013743318228541e-16  1.0000000000067291e+00  2.8502535346667526e-13  1.0001663816816986e+00  2.8607646136058062e-13  9.2276210047653908e-09   4.5410302874511624e-18  3.4117935022132463e-13   3.2909194801093383e-22  -1.0703024103056734e-32   1.0703055928532337e-32    1.0000000000032356e+00    3.2359079347442241e-12    1.0000000000032356e+00    3.2084024158188422e-12    1.0001663816819575e+00    2.7172452017994122e-14    1.1071673837461264e-16  6.1404126227097502e-21  6.5724792020959249e-39   3.7472281632101133e-12  3.7472281632101133e-12  3.7472281632101133e-12
2.0022003718155845e-04  1.3362686429596593e-08   3.7742168354599052e-18  5.9455565470933891e-13   5.1126739392586410e-18  -1.7264302629562860e-32  1.7264371691914346e-32   nan                     nan                     nan                     nan                     nan                     nan                     1.3362686438848451e-08   1.3026074822549134e-17  5.9448742225261709e-13   6.3119782782563091e-17  2.0264269982220749e-27   2.0264269981530124e-27  9.9999943931075996e-01  5.6068923970813333e-07  1.0000005622703048e+00  5.6226374959149666e-07  1.0002002184559315e+00  1.5745096613187061e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999989e-01  2.1756021971323892e-16  1.0000000000063625e+00  1.9270269778841825e-13  1.0002002200306341e+00  1.9292922677855507e-13  1.3362686419479632e-08   6.3427446865454581e-18  5.9455054219928378e-13   1.6388412422585381e-22  -1.8852382972552023e-32   1.8852452034903510e-32    1.0000000000032934e+00    3.2936941627702399e-12    1.0000000000032934e+00    3.2618032270622008e-12    1.0002002200304096e+00    3.1557868800651579e-14    1.6033092694876923e-16  1.0700488041808794e-20  1.6872083868815124e-38   3.8650602786298538e-12  3.8650602786298538e-12  3.8650602786298538e-12
2.4094035602395270e-04  1.9350750002367079e-08   2.5755870390450344e-17  1.0360809432619078e-12   2.7005708953906345e-18  -6.1116592577564663e-32  6.1116761650789303e-32   nan                     nan                     nan                     nan                     nan                     nan                     1.9350750039374511e-08   1.1251561557906574e-17  1.0360765743287090e-12   7.0695040941844350e-18  3.9557747708765339e-28   3.9557747691858016e-28  9.9999982876037585e-01  1.7123962388871965e-07  1.0000001713684539e+00  1.7136137111192790e-07  1.0002409402272829e+00  1.2174733423055966e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000002e+00  4.8043752675751546e-16  1.0000000000076505e+00  5.6778701203646547e-13  1.0002409403484629e+00  5.6737927114352287e-13  1.9350750021459201e-08   6.6637477593384133e-18  1.0360836431413464e-12   6.9145681993683395e-22  8.7431447797917970e-33    8.7429757065671544e-33    9.9999999919820626e-01    8.0179348411795942e-10    1.0000000008089067e+00    8.0182395953439419e-10    1.0002409403490000e+00    3.0253371829872152e-14    2.3217813777465928e-16  1.8647027732397053e-20  4.6003990197717603e-38   4.0295838573057635e-12  4.0295838573057635e-12  4.0295838573057635e-12
2.8994228538828810e-04  2.8022174136665967e-08   2.0583817127503920e-17  1.8055210104783725e-12   7.0308823597872342e-18  -1.3219654494364987e-31  1.3219691924940208e-31   nan                     nan                     nan                     nan                     nan                     nan                     2.8022174210680834e-08   5.3431050077932366e-17  1.8054693542681989e-12   4.4625327813901424e-17  4.3513189812977349e-27   4.3513189809234292e-27  9.9999960793082454e-01  3.9206917512072169e-07  1.0000003926071650e+00  3.9259988770552627e-07  1.0002899417473043e+00  5.3071258480458546e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  2.1696865477312740e-16  1.0000000000072939e+00  1.6648084403658173e-14  1.0002899422780007e+00  1.6209071143960013e-14  2.8022174158363563e-08   1.1137788493622374e-18  1.8055139803257665e-12   7.2975379035139842e-22  -6.0653945094943442e-32   6.0654319400695648e-32    1.0000000000036364e+00    3.6367626377147772e-12    1.0000000000036364e+00    3.6408706479214575e-12    1.0002899422780207e+00    3.7749432992928035e-15    3.3622139337903423e-16  3.2494933053773333e-20  1.1928235635773365e-37   4.2565669063136722e-12  4.2565669063136722e-12  4.2565669063136722e-12
3.4891012134067808e-04  4.0579421545228200e-08   4.3832845360591951e-18  3.1463304184242702e-12   1.8563738220282267e-17  5.7418546551098931e-31   5.7418458176730299e-31   9.9999999689163932e-01  3.1083603972215999e-09  1.0000000031160974e+00  3.1083755515928076e-09  1.0003489101135050e+00  1.5154371207558498e-14  4.0579421600739352e-08   5.9894435767317028e-17  3.1463227085421546e-12   2.6273620335824498e-17  4.4651277375915863e-27   4.4651277367078425e-27  9.9999972566317963e-01  2.7433682008896298e-07  1.0000002745602483e+00  2.7455252648597847e-07  1.0003489098978138e+00  2.1570639701551895e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  3.8339562730798122e-16  1.0000000000079272e+00  2.0538590404576825e-13  1.0003489101133143e+00  2.0589068683816040e-13  4.0579421554864047e-08   1.4019131344024116e-17  3.1463489838467229e-12   1.6842324620647854e-21  -9.1331679279228779e-33   9.1340516716092010e-33    1.0000000000038407e+00    3.8409882695757340e-12    1.0000000000038407e+00    3.8811230049945077e-12    1.0003489101135603e+00    4.0134735418774297e-14    4.8688832828626162e-16  5.6626755217967356e-20  3.1939813074955390e-37   4.5652939843258266e-12  4.5652939843258266e-12  4.5652939843258266e-12
4.1987070844439058e-04  5.8763800492300788e-08   1.2951352683330403e-16  5.4829196738381825e-12   1.3157040254304795e-17  -1.5185670737048973e-30  1.5185693190467310e-30   nan                     nan                     nan                     nan                     nan                     nan                     5.8763800344271047e-08   1.8516214195013447e-17  5.4830214442821062e-12   8.8613403669398620e-17  -2.6237491662241718e-26  2.6237491664487062e-26  1.0000000000042715e+00  4.2718682515378655e-12  1.0000000000042715e+00  4.2279591033400971e-12  1.0004198706998826e+00  4.4020170500231296e-14  inf               inf               inf               inf               inf                 inf                 9.9999999999999967e-01  6.3119687650906155e-17  1.0000000000090206e+00  5.2113090679647269e-13  1.0004198706994054e+00  5.2119402648412360e-13  5.8763800371507114e-08   8.7198522912627624e-18  5.4829328339110705e-12   3.0326337200942286e-21  -5.3655985072662095e-31   5.3656209606845457e-31    1.0000000000042391e+00    4.2394497392188110e-12    1.0000000000042391e+00    4.2603776156591517e-12    1.0004198706999474e+00    2.0816854137877846e-14    7.0507186303317422e-16  9.8679674207829273e-20  8.8718985673330603e-37   4.9785351129202166e-12  4.9785351129202166e-12  4.9785351129202166e-12
5.0526310653356793e-04  8.5096930946271243e-08   1.9707863432735971e-17  9.5546903722265597e-12   5.1515274181281526e-17  -9.7335219765082962e-31  9.7335774069651026e-31   nan                     nan                     nan                     nan                     nan                     nan                     8.5096930983278668e-08   5.6715288763647982e-17  9.5545629021755845e-12   1.7898532515652312e-16  9.2352626987449927e-26   9.2352626981906886e-26  9.9999940515654195e-01  5.9484345759864423e-07  1.0000005955537103e+00  5.9554448849847134e-07  1.0005052623962154e+00  7.0103089982711531e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999944e-01  1.0769866478268742e-16  1.0000000000085842e+00  6.3760457618873048e-13  1.0005052630978837e+00  6.3737920794612557e-13  8.5096930934954883e-08   8.3915032574185165e-18  9.5547418913055038e-12   3.8047628138201402e-21  -1.2338816254253709e-30   1.2338871684710515e-30    1.0000000000046023e+00    4.6027659391286539e-12    1.0000000000046023e+00    4.6195304763093167e-12    1.0005052630972628e+00    1.6542492575738041e-14    1.0210274166789909e-15  1.7196249478036967e-19  2.4291462882048461e-36   5.5224007350243752e-12  5.5224007350243752e-12  5.5224007350243752e-12
6.0802242616494269e-04  1.2323041720385675e-07   1.3011725752961136e-16  1.6650181233757166e-11   2.3108356204003828e-16  -2.0198725304802833e-30  2.0198869675375042e-30   nan                     nan                     nan                     nan                     nan                     nan                     1.2323041757393108e-07   2.3995707518884762e-16  1.6650384774645012e-11   2.7542674194247024e-17  2.4807938238261266e-26   2.4807938223824210e-26  9.9999978701931547e-01  2.1298068405054043e-07  1.0000002130651999e+00  2.1305492261011119e-07  1.0006080223416725e+00  7.4238726104224352e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  4.0570373708183709e-16  1.0000000000095639e+00  7.1341236326366677e-13  1.0006080224166245e+00  7.1331846663966723e-13  1.2323041730365756e-07   3.0316447552320667e-17  1.6650412316137639e-11   1.1815677691754342e-21  -4.4621419491677152e-30   4.4621563862249361e-30    1.0000000000051632e+00    5.1636856730043715e-12    1.0000000000051632e+00    5.1141143882728626e-12    1.0006080224158611e+00    5.0070885092590397e-14    1.4785684130476158e-15  2.9966758459600684e-19  6.8316367159180540e-36   6.2263221297231339e-12  6.2263221297231339e-12  6.2263221297231339e-12
7.3168071434272068e-04  1.7845221322865257e-07   1.5764052911994227e-16  2.9015234659368616e-11   3.2969684528733074e-16  -6.0013444278683616e-29  6.0013489056902017e-29   nan                     nan                     nan                     nan                     nan                     nan                     1.7845221359872690e-07   2.1243380359851670e-16  2.9015670524704207e-11   1.0616849030313773e-16  -1.6626821214782904e-25  1.6626821219260725e-25  1.0000000000061040e+00  6.1044700040106431e-12  1.0000000000061040e+00  6.3949600736312032e-12  1.0007316807020337e+00  2.9021251386440430e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999933e-01  2.0231919324287293e-16  1.0000000000128888e+00  3.8983487445805322e-13  1.0007316807013540e+00  3.8946602181111654e-13  1.7845221350143783e-07   1.1514473747741064e-16  2.9015564362414741e-11   6.2008372717836306e-21  3.4285997695292579e-29    3.4285952917074173e-29    9.9999999453747712e-01    5.4625224146597529e-09    1.0000000054749050e+00    5.4624060075603935e-09    1.0007316807018600e+00    1.1657363281302979e-13    2.1411418697982756e-15  5.2221073753001051e-19  2.0966558420006029e-35   7.1234177208471986e-12  7.1234177208471986e-12  7.1234177208471986e-12
8.8048835816434824e-04  2.5841990414221527e-07   1.7997132524696829e-16  5.0563553344318279e-11   6.1893092387388889e-17  8.2103255512637594e-29   8.2103137014141267e-29   9.9999999416304186e-01  5.8369576417204144e-09  1.0000000058508329e+00  5.8367920656111848e-09  1.0008804883443525e+00  1.6553447586652570e-13  2.5841990414221527e-07   1.7997132524696829e-16  5.0563536896569767e-11   4.5445343874662947e-17  -1.2394109584993857e-25  1.2394109596843706e-25  1.0000000000069178e+00  6.9182969954112628e-12  1.0000000000069178e+00  7.1230639774104803e-12  1.0008804883443914e+00  2.0439228172840618e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999956e-01  5.3239762062652929e-17  1.0000000000137246e+00  3.1628661343364550e-13  1.0008804883445030e+00  3.1608071800569690e-13  2.5841990380004107e-07   1.6220288038945691e-16  5.0563491438743857e-11   1.2482034647697677e-20  -9.5903126028220700e-29   9.5903244526717027e-29    1.0000000000071123e+00    7.1128080693255902e-12    1.0000000000071123e+00    6.9285529034961528e-12    1.0008804883440028e+00    1.8418577689039861e-13    3.1006265696925287e-15  9.1002186594285460e-19  5.9436730822148860e-35   8.2513932479550402e-12  8.2513932479550402e-12  8.2513932479550402e-12
1.0595601792776149e-03  3.7422257292973882e-07   1.8004673762843475e-16  8.8113516483190324e-11   1.1175810954585434e-16  -1.5570516694834637e-28  1.5570552968415072e-28   nan                     nan                     nan                     nan                     nan                     nan                     3.7422257292973882e-07   1.8004673762843475e-16  8.8114404661610024e-11   7.7642031015427087e-16  -3.6946322170923165e-24  3.6946322174550520e-24  1.0000000000085667e+00  8.5672284158359046e-12  1.0000000000085667e+00  8.3973853833066174e-12  1.0010595601620216e+00  1.6991936036223118e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  3.6266519642794637e-16  1.0000000000167302e+00  2.3391548323784082e-13  1.0010595601624257e+00  2.3420182060132582e-13  3.7422257308564709e-07   2.4138465225019201e-17  8.8113628240071240e-11   1.2286295026245954e-21  -3.4718570588598567e-29   3.4718933324402903e-29    1.0000000000084932e+00    8.4937316516057193e-12    1.0000000000084932e+00    8.4708821475368027e-12    1.0010595601621688e+00    2.2703787296935414e-14    4.4900738527826360e-15  1.5858344852930945e-18  1.8121669113844238e-34   9.6539659720596456e-12  9.6539659720596456e-12  9.6539659720596456e-12
1.2750512407130128e-03  5.4191853049445626e-07   8.2409885492808964e-16  1.5354828519775765e-10   1.4652836748702605e-15  -1.4821993546193581e-29  1.4823068393067656e-29   nan                     nan                     nan                     nan                     nan                     nan                     5.4191852901415883e-07   6.5619858182486469e-16  1.5354881152571006e-10   9.3895572246303058e-16  7.7831901944457997e-24   7.7831901933709526e-24  9.9999914228506237e-01  8.5771493691055590e-07  1.0000008583129962e+00  8.5829283103168024e-07  1.0012750506425367e+00  5.7789395459093292e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000000e+00  7.1931619197865811e-16  1.0000000000196119e+00  5.5333314746747440e-13  1.0012750512209845e+00  5.5377956545135219e-13  5.4191852973291266e-07   6.2555248974271287e-17  1.5354975036254967e-10   1.1888285090256824e-19  1.2061918204282486e-27    1.2061907455813744e-27    9.9999998932883150e-01    1.0671167785078566e-08    1.0000000106913738e+00    1.0671208585453952e-08    1.0012750512203905e+00    4.0189752723106563e-14    6.5021577898193007e-15  2.7635281188220292e-18  5.4360389107027888e-34   1.1382711604716796e-11  1.1382711604716796e-11  1.1382711604716796e-11
1.5343684089300133e-03  7.8476210330080676e-07   2.9331809401717792e-16  2.6758328885989613e-10   2.3660927810969222e-15  -3.7248343398959935e-28  3.7248630964537153e-28   nan                     nan                     nan                     nan                     nan                     nan                     7.8476210418898518e-07   1.1814965137173031e-15  2.6757881507230056e-10   2.1076948144679299e-15  3.0463473437964069e-23   3.0463473435088416e-23  9.9999882825948039e-01  1.1717405186156680e-06  1.0000011726580416e+00  1.1726352648923969e-06  1.0015343674912580e+00  8.9474605468427771e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999878e-01  2.2480551140339639e-16  1.0000000000247538e+00  1.9770875828388989e-12  1.0015343683840274e+00  1.9766407327225707e-12  7.8476210330926353e-07   3.0177487096256485e-16  2.6758092321615715e-10   4.4904211701521744e-19  -4.2581906625113463e-27   4.2581935381671186e-27    1.0000000000112894e+00    1.1290410288019051e-11    1.0000000000112894e+00    1.1487253170605150e-11    1.0015343683862008e+00    1.9673186028363589e-13    9.4158932146538915e-15  4.8158163630106521e-18  1.5494707170356044e-33   1.3499241058209535e-11  1.3499241058209535e-11  1.3499241058209535e-11
1.8464249428955463e-03  1.1364283043491241e-06   4.8879240621164485e-16  4.6629367034256575e-10   1.7779655767142515e-15  3.7960479532908043e-27   3.7960385498894917e-27   9.9999999097815218e-01  9.0218467142035932e-09  1.0000000090500685e+00  9.0216263344925014e-09  1.0018464249145063e+00  2.2049073339380965e-13  1.1364283037570051e-06   1.0332661084118425e-16  4.6629077553882740e-10   4.6727693150574138e-15  1.1765792653395961e-22   1.1765792652455621e-22  9.9999840988851352e-01  1.5901114853723100e-06  1.0000015915105678e+00  1.5914821256398197e-06  1.0018464235436453e+00  1.3706404895542088e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  6.2402755677203803e-20  1.0000000000283980e+00  4.4187254680579113e-14  1.0018464249143304e+00  4.4631406293184851e-14  1.1364283050041991e-06   1.1438673588273865e-15  4.6629544867041163e-10   3.6226916657821025e-19  8.6053230809704285e-27    8.6053136775691159e-27    9.9999998640921917e-01    1.3590779723911214e-08    1.0000000136187024e+00    1.3590260250117288e-08    1.0018464249148049e+00    5.1914072701797674e-13    1.3635326593978497e-14  8.3922023751280829e-18  4.8827321818480116e-33   1.6077680444694439e-11  1.6077680444694439e-11  1.6077680444694439e-11
2.2219468609395283e-03  1.6456825431276911e-06   1.1103775782789015e-15  8.1258377804260817e-10   1.7598747980892249e-15  -1.4389437230478912e-26  1.4389463593909881e-26   nan                     nan                     nan                     nan                     nan                     nan                     1.6456825437198099e-06   5.1825877298430921e-16  8.1258298855067946e-10   9.7038286937498243e-16  -4.2596714622825231e-23  4.2596714649188660e-23  1.0000000000165594e+00  1.6560428666796402e-11  1.0000000000165594e+00  1.6327282321405866e-11  1.0022219468276148e+00  2.3336838999546201e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999778e-01  1.2122807469064915e-15  1.0000000000346203e+00  1.7336037985912548e-12  1.0022219468261135e+00  1.7346119638935987e-12  1.6456825469432154e-06   2.7051467071320859e-15  8.1258201980190462e-10   1.6340945342501581e-18  1.6212136226693628e-26    1.6212109863262659e-26    9.9999998712082805e-01    1.2879170942975886e-08    1.0000000129109150e+00    1.2878028300949160e-08    1.0022219468289908e+00    1.1426420267249570e-12    1.9745564981034258e-14  1.4624532041025948e-17  1.4247249353437457e-32   1.9207499088782427e-11  1.9207499088782427e-11  1.9207499088782427e-11
2.6738416158399439e-03  2.3831428919152131e-06   2.4123504657613034e-15  1.4160477235236613e-09   1.5169591983252146e-14  1.1282102795871420e-26   1.1282022823312873e-26   9.9999999259104155e-01  7.4089565632057472e-09  1.0000000074476281e+00  7.4080751565591419e-09  1.0026738415770153e+00  8.8151766890779574e-13  2.3831428871782614e-06   2.3246012471448557e-15  1.4160158806825401e-09   1.6673249137902253e-14  1.2747666991004349e-21   1.2747666990204624e-21  9.9999750420340039e-01  2.4957965977273084e-06  1.0000024981688436e+00  2.4981292906544299e-06  1.0026738392434409e+00  2.3326929271216350e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999889e-01  7.7332416189475964e-16  1.0000000000407425e+00  1.1896072154857765e-12  1.0026738415749419e+00  1.1919348518821466e-12  2.3831428906094000e-06   1.1065373692197620e-15  1.4160325551941176e-09   1.2624395954205050e-18  -2.1120099059772285e-26   2.1120179032330831e-26    1.0000000000195686e+00    1.9570452534624604e-11    1.0000000000195686e+00    1.9984344265560282e-11    1.0026738415765477e+00    4.1389173093567986e-13    2.8593912564767519e-14  2.5485197790354164e-17  4.3241676550280004e-32   2.2996781868131001e-11  2.2996781868131001e-11  2.2996781868131001e-11
3.2176417502507355e-03  3.4510726649727985e-06   6.6940153300568271e-15  2.4676296561665367e-09   4.0511112509416406e-15  2.1054531320376678e-25   2.1054507080279904e-25   9.9999997786351835e-01  2.2136479813352245e-08  1.0000000221832088e+00  2.2135656138189557e-08  1.0032176417036609e+00  8.2356414038384267e-13  3.4510726531304194e-06   5.1483637404503339e-15  2.4676191296074882e-09   6.4754477976165486e-15  8.6212803260081053e-22   8.6212803235840949e-22  9.9999858232189442e-01  1.4176781037408731e-06  1.0000014183521759e+00  1.4183046232431166e-06  1.0032176410763178e+00  6.2651950224351697e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999999800e-01  1.6402605421295566e-16  1.0000000000495739e+00  2.0212133193649463e-12  1.0032176417008181e+00  2.0192729364713333e-12  3.4510726591692811e-06   8.9049794117641915e-16  2.4676256067222296e-09   1.6669437958661489e-18  -9.4854065054165173e-26   9.4854307455132891e-26    1.0000000000236371e+00    2.3638926658869545e-11    1.0000000000236371e+00    2.3915594937323035e-11    1.0032176417031142e+00    2.7689032305841558e-13    4.1407365985578188e-14  4.4411356522997716e-17  1.3119199855154105e-31   2.7576074466036128e-11  2.7576074466036128e-11  2.7576074466036128e-11
3.8720387818125569e-03  4.9975612199659736e-06   1.0502997085695151e-14  4.3001762151106959e-09   9.4399707122571465e-15  -3.4879494215503927e-25  3.4879561391428133e-25   nan                     nan                     nan                     nan                     nan                     nan                     4.9975612294398762e-06   1.0290945069157794e-15  4.3001751624547907e-09   8.3873148070290963e-15  -1.9479203590724663e-21  1.9479203597442254e-21  1.0000000000274643e+00  2.7466643113681281e-11  1.0000000000274643e+00  2.7200634451413681e-11  1.0038720387266924e+00  2.6556457305774958e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999911e-01  1.5018412943077133e-15  1.0000000000543245e+00  3.4034268284249335e-13  1.0038720387272957e+00  3.3773061852356049e-13  4.9975612271511982e-06   3.3177724481992154e-15  4.3001667751309719e-09   9.0117575927782746e-21  -9.9226770355611817e-25   9.9226837531536019e-25    1.0000000000277598e+00    2.7762184482836497e-11    1.0000000000277598e+00    2.6905093082258464e-11    1.0038720387261013e+00    8.5664731136818292e-13    5.9962761443701385e-14  7.7392712587808974e-17  3.8058522386813871e-31   3.3102952794246015e-11  3.3102952794246015e-11  3.3102952794246015e-11
4.6595256686646873e-03  7.2370595063375731e-06   3.5120660599446253e-15  7.4936394867108902e-09   2.5312821956665931e-14  7.6793292912596473e-25   7.6793074954960081e-25   9.9999997985247291e-01  2.0147524165489098e-08  1.0000000202148542e+00  2.0146858141707496e-08  1.0046595256015503e+00  6.6635684851078520e-13  7.2370595110745244e-06   8.2490173493343100e-15  7.4936636977967013e-09   4.9523907767812099e-14  -2.0034986796580562e-20  2.0034986798760137e-20  1.0000000000331115e+00  3.3114439160815885e-11  1.0000000000331115e+00  3.4884579740409005e-11  1.0046595256026543e+00  1.7703626241980410e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999545e-01  1.6262846106710100e-15  1.0000000000701679e+00  2.1717782417146981e-12  1.0046595255987150e+00  2.1689307117769397e-12  7.2370595050165812e-06   2.1910741329882867e-15  7.4936141725734754e-09   1.3154581138519828e-18  1.9094001529792348e-24    1.9093979734028709e-24    9.9999996821131265e-01    3.1788684423469330e-08    1.0000000318564279e+00    3.1788431846742099e-08    1.0046595256011368e+00    2.5290979414037696e-13    8.6833167828334532e-14  1.3486712480222353e-16  1.1946404678310874e-30   3.9767489707135742e-11  3.9767489707135742e-11  3.9767489707135742e-11
5.6071699382054694e-03  1.0480117794031685e-05   8.9104691825027113e-16  1.3058695458312286e-08   7.3190634858722289e-14  -2.9906730542237749e-24  2.9906792407341586e-24   nan                     nan                     nan                     nan                     nan                     nan                     1.0480117794031685e-05   8.9104691825027113e-16  1.3058625983022566e-08   3.7153451384863905e-15  -2.6211083546221538e-21  2.6211083608086643e-21  1.0000000000396314e+00  3.9634862083724034e-11  1.0000000000396314e+00  3.9475879263251026e-11  1.0056071698588980e+00  1.5898282047300738e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999800e-01  1.4544168404186598e-15  1.0000000000773637e+00  1.7436175037355294e-12  1.0056071698608005e+00  1.7434953545246609e-12  1.0480117786204612e-05   8.7181192418576245e-15  1.3058622234670779e-08   3.3006648263027558e-17  1.1784726798780657e-23    1.1784720612270273e-23    9.9999994544691806e-01    5.4553078487870911e-08    1.0000000546342720e+00    5.4555164706839830e-08    1.0056071698569706e+00    2.0863299912222793e-12    1.2574469309892140e-13  2.3502395434289977e-16  3.5073772029479445e-30   4.7798818556290596e-11  4.7798818556290596e-11  4.7798818556290596e-11
6.7475440531106863e-03  1.5176449579712425e-05   9.8229005446204836e-16  2.2756353246222716e-08   3.7829128308098027e-14  -2.0602766385230997e-23  2.0602786929791490e-23   nan                     nan                     nan                     nan                     nan                     nan                     1.5176449579712425e-05   9.8229005446204836e-16  2.2756567988027300e-08   1.7691267627570615e-13  -2.1739640864634446e-19  2.1739640866688903e-19  1.0000000000497000e+00  4.9704192972873792e-11  1.0000000000497000e+00  4.9849411610321105e-11  1.0067475439539024e+00  1.4588477126208626e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999412e-01  1.7130849215517899e-15  1.0000000001004732e+00  9.2375184104640362e-13  1.0067475439528366e+00  9.1992933237806404e-13  1.5176449597293848e-05   1.8563712483486988e-14  2.2756391122404047e-08   4.7053023355686927e-17  -6.5126983717071650e-24   6.5127189162676568e-24    1.0000000000483973e+00    4.8401457275778633e-11    1.0000000000483973e+00    5.1152147307416263e-11    1.0067475439565079e+00    2.7513561654524038e-12    1.8209318210989083e-13  4.0956058936477857e-16  1.1138134044922071e-29   5.7473026964289946e-11  5.7473026964289946e-11  5.7473026964289946e-11
8.1198449931840083e-03  2.1977293243935492e-05   1.2978401298432689e-14  3.9655560613027774e-08   4.8619445106675120e-13  -2.7602683559393134e-23  2.7602747084462797e-23   nan                     nan                     nan                     nan                     nan                     nan                     2.1977293253409393e-05   3.5045004137192121e-15  3.9656192206570672e-08   1.4539909183185093e-13  -3.1138235522069992e-19  3.1138235528422499e-19  1.0000000000606546e+00  6.0658980879165715e-11  1.0000000000606546e+00  6.0227327964970792e-11  1.0081198448719935e+00  4.3165291419492301e-13  inf               inf               inf               inf               inf                 inf                 9.9999999999999489e-01  7.1860648881474398e-16  1.0000000001287652e+00  7.8833002835480884e-12  1.0081198448645381e+00  7.8870225691577743e-12  2.1977293268995307e-05   1.2081414035528266e-14  3.9656046908642037e-08   1.0116319633418056e-16  -1.4660940796031605e-22   1.4660947148538572e-22    1.0000000000596947e+00    5.9699082052074805e-11    1.0000000000596947e+00    6.1187226792061702e-11    1.0081198448739130e+00    1.4879226953819725e-12    2.6369245614859875e-13  7.1371395661089557e-16  3.4130449542475070e-29   6.9122657076981633e-11  6.9122657076981633e-11  6.9122657076981633e-11
9.7712415353465015e-03  3.1825719020162069e-05   4.5468649525762684e-14  6.9107045419514179e-08   1.0942487128096133e-12  -1.1296202579483940e-22  1.1296221480966606e-22   nan                     nan                     nan                     nan                     nan                     nan                     3.1825718963318650e-05   1.1374769335045330e-14  6.9105967499867636e-08   1.6329066266371550e-14  -6.1073787254990583e-20  6.1073787444005405e-20  1.0000000000725742e+00  7.2579651208588140e-11  1.0000000000725742e+00  7.1415695509305947e-11  1.0097712413903370e+00  1.1641777438871162e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999999378e-01  7.3493707161813289e-16  1.0000000001473235e+00  3.3336223372615149e-12  1.0097712413881685e+00  3.3326653555849720e-12  3.1825718960820648e-05   1.3872771140451932e-14  6.9105951006694781e-08   1.6410658881321935e-16  4.4378343362020700e-22    4.4378324460538031e-22    9.9999988975286336e-01    1.1024713115978242e-07    1.0000001103937863e+00    1.1024979647007790e-07    1.0097712413888360e+00    2.6651992731803278e-12    3.8185785224905423e-13  1.2437417688507871e-15  1.0259427407529494e-28   8.3148141867566773e-11  8.3148141867566773e-11  8.3148141867566773e-11
1.1758495540521581e-02  4.6087403802630433e-05   8.6507696110828823e-14  1.2042437447234988e-07   1.9637312808274548e-12  -7.1894958079767965e-23  7.1895458412332818e-23   nan                     nan                     nan                     nan                     nan                     nan                     4.6087403840526044e-05   4.8612085795711346e-14  1.2042450921230570e-07   1.8289913250112039e-12  1.1892641931943825e-17   1.1892641931443493e-17  9.9998753551409536e-01  1.2464485897300341e-05  1.0000124778788801e+00  1.2477717107092575e-05  1.0117584821474299e+00  1.3231211679614002e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999999556e-01  2.8984334124704676e-15  1.0000000001521534e+00  9.6196524998729158e-12  1.0117584953882606e+00  9.6189745125096955e-12  4.6087403912271896e-05   2.3133766464809289e-14  1.2042633821599574e-07   1.2365025662422167e-17  5.0923745698047793e-22    5.0923695664791310e-22    9.9999991847332037e-01    8.1526672290136737e-08    1.0000000816870431e+00    8.1525270076229482e-08    1.0117584953800420e+00    1.4004375504195121e-12    5.5297531622249436e-13  2.1673859299226102e-15  2.9087799136462509e-28   1.0003157240249558e-10  1.0003157240249558e-10  1.0003157240249558e-10
1.4149912974345789e-02  6.6740009515342535e-05   3.9949848927079873e-14  2.0985771698178723e-07   1.2397595104213069e-12  1.0404085511288190e-21   1.0404068463453643e-21   9.9999991955566425e-01  8.0444327265063262e-08  1.0000000806562068e+00  8.0449997060021547e-08  1.0141499127623974e+00  5.6696839359891873e-12  6.6740009401655698e-05   7.3736988794536156e-14  2.0985721170695291e-07   1.7450343447454826e-12  1.9771375187225558e-17   1.9771375185520774e-17  9.9998890039765254e-01  1.1099602338980886e-05  1.0000111085276169e+00  1.1108321407112036e-05  1.0141499040489990e+00  8.7190681311491837e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999999389e-01  2.3769854725743991e-15  1.0000000002098028e+00  3.5930772736094334e-12  1.0141499127644846e+00  3.5824646496938934e-12  6.6740009531385258e-05   5.5992571632913386e-14  2.0985895726411006e-07   5.2281240803634177e-16  -2.9318643349601715e-21   2.9318660397436264e-21    1.0000000001011220e+00    1.0113048287483129e-10    1.0000000001011220e+00    1.0508776482997176e-10    1.0141499127720242e+00    3.9570599105355451e-12    8.0077363487588513e-13  3.7769590818664645e-15  9.3566921025669665e-28   1.2035327035661971e-10  1.2035327035661971e-10  1.2035327035661971e-10
1.7027691722258979e-02  9.6647424015827710e-05   3.0267454159303446e-14  3.6570600059349090e-07   1.2226964034682695e-12  -2.9579469654527284e-21  2.9579526285197274e-21   nan                     nan                     nan                     nan                     nan                     nan                     9.6647424015827710e-05   3.0267454159303446e-14  3.6570472056391062e-07   2.5027259837491227e-12  4.9420746637144914e-17   4.9420746631481848e-17  9.9998788133759031e-01  1.2118662399565583e-05  1.0000121275549370e+00  1.2127295401097493e-05  1.0170276828299480e+00  8.6330016429325457e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999998024e-01  9.6394894175670040e-15  1.0000000002569698e+00  2.5660818801308900e-12  1.0170276914655274e+00  2.5777197709927824e-12  9.6647423995704917e-05   5.0390246480634408e-14  3.6570722277191811e-07   5.1797625675385056e-16  4.5809225972476160e-21    4.5809169341806171e-21    9.9999988341442025e-01    1.1658556962332888e-07    1.0000001168488648e+00    1.1658932894556015e-07    1.0170276914591903e+00    3.7594332535676107e-12    1.1596148969049472e-12  6.5818549937728150e-15  2.9718114780513985e-27   1.4481173604113314e-10  1.4481173604113314e-10  1.4481173604113314e-10
2.0490746898158461e-02  1.3995689664625388e-04   9.2481450350136536e-14  6.3729021348990500e-07   3.4042408868984783e-12  -3.9593630842607961e-21  3.9593795666504828e-21   nan                     nan                     nan                     nan                     nan                     nan                     1.3995689649467141e-04   5.9101018015387712e-14  6.3729519886827025e-07   1.5811374783557431e-12  -5.4426995964113581e-17  5.4426995980595973e-17  1.0000000001543148e+00  1.5432816697110491e-10  1.0000000001543148e+00  1.5144159166507980e-10  1.0204907465898163e+00  2.8830225923462988e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999998246e-01  4.1577266430268163e-15  1.0000000003157570e+00  1.0000601282367628e-11  1.0204907465827042e+00  9.9951112880950516e-12  1.3995689677068213e-04   2.1690969583500096e-13  6.3729361931384218e-07   1.5830502827996884e-15  -3.4930964851062057e-21   3.4931129674958924e-21    1.0000000001475799e+00    1.4759333205912378e-10    1.0000000001475799e+00    1.5817642657706093e-10    1.0204907466032862e+00    1.0586869276220875e-11    1.6792594692910076e-12  1.1469760254036094e-14  8.8350281316442151e-27   1.7424765796705557e-10  1.7424765796705557e-10  1.7424765796705557e-10
2.4658110758226038e-02  2.0267413356123143e-04   1.8500978156735350e-13  1.1105512385256588e-06   1.7899611551502862e-11  -1.3859206756936015e-21  1.3859664805918646e-21   nan                     nan                     nan                     nan                     nan                     nan                     2.0267413340964896e-04   3.3427313201829261e-14  1.1105568976038032e-06   1.2240533407114448e-11  7.3408619802021468e-16   7.3408619797440976e-16  9.9997772971883825e-01  2.2270281147971605e-05  1.0000222907639726e+00  2.2290411991514263e-05  1.0246580902754205e+00  2.0130843653681444e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999998190e-01  4.3167912112393418e-15  1.0000000003594738e+00  7.4926550459047379e-12  1.0246581103987551e+00  7.5090994252539893e-12  2.0267413318680871e-04   1.8941293348748054e-13  1.1105691372216645e-06   9.1554588554990942e-16  -3.8459730268910344e-20   3.8459776073808604e-20    1.0000000001798244e+00    1.7983815745486123e-10    1.0000000001798244e+00    1.7215675141618543e-10    1.0246581103985826e+00    7.6816280832807387e-12    2.4317662464753233e-12  1.9987587147936061e-14  2.5666358903542266e-26   2.0967280941540385e-10  2.0967280941540385e-10  2.0967280941540385e-10
2.9673024081888724e-02  2.9349610622375621e-04   1.9035976418517282e-13  1.9353101379238069e-06   4.7156490221482559e-12  1.2303305726916457e-20   1.2303157458137153e-20   9.9999993723383607e-01  6.2766145852242350e-08  1.0000000632099963e+00  6.2772692497908330e-08  1.0296730236381333e+00  6.5500873573563350e-12  2.9349610667850357e-04   2.6438758670129130e-13  1.9352990892474297e-06   1.5764325399398464e-11  1.6477489698204720e-15   1.6477489696722032e-15  9.9997695799749586e-01  2.3042002486055955e-05  1.0000230603379401e+00  2.3059900636233670e-05  1.0296730057465295e+00  1.7898153841451733e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999998768e-01  5.7572522690790394e-15  1.0000000004423912e+00  5.0873844298716635e-12  1.0296730236396099e+00  5.0734907346048768e-12  2.9349610621320910e-04   2.0090688291911180e-13  1.9353148510442677e-06   2.5285613078223285e-15  5.6579179748021235e-20    5.6579031479241931e-20    9.9999986514741135e-01    1.3485257057058516e-07    1.0000001352972576e+00    1.3485995376930020e-07    1.0296730236372966e+00    7.3867514287138530e-12    3.5214850269646328e-12  3.4831036669861375e-14  8.0470805291036214e-26   2.5230482537151528e-10  2.5230482537151528e-10  2.5230482537151528e-10
3.5707859649004699e-02  4.2501706184339128e-04   3.8790175405827985e-13  3.3725373214110732e-06   6.9549332034306593e-12  -3.1553016081142928e-19  3.1553061095996315e-19   nan                     nan                     nan                     nan                     nan                     nan                     4.2501706108547899e-04   3.7001053355923276e-13  3.3725303149333706e-06   1.3961410906087463e-11  2.5418084031343121e-15   2.5418084026841636e-15  9.9998023539292846e-01  1.9764607053870692e-05  1.0000197760898322e+00  1.9775563650492914e-05  1.0357078481664892e+00  1.0956603838673961e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999997458e-01  7.7574210482019166e-15  1.0000000005367624e+00  1.0580736601704230e-11  1.0357078591125228e+00  1.0570203623094466e-11  4.2501706103520442e-04   4.2028509671760285e-13  3.3725442674916205e-06   8.8526561057479100e-15  7.0118198010711284e-19    7.0118152995857903e-19    9.9999967190479466e-01    3.2809518767081128e-07    1.0000003286361543e+00    3.2810997261410275e-07    1.0357078591083011e+00    1.4791937696534086e-11    5.0995266560304709e-12  6.0697727370466141e-14  2.4434074612727353e-25   3.0360905524868552e-10  3.0360905524868552e-10  3.0360905524868552e-10
4.2970047043208351e-02  6.1547495442937361e-04   9.5656529803810282e-13  5.8771111071109772e-06   2.8595623547666284e-12  -6.6595598860373775e-19  6.6595738496848760e-19   nan                     nan                     nan                     nan                     nan                     nan                     6.1547495382304374e-04   3.5023542457600578e-13  5.8771024837538041e-06   5.7637948183204604e-12  1.8308112616087075e-15   1.8308112602123429e-15  9.9998841516426307e-01  1.1584835710407475e-05  1.0000115885918299e+00  1.1587951874391457e-05  1.0429700432873041e+00  3.1161639839829070e-09  inf               inf               inf               inf               inf                 inf                 9.9999999999998068e-01  7.2076751661467068e-15  1.0000000006451057e+00  5.1502128356666997e-12  1.0429700463983078e+00  5.1603070906968719e-12  6.1547495414171483e-04   6.6890651235772466e-13  5.8771082554448905e-06   7.8962681022299121e-15  5.3466824805350385e-19    5.3466685168875400e-19    9.9999980230562902e-01    1.9769434445915764e-07    1.0000001983196456e+00    1.9767969006081632e-07    1.0429700464181224e+00    1.4654287318998147e-11    7.3847175031097958e-12  1.0577388617043270e-13  7.4993233336057425e-25   3.6534893000551349e-10  3.6534893000551349e-10  3.6534893000551349e-10
5.1709202428967552e-02  8.9128049967257539e-04   3.9888655156600053e-13  1.0241637937724590e-05   7.1157918780049082e-12  -2.0457752128662648e-19  2.0458166028177837e-19   nan                     nan                     nan                     nan                     nan                     nan                     8.9128049876308069e-04   5.1060815020692776e-13  1.0241737106332073e-05   9.2052815604449797e-11  -5.0914798429171674e-14  5.0914798433310669e-14  1.0000000003853442e+00  3.8537355099891843e-10  1.0000000003853440e+00  3.7549901656728485e-10  1.0517092016583212e+00  9.8745344316335750e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999994105e-01  2.9602836365798533e-14  1.0000000007796208e+00  1.8777816836920863e-11  1.0517092016493945e+00  1.8801171638829684e-11  8.9128050003417503e-04   7.6048619068641397e-13  1.0241645062586411e-05   9.0699424512992622e-15  2.2332718486074173e-18    2.2332677096122655e-18    9.9999972092314782e-01    2.7907682283319586e-07    1.0000002798244689e+00    2.7906362593397509e-07    1.0517092016813925e+00    1.3196788198496878e-11    1.0693944022480452e-11  1.8432510540791116e-13  2.2499770310319397e-24   4.3964657490087540e-10  4.3964657490087540e-10  4.3964657490087540e-10
6.2225708367302311e-02  1.2906795382150449e-03   1.5419351106432251e-14  1.7847458366304636e-05   2.5742862553528532e-11  1.5139970137710521e-18   1.5139849778374948e-18   9.9999984155963373e-01  1.5844033243745254e-07  1.0000001593364451e+00  1.5844049507222965e-07  1.0622257074714987e+00  1.5564037206440103e-13  1.2906795394277044e-03   1.2280788811901917e-12  1.7847538132358478e-05   1.0550891639590202e-10  -1.0166116789297895e-13  1.0166116790501488e-13  1.0000000004380925e+00  4.3812628508082450e-10  1.0000000004380925e+00  4.5785762565966069e-10  1.0622257074913926e+00  1.9738223961588854e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999996114e-01  5.0239298896542663e-15  1.0000000008773569e+00  1.8593223030014090e-11  1.0622257074902728e+00  1.8618453018951921e-11  1.2906795369638235e-03   1.2358019976461192e-12  1.7847432624600837e-05   1.1587546038797454e-15  -2.5820733988418378e-17   2.5820746024351935e-17    1.0000000004578904e+00    4.5792422614515014e-10    1.0000000004578904e+00    4.3805968459533505e-10    1.0622257074517967e+00    1.9857658167062429e-11    1.5486095264685118e-11  3.2121108256467718e-13  6.6861546276556821e-24   5.2905575128385020e-10  5.2905575128385020e-10  5.2905575128385020e-10
7.4881038575900311e-02  1.8690565630095080e-03   2.1488308539558805e-12  3.1101400963962078e-05   1.3097533641505138e-10  1.8998471448687119e-17   1.8998434717086884e-17   9.9999961190427678e-01  3.8809567386283595e-07  1.0000003892558083e+00  3.8817498074162655e-07  1.0748810374162228e+00  7.9292778958230003e-11  1.8690565642221675e-03   9.3617132387212106e-13  3.1101310418711764e-05   2.2152058672865416e-10  3.7199942895036995e-13   3.7199942891363836e-13  9.9994563289040050e-01  5.4367109550133636e-05  1.0000544077054305e+00  5.4406624603014492e-05  1.0748809979804768e+00  3.9515038781028235e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999993461e-01  1.6030014972154185e-14  1.0000000011349595e+00  5.4131948376870096e-11  1.0748810374413396e+00  5.4175981427530161e-11  1.8690565655583580e-03   4.0001916597855379e-13  3.1101531921678720e-05   1.7619772907638819e-14  4.6361130758102451e-17    4.6361094026502215e-17    9.9999939337995747e-01    6.0661999316930382e-07    1.0000006077004111e+00    6.0661958359243574e-07    1.0748810374959392e+00    4.2367670051041328e-13    2.2425696828294783e-11  5.5975315643422522e-13  2.0354588065462890e-23   6.3664963458424020e-10  6.3664963458424020e-10  6.3664963458424020e-10
9.0110182516650372e-02  2.7066148759331554e-03   5.1999241400009869e-12  5.4198550060391426e-05   1.7870272647945593e-11  -5.9201385502315233e-17  5.9201495937665101e-17   nan                     nan                     nan                     nan                     nan                     nan                     2.7066148832091130e-03   2.0760334741824390e-12  5.4197868815174809e-05   6.9911548926507436e-10  2.0462864560578077e-12   2.0462864559473722e-12  9.9991195763452356e-01  8.8042365417722484e-05  1.0000881297439930e+00  8.8128449836963517e-05  1.0901100951384068e+00  8.6084419352053657e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999992817e-01  1.3116628473833053e-14  1.0000000013319890e+00  3.7832956402681662e-11  1.0901101811848974e+00  3.7928752652923554e-11  2.7066148845973359e-03   3.4642563441737347e-12  5.4198567954160758e-05   2.3496683707638479e-14  2.3577172674735291e-16    2.3577161631200303e-16    9.9999905511838982e-01    9.4488155146167217e-07    1.0000009461471839e+00    9.4485302792620852e-07    1.0901101812513498e+00    2.8523646486015191e-11    3.2475060345356726e-11  9.7544453832434740e-13  6.1503787816497327e-23   7.6612644561637777e-10  7.6612644561637777e-10  7.6612644561637777e-10
1.0843659686896087e-01  3.9194983401102945e-03   7.1257811226250950e-13  9.4449613243341446e-05   1.3794322921957918e-09  1.4590648749135683e-16   1.4590613669310270e-16   9.9999948717223974e-01  5.1282769351974129e-07  1.0000005144294981e+00  5.1283670717504354e-07  1.1084365952675868e+00  8.9996664921579216e-12  3.9194983425356131e-03   1.7127405142241406e-12  9.4448250752908212e-05   1.6941858961534346e-11  -8.6091211837279678e-14  8.6091212188077931e-14  1.0000000007884695e+00  7.8853624945688819e-10  1.0000000007884695e+00  8.0432142381106726e-10  1.1084365952923860e+00  1.5799607253499123e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999994715e-01  1.3890937771227251e-14  1.0000000016252335e+00  3.2442567618667000e-11  1.1084365952441424e+00  3.2444024058562426e-11  3.9194983464803101e-03   5.6574375138267888e-12  9.4448233900380050e-05   8.9330799501647212e-14  5.8734138065340042e-16    5.8734102985514631e-16    9.9999897023823670e-01    1.0297616965672724e-06    1.0000010313121179e+00    1.0297193269915714e-06    1.1084365953189701e+00    4.2383675533543575e-11    4.7027726830941231e-11  1.6998422186849506e-12  1.9102190718294075e-22   9.2193656596171805e-10  9.2193656596171805e-10  9.2193656596171805e-10
1.3049019780144017e-01  5.6758970022201538e-03   1.0083908547292757e-11  1.6458705067634583e-04   1.5948755283097868e-09  -1.3170268976143517e-15  1.3170279506524726e-15   nan                     nan                     nan                     nan                     nan                     nan                     5.6758969973695148e-03   5.2332695595959814e-12  1.6458829243977863e-04   3.5311209550721884e-10  3.1404048050476913e-12   3.1404048039946533e-12  9.9994797489699827e-01  5.2025102921133161e-05  1.0000520477194019e+00  5.2045813730950231e-05  1.1304901751855754e+00  2.0710781506383651e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999993261e-01  1.3205658711954014e-14  1.0000000018820221e+00  2.3648882474187284e-11  1.1304901959199976e+00  2.3640672819086145e-11  5.6758969927077629e-03   5.7151767230441583e-13  1.6458864549877034e-04   5.3103797018902471e-14  6.9291911414964304e-16    6.9291806111152225e-16    9.9999922799558261e-01    7.7200433679691659e-07    1.0000007739102257e+00    7.7200455470587436e-07    1.1304901958961675e+00    1.8937622607314029e-13    6.8101708429984774e-11  2.9622018012312538e-12  5.7674466756974070e-22   1.1094355066462131e-09  1.1094355066462131e-09  1.1094355066462131e-09
1.5702901247293774e-01  8.2193698763148859e-03   1.0286796823248457e-11  2.8682220727205276e-04   4.5388952666933624e-09  2.3117872736230138e-15   2.3117839660116095e-15   9.9999902621688497e-01  9.7378301590674285e-07  1.0000009760941786e+00  9.7376190764583709e-07  1.1570290101626222e+00  2.1108260905678566e-11  8.2193698860161622e-03   5.8552058257838153e-13  2.8681948229118627e-04   1.8139144001977424e-09  -2.8094749254907052e-11  2.8094749258214663e-11  1.0000000011679504e+00  1.1680495288046765e-09  1.0000000011679502e+00  1.1643207683818609e-09  1.1570290101377851e+00  3.7287604228157381e-12  inf               inf               inf               inf               inf                 inf                 9.9999999999993272e-01  3.1846231213180214e-14  1.0000000022053936e+00  1.2687730391298181e-10  1.1570290102684395e+00  1.2692561578414657e-10  8.2193698950590033e-03   8.4573205461029858e-12  2.8681766894371718e-04   5.6693110840235205e-13  -1.9243927875918845e-15   1.9243960952032888e-15    1.0000000011391568e+00    1.1392558946610231e-09    1.0000000011391565e+00    1.1931144025255143e-09    1.1570290101953722e+00    5.3858285819886205e-11    9.8619325313237577e-11  5.1620317549280220e-12  1.7812464006920930e-21   1.3350679879580924e-09  1.3350679879580924e-09  1.3350679879580924e-09
1.8896523396912115e-01  1.1902619400643744e-02   1.7363054503382950e-11  4.9981288611888885e-04   5.1604126879654059e-09  -1.6544134253100825e-15  1.6544223481050251e-15   nan                     nan                     nan                     nan                     nan                     nan                     1.1902619376390550e-02   6.8901387003774537e-12  4.9981309307946102e-04   4.9534521158045395e-09  1.3368216085770193e-10   1.3368216084877913e-10  9.9983817168029521e-01  1.6182831958072309e-04  1.0001619697109463e+00  1.6196706569894723e-04  1.1889650925787676e+00  1.3874614675686228e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999987899e-01  3.0557629821928756e-15  1.0000000026233824e+00  2.1864938445550824e-11  1.1889652313469432e+00  2.2028860225472253e-11  1.1902619399082326e-02   1.5801636841550130e-11  4.9981804737434551e-04   8.4276869221197014e-13  4.1173941223182110e-15    4.1173851995232682e-15    9.9999910278423954e-01    8.9721563639468086e-07    1.0000008997815151e+00    8.9713626773488018e-07    1.1889652314042547e+00    7.9340349113462240e-11    1.4281244258706440e-10  8.9955288757799290e-12  5.0982406829402498e-21   1.6065894576046752e-09  1.6065894576046752e-09  1.6065894576046752e-09
2.2739657523579321e-01  1.7236400075489655e-02   1.5911039285378376e-11  8.7099894881248474e-04   6.6400078062657271e-10  -9.8160504045841928e-15  9.8160795137520371e-15   nan                     nan                     nan                     nan                     nan                     nan                     1.7236400046385825e-02   1.3192791171355327e-11  8.7099494757475677e-04   4.6652385086001685e-09  2.1937710895374336e-10   2.1937710892463421e-10  9.9985682847485269e-01  1.4317152501158061e-04  1.0001432650837838e+00  1.4326178442758511e-04  1.2273964816781733e+00  9.0259416115508111e-08  inf               inf               inf               inf               inf                 inf                 9.9999999999984246e-01  2.1809253466105619e-14  1.0000000031700256e+00  1.2933065626737770e-10  1.2273965720667355e+00  1.2914607506056601e-10  1.7236400059761792e-02   1.8317582932855864e-13  8.7099961246632409e-04   3.4694127788482224e-13  1.6971101309210326e-14    1.6971072200042480e-14    9.9999874198150540e-01    1.2580183588673291e-06    1.0000012613238876e+00    1.2580245313264241e-06    1.2273965719314168e+00    6.1725701174515030e-12    2.0680930124905078e-10  1.5675908943740785e-11  1.6046971272423640e-20   1.9333326612384435e-09  1.9333326612384435e-09  1.9333326612384435e-09
2.7364399970746661e-01  2.4960345006547868e-02   4.9303500439162057e-11  1.5178248286247253e-03   8.1713121837861179e-09  -2.3596002633663569e-15  2.3596969602033224e-15   nan                     nan                     nan                     nan                     nan                     nan                     2.4960345045352973e-02   1.0498395476481755e-11  1.5178389019436305e-03   5.9020067214180728e-09  -4.8382549943976234e-10  4.8382549953645914e-10  1.0000000020953885e+00  2.0955504890418231e-09  1.0000000020953885e+00  2.0571852411134487e-09  1.2736439955176067e+00  3.8365025883769631e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999978972e-01  4.8316554131832079e-14  1.0000000042383959e+00  8.5822086035444905e-11  1.2736439954702015e+00  8.5770216767634271e-11  2.4960345013518292e-02   4.2333076201355474e-11  1.5178329970239493e-03   2.9129598411791540e-12  -7.7736658798434333e-14   7.7736755495271302e-14    1.0000000021535567e+00    2.1537186260156139e-09    1.0000000021535564e+00    1.9990173261842629e-09    1.2736439954012704e+00    1.5470129983135113e-10    2.9948431879138216e-10  2.7317362281380670e-11  5.0967342829700667e-20   2.3265284279242093e-09  2.3265284279242093e-09  2.3265284279242093e-09
3.2929712550971479e-01  3.6145530641078949e-02   3.7973248975904242e-11  2.6450455188751221e-03   1.9054996924505254e-08  -2.1622281847622366e-13  2.1622309991293430e-13   nan                     nan                     nan                     nan                     nan                     nan                     3.6145530718689159e-02   3.9636960949456365e-11  2.6450422075059679e-03   1.5743627770365072e-08  -2.2480701168615860e-09  2.2480701171430226e-09  1.0000000023857407e+00  2.3859548568475466e-09  1.0000000023857407e+00  2.5063612810596100e-09  1.3292971207394662e+00  1.2034935874859774e-10  inf               inf               inf               inf               inf                 inf                 1.0000000000000266e+00  2.4078610692781438e-13  1.0000000047006734e+00  1.9142859107554842e-10  1.3292971208107265e+00  1.9160968971797819e-10  3.6145530641739754e-02   3.7312444231647349e-11  2.6450264577509734e-03   6.1272241799073114e-12  2.9017624891478078e-13    2.9017596747807014e-13    9.9999751866360143e-01    2.4813361844335312e-06    1.0000024863602932e+00    2.4814681912107704e-06    1.3292971204870532e+00    1.3206362065821533e-10    4.3368870094449217e-10  4.7604147529281588e-11  1.5152303940440139e-19   2.7996916965970108e-09  2.7996916965970108e-09  2.7996916965970108e-09
3.9626886387014781e-01  5.2343001880217344e-02   2.1343495838102733e-11  4.6093314886093140e-03   2.0061341963431126e-08  2.8429761785760885e-15   2.8421459360434344e-15   9.9999983309870621e-01  1.6690102629833473e-07  1.0000001726495702e+00  1.6684723801728101e-07  1.3962688581234064e+00  5.3788392076028333e-11  5.2343001899619893e-02   4.0746044849995933e-11  4.6092845775462963e-03   2.6849721054205297e-08  6.6842913714910274e-09   6.6842913706607845e-09  9.9973976175168888e-01  2.6023824804363049e-04  1.0002604149677161e+00  2.6040916538393741e-04  1.3962686871522780e+00  1.7091733997387272e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999972289e-01  9.6245086750046441e-15  1.0000000059912615e+00  1.8892930829200140e-10  1.3962688578805182e+00  1.8909976195792060e-10  5.2343001864265659e-02   5.3918114202884841e-12  4.6093114289262145e-03   1.6588639416023737e-12  -2.3562597185888823e-13   2.3562680210142089e-13    1.0000000028942291e+00    2.8944965657787407e-09    1.0000000028942291e+00    2.9081031000137209e-09    1.3962688580832243e+00    1.3606312190374966e-11    6.2803251297421016e-10  8.2956576797065427e-11  4.5352220586830839e-19   3.3690860520258985e-09  3.3690860520258985e-09  3.3690860520258985e-09
4.7686116977144744e-01  7.5798855163156986e-02   8.7080042625295574e-11  8.0323517322540283e-03   1.1753688513455114e-08  1.2350280089919184e-12   1.2350254773033507e-12   9.9999755984835736e-01  2.4401513533436900e-06  1.0000024469780875e+00  2.4399812258844082e-06  1.4768611629466426e+00  1.7007050484039802e-10  7.5798855163156986e-02   8.7080042625295574e-11  8.0323130996138963e-03   2.6878951618614015e-08  1.1664631675064457e-08   1.1664631672532769e-08  9.9976258526811701e-01  2.3741473159369836e-04  1.0002375398097152e+00  2.3753281285358787e-04  1.4768610446952553e+00  1.1808131684393743e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999989941e-01  1.8870543944765325e-13  1.0000000066263972e+00  3.7046439604287061e-10  1.4768611631465527e+00  3.6998059332347758e-10  7.5798855090496886e-02   1.4419942466467724e-11  8.0323399752951340e-03   3.2703808299597815e-12  2.4127100057419471e-12    2.4127074740533793e-12    9.9999658811824421e-01    3.4118814664965699e-06    1.0000034188725124e+00    3.4118756508236873e-06    1.4768611627823309e+00    5.7588294635044054e-12    9.0946532961019811e-10  1.4456290031557833e-10  1.3800953227924309e-18   4.0542827373305231e-09  4.0542827373305231e-09  4.0542827373305231e-09
5.7384416483024048e-01  1.0976570355705917e-01   1.4517066339824084e-11  1.3997375965118408e-02   4.7824446132590145e-08  2.6996036900336708e-12   2.6995955828764318e-12   9.9999750952828037e-01  2.4904714653364121e-06  1.0000024991034551e+00  2.4904570892612900e-06  1.5738441562007726e+00  1.4489872982292331e-11  1.0976570355705917e-01   1.4517066339824084e-11  1.3997607760959201e-02   1.8397139465982464e-07  -1.3905559602747641e-07  1.3905559603558358e-07  1.0000000043104447e+00  4.3106989609146007e-09  1.0000000043104444e+00  4.3359213598759447e-09  1.5738441562116183e+00  2.5335641709855486e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999946521e-01  2.8050138181490590e-13  1.0000000088066334e+00  1.6026761681218659e-10  1.5738441560258480e+00  1.6043464633159809e-10  1.0976570351053283e-01   3.2009271997747278e-11  1.3997423790054107e-02   4.8956656876160783e-13  -4.9980037469810057e-12   4.9980118541382447e-12    1.0000000043509838e+00    4.3512380885249735e-09    1.0000000043509836e+00    4.2953822322655719e-09    1.5738441561305401e+00    5.5742613510890149e-11    1.3170133212465571e-09  2.5192013646825533e-10  4.3037370141411453e-18   4.8788333574486208e-09  4.8788333574486208e-09  4.8788333574486208e-09
6.9055135201623452e-01  1.5895371627993882e-01   9.2114677930756625e-11  2.4392127990722656e-02   2.5004941969507000e-07  -1.0729917546545646e-11  1.0729941389465848e-11   nan                     nan                     nan                     nan                     nan                     nan                     1.5895371620232859e-01   1.4504454127608206e-11  2.4392481203432435e-02   1.0316329008335212e-07  -1.3588138010958706e-07  1.3588138013342998e-07  1.0000000051089299e+00  5.1093543546556662e-09  1.0000000051089297e+00  5.1303588158418931e-09  1.6905513418008418e+00  2.1004461186227131e-11  inf               inf               inf               inf               inf                 inf                 9.9999999999964340e-01  6.7805257204390622e-14  1.0000000103300755e+00  9.0786922135046577e-11  1.6905513416889932e+00  9.0844069251214568e-11  1.5895371641531142e-01   2.2748727994777090e-10  2.4392378079582291e-02   3.9439940108024016e-11  1.7023289028417210e-11    1.7023265185497008e-11    9.9999567883593909e-01    4.3211636364964325e-06    1.0000043311005984e+00    4.3208613098474782e-06    1.6905513420821636e+00    3.0232631588664973e-10    1.9071909965873190e-09  4.3900444041773930e-10  1.2861535334950063e-17   5.8710793957420503e-09  5.8710793957420503e-09  5.8710793957420503e-09
8.3099419493533866e-01  2.3018377367407084e-01   2.1751627865040503e-10  4.2506694793701172e-02   2.7757739953488878e-07  5.7971553250158674e-11   5.7971482576839877e-11   9.9999449314184830e-01  5.5068576821047189e-06  1.0000055190493147e+00  5.5068758267454220e-06  1.8309941827475760e+00  1.8145084792096321e-11  2.3018377382929125e-01   6.2295858799683818e-11  4.2506889060691548e-02   8.3310409158664806e-08  1.9118896009417963e-07   1.9118896002350632e-07  9.9968347023067927e-01  3.1652976885112796e-04  1.0003166626356783e+00  3.1665046219038343e-04  1.8309940620723817e+00  1.2069333936650845e-07  inf               inf               inf               inf               inf                 inf                 9.9999999999947686e-01  5.3536989334617426e-14  1.0000000122809025e+00  1.0741458972807405e-10  1.8309941826587479e+00  1.0697314081393539e-10  2.3018377379901267e-01   9.2574443994349015e-11  4.2506972340288864e-02   3.0811843198285861e-11  1.1864648152837276e-11    1.1864577479518476e-11    9.9999751211708776e-01    2.4878824426386815e-06    1.0000025001748176e+00    2.4880013296937952e-06    1.8309941826468339e+00    1.1888716613579289e-10    2.7618380458148369e-09  7.6502379447879221e-10  3.8587693582789170e-17   7.0651263684750364e-09  7.0651263684750364e-09  7.0651263684750364e-09
1.0000000000000000e+00  3.3333331858739257e-01   3.0009535597092870e-10  7.4074029922485352e-02   3.9336306919559998e-08  1.8983990637835593e-10   1.8983969758847111e-10   9.9999311827387694e-01  6.8817255143747923e-06  1.0000068965221007e+00  6.8820731453121732e-06  1.9999999852078876e+00  3.4751736156518684e-10  3.3333331858739257e-01   3.0009535597092870e-10  7.4074356644241890e-02   2.8738544961880176e-07  -1.1499440805973205e-06  1.1499440808061103e-06  1.0000000073742592e+00  7.3748678931839523e-09  1.0000000073742585e+00  7.0746968806823249e-09  1.9999999852553476e+00  3.0005732566390573e-10  inf               inf               inf               inf               inf                 inf                 9.9999999999949452e-01  1.0320536644912338e-13  1.0000000143250820e+00  1.2387340833089446e-10  1.9999999856798047e+00  1.2439981044171027e-10  3.3333331872705685e-01   1.6043107582992340e-10  7.4074069188913849e-02   6.9878421951466498e-11  6.5605798571510832e-11    6.5605589781626031e-11    9.9999595744212544e-01    4.0425572658718488e-06    1.0000040571831292e+00    4.0427341738179302e-06    1.9999999853786103e+00    1.7679459231029277e-10    3.9994680160294858e-09  1.3331560053502087e-09  1.1557958054964818e-16   8.5020161008373408e-09  8.5020161008373408e-09  8.5020161008373408e-09


==> results/invariants-single_J3-symm.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c             J3_errors_c             disc_values_c           disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c            eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive         J3_errors_naive         disc_values_naive       disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive        eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack       eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor  J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  2.4999999999999967e-01  1.2220855398358604e-17  4.4669129506402783e-17  1.0508175609141121e-18  6.2499999999999743e-02  2.2267476448614183e-18  -4.9999999999999933e-01  3.4694469519536875e-17  -4.1530668572682853e-16  4.3974839652354747e-16  5.0000000000000011e-01  1.7015848277877002e-16  2.4999999999999967e-01  1.2220855398358604e-17  4.3432335917048944e-17  1.8597602843972695e-19  6.2499999999999750e-02  9.1656415487686466e-18  -4.9999999999999933e-01  3.4694469519536875e-17  -4.1530668572682853e-16  4.3974839652354747e-16  5.0000000000000011e-01  1.7015848277877002e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  7.6327832942978785e-17  2.9598369564847050e-17   5.1566587681280931e-18  4.9999999999999978e-01  1.6290842460877694e-16  2.4999999999999967e-01  1.2220855398358604e-17  4.0978126417992066e-17  2.6401855274966048e-18  6.2499999999999750e-02    9.1656415487686466e-18    -4.9999999999999933e-01   3.4694469519536875e-17    -4.1530668572682853e-16   4.3974839652354747e-16    5.0000000000000011e-01    1.7015848277877002e-16    1.1102230246251551e-16  3.2049378106392669e-17  8.3266726846886395e-17  1.5700924586837744e-16  1.5700924586837744e-16  1.5700924586837744e-16
1.2033778407775906e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
1.4481182276745360e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
1.7426333860096471e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
2.0970464013232307e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
2.5235391704347656e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
3.0367711180354603e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.8163916471489756e-17  2.0797614189955350e-18  6.2499999999999840e-02  6.5890890804461583e-18  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.0839528461809905e-17  5.2446265906843158e-18  6.2499999999999833e-02  3.4980482346106986e-19  -4.9999999999999950e-01  6.9388939039079602e-18  9.7483363975454728e-17   4.2905025606757862e-17  5.0000000000000022e-01  1.7253953473511902e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999961e-01  1.0408340855860770e-16  6.8137272127286735e-17   1.3558933758589868e-17  4.9999999999999989e-01  1.6052737265242794e-16  2.4999999999999978e-01  4.6640643128127699e-19  3.9144192443834339e-17  3.0600373913401181e-18  6.2499999999999833e-02    3.4980482346106986e-19    -4.9999999999999950e-01   6.9388939039079602e-18    9.7483363975454728e-17    4.2905025606757862e-17    5.0000000000000022e-01    1.7253953473511902e-16    1.1102230246251556e-16  3.2049378106392687e-17  8.3266726846886519e-17  1.5700924586837747e-16  1.5700924586837747e-16  1.5700924586837747e-16
3.6543830709572618e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.6403852982379590e-17  1.1018830521990117e-18  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999961e-01  2.0816681711720952e-17  -4.1530668572682887e-16  4.3301376458478037e-16  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.5488304481169607e-17  1.8633455098902892e-19  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999956e-01  3.4694469519536875e-17  -4.1530668572682892e-16  4.3301376458478042e-16  5.0000000000000033e-01  1.6342385084000253e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  1.4571677198205254e-16  3.9565235762193755e-17   2.1858156904242274e-17  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.7321757332812458e-17  2.0197874026318797e-18  6.2499999999999917e-02    6.6401545717312394e-18    -4.9999999999999956e-01   3.4694469519536875e-17    -4.1530668572682892e-16   4.3301376458478042e-16    5.0000000000000033e-01    1.6342385084000253e-16    1.1102230246251560e-16  3.2049378106392712e-17  8.3266726846886617e-17  1.5700924586837749e-16  1.5700924586837749e-16  1.5700924586837749e-16
4.3976036093027123e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.6403852982379590e-17  1.1018830521990117e-18  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999961e-01  2.0816681711720952e-17  -4.1530668572682887e-16  4.3301376458478037e-16  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.5488304481169607e-17  1.8633455098902892e-19  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999956e-01  3.4694469519536875e-17  -4.1530668572682892e-16  4.3301376458478042e-16  5.0000000000000033e-01  1.6342385084000253e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  1.4571677198205254e-16  3.9565235762193755e-17   2.1858156904242274e-17  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.7321757332812458e-17  2.0197874026318797e-18  6.2499999999999917e-02    6.6401545717312394e-18    -4.9999999999999956e-01   3.4694469519536875e-17    -4.1530668572682892e-16   4.3301376458478042e-16    5.0000000000000033e-01    1.6342385084000253e-16    1.1102230246251560e-16  3.2049378106392712e-17  8.3266726846886617e-17  1.5700924586837749e-16  1.5700924586837749e-16  1.5700924586837749e-16
5.2919787359584365e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.6403852982379590e-17  1.1018830521990117e-18  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999961e-01  2.0816681711720952e-17  -4.1530668572682887e-16  4.3301376458478037e-16  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.5488304481169607e-17  1.8633455098902892e-19  6.2499999999999917e-02  6.6401545717312394e-18  -4.9999999999999956e-01  3.4694469519536875e-17  -4.1530668572682892e-16  4.3301376458478042e-16  5.0000000000000033e-01  1.6342385084000253e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  1.4571677198205254e-16  3.9565235762193755e-17   2.1858156904242274e-17  5.0000000000000033e-01  1.6342385084000253e-16  2.4999999999999989e-01  8.8535394289749684e-18  4.7321757332812458e-17  2.0197874026318797e-18  6.2499999999999917e-02    6.6401545717312394e-18    -4.9999999999999956e-01   3.4694469519536875e-17    -4.1530668572682892e-16   4.3301376458478042e-16    5.0000000000000033e-01    1.6342385084000253e-16    1.1102230246251560e-16  3.2049378106392712e-17  8.3266726846886617e-17  1.5700924586837749e-16  1.5700924586837749e-16  1.5700924586837749e-16
6.3682499447185866e-16  2.4999999999999994e-01  1.7711510208479437e-17  4.5970172113385388e-17  1.2634651722920425e-18  6.2499999999999972e-02  5.9415515145492928e-19  -4.9999999999999961e-01  6.2450045135165783e-17  -4.1530668572682887e-16  4.3539481654112935e-16  5.0000000000000033e-01  8.2538175949464791e-17  2.4999999999999994e-01  1.7711510208479437e-17  3.8035418436232211e-17  6.6712885048611345e-18  6.2499999999999958e-02  1.3283632656359528e-17  -4.9999999999999956e-01  1.1796119636642362e-16  9.7483363975454703e-17   7.7395233161154228e-17  5.0000000000000033e-01  8.2538175949464791e-17  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  2.2898349882893928e-16  3.9740472956331567e-17   1.9652342142031096e-17  5.0000000000000044e-01  1.9356047841198044e-16  2.4999999999999997e-01  1.0044065407149478e-17  5.2029875269836894e-17  7.3231683287435487e-18  6.2499999999999979e-02    7.5330490553621573e-18    -4.9999999999999961e-01   6.2450045135165783e-17    -4.1530668572682892e-16   4.3539481654112939e-16    5.0000000000000044e-01    1.9356047841198044e-16    1.1102230246251564e-16  3.2049378106392724e-17  8.3266726846886704e-17  1.5700924586837752e-16  1.5700924586837752e-16  1.5700924586837752e-16
7.6634108680074624e-16  2.4999999999999994e-01  1.7711510208479437e-17  4.5970172113385388e-17  1.2634651722920425e-18  6.2499999999999972e-02  5.9415515145492928e-19  -4.9999999999999961e-01  6.2450045135165783e-17  -4.1530668572682887e-16  4.3539481654112935e-16  5.0000000000000033e-01  8.2538175949464791e-17  2.4999999999999994e-01  1.7711510208479437e-17  3.8035418436232211e-17  6.6712885048611345e-18  6.2499999999999958e-02  1.3283632656359528e-17  -4.9999999999999956e-01  1.1796119636642362e-16  9.7483363975454703e-17   7.7395233161154228e-17  5.0000000000000033e-01  8.2538175949464791e-17  inf               inf               inf               inf               inf                 inf                 -4.9999999999999944e-01  2.2898349882893928e-16  3.9740472956331567e-17   1.9652342142031096e-17  5.0000000000000044e-01  1.9356047841198044e-16  2.4999999999999997e-01  1.0044065407149478e-17  5.2029875269836894e-17  7.3231683287435487e-18  6.2499999999999979e-02    7.5330490553621573e-18    -4.9999999999999961e-01   6.2450045135165783e-17    -4.1530668572682892e-16   4.3539481654112939e-16    5.0000000000000044e-01    1.9356047841198044e-16    1.1102230246251564e-16  3.2049378106392724e-17  8.3266726846886704e-17  1.5700924586837752e-16  1.5700924586837752e-16  1.5700924586837752e-16
9.2219788233343405e-16  2.5000000000000011e-01  5.4862234595912328e-18  4.8572257327350599e-17  1.5866294124781102e-18  6.2500000000000069e-02  9.7631202131210067e-18  -4.9999999999999978e-01  3.4694469519536875e-17  -4.1530668572682912e-16  4.2627913264601313e-16  5.0000000000000056e-01  1.5668921890123507e-16  2.5000000000000006e-01  5.0024927771666597e-17  4.9086249468380760e-17  2.1006215535082716e-18  6.2500000000000042e-02  3.7518695828749920e-17  -4.9999999999999978e-01  3.4694469519536875e-17  -4.1530668572682907e-16  4.2627913264601308e-16  5.0000000000000056e-01  1.5668921890123507e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999950e-01  3.1225022567582602e-16  8.5609189238578516e-18   2.4115279953261544e-18  5.0000000000000022e-01  1.7637768848631189e-16  2.5000000000000011e-01  5.4862234595912328e-18  5.0195941295678539e-17  3.2103133808060509e-18  6.2500000000000083e-02    4.1146675946934508e-18    -4.9999999999999978e-01   3.4694469519536875e-17    -4.1530668572682907e-16   4.2627913264601308e-16    5.0000000000000056e-01    1.5668921890123507e-16    1.1102230246251570e-16  3.2049378106392755e-17  8.3266726846886851e-17  1.5700924586837757e-16  1.5700924586837757e-16  1.5700924586837757e-16
1.1097524964120698e-15  2.5000000000000022e-01  7.2010383700487592e-18  4.1633363423443370e-17  2.1818924015653432e-18  6.2500000000000180e-02  8.4770090302777718e-18  -4.9999999999999994e-01  6.9388939039079602e-18  -4.1530668572682926e-16  4.5641576021799116e-16  5.0000000000000067e-01  1.5907027085758407e-16  2.5000000000000022e-01  7.2010383700487592e-18  4.3689331987564027e-17  4.2378609656860006e-18  6.2500000000000167e-02  5.4007787775366850e-18  -4.9999999999999994e-01  6.9388939039079602e-18  -4.1530668572682931e-16  4.5641576021799126e-16  5.0000000000000067e-01  1.5907027085758407e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999978e-01  1.7347234759768145e-16  6.4304731052050569e-17   2.3195656560888652e-17  5.0000000000000067e-01  1.5907027085758407e-16  2.5000000000000022e-01  7.2010383700487592e-18  3.9168264947282430e-17  2.8320607459559683e-19  6.2500000000000167e-02    5.4007787775366850e-18    -4.9999999999999994e-01   6.9388939039079602e-18    9.7483363975454629e-17    5.6374289484292718e-17    5.0000000000000067e-01    1.5907027085758407e-16    1.1102230246251575e-16  3.2049378106392773e-17  8.3266726846886975e-17  1.5700924586837762e-16  1.5700924586837762e-16  1.5700924586837762e-16
1.3354515629298974e-15  2.5000000000000033e-01  2.1745063223754607e-17  3.7296554733501353e-17  1.5596532992894391e-18  6.2500000000000236e-02  2.4310096100012475e-18  -5.0000000000000011e-01  7.6327832942978785e-17  9.7483363975454604e-17   5.3993237527943696e-17  5.0000000000000078e-01  1.8920689842956198e-16  2.5000000000000033e-01  2.1745063223754607e-17  3.7264430224686966e-17  1.5917778081038253e-18  6.2500000000000250e-02  1.6308797417815705e-17  -5.0000000000000011e-01  7.6327832942978785e-17  9.7483363975454604e-17   5.3993237527943696e-17  5.0000000000000078e-01  1.8920689842956198e-16  inf               inf               inf               inf               inf                 inf                 -4.9999999999999989e-01  1.4571677198205254e-16  6.1229936076539974e-17   1.7739809629029066e-17  5.0000000000000078e-01  1.8920689842956198e-16  2.5000000000000033e-01  2.1745063223754607e-17  4.0406935932353296e-17  1.5507278995625042e-18  6.2500000000000250e-02    1.6308797417815705e-17    -5.0000000000000011e-01   7.6327832942978785e-17    -4.1530668572682946e-16   4.5879681217434033e-16    5.0000000000000078e-01    1.8920689842956198e-16    1.1102230246251580e-16  3.2049378106392792e-17  8.3266726846887049e-17  1.5700924586837764e-16  1.5700924586837764e-16  1.5700924586837764e-16
1.6070528182616385e-15  2.5000000000000039e-01  2.4446142147247084e-17  4.8572257327350599e-17  4.9823441687342917e-19  6.2500000000000305e-02  4.4568188026213062e-18  -5.0000000000000011e-01  6.9388939039079602e-18  -4.1530668572682951e-16  4.2192555266359501e-16  5.0000000000000078e-01  6.9068912071929848e-17  2.5000000000000039e-01  2.4446142147247084e-17  4.3689331987564027e-17  4.3846909229131425e-18  6.2500000000000291e-02  1.8334606610435761e-17  -5.0000000000000011e-01  6.9388939039079602e-18  -4.1530668572682946e-16  4.2192555266359496e-16  5.0000000000000078e-01  6.9068912071929848e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000022e-01  1.0408340855860770e-16  1.8638563982120561e-17   1.2019697045355041e-17  5.0000000000000056e-01  1.5297569285310147e-16  2.5000000000000044e-01  3.1065009084010743e-17  5.1037770288024562e-17  2.9637473775473922e-18  6.2500000000000333e-02    2.3298756813007609e-17    -5.0000000000000011e-01   6.9388939039079602e-18    -4.1530668572682946e-16   4.2192555266359496e-16    5.0000000000000089e-01    1.8009121453444549e-16    1.1102230246251583e-16  3.2049378106392810e-17  8.3266726846887147e-17  1.5700924586837766e-16  1.5700924586837766e-16  1.5700924586837766e-16
1.9338917504552319e-15  2.5000000000000067e-01  1.3935670308816646e-17  4.5102810375396984e-17  2.2840233841351394e-18  6.2500000000000513e-02  3.4260350762006331e-18  -5.0000000000000033e-01  6.2450045135165783e-17  -4.1530668572682986e-16  4.4294649634045683e-16  5.0000000000000111e-01  1.4560100698004911e-16  2.5000000000000067e-01  1.3935670308816646e-17  3.4951465590051219e-17  7.8673214012106261e-18  6.2500000000000500e-02  1.0451752731613823e-17  -5.0000000000000033e-01  6.2450045135165783e-17  9.7483363975454530e-17   6.9843553361827562e-17  5.0000000000000111e-01  1.4560100698004911e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000022e-01  1.7347234759768145e-16  -7.9923833048938968e-18  3.5632193918520866e-17  5.0000000000000089e-01  7.6443597944982197e-17  2.5000000000000072e-01  4.1575480922441178e-17  4.7171481343346209e-17  4.3526943520843644e-18  6.2500000000000541e-02    3.1181610691829549e-17    -5.0000000000000044e-01   4.8572257327349865e-17    -4.1530668572682986e-16   4.4294649634045683e-16    5.0000000000000122e-01    2.5662330944256477e-16    1.1102230246251595e-16  3.2049378106392866e-17  8.3266726846887418e-17  1.5700924586837776e-16  1.5700924586837776e-16  1.5700924586837776e-16
2.3272024789604123e-15  2.5000000000000078e-01  1.5010431284986643e-17  3.7296554733501353e-17  4.9269692686732575e-18  6.2500000000000569e-02  2.6199643440761689e-18  -5.0000000000000056e-01  7.6327832942978785e-17  9.7483363975454518e-17   6.7462501405478564e-17  5.0000000000000122e-01  1.7573763455202702e-16  2.5000000000000072e-01  4.0500719946271181e-17  4.3432335917048944e-17  1.2088119148743340e-18  6.2500000000000541e-02  3.0375539959705079e-17  -5.0000000000000044e-01  3.4694469519536875e-17  -4.1530668572682986e-16  4.4532754829680585e-16  5.0000000000000122e-01  1.7573763455202702e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.8735013540549443e-16  8.3441551520467175e-18   2.1676707417929238e-17  5.0000000000000111e-01  6.4715332089511368e-17  2.5000000000000078e-01  1.5010431284986643e-17  4.2685856906132313e-17  4.6233290395770301e-19  6.2500000000000583e-02    1.1257823463738288e-17    -5.0000000000000056e-01   7.6327832942978785e-17    -4.1530668572683000e-16   4.4532754829680595e-16    5.0000000000000122e-01    1.7573763455202702e-16    1.1102230246251600e-16  3.2049378106392878e-17  8.3266726846887505e-17  1.5700924586837779e-16  1.5700924586837779e-16  1.5700924586837779e-16
2.8005038941836253e-15  2.5000000000000111e-01  1.0441465140377010e-18  3.4694469519536142e-17  1.6785555743358919e-18  6.2500000000000847e-02  1.3094677922282511e-17  -5.0000000000000078e-01  6.2450045135165783e-17  9.7483363975454457e-17   4.4060505772268063e-17  5.0000000000000155e-01  1.7138405456960853e-16  2.5000000000000117e-01  5.4467004717220129e-17  3.1867512743870234e-17  4.5055123500018002e-18  6.2500000000000874e-02  4.0850253537911428e-17  -5.0000000000000089e-01  4.8572257327349865e-17  9.7483363975454432e-17   4.4060505772268039e-17  5.0000000000000167e-01  2.8240635703212418e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000100e-01  1.5959455978986551e-16  7.4259746027754113e-17   2.0836887824567719e-17  5.0000000000000155e-01  1.7138405456960853e-16  2.5000000000000111e-01  1.0441465140377010e-18  4.1074416431784806e-17  4.7013913379127719e-18  6.2500000000000833e-02    7.8310988553194481e-19    -5.0000000000000078e-01   6.2450045135165783e-17    -4.1530668572683040e-16   4.6872954393001679e-16    5.0000000000000155e-01    1.7138405456960853e-16    1.1102230246251615e-16  3.2049378106392946e-17  8.3266726846887850e-17  1.5700924586837789e-16  1.5700924586837789e-16  1.5700924586837789e-16
3.3700643292719250e-15  2.5000000000000128e-01  1.8289250291236350e-17  4.9439619065339002e-17  4.4440420828677981e-18  6.2500000000000971e-02  1.6085008938221735e-19  -5.0000000000000100e-01  6.9388939039079602e-18  -4.1530668572683060e-16  4.3423933637562058e-16  5.0000000000000167e-01  8.1382695783954312e-17  2.5000000000000128e-01  1.8289250291236350e-17  4.8829253397865676e-17  3.8336764153944720e-18  6.2500000000000958e-02  1.3716937718432239e-17  -5.0000000000000100e-01  6.9388939039079602e-18  -4.1530668572683050e-16  4.3423933637562048e-16  5.0000000000000167e-01  8.1382695783954312e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000133e-01  3.2612801348363899e-16  1.3663214181932854e-17   5.2694364668571405e-18  5.0000000000000178e-01  1.9240499824646998e-16  2.5000000000000133e-01  3.7221900940021477e-17  4.7219626350242299e-17  2.2240493677710942e-18  6.2500000000000999e-02    2.7916425705011131e-17    -5.0000000000000100e-01   6.9388939039079602e-18    -4.1530668572683065e-16   4.3423933637562063e-16    5.0000000000000178e-01    1.9240499824646998e-16    1.1102230246251622e-16  3.2049378106392983e-17  8.3266726846888035e-17  1.5700924586837794e-16  1.5700924586837794e-16  1.5700924586837794e-16
4.0554607358408276e-15  2.5000000000000167e-01  2.2902046616973571e-17  3.9898639947466563e-17  4.6444129396847238e-19  6.2500000000001221e-02  1.0579040652906786e-17  -5.0000000000000133e-01  2.7755575615629647e-17  9.7483363975454333e-17   5.1679270741500295e-17  5.0000000000000211e-01  1.8458197131209787e-16  2.5000000000000155e-01  8.8120255845542083e-17  3.7778422365717127e-17  1.6557762877809632e-18  6.2500000000001166e-02  6.6090191884164611e-17  -5.0000000000000122e-01  1.3877787807814531e-16  9.7483363975454358e-17   5.1679270741500320e-17  5.0000000000000200e-01  7.3559668849582218e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000144e-01  8.3266726846886013e-17  6.6594235540886328e-17   2.0790142306932290e-17  5.0000000000000189e-01  3.7462633612933436e-17  2.5000000000000167e-01  2.2902046616973571e-17  3.8867712968350531e-17  5.6648568514756024e-19  6.2500000000001249e-02    1.7176534962722129e-17    -5.0000000000000133e-01   2.7755575615629647e-17    9.7483363975454333e-17    5.1679270741500295e-17    5.0000000000000211e-01    1.8458197131209787e-16    1.1102230246251639e-16  3.2049378106393051e-17  8.3266726846888380e-17  1.5700924586837806e-16  1.5700924586837806e-16  1.5700924586837806e-16
4.8802515836544337e-15  2.5000000000000211e-01  1.6167414678204408e-17  4.0766001685454967e-17  2.0355129374269612e-18  6.2500000000001568e-02  1.7522267991742460e-18  -5.0000000000000178e-01  2.7755575615629647e-17  -4.1530668572683158e-16  4.4764151508325070e-16  5.0000000000000255e-01  1.7111270743456292e-16  2.5000000000000211e-01  1.6167414678204408e-17  4.2918343776018782e-17  1.1682915313685468e-19  6.2500000000001582e-02  1.2125561008640210e-17  -5.0000000000000178e-01  2.7755575615629647e-17  -4.1530668572683158e-16  4.4764151508325070e-16  5.0000000000000255e-01  1.7111270743456292e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000200e-01  1.9428902930940166e-16  -1.0896090453781617e-17  4.3230919810200704e-17  5.0000000000000244e-01  6.0090404972047276e-17  2.5000000000000211e-01  1.6167414678204408e-17  4.1146633942129492e-17  1.6548806807524357e-18  6.2500000000001582e-02    1.2125561008640210e-17    -5.0000000000000178e-01   2.7755575615629647e-17    -4.1530668572683158e-16   4.4764151508325070e-16    5.0000000000000255e-01    1.7111270743456292e-16    1.1102230246251659e-16  3.2049378106393137e-17  8.3266726846888836e-17  1.5700924586837821e-16  1.5700924586837821e-16  1.5700924586837821e-16
5.8727866131894888e-15  2.5000000000000255e-01  9.4327827394348382e-18  4.7704895589362195e-17  1.5360649970964181e-18  6.2500000000001915e-02  7.0745870545567692e-18  -5.0000000000000222e-01  2.7755575615629647e-17  -4.1530668572683217e-16  4.3417225120571631e-16  5.0000000000000300e-01  1.5764344355702796e-16  2.5000000000000255e-01  9.4327827394348382e-18  4.4460320199109278e-17  1.7085103931564986e-18  6.2500000000001915e-02  7.0745870545567692e-18  -5.0000000000000222e-01  2.7755575615629647e-17  -4.1530668572683208e-16  4.3417225120571621e-16  5.0000000000000300e-01  1.5764344355702796e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000200e-01  2.4980018054066096e-16  2.1133467512753658e-17   2.2679020338695210e-18  5.0000000000000311e-01  2.6866574601954362e-16  2.5000000000000255e-01  9.4327827394348382e-18  5.0166027823453467e-17  3.9971972311876896e-18  6.2500000000001915e-02    7.0745870545567692e-18    -5.0000000000000222e-01   2.7755575615629647e-17    -4.1530668572683208e-16   4.3417225120571621e-16    5.0000000000000300e-01    1.5764344355702796e-16    1.1102230246251679e-16  3.2049378106393223e-17  8.3266726846889280e-17  1.5700924586837833e-16  1.5700924586837833e-16  1.5700924586837833e-16
7.0671812739274769e-15  2.5000000000000322e-01  1.8956990564827046e-17  4.1633363423443370e-17  2.2663674387552056e-19  6.2500000000002401e-02  3.3995511577514139e-19  -5.0000000000000300e-01  8.3266726846886013e-17  -4.1530668572683301e-16  4.5322066685650908e-16  5.0000000000000366e-01  1.7669185920781992e-16  2.5000000000000322e-01  1.8956990564827046e-17  4.1890359493958448e-17  4.8363281439059812e-19  6.2500000000002415e-02  1.4217742923589598e-17  -5.0000000000000300e-01  8.3266726846886013e-17  -4.1530668572683301e-16  4.5322066685650908e-16  5.0000000000000366e-01  1.7669185920781992e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000311e-01  1.9428902930940166e-16  5.2940833326890874e-17   1.5026852197214786e-17  5.0000000000000355e-01  6.5669556745304274e-17  2.5000000000000322e-01  1.8956990564827046e-17  4.5926969389498547e-17  4.5202427099306974e-18  6.2500000000002415e-02    1.4217742923589598e-17    -5.0000000000000300e-01   8.3266726846886013e-17    -4.1530668572683301e-16   4.5322066685650908e-16    5.0000000000000366e-01    1.7669185920781992e-16    1.1102230246251708e-16  3.2049378106393347e-17  8.3266726846889933e-17  1.5700924586837855e-16  1.5700924586837855e-16  1.5700924586837855e-16
8.5044893418026682e-15  2.5000000000000389e-01  8.8550426566710417e-18  4.7704895589362195e-17  1.2471949557185485e-18  6.2500000000002900e-02  7.2365058153562091e-18  -5.0000000000000355e-01  2.7755575615629647e-17  -4.1530668572683380e-16  4.3301677104020744e-16  5.0000000000000433e-01  1.5648796339151750e-16  2.5000000000000389e-01  8.8550426566710417e-18  5.1142218032501423e-17  4.6845173988577767e-18  6.2500000000002914e-02  6.6412819924582484e-18  -5.0000000000000355e-01  2.7755575615629647e-17  -4.1530668572683380e-16  4.3301677104020744e-16  5.0000000000000433e-01  1.5648796339151750e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000344e-01  1.3877787807814531e-16  4.6128722136719593e-17   2.8418636823345930e-17  5.0000000000000444e-01  2.6751026585403318e-16  2.5000000000000389e-01  8.8550426566710417e-18  5.1080074326144145e-17  4.6223736925004982e-18  6.2500000000002914e-02    6.6412819924582484e-18    -5.0000000000000355e-01   2.7755575615629647e-17    -4.1530668572683380e-16   4.3301677104020744e-16    5.0000000000000433e-01    1.5648796339151750e-16    1.1102230246251738e-16  3.2049378106393476e-17  8.3266726846890611e-17  1.5700924586837875e-16  1.5700924586837875e-16  1.5700924586837875e-16
1.0234114021054527e-14  2.5000000000000477e-01  1.5011934512675665e-17  3.9898639947466563e-17  3.4806147581710697e-18  6.2500000000003580e-02  1.1258950884438858e-17  -5.0000000000000455e-01  8.3266726846886013e-17  9.7483363975453668e-17   6.7459494950055535e-17  5.0000000000000522e-01  1.6880174710354196e-16  2.5000000000000477e-01  1.5011934512675665e-17  5.0628225891471256e-17  7.2489711858336221e-18  6.2500000000003580e-02  1.1258950884438858e-17  -5.0000000000000444e-01  2.7755575615629647e-17  -4.1530668572683484e-16  4.4533055475223297e-16  5.0000000000000522e-01  1.6880174710354196e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000466e-01  1.9428902930940166e-16  5.8800391463372804e-17   2.8776522437974665e-17  5.0000000000000533e-01  2.7982404956605761e-16  2.5000000000000477e-01  1.5011934512675665e-17  4.0521457480817053e-17  2.8577972248205800e-18  6.2500000000003580e-02    1.1258950884438858e-17    -5.0000000000000444e-01   2.7755575615629647e-17    -4.1530668572683484e-16   4.4533055475223297e-16    5.0000000000000522e-01    1.6880174710354196e-16    1.1102230246251777e-16  3.2049378106393649e-17  8.3266726846891498e-17  1.5700924586837905e-16  1.5700924586837905e-16  1.5700924586837905e-16
1.2315506032928262e-14  2.5000000000000572e-01  2.5022379002324042e-17  5.2041704279304213e-17  2.5230806239860400e-18  6.2500000000004302e-02  4.8889964440274431e-18  -5.0000000000000544e-01  7.3197163061903502e-31  -4.1530668572683617e-16  4.2077307895351341e-16  5.0000000000000622e-01  1.7199984692044996e-16  2.5000000000000572e-01  2.5022379002324042e-17  4.5745300551684691e-17  3.7733231036334823e-18  6.2500000000004288e-02  1.8766784251841899e-17  -5.0000000000000533e-01  1.1102230246251639e-16  -4.1530668572683602e-16  4.2077307895351326e-16  5.0000000000000611e-01  6.0977544457934320e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000566e-01  2.2204460492503057e-16  1.2606700800033349e-17   7.1403075733561254e-18  5.0000000000000600e-01  5.0044758004581334e-17  2.5000000000000572e-01  2.5022379002324042e-17  5.3058443320991348e-17  3.5398196656731753e-18  6.2500000000004288e-02    1.8766784251841899e-17    -5.0000000000000533e-01   1.1102230246251639e-16    -4.1530668572683602e-16   4.2077307895351326e-16    5.0000000000000611e-01    6.0977544457934320e-17    1.1102230246251819e-16  3.2049378106393833e-17  8.3266726846892484e-17  1.5700924586837934e-16  1.5700924586837934e-16  1.5700924586837934e-16
1.4820207057988601e-14  2.5000000000000705e-01  2.5600119085096365e-17  4.8572257327350599e-17  1.2352363693454654e-18  6.2500000000005301e-02  5.3223015061579382e-18  -5.0000000000000677e-01  7.3197163061903301e-31  -4.1530668572683770e-16  4.1961759878800445e-16  5.0000000000000744e-01  5.9822064292423842e-17  2.5000000000000705e-01  2.5600119085096365e-17  5.0371229820956172e-17  5.6373612426010790e-19  6.2500000000005287e-02  1.9200089313972394e-17  -5.0000000000000677e-01  7.3197163061903301e-31  -4.1530668572683775e-16  4.1961759878800450e-16  5.0000000000000744e-01  5.9822064292423842e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000711e-01  3.3306690738754622e-16  -1.3008057960761273e-17  1.7318971021928021e-17  5.0000000000000755e-01  1.7084436675493950e-16  2.5000000000000705e-01  2.5600119085096365e-17  5.3972489823682242e-17  4.1649961269861772e-18  6.2500000000005287e-02    1.9200089313972394e-17    -5.0000000000000677e-01   7.3197163061903301e-31    -4.1530668572683775e-16   4.1961759878800450e-16    5.0000000000000744e-01    5.9822064292423842e-17    1.1102230246251878e-16  3.2049378106394092e-17  8.3266726846893816e-17  1.5700924586837976e-16  1.5700924586837976e-16  1.5700924586837976e-16
1.7834308769319056e-14  2.5000000000000855e-01  1.6646030233743541e-17  4.5102810375396984e-17  2.5406035303177365e-18  6.2500000000006398e-02  1.3932651327251402e-18  -5.0000000000000833e-01  8.3266726846886013e-17  -4.1530668572683957e-16  4.4859874619447372e-16  5.0000000000000899e-01  1.7206993854577803e-16  2.5000000000000855e-01  1.6646030233743541e-17  4.5488304481169607e-17  2.9260976360903589e-18  6.2500000000006412e-02  1.2484522675089316e-17  -5.0000000000000822e-01  2.7755575615629647e-17  -4.1530668572683957e-16  4.4859874619447372e-16  5.0000000000000899e-01  1.7206993854577803e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000000799e-01  2.4980018054066096e-16  6.3030490385227696e-17   2.9738429917593516e-17  5.0000000000000888e-01  6.1047636083262361e-17  2.5000000000000855e-01  1.6646030233743541e-17  4.4676616466874230e-17  2.1144096217949824e-18  6.2500000000006412e-02    1.2484522675089316e-17    -5.0000000000000822e-01   2.7755575615629647e-17    -4.1530668572683957e-16   4.4859874619447372e-16    5.0000000000000899e-01    1.7206993854577803e-16    1.1102230246251945e-16  3.2049378106394376e-17  8.3266726846895270e-17  1.5700924586838023e-16  1.5700924586838023e-16  1.5700924586838023e-16
2.1461411978584016e-14  2.5000000000001044e-01  3.3536036174553119e-18  3.8163916471489756e-17  5.2031949135653383e-19  6.2500000000007841e-02  1.1362585094396068e-17  -5.0000000000001010e-01  5.5511151231258554e-17  9.7483363975452484e-17   4.8679419978885814e-17  5.0000000000001088e-01  1.5982624645908158e-16  2.5000000000001044e-01  3.3536036174553119e-18  4.0091387000352874e-17  1.4071510375065845e-18  6.2500000000007827e-02  2.5152027134183899e-18  -5.0000000000001010e-01  5.5511151231258554e-17  9.7483363975452484e-17   4.8679419978885814e-17  5.0000000000001088e-01  1.5982624645908158e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000001066e-01  4.9960036108131975e-16  6.7380463832667495e-17   1.8576519836100828e-17  5.0000000000001066e-01  6.2218358465949717e-17  2.5000000000001044e-01  3.3536036174553119e-18  4.3383959506130164e-17  4.6997235432838740e-18  6.2500000000007827e-02    2.5152027134183899e-18    -5.0000000000001010e-01   5.5511151231258554e-17    -4.1530668572684194e-16   4.6411062972340865e-16    5.0000000000001088e-01    1.5982624645908158e-16    1.1102230246252029e-16  3.2049378106394739e-17  8.3266726846897168e-17  1.5700924586838082e-16  1.5700924586838082e-16  1.5700924586838082e-16
2.5826187606826749e-14  2.5000000000001255e-01  1.4912809985393607e-17  4.5102810375396984e-17  1.6739934061841553e-18  6.2500000000009395e-02  2.6931803192402488e-18  -5.0000000000001221e-01  2.7755575615629647e-17  -4.1530668572684450e-16  4.4513230569794723e-16  5.0000000000001299e-01  1.6860349804924658e-16  2.5000000000001249e-01  4.0598341245864217e-17  4.0348383070867958e-17  3.0804338983448713e-18  6.2500000000009368e-02  3.0448755934869164e-17  -5.0000000000001221e-01  2.7755575615629647e-17  -4.1530668572684445e-16  4.4513230569794723e-16  5.0000000000001299e-01  1.6860349804924658e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000001243e-01  1.9428902930940166e-16  2.4203615140339286e-17   5.6220048307634703e-18  5.0000000000001288e-01  5.7581195586730938e-17  2.5000000000001255e-01  1.4912809985393607e-17  4.4965486508252358e-17  1.5366695390395292e-18  6.2500000000009409e-02    1.1184607488574208e-17    -5.0000000000001221e-01   2.7755575615629647e-17    -4.1530668572684445e-16   4.4513230569794723e-16    5.0000000000001299e-01    1.6860349804924658e-16    1.1102230246252123e-16  3.2049378106395140e-17  8.3266726846899264e-17  1.5700924586838149e-16  1.5700924586838149e-16  1.5700924586838149e-16
3.1078661877820137e-14  2.5000000000001521e-01  1.3757329819809219e-17  4.5102810375396984e-17  1.0962533234284189e-18  6.2500000000011394e-02  3.5597904436502728e-18  -5.0000000000001499e-01  8.3266726846886013e-17  -4.1530668572684785e-16  4.4282134536692965e-16  5.0000000000001565e-01  1.6629253771822565e-16  2.5000000000001515e-01  4.1753821411448608e-17  4.7030280904260103e-17  3.0237238522915372e-18  6.2500000000011366e-02  3.1315366059279187e-17  -5.0000000000001488e-01  2.7755575615629647e-17  -4.1530668572684775e-16  4.4282134536692955e-16  5.0000000000001565e-01  1.6629253771822565e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000001477e-01  1.3877787807814531e-16  3.9091471845533257e-17   1.1576812205451454e-17  5.0000000000001554e-01  5.5270235255709987e-17  2.5000000000001521e-01  1.3757329819809219e-17  4.6793579513633634e-17  2.7870224616650683e-18  6.2500000000011408e-02    1.0317997364164185e-17    -5.0000000000001488e-01   2.7755575615629647e-17    -4.1530668572684785e-16   4.4282134536692965e-16    5.0000000000001565e-01    1.6629253771822565e-16    1.1102230246252241e-16  3.2049378106395652e-17  8.3266726846901926e-17  1.5700924586838232e-16  1.5700924586838232e-16  1.5700924586838232e-16
3.7399373024788013e-14  2.5000000000001832e-01  5.8672177154268320e-18  4.5102810375396984e-17  2.8488027287113944e-18  6.2500000000013725e-02  9.4773745222503482e-18  -5.0000000000001799e-01  2.7755575615629647e-17  -4.1530668572685170e-16  4.2704112115837758e-16  5.0000000000001876e-01  1.5051231350966974e-16  2.5000000000001826e-01  4.9643933515830996e-17  4.4974312340139440e-17  2.9773007639689393e-18  6.2500000000013697e-02  3.7232950137879262e-17  -5.0000000000001799e-01  2.7755575615629647e-17  -4.1530668572685170e-16  4.2704112115837758e-16  5.0000000000001876e-01  1.5051231350966974e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000001787e-01  1.3877787807814531e-16  -2.5040095851354434e-18  1.4238445016661344e-17  5.0000000000001876e-01  1.5051231350966974e-16  2.5000000000001832e-01  5.8672177154268320e-18  4.5176298070509084e-17  2.7753150335992948e-18  6.2500000000013739e-02    4.4004132855641085e-18    -5.0000000000001799e-01   2.7755575615629647e-17    -4.1530668572685170e-16   4.2704112115837758e-16    5.0000000000001876e-01    1.5051231350966974e-16    1.1102230246252379e-16  3.2049378106396255e-17  8.3266726846905045e-17  1.5700924586838329e-16  1.5700924586838329e-16  1.5700924586838329e-16
4.5005576757004881e-14  2.5000000000002215e-01  1.9063736201065625e-17  4.8572257327350599e-17  2.0329550728878648e-18  6.2500000000016626e-02  4.2001434445896472e-19  -5.0000000000002187e-01  7.3197163061901094e-31  -4.1530668572685643e-16  4.3269036455696735e-16  5.0000000000002254e-01  7.2894830061368034e-17  2.5000000000002215e-01  1.9063736201065625e-17  4.6773284833745019e-17  2.3398257928228536e-19  6.2500000000016612e-02  1.4297802152273420e-17  -5.0000000000002187e-01  7.3197163061901094e-31  -4.1530668572685643e-16  4.3269036455696735e-16  5.0000000000002254e-01  7.2894830061368034e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000002198e-01  1.1102230246251493e-16  3.1609530159181267e-17   1.4225851329070330e-17  5.0000000000002243e-01  3.8127472401147620e-17  2.5000000000002215e-01  1.9063736201065625e-17  4.4845832619352038e-17  1.6934696351106955e-18  6.2500000000016612e-02    1.4297802152273420e-17    -5.0000000000002187e-01   7.3197163061901094e-31    -4.1530668572685643e-16   4.3269036455696735e-16    5.0000000000002254e-01    7.2894830061368034e-17    1.1102230246252549e-16  3.2049378106396995e-17  8.3266726846908890e-17  1.5700924586838449e-16  1.5700924586838449e-16  1.5700924586838449e-16
5.4158713780794649e-14  2.5000000000002676e-01  1.5292301013295395e-17  4.5102810375396984e-17  1.8637389204116355e-18  6.2500000000020053e-02  2.4085620499881162e-18  -5.0000000000002653e-01  8.3266726846886013e-17  -4.1530668572686215e-16  4.4589128775488461e-16  5.0000000000002720e-01  1.6936248010616631e-16  2.5000000000002670e-01  4.0218850217962429e-17  4.1376367352928287e-17  1.8627041020570624e-18  6.2500000000020026e-02  3.0164137665617027e-17  -5.0000000000002631e-01  1.3877787807814531e-16  -4.1530668572686205e-16  4.4589128775488451e-16  5.0000000000002720e-01  1.6936248010616631e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000002642e-01  2.7755575615629647e-17  4.8713021643786425e-18   2.5713299863643827e-17  5.0000000000002709e-01  5.8340177643650654e-17  2.5000000000002676e-01  1.5292301013295395e-17  4.2110242708397688e-17  1.1288287465876606e-18  6.2500000000020067e-02    1.1469225757826340e-17    -5.0000000000002642e-01   2.7755575615629647e-17    -4.1530668572686205e-16   4.4589128775488451e-16    5.0000000000002720e-01    1.6936248010616631e-16    1.1102230246252754e-16  3.2049378106397876e-17  8.3266726846913463e-17  1.5700924586838595e-16  1.5700924586838595e-16  1.5700924586838595e-16
6.5173396048824200e-14  2.5000000000003231e-01  9.6140247125626348e-18  4.7704895589362195e-17  1.6266859841731735e-18  6.2500000000024231e-02  7.2105185312925757e-18  -5.0000000000003197e-01  2.7755575615629647e-17  -4.1530668572686895e-16  4.3453473515408206e-16  5.0000000000003275e-01  1.5800592750535693e-16  2.5000000000003231e-01  9.6140247125626348e-18  5.1142218032501423e-17  5.0640084273124016e-18  6.2500000000024231e-02  7.2105185312925757e-18  -5.0000000000003197e-01  2.7755575615629647e-17  -4.1530668572686891e-16  4.3453473515408201e-16  5.0000000000003275e-01  1.5800592750535693e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000003209e-01  8.3266726846886013e-17  1.0903704854114465e-17   8.3243445730986267e-18  5.0000000000003286e-01  2.6902822996787258e-16  2.5000000000003231e-01  9.6140247125626348e-18  4.3734073748639755e-17  2.3441358565492665e-18  6.2500000000024231e-02    7.2105185312925757e-18    -5.0000000000003197e-01   2.7755575615629647e-17    -4.1530668572686891e-16   4.3453473515408201e-16    5.0000000000003275e-01    1.5800592750535693e-16    1.1102230246253000e-16  3.2049378106398943e-17  8.3266726846919010e-17  1.5700924586838767e-16  1.5700924586838767e-16  1.5700924586838767e-16
7.8428220613376820e-14  2.5000000000003886e-01  2.5946215619367452e-18  3.8163916471489756e-17  1.4082846290101515e-19  6.2500000000029157e-02  1.1931821631831545e-17  -5.0000000000003852e-01  5.5511151231258554e-17  9.7483363975446432e-17   4.7161455865040336e-17  5.0000000000003930e-01  1.6134421057292101e-16  2.5000000000003886e-01  2.5946215619367452e-18  3.8035418436232211e-17  2.6932649815856007e-19  6.2500000000029143e-02  1.9459661759829113e-18  -5.0000000000003852e-01  5.5511151231258554e-17  9.7483363975446432e-17   4.7161455865040336e-17  5.0000000000003930e-01  1.6134421057292101e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000003897e-01  3.8857805861880405e-16  6.3407347756640230e-17   1.3085439646234133e-17  5.0000000000003897e-01  1.7172269681462595e-16  2.5000000000003886e-01  2.5946215619367452e-18  3.8689649391680367e-17  3.8490445728959532e-19  6.2500000000029143e-02    1.9459661759829113e-18    -5.0000000000003852e-01   5.5511151231258554e-17    9.7483363975446432e-17    4.7161455865040336e-17    5.0000000000003930e-01    1.6134421057292101e-16    1.1102230246253291e-16  3.2049378106400206e-17  8.3266726846925567e-17  1.5700924586838974e-16  1.5700924586838974e-16  1.5700924586838974e-16
9.4378782777753910e-14  2.5000000000004685e-01  6.0610620591536665e-18  4.5102810375396984e-17  5.0648451927389489e-18  6.2500000000035152e-02  9.3319912568623820e-18  -5.0000000000004652e-01  5.5511151231258554e-17  -4.1530668572688700e-16  4.5869571284423023e-16  5.0000000000004718e-01  4.3389027117342511e-17  2.5000000000004685e-01  6.0610620591536665e-18  3.8035418436232211e-17  2.0025467464258244e-18  6.2500000000035139e-02  4.5457965509520747e-18  -5.0000000000004652e-01  5.5511151231258554e-17  9.7483363975444756e-17   5.4094336858101512e-17  5.0000000000004730e-01  1.5441132957985817e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000004674e-01  1.6653345369377274e-16  4.5670185375688235e-17   2.2811582583449934e-18  5.0000000000004718e-01  4.3389027117342511e-17  2.5000000000004685e-01  6.0610620591536665e-18  3.9267389474436703e-17  7.7057570822133256e-19  6.2500000000035139e-02    4.5457965509520747e-18    -5.0000000000004652e-01   5.5511151231258554e-17    9.7483363975444756e-17    5.4094336858101512e-17    5.0000000000004730e-01    1.5441132957985817e-16    1.1102230246253646e-16  3.2049378106401741e-17  8.3266726846933554e-17  1.5700924586839226e-16  1.5700924586839226e-16  1.5700924586839226e-16
1.1357333583431028e-13  2.5000000000005640e-01  2.8160804814637200e-17  5.2041704279304213e-17  1.3590969183998215e-18  6.2500000000042272e-02  6.6349720141840715e-18  -5.0000000000005607e-01  7.3197163061896084e-31  -4.1530668572689873e-16  4.1611714413127227e-16  5.0000000000005684e-01  1.6734391209814625e-16  2.5000000000005640e-01  2.8160804814637200e-17  4.7801269115805348e-17  2.8813382450990437e-18  6.2500000000042299e-02  2.1120603601444843e-17  -5.0000000000005607e-01  7.3197163061896084e-31  -4.1530668572689873e-16  4.1611714413127227e-16  5.0000000000005684e-01  1.6734391209814625e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000005618e-01  1.1102230246251493e-16  2.9429590021278208e-17   2.8619131616904698e-17  5.0000000000005662e-01  5.4700692826885044e-17  2.5000000000005640e-01  2.8160804814637200e-17  5.3446437889527644e-17  2.7638305286232525e-18  6.2500000000042299e-02    2.1120603601444843e-17    -5.0000000000005607e-01   7.3197163061896084e-31    -4.1530668572689873e-16   4.1611714413127227e-16    5.0000000000005684e-01    1.6734391209814625e-16    1.1102230246254068e-16  3.2049378106403571e-17  8.3266726846943070e-17  1.5700924586839524e-16  1.5700924586839524e-16  1.5700924586839524e-16
1.3667163564620100e-13  2.5000000000006806e-01  1.7008514177515896e-17  4.1633363423443370e-17  7.4760144748148269e-19  6.2500000000051029e-02  1.1214021885656731e-18  -5.0000000000006772e-01  2.7755575615629647e-17  -4.1530668572691323e-16  4.4932371409120531e-16  5.0000000000006850e-01  1.7279490644243593e-16  2.5000000000006800e-01  3.8502637053741931e-17  4.0348383070867958e-17  2.0325818000568948e-18  6.2500000000051001e-02  2.8876977804194585e-17  -5.0000000000006772e-01  2.7755575615629647e-17  -4.1530668572691323e-16  4.4932371409120531e-16  5.0000000000006850e-01  1.7279490644243593e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000006806e-01  3.0531133177191731e-16  1.9582812031303708e-17   1.4434216332988383e-17  5.0000000000006839e-01  6.1772603979920268e-17  2.5000000000006806e-01  1.7008514177515896e-17  4.1006450691483679e-17  1.3745141794411740e-18  6.2500000000051043e-02    1.2756385619248784e-17    -5.0000000000006772e-01   2.7755575615629647e-17    -4.1530668572691323e-16   4.4932371409120531e-16    5.0000000000006850e-01    1.7279490644243593e-16    1.1102230246254588e-16  3.2049378106405814e-17  8.3266726846954730e-17  1.5700924586839891e-16  1.5700924586839891e-16  1.5700924586839891e-16
1.6446761779946627e-13  2.5000000000008193e-01  8.1907804205291177e-18  4.5102810375396984e-17  3.9999860143047439e-18  6.2500000000061465e-02  7.7347024722738708e-18  -5.0000000000008160e-01  5.5511151231258554e-17  -4.1530668572693044e-16  4.5443627613056076e-16  5.0000000000008238e-01  1.5015189286614522e-16  2.5000000000008193e-01  8.1907804205291177e-18  4.6259292692714852e-17  5.1564683316226112e-18  6.2500000000061451e-02  6.1430853355405867e-18  -5.0000000000008160e-01  5.5511151231258554e-17  -4.1530668572693044e-16  4.5443627613056076e-16  5.0000000000008238e-01  1.5015189286614522e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000008160e-01  5.5511151231258554e-17  6.3140284688454349e-17   2.4010694284824058e-17  5.0000000000008238e-01  1.5015189286614522e-16  2.5000000000008193e-01  8.1907804205291177e-18  4.4049850806828893e-17  2.9470264457366522e-18  6.2500000000061451e-02    6.1430853355405867e-18    -5.0000000000008160e-01   5.5511151231258554e-17    -4.1530668572693044e-16   4.5443627613056076e-16    5.0000000000008238e-01    1.5015189286614522e-16    1.1102230246255204e-16  3.2049378106408489e-17  8.3266726846968622e-17  1.5700924586840328e-16  1.5700924586840328e-16  1.5700924586840328e-16
1.9791668678535574e-13  2.5000000000009853e-01  1.9477241399008320e-17  4.8572257327350599e-17  1.8262024785127319e-18  6.2500000000073927e-02  1.3147644537235379e-17  -5.0000000000009825e-01  7.3197163061889910e-31  -4.1530668572695090e-16  4.3186335417961850e-16  5.0000000000009892e-01  7.2067819683924701e-17  2.5000000000009853e-01  1.9477241399008320e-17  5.1399214103016501e-17  4.6531592541786335e-18  6.2500000000073899e-02  1.4607931078393536e-17  -5.0000000000009814e-01  1.1102230246251639e-16  -4.1530668572695095e-16  4.3186335417961855e-16  5.0000000000009892e-01  7.2067819683924701e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000009837e-01  1.1102230246251493e-16  3.2611386317294080e-17   1.6054717864626472e-17  5.0000000000009881e-01  3.8954482778590953e-17  2.5000000000009853e-01  1.9477241399008320e-17  5.0977771401526750e-17  4.2317165526888827e-18  6.2500000000073899e-02    1.4607931078393536e-17    -5.0000000000009814e-01   1.1102230246251639e-16    -4.1530668572695095e-16   4.3186335417961855e-16    5.0000000000009892e-01    7.2067819683924701e-17    1.1102230246255941e-16  3.2049378106411681e-17  8.3266726846985213e-17  1.5700924586840848e-16  1.5700924586840848e-16  1.5700924586840848e-16
2.3816855519761609e-13  2.5000000000011879e-01  1.9932849272419759e-18  3.8163916471489756e-17  2.1531247879778763e-18  6.2500000000089109e-02  1.5372751460911449e-17  -5.0000000000011846e-01  5.5511151231258554e-17  9.7483363975429484e-17   3.7985642861463195e-17  5.0000000000011924e-01  1.7052002357648122e-16  2.5000000000011879e-01  1.9932849272419759e-18  3.4437473449021058e-17  1.5733182344908215e-18  6.2500000000089095e-02  1.4949636530969917e-18  -5.0000000000011846e-01  5.5511151231258554e-17  9.7483363975429484e-17   3.7985642861463195e-17  5.0000000000011924e-01  1.7052002357648122e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000011857e-01  5.5511151231257094e-17  7.4688950956173771e-17   1.5191229842207479e-17  5.0000000000011913e-01  5.9497721113965556e-17  2.5000000000011879e-01  1.9932849272419759e-18  3.3637794867207524e-17  2.3729968163043558e-18  6.2500000000089095e-02    1.4949636530969917e-18    -5.0000000000011846e-01   5.5511151231258554e-17    9.7483363975429484e-17    3.7985642861463195e-17    5.0000000000011924e-01    1.7052002357648122e-16    1.1102230246256841e-16  3.2049378106415576e-17  8.3266726847005439e-17  1.5700924586841484e-16  1.5700924586841484e-16  1.5700924586841484e-16
2.8660676169482442e-13  2.5000000000014294e-01  2.5651140345878538e-17  5.2041704279304213e-17  2.2086999623847051e-18  6.2500000000107220e-02  5.3605675129129522e-18  -5.0000000000014266e-01  7.3197163061883411e-31  -4.1530668572700592e-16  4.1951555630738724e-16  5.0000000000014333e-01  5.9720021811638417e-17  2.5000000000014300e-01  2.9860010885379292e-17  5.2941190526106996e-17  3.1081862091874887e-18  6.2500000000107248e-02  2.2395008102715961e-17  -5.0000000000014266e-01  7.3197163061883411e-31  -4.1530668572700592e-16  4.1951555630738724e-16  5.0000000000014344e-01  1.7074232427415408e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000014244e-01  2.2204460492503205e-16  9.4376081402067282e-18   5.2287375598254014e-18  5.0000000000014322e-01  5.1302280650877231e-17  2.5000000000014294e-01  2.5651140345878538e-17  5.3980993363777378e-17  4.1479890468578699e-18  6.2500000000107206e-02    1.9238355320727409e-17    -5.0000000000014266e-01   7.3197163061883411e-31    -4.1530668572700592e-16   4.1951555630738724e-16    5.0000000000014333e-01    5.9720021811638417e-17    1.1102230246257913e-16  3.2049378106420223e-17  8.3266726847029598e-17  1.5700924586842243e-16  1.5700924586842243e-16  1.5700924586842243e-16
3.4489622604057667e-13  2.5000000000017208e-01  1.4901626649224602e-18  3.4694469519536142e-17  3.0580459523157793e-18  6.2500000000129077e-02  1.2760165720281815e-17  -5.0000000000017175e-01  5.5511151231258554e-17  9.7483363975418181e-17   4.4952538014776553e-17  5.0000000000017253e-01  1.6355312842315656e-16  2.5000000000017208e-01  1.4901626649224602e-18  3.5979449872111554e-17  1.7730655997403671e-18  6.2500000000129063e-02  1.1176220875326418e-18  -5.0000000000017175e-01  5.5511151231258554e-17  9.7483363975418181e-17   4.4952538014776553e-17  5.0000000000017253e-01  1.6355312842315656e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000017175e-01  5.5511151231258554e-17  5.5674731192405277e-17   3.1439052317636486e-18  5.0000000000017253e-01  1.6355312842315656e-16  2.5000000000017208e-01  1.4901626649224602e-18  3.9323329393077372e-17  1.5708139212254507e-18  6.2500000000129063e-02    1.1176220875326418e-18    -5.0000000000017175e-01   5.5511151231258554e-17    9.7483363975418181e-17    4.4952538014776553e-17    5.0000000000017253e-01    1.6355312842315656e-16    1.1102230246259207e-16  3.2049378106425825e-17  8.3266726847058688e-17  1.5700924586843158e-16  1.5700924586843158e-16  1.5700924586843158e-16
4.1504047578504725e-13  2.5000000000020717e-01  3.6198810350852454e-18  3.8163916471489756e-17  6.5345817879658327e-19  6.2500000000155390e-02  1.1162876902740800e-17  -5.0000000000020683e-01  5.5511151231258554e-17  9.7483363975410749e-17   4.9211974728482068e-17  5.0000000000020750e-01  4.8271389246927947e-17  2.5000000000020717e-01  3.6198810350852454e-18  3.7007434154171883e-17  1.8099404961144565e-18  6.2500000000155376e-02  2.7149109050736568e-18  -5.0000000000020683e-01  5.5511151231258554e-17  9.7483363975410749e-17   4.9211974728482068e-17  5.0000000000020761e-01  1.5929369170944361e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000020695e-01  5.5511151231257094e-17  6.9798100595409450e-17   2.1526711348480772e-17  5.0000000000020761e-01  1.5929369170944361e-16  2.5000000000020717e-01  3.6198810350852454e-18  4.0636343773515856e-17  1.8189691232295164e-18  6.2500000000155376e-02    2.7149109050736568e-18    -5.0000000000020683e-01   5.5511151231258554e-17    -4.1530668572708530e-16   4.6357807497401402e-16    5.0000000000020761e-01    1.5929369170944361e-16    1.1102230246260765e-16  3.2049378106432568e-17  8.3266726847093743e-17  1.5700924586844260e-16  1.5700924586844260e-16  1.5700924586844260e-16
4.9945051158551402e-13  2.5000000000024936e-01  1.5372931763751599e-17  4.5102810375396984e-17  4.0891037039816078e-19  6.2500000000187031e-02  2.3480887984424305e-18  -5.0000000000024902e-01  5.5511151231258554e-17  -4.1530668572713766e-16  4.4007197355526605e-16  5.0000000000024980e-01  1.3578759029064333e-16  2.5000000000024936e-01  1.5372931763751599e-17  4.1633363423443370e-17  3.0605365815554532e-18  6.2500000000187017e-02  1.1529699009372027e-17  -5.0000000000024902e-01  5.5511151231258554e-17  -4.1530668572713766e-16  4.4007197355526605e-16  5.0000000000024980e-01  1.3578759029064333e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000024913e-01  5.5511151231257094e-17  3.9169937087840499e-17   1.4404649259712100e-17  5.0000000000025002e-01  3.5783219521567461e-16  2.5000000000024941e-01  4.0138219467506228e-17  4.4090393704163905e-17  6.0350630083491909e-19  6.2500000000187059e-02    3.0103664414071342e-17    -5.0000000000024913e-01   5.5511151231257094e-17    -4.1530668572713776e-16   4.4007197355526614e-16    5.0000000000024991e-01    2.4680989275315895e-16    1.1102230246262639e-16  3.2049378106440684e-17  8.3266726847135910e-17  1.5700924586845584e-16  1.5700924586845584e-16  1.5700924586845584e-16
6.0102767820703880e-13  2.5000000000030015e-01  1.5319847246466833e-17  4.5102810375396984e-17  4.3545264298767938e-19  6.2500000000225112e-02  1.1489885705145557e-17  -5.0000000000029987e-01  7.3197163061860395e-31  -4.1530668572720047e-16  4.4017814264572314e-16  5.0000000000030054e-01  8.0382608149779758e-17  2.5000000000030015e-01  1.5319847246466833e-17  4.9857237679926011e-17  5.1898799475167059e-18  6.2500000000225112e-02  1.1489885705145557e-17  -5.0000000000029987e-01  7.3197163061860395e-31  -4.1530668572720047e-16  4.4017814264572314e-16  5.0000000000030054e-01  8.0382608149779758e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000030032e-01  4.4408920985006188e-16  1.7022738048740838e-17   7.8487188697818279e-18  5.0000000000030076e-01  3.0242721307481107e-16  2.5000000000030015e-01  1.5319847246466833e-17  4.8170328724468669e-17  3.5029709920593639e-18  6.2500000000225112e-02    1.1489885705145557e-17    -5.0000000000029987e-01   7.3197163061860395e-31    -4.1530668572720047e-16   4.4017814264572314e-16    5.0000000000030054e-01    8.0382608149779758e-17    1.1102230246264895e-16  3.2049378106450453e-17  8.3266726847186668e-17  1.5700924586847181e-16  1.5700924586847181e-16  1.5700924586847181e-16
7.2326338964835186e-13  2.5000000000036127e-01  5.0246315828810588e-18  4.1633363423443370e-17  2.1136135430328054e-18  6.2500000000270964e-02  1.0109313729102205e-17  -5.0000000000036093e-01  5.5511151231258554e-17  -4.1530668572727615e-16  4.6076857405380774e-16  5.0000000000036171e-01  1.5648419078904648e-16  2.5000000000036127e-01  5.0246315828810588e-18  4.1119371282413203e-17  1.5996214020026380e-18  6.2500000000270950e-02  3.7684740787122522e-18  -5.0000000000036093e-01  5.5511151231258554e-17  -4.1530668572727620e-16  4.6076857405380774e-16  5.0000000000036171e-01  1.5648419078904648e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000036104e-01  5.5511151231257094e-17  5.5501009616450705e-17   1.0039121289919161e-17  5.0000000000036193e-01  3.7852879571407776e-16  2.5000000000036127e-01  5.0246315828810588e-18  3.9094651040381383e-17  4.2509884002918225e-19  6.2500000000270950e-02    3.7684740787122522e-18    -5.0000000000036093e-01   5.5511151231258554e-17    9.7483363975378048e-17    5.2021475648846505e-17    5.0000000000036171e-01    1.5648419078904648e-16    1.1102230246267609e-16  3.2049378106462205e-17  8.3266726847247718e-17  1.5700924586849099e-16  1.5700924586849099e-16  1.5700924586849099e-16
8.7035913614851839e-13  2.5000000000043487e-01  8.4046051649564712e-18  4.8572257327350599e-17  1.8893380423158679e-18  6.2500000000326156e-02  6.3034533063922184e-18  -5.0000000000043465e-01  8.3266726846886013e-17  -4.1530668572736727e-16  4.3211589643549853e-16  5.0000000000043532e-01  1.5558708878627509e-16  2.5000000000043487e-01  8.4046051649564712e-18  4.8058265186320431e-17  1.3753459012857005e-18  6.2500000000326156e-02  6.3034533063922184e-18  -5.0000000000043454e-01  2.7755575615629647e-17  -4.1530668572736722e-16  4.3211589643549848e-16  5.0000000000043532e-01  1.5558708878627509e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000043465e-01  8.3266726846886013e-17  2.7642763672887903e-17   1.0833552964756647e-17  5.0000000000043532e-01  1.5558708878627509e-16  2.5000000000043487e-01  8.4046051649564712e-18  5.1155147210001333e-17  4.4722279249666031e-18  6.2500000000326156e-02    6.3034533063922184e-18    -5.0000000000043454e-01   2.7755575615629647e-17    -4.1530668572736722e-16   4.3211589643549848e-16    5.0000000000043532e-01    1.5558708878627509e-16    1.1102230246270878e-16  3.2049378106476356e-17  8.3266726847321255e-17  1.5700924586851409e-16  1.5700924586851409e-16  1.5700924586851409e-16
1.0473708979594487e-12  2.5000000000052336e-01  9.8958226830090308e-18  3.8163916471489756e-17  3.7914288873165293e-18  6.2500000000392533e-02  6.4559199738123077e-18  -5.0000000000052303e-01  5.5511151231258554e-17  9.7483363975343683e-17   6.1763857562272125e-17  5.0000000000052380e-01  1.4674180887558647e-16  2.5000000000052341e-01  4.5615328548248798e-17  4.4717316269624356e-17  2.7619709108180701e-18  6.2500000000392561e-02  3.4211495589441220e-17  -5.0000000000052303e-01  5.5511151231258554e-17  -4.1530668572747687e-16  4.5102619214054838e-16  5.0000000000052391e-01  2.5776411133810213e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000052325e-01  1.6653345369377274e-16  1.5280410441242105e-17   2.0439095971829447e-17  5.0000000000052369e-01  3.5719506413070819e-17  2.5000000000052336e-01  9.8958226830090308e-18  4.4672750301203368e-17  2.7174049423970826e-18  6.2500000000392519e-02    7.4218678340021498e-18    -5.0000000000052303e-01   5.5511151231258554e-17    -4.1530668572747672e-16   4.5102619214054828e-16    5.0000000000052380e-01    1.4674180887558647e-16    1.1102230246274807e-16  3.2049378106493372e-17  8.3266726847409694e-17  1.5700924586854190e-16  1.5700924586854190e-16  1.5700924586854190e-16
1.2603829296797275e-12  2.5000000000062983e-01  1.5450699604102827e-17  4.5102810375396984e-17  1.9429384136865856e-18  6.2500000000472358e-02  2.2897642947345783e-18  -5.0000000000062950e-01  2.7755575615629647e-17  -4.1530668572760851e-16  4.4620808572914725e-16  5.0000000000063027e-01  1.6967927807968254e-16  2.5000000000062977e-01  4.0060451627155000e-17  3.6750438083656799e-17  6.4094338780535999e-18  6.2500000000472331e-02  3.0045339910363489e-17  -5.0000000000062950e-01  2.7755575615629647e-17  9.7483363975321090e-17   6.6581963973782391e-17  5.0000000000063027e-01  1.6967927807968254e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000062972e-01  1.9428902930940166e-16  4.8848386471833272e-17   1.7946986470294580e-17  5.0000000000063005e-01  5.2365326845348781e-17  2.5000000000062983e-01  1.5450699604102827e-17  3.9291847582246120e-17  3.8680243794642786e-18  6.2500000000472372e-02    1.1588023513079878e-17    -5.0000000000062950e-01   2.7755575615629647e-17    9.7483363975321090e-17    6.6581963973782391e-17    5.0000000000063027e-01    1.6967927807968254e-16    1.1102230246279535e-16  3.2049378106513845e-17  8.3266726847516054e-17  1.5700924586857532e-16  1.5700924586857532e-16  1.5700924586857532e-16
1.5167168884709241e-12  2.5000000000075800e-01  1.1066246924518854e-17  4.5102810375396984e-17  2.5622530461310678e-18  6.2500000000568504e-02  8.2996869171531167e-18  -5.0000000000075773e-01  7.3197163061793369e-31  -4.1530668572776717e-16  4.4868534425916480e-16  5.0000000000075839e-01  8.8889809762654740e-17  2.5000000000075800e-01  1.1066246924518854e-17  4.7287276974775186e-17  4.7467196455092698e-18  6.2500000000568504e-02  8.2996869171531167e-18  -5.0000000000075773e-01  7.3197163061793369e-31  -4.1530668572776717e-16  4.4868534425916480e-16  5.0000000000075839e-01  8.8889809762654740e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000075795e-01  2.2204460492503057e-16  6.4958632254866625e-17   3.1579973723468985e-17  5.0000000000075839e-01  8.8889809762654740e-17  2.5000000000075800e-01  1.1066246924518854e-17  4.6304912939492023e-17  3.7643556102261060e-18  6.2500000000568504e-02    8.2996869171531167e-18    -5.0000000000075773e-01   7.3197163061793369e-31    -4.1530668572776717e-16   4.4868534425916480e-16    5.0000000000075839e-01    8.8889809762654740e-17    1.1102230246285228e-16  3.2049378106538497e-17  8.3266726847644146e-17  1.5700924586861558e-16  1.5700924586861558e-16  1.5700924586861558e-16
1.8251834943190388e-12  2.5000000000091227e-01  1.0726736025723809e-17  4.8572257327350599e-17  3.0504037941691568e-18  6.2500000000684189e-02  5.8327382851739080e-18  -5.0000000000091205e-01  8.3266726846886013e-17  -4.1530668572795812e-16  4.3676015944384216e-16  5.0000000000091271e-01  1.6023135179402789e-16  2.5000000000091221e-01  4.4784415205534015e-17  4.7030280904260103e-17  1.5084273710786610e-18  6.2500000000684161e-02  3.3588313900802819e-17  -5.0000000000091194e-01  2.7755575615629647e-17  -4.1530668572795808e-16  4.3676015944384211e-16  5.0000000000091271e-01  1.6023135179402789e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000091205e-01  8.3266726846886013e-17  3.8921163553676611e-17   1.7467689837792569e-17  5.0000000000091249e-01  6.1813253131003435e-17  2.5000000000091227e-01  1.0726736025723809e-17  4.5184134702529455e-17  3.3771883065198704e-19  6.2500000000684203e-02    8.0450495226405480e-18    -5.0000000000091194e-01   2.7755575615629647e-17    -4.1530668572795817e-16   4.3676015944384221e-16    5.0000000000091271e-01    1.6023135179402789e-16    1.1102230246292078e-16  3.2049378106568153e-17  8.3266726847798269e-17  1.5700924586866400e-16  1.5700924586866400e-16  1.5700924586866400e-16
2.1963853724165516e-12  2.5000000000109790e-01  2.1817010878596140e-17  4.5102810375396984e-17  5.1260944552012875e-18  6.2500000000823411e-02  2.4849667351261481e-18  -5.0000000000109768e-01  8.3266726846886013e-17  -4.1530668572818788e-16  4.5894070989605268e-16  5.0000000000109834e-01  1.8241190224600865e-16  2.5000000000109784e-01  3.3694140352661684e-17  4.5488304481169607e-17  5.5115885609739100e-18  6.2500000000823383e-02  2.5270608880502767e-17  -5.0000000000109757e-01  2.7755575615629647e-17  -4.1530668572818773e-16  4.5894070989605258e-16  5.0000000000109834e-01  1.8241190224600865e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000109790e-01  3.0531133177191731e-16  3.5859177011886286e-17   7.7748471559785253e-18  5.0000000000109823e-01  7.1389599783492993e-17  2.5000000000109790e-01  2.1817010878596140e-17  4.1022790863575341e-17  1.0460749433796443e-18  6.2500000000823425e-02    1.6362754542940604e-17    -5.0000000000109768e-01   8.3266726846886013e-17    -4.1530668572818788e-16   4.5894070989605268e-16    5.0000000000109834e-01    1.8241190224600865e-16    1.1102230246300322e-16  3.2049378106603849e-17  8.3266726847983738e-17  1.5700924586872230e-16  1.5700924586872230e-16  1.5700924586872230e-16
2.6430814869741027e-12  2.5000000000132111e-01  1.3201802359429003e-17  4.5102810375396984e-17  1.4944759139636371e-18  6.2500000000990846e-02  3.9764308021440994e-18  -5.0000000000132083e-01  7.3197163061710938e-31  -4.1530668572846413e-16  4.4441423573159787e-16  5.0000000000132150e-01  8.4618701234390866e-17  2.5000000000132111e-01  1.3201802359429003e-17  4.5231308410654523e-17  1.6229739492211758e-18  6.2500000000990832e-02  9.9013570056703581e-18  -5.0000000000132083e-01  7.3197163061710938e-31  -4.1530668572846413e-16  4.4441423573159787e-16  5.0000000000132150e-01  8.4618701234390866e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000132061e-01  2.2204460492503205e-16  1.4756595816603662e-17   1.4350954186530106e-17  5.0000000000132150e-01  8.4618701234390866e-17  2.5000000000132111e-01  1.3201802359429003e-17  4.2233330377343703e-17  1.3750040840896443e-18  6.2500000000990832e-02    9.9013570056703581e-18    -5.0000000000132083e-01   7.3197163061710938e-31    -4.1530668572846413e-16   4.4441423573159787e-16    5.0000000000132150e-01    8.4618701234390866e-17    1.1102230246310234e-16  3.2049378106646780e-17  8.3266726848206813e-17  1.5700924586879241e-16  1.5700924586879241e-16  1.5700924586879241e-16
3.1806256927941190e-12  2.5000000000158995e-01  1.7784000149614725e-17  4.5102810375396984e-17  3.1095897518941683e-18  6.2500000001192449e-02  5.3979527926047407e-19  -5.0000000000158962e-01  2.7755575615629647e-17  -4.1530668572879688e-16  4.5087469108379925e-16  5.0000000000159039e-01  1.7434588343314619e-16  2.5000000000158989e-01  3.7727151081643099e-17  4.0348383070867958e-17  1.6448375526348583e-18  6.2500000001192421e-02  2.8295370894889389e-17  -5.0000000000158962e-01  2.7755575615629647e-17  -4.1530668572879688e-16  4.5087469108379925e-16  5.0000000000159039e-01  1.7434588343314619e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000158951e-01  1.3877787807814531e-16  2.6328380173082492e-17   9.2396251819198711e-18  5.0000000000159028e-01  6.3323580970630539e-17  2.5000000000158995e-01  1.7784000149614725e-17  4.5304710882105343e-17  3.3114902586025268e-18  6.2500000001192463e-02    1.3337992528553983e-17    -5.0000000000158962e-01   2.7755575615629647e-17    -4.1530668572879688e-16   4.5087469108379925e-16    5.0000000000159039e-01    1.7434588343314619e-16    1.1102230246322173e-16  3.2049378106698469e-17  8.3266726848475408e-17  1.5700924586887682e-16  1.5700924586887682e-16  1.5700924586887682e-16
3.8274944785163149e-12  2.5000000000191347e-01  1.8143565010896005e-17  4.0766001685454967e-17  1.0474359407552045e-18  6.2500000001435088e-02  2.7012503352934162e-19  -5.0000000000191314e-01  2.7755575615629647e-17  -4.1530668572919728e-16  4.5159382307358206e-16  5.0000000000191391e-01  1.7506501542252866e-16  2.5000000000191347e-01  1.8143565010896005e-17  4.2404351634988615e-17  5.9091400877844394e-19  6.2500000001435102e-02  1.3607662774285115e-17  -5.0000000000191314e-01  2.7755575615629647e-17  -4.1530668572919723e-16  4.5159382307358206e-16  5.0000000000191391e-01  1.7506501542252866e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000191280e-01  3.6082248300317662e-16  5.8019257441234820e-17   2.1732120096850011e-17  5.0000000000191380e-01  6.4042712960012989e-17  2.5000000000191347e-01  1.8143565010896005e-17  4.0478549115002209e-17  1.3348885112079624e-18  6.2500000001435102e-02    1.3607662774285115e-17    -5.0000000000191314e-01   2.7755575615629647e-17    -4.1530668572919723e-16   4.5159382307358206e-16    5.0000000000191391e-01    1.7506501542252866e-16    1.1102230246336541e-16  3.2049378106760685e-17  8.3266726848798668e-17  1.5700924586897841e-16  1.5700924586897841e-16  1.5700924586897841e-16
4.6059220411450943e-12  2.5000000000230255e-01  2.0112344563230263e-17  5.2041704279304213e-17  4.9781004939918584e-18  6.2500000001726924e-02  1.2064865200546792e-18  -5.0000000000230227e-01  7.3197163061567261e-31  -4.1530668572967888e-16  4.3059315843810869e-16  5.0000000000230305e-01  1.8181992640220258e-16  2.5000000000230255e-01  2.0112344563230263e-17  4.3689331987564027e-17  3.3742717977483271e-18  6.2500000001726910e-02  1.5084274327869136e-17  -5.0000000000230227e-01  7.3197163061567261e-31  -4.1530668572967883e-16  4.3059315843810864e-16  5.0000000000230294e-01  7.0797623939686913e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000230238e-01  1.1102230246251493e-16  1.4040940176922454e-17   1.2455325315073676e-18  5.0000000000230305e-01  1.8181992640220258e-16  2.5000000000230255e-01  2.0112344563230263e-17  5.0604590386839631e-17  3.5409866015272763e-18  6.2500000001726910e-02    1.5084274327869136e-17    -5.0000000000230227e-01   7.3197163061567261e-31    -4.1530668572967883e-16   4.3059315843810864e-16    5.0000000000230294e-01    7.0797623939686913e-17    1.1102230246353819e-16  3.2049378106835509e-17  8.3266726849187466e-17  1.5700924586910058e-16  1.5700924586910058e-16  1.5700924586910058e-16
5.5426645206631182e-12  2.5000000000277101e-01  6.0843828419966638e-18  4.6837533851373792e-17  1.0054928509248420e-18  6.2500000002078254e-02  4.5632640961818290e-18  -5.0000000000277078e-01  8.3266726846886013e-17  -4.1530668573025869e-16  4.2747546677113071e-16  5.0000000000277145e-01  1.5094665911901585e-16  2.5000000000277101e-01  6.0843828419966638e-18  4.8572257327350599e-17  7.2923062505196517e-19  6.2500000002078254e-02  4.5632640961818290e-18  -5.0000000000277067e-01  2.7755575615629647e-17  -4.1530668573025864e-16  4.2747546677113066e-16  5.0000000000277145e-01  1.5094665911901585e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000277101e-01  3.0531133177191731e-16  2.0863641730902876e-17   8.6948606900308758e-18  5.0000000000277145e-01  1.5094665911901585e-16  2.5000000000277101e-01  6.0843828419966638e-18  5.0724093193839618e-17  2.8810664915409846e-18  6.2500000002078254e-02    4.5632640961818290e-18    -5.0000000000277067e-01   2.7755575615629647e-17    -4.1530668573025864e-16   4.2747546677113066e-16    5.0000000000277145e-01    1.5094665911901585e-16    1.1102230246374623e-16  3.2049378106925587e-17  8.3266726849655531e-17  1.5700924586924768e-16  1.5700924586924768e-16  1.5700924586924768e-16
6.6699196630301151e-12  2.5000000000333467e-01  2.6160294791517192e-17  5.2041704279304213e-17  3.5884746448403764e-19  6.2500000002500972e-02  8.1353878814570632e-18  -5.0000000000333433e-01  7.3197163061416166e-31  -4.1530668573095624e-16  4.1211614632237841e-16  5.0000000000333511e-01  1.6334291428519492e-16  2.5000000000333467e-01  2.6160294791517192e-17  4.8829253397865676e-17  2.8536034169544992e-18  6.2500000002500999e-02  1.9620187734171852e-17  -5.0000000000333433e-01  7.3197163061416166e-31  -4.1530668573095624e-16  4.1211614632237841e-16  5.0000000000333511e-01  1.6334291428519492e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000333455e-01  2.2204460492503057e-16  -3.0516144907238584e-17  2.7325605498660750e-17  5.0000000000333511e-01  1.6334291428519492e-16  2.5000000000333467e-01  2.6160294791517192e-17  5.0987859079504422e-17  6.9499773531575369e-19  6.2500000002500999e-02    1.9620187734171852e-17    -5.0000000000333433e-01   7.3197163061416166e-31    -4.1530668573095624e-16   4.1211614632237841e-16    5.0000000000333511e-01    1.6334291428519492e-16    1.1102230246399654e-16  3.2049378107033969e-17  8.3266726850218716e-17  1.5700924586942468e-16  1.5700924586942468e-16  1.5700924586942468e-16
8.0264335222571747e-12  2.5000000000401290e-01  1.3795661859226269e-17  4.5102810375396984e-17  1.1154273939504386e-18  6.2500000003009676e-02  1.0346698084625661e-17  -5.0000000000401257e-01  2.7755575615629647e-17  -4.1530668573179574e-16  4.4289804165677920e-16  5.0000000000401335e-01  1.6636923400312729e-16  2.5000000000401285e-01  4.1715489372031555e-17  4.1376367352928287e-17  2.6110156285182593e-18  6.2500000003009634e-02  3.1286665338817708e-17  -5.0000000000401257e-01  2.7755575615629647e-17  -4.1530668573179574e-16  4.4289804165677920e-16  5.0000000000401335e-01  1.6636923400312729e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000401223e-01  3.6082248300317662e-16  1.7680529769764975e-18   2.5823302948006949e-17  5.0000000000401346e-01  2.7739153646564294e-16  2.5000000000401290e-01  1.3795661859226269e-17  4.1541923395374511e-17  2.4454595860720344e-18  6.2500000003009676e-02    1.0346698084625661e-17    -5.0000000000401257e-01   2.7755575615629647e-17    -4.1530668573179574e-16   4.4289804165677920e-16    5.0000000000401335e-01    1.6636923400312729e-16    1.1102230246429774e-16  3.2049378107164396e-17  8.3266726850896422e-17  1.5700924586963767e-16  1.5700924586963767e-16  1.5700924586963767e-16
9.6588322411587091e-12  2.5000000000482914e-01  1.9646419055771658e-17  4.1633363423443370e-17  5.7136264873770397e-19  6.2500000003621839e-02  8.5695652288847407e-19  -5.0000000000482880e-01  2.7755575615629647e-17  -4.1530668573280592e-16  4.5459957048510135e-16  5.0000000000482958e-01  1.7807076283043923e-16  2.5000000000482908e-01  3.5864732175486169e-17  4.1890359493958448e-17  8.2835871925278148e-19  6.2500000003621811e-02  2.6898619092740440e-17  -5.0000000000482880e-01  2.7755575615629647e-17  -4.1530668573280602e-16  4.5459957048510144e-16  5.0000000000482958e-01  1.7807076283043923e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000482903e-01  1.9428902930940166e-16  5.2108334138573082e-17   1.2815449386277690e-17  5.0000000000482980e-01  4.0011536775547051e-16  2.5000000000482914e-01  1.9646419055771658e-17  4.0228070164780186e-17  8.3393060992548057e-19  6.2500000003621853e-02    1.4734744330702931e-17    -5.0000000000482880e-01   2.7755575615629647e-17    9.7483363974430367e-17    5.8190479222134980e-17    5.0000000000482958e-01    1.7807076283043923e-16    1.1102230246466022e-16  3.2049378107321355e-17  8.3266726851711993e-17  1.5700924586989398e-16  1.5700924586989398e-16  1.5700924586989398e-16
1.1623224686798494e-11  2.5000000000581124e-01  2.2260077783934935e-17  3.7296554733501353e-17  2.4586114523132438e-18  6.2500000004358416e-02  2.8171692193687521e-18  -5.0000000000581091e-01  2.7755575615629647e-17  9.7483363974222034e-17   5.2963140865838640e-17  5.0000000000581168e-01  1.8329810118652723e-16  2.5000000000581118e-01  3.3251073447322892e-17  3.7778422365717127e-17  1.9767438200974689e-18  6.2500000004358389e-02  2.4938406396260163e-17  -5.0000000000581091e-01  2.7755575615629647e-17  9.7483363974222034e-17   5.2963140865838640e-17  5.0000000000581168e-01  1.8329810118652723e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000581057e-01  3.6082248300317662e-16  6.6042362335220050e-17   2.1522139226836653e-17  5.0000000000581146e-01  3.8746503738504074e-17  2.5000000000581124e-01  2.2260077783934935e-17  4.5376449225639106e-17  5.6212830398245097e-18  6.2500000004358430e-02    1.6694957027183207e-17    -5.0000000000581091e-01   2.7755575615629647e-17    -4.1530668573402151e-16   4.5982690884240488e-16    5.0000000000581168e-01    1.8329810118652723e-16    1.1102230246509636e-16  3.2049378107510207e-17  8.3266726852693311e-17  1.5700924587020237e-16  1.5700924587020237e-16  1.5700924587020237e-16
1.3987131026472414e-11  2.5000000000699318e-01  1.6717342348752017e-17  4.5102810375396984e-17  2.5762840387904397e-18  6.2500000005244874e-02  1.3399277594083456e-18  -5.0000000000699296e-01  8.3266726846886013e-17  -4.1530668573548445e-16  4.4874146824176197e-16  5.0000000000699363e-01  1.7221266058442135e-16  2.5000000000699318e-01  1.6717342348752017e-17  4.3432335917048944e-17  9.0580958044239870e-19  6.2500000005244888e-02  1.2537860048406112e-17  -5.0000000000699296e-01  8.3266726846886013e-17  -4.1530668573548445e-16  4.4874146824176197e-16  5.0000000000699363e-01  1.7221266058442135e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000699285e-01  2.7755575615629647e-17  6.3804450037737574e-17   3.0369667531460068e-17  5.0000000000699329e-01  1.6085424680312562e-16  2.5000000000699318e-01  1.6717342348752017e-17  4.0237214691797102e-17  2.2893116448094430e-18  6.2500000005244888e-02    1.2537860048406112e-17    -5.0000000000699296e-01   8.3266726846886013e-17    9.7483363973971312e-17    6.4048581467693806e-17    5.0000000000699363e-01    1.7221266058442135e-16    1.1102230246562125e-16  3.2049378107737492e-17  8.3266726853874323e-17  1.5700924587057353e-16  1.5700924587057353e-16  1.5700924587057353e-16
1.6831803533309551e-11  2.5000000000841560e-01  1.4836371727174416e-17  4.5102810375396984e-17  1.6358096865848853e-18  6.2500000006311687e-02  2.7507214787327470e-18  -5.0000000000841538e-01  8.3266726846886013e-17  -4.1530668573724499e-16  4.4497957083579474e-16  5.0000000000841605e-01  1.6845076317669360e-16  2.5000000000841555e-01  4.0674779504083411e-17  4.1890359493958448e-17  1.5766411948536514e-18  6.2500000006311660e-02  3.0506297094361661e-17  -5.0000000000841527e-01  2.7755575615629647e-17  -4.1530668573724494e-16  4.4497957083579474e-16  5.0000000000841605e-01  1.6845076317669360e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000000841571e-01  4.1633363423443296e-16  3.4367613951541502e-17   4.6947288529917280e-18  5.0000000000841560e-01  2.7563844667336899e-16  2.5000000000841560e-01  1.4836371727174416e-17  4.0211980314234445e-17  3.2550203745776539e-18  6.2500000006311701e-02    1.1127066329081709e-17    -5.0000000000841538e-01   8.3266726846886013e-17    9.7483363973669609e-17    6.7810478875119834e-17    5.0000000000841605e-01    1.6845076317669360e-16    1.1102230246625293e-16  3.2049378108011017e-17  8.3266726855295603e-17  1.5700924587102020e-16  1.5700924587102020e-16  1.5700924587102020e-16
2.0255019392306665e-11  2.5000000001012712e-01  5.3427277303278451e-18  5.2041704279304213e-17  3.8278974597685568e-18  6.2500000007595341e-02  4.0067381223092345e-18  -5.0000000001012690e-01  8.3266726846886013e-17  -4.1530668573936328e-16  4.2599234631697830e-16  5.0000000001012757e-01  1.4946353865575885e-16  2.5000000001012707e-01  5.0168423500929980e-17  4.6516288763229935e-17  1.6975180563057207e-18  6.2500000007595299e-02  3.7626625301134134e-17  -5.0000000001012668e-01  1.3877787807814531e-16  -4.1530668573936328e-16  4.2599234631697830e-16  5.0000000001012757e-01  1.4946353865575885e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000001012657e-01  2.4980018054066096e-16  2.8870455258814705e-17   1.8184794681199694e-17  5.0000000001012734e-01  7.2581066269272457e-17  2.5000000001012712e-01  5.3427277303278451e-18  5.3300956034106944e-17  5.0871492145712875e-18  6.2500000007595341e-02    4.0067381223092345e-18    -5.0000000001012679e-01   2.7755575615629647e-17    -4.1530668573936328e-16   4.2599234631697830e-16    5.0000000001012757e-01    1.4946353865575885e-16    1.1102230246701300e-16  3.2049378108340138e-17  8.3266726857005768e-17  1.5700924587155764e-16  1.5700924587155764e-16  1.5700924587155764e-16
2.4374441501222218e-11  2.5000000001218692e-01  2.2724157418211282e-18  3.4694469519536142e-17  1.1766825050142439e-18  6.2500000009140202e-02  1.5581654051425145e-17  -5.0000000001218659e-01  5.5511151231258554e-17  9.7483363972869655e-17   3.7427084216131290e-17  5.0000000001218736e-01  1.7107858221925327e-16  2.5000000001218697e-01  5.7783566973078951e-17  3.5465457731081387e-17  4.0569429346899896e-19  6.2500000009140230e-02  4.3337229667054055e-17  -5.0000000001218670e-01  5.5511151231257094e-17  9.7483363972869630e-17   3.7427084216131265e-17  5.0000000001218747e-01  2.8210088468176895e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000001218659e-01  5.5511151231258554e-17  4.6540814427970545e-17   1.3515465328767817e-17  5.0000000001218747e-01  2.8210088468176895e-16  2.5000000001218692e-01  2.2724157418211282e-18  3.5565487121373842e-17  3.0566490317654325e-19  6.2500000009140189e-02    1.7038662436106873e-18    -5.0000000001218659e-01   5.5511151231258554e-17    9.7483363972869655e-17    3.7427084216131290e-17    5.0000000001218736e-01    1.7107858221925327e-16    1.1102230246792773e-16  3.2049378108736233e-17  8.3266726859063918e-17  1.5700924587220445e-16  1.5700924587220445e-16  1.5700924587220445e-16
2.9331662783900365e-11  2.5000000001466549e-01  9.6996745282378911e-18  4.6837533851373792e-17  8.0225668897778070e-19  6.2500000010999118e-02  7.2741106671493005e-18  -5.0000000001466527e-01  8.3266726846886013e-17  -4.1530668574498041e-16  4.3470646495414382e-16  5.0000000001466594e-01  1.5817765728730724e-16  2.5000000001466544e-01  4.5811476703019933e-17  4.4460320199109278e-17  1.5749569632867325e-18  6.2500000010999077e-02  3.4359252756294071e-17  -5.0000000001466516e-01  2.7755575615629647e-17  -4.1530668574498036e-16  4.3470646495414377e-16  5.0000000001466594e-01  1.5817765728730724e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000001466549e-01  3.0531133177191731e-16  1.9509726001778136e-18   1.7448806608985580e-17  5.0000000001466582e-01  4.7155354824791574e-17  2.5000000001466549e-01  9.6996745282378911e-18  5.2574779482416132e-17  6.5395023200201211e-18  6.2500000010999118e-02    7.2741106671493005e-18    -5.0000000001466516e-01   2.7755575615629647e-17    -4.1530668574498051e-16   4.3470646495414392e-16    5.0000000001466594e-01    1.5817765728730724e-16    1.1102230246902844e-16  3.2049378109212853e-17  8.3266726861540497e-17  1.5700924587298276e-16  1.5700924587298276e-16  1.5700924587298276e-16
3.5297073027306577e-11  2.5000000001764822e-01  1.4833127240088993e-17  4.5102810375396984e-17  1.6343077598930747e-18  6.2500000013236162e-02  1.1123911053030015e-17  -5.0000000001764799e-01  8.3266726846886013e-17  -4.1530668574867208e-16  4.4497356314687606e-16  5.0000000001764866e-01  1.6844475547634783e-16  2.5000000001764816e-01  4.0678023991168831e-17  4.3432335917048944e-17  3.6166698454966188e-20  6.2500000013236121e-02  3.0509452370413359e-17  -5.0000000001764777e-01  1.3877787807814531e-16  -4.1530668574867208e-16  4.4497356314687606e-16  5.0000000001764866e-01  1.6844475547634783e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000001764822e-01  3.0531133177191731e-16  4.5464919951134213e-17   1.5798042552930231e-17  5.0000000001764877e-01  2.7946705793886346e-16  2.5000000001764822e-01  1.4833127240088993e-17  4.0212480957320735e-17  3.2560216581831746e-18  6.2500000013236162e-02    1.1123911053030015e-17    -5.0000000001764788e-01   2.7755575615629647e-17    9.7483363971711225e-17    6.7816486573507249e-17    5.0000000001764866e-01    1.6844475547634783e-16    1.1102230247035304e-16  3.2049378109786416e-17  8.3266726864520839e-17  1.5700924587391941e-16  1.5700924587391941e-16  1.5700924587391941e-16
4.2475715525368941e-11  2.5000000002123757e-01  5.5001917033047107e-18  5.3776427755281020e-17  5.6415271578730908e-18  6.2500000015928189e-02  1.8001578483204464e-17  -5.0000000002123723e-01  2.7755575615629647e-17  -4.1530668575311465e-16  4.2630797122778458e-16  5.0000000002123801e-01  1.4977916355281378e-16  2.5000000002123757e-01  5.5001917033047107e-18  4.6002296622199768e-17  2.1326039752081610e-18  6.2500000015928175e-02  4.1237906753900069e-18  -5.0000000002123723e-01  2.7755575615629647e-17  -4.1530668575311455e-16  4.2630797122778448e-16  5.0000000002123801e-01  1.4977916355281378e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000002123723e-01  2.7755575615629647e-17  4.1016489154710647e-18   6.8996365591988708e-18  5.0000000002123768e-01  1.8328774383473318e-16  2.5000000002123757e-01  5.5001917033047107e-18  5.4910166939684803e-17  6.7752663422768738e-18  6.2500000015928175e-02    4.1237906753900069e-18    -5.0000000002123723e-01   2.7755575615629647e-17    -4.1530668575311455e-16   4.2630797122778448e-16    5.0000000002123801e-01    1.4977916355281378e-16    1.1102230247194703e-16  3.2049378110476639e-17  8.3266726868107333e-17  1.5700924587504652e-16  1.5700924587504652e-16  1.5700924587504652e-16
5.1114334834401653e-11  2.5000000002555678e-01  1.6577591717281553e-17  4.0766001685454967e-17  1.8300978481941171e-18  6.2500000019167556e-02  1.5324341271971335e-17  -5.0000000002555656e-01  8.3266726846886013e-17  -4.1530668575846047e-16  4.4846317548922739e-16  5.0000000002555722e-01  1.7193436780891075e-16  2.5000000002555678e-01  1.6577591717281553e-17  3.9320398788807623e-17  3.2757007448414604e-18  6.2500000019167584e-02  1.2431234343657580e-17  -5.0000000002555645e-01  2.7755575615629647e-17  9.7483363970033713e-17   6.4326874239266791e-17  5.0000000002555722e-01  1.7193436780891075e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000002555656e-01  8.3266726846886013e-17  4.2253820647492857e-17   9.0973309167259327e-18  5.0000000002555700e-01  5.0110237116120546e-17  2.5000000002555678e-01  1.6577591717281553e-17  4.5505670521733401e-17  2.9095709880843171e-18  6.2500000019167584e-02    1.2431234343657580e-17    -5.0000000002555645e-01   2.7755575615629647e-17    -4.1530668575846057e-16   4.4846317548922749e-16    5.0000000002555722e-01    1.7193436780891075e-16    1.1102230247386514e-16  3.2049378111307204e-17  8.3266726872423080e-17  1.5700924587640285e-16  1.5700924587640285e-16  1.5700924587640285e-16
6.1509857885805039e-11  2.5000000003075462e-01  9.7191976408553181e-18  4.5102810375396984e-17  9.2233984876355796e-19  6.2500000023065966e-02  7.2865606922830347e-18  -5.0000000003075429e-01  2.7755575615629647e-17  -4.1530668576489382e-16  4.3474697273884481e-16  5.0000000003075507e-01  1.5821816505209479e-16  2.5000000003075457e-01  4.5791953590402506e-17  4.6002296622199768e-17  2.2853601960774425e-20  6.2500000023065924e-02  3.4346802731160332e-17  -5.0000000003075418e-01  1.3877787807814531e-16  -4.1530668576489373e-16  4.3474697273884471e-16  5.0000000003075507e-01  1.5821816505209479e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000003075418e-01  1.3877787807814531e-16  3.8048761079783074e-17   1.8608474105832107e-17  5.0000000003075495e-01  4.7195862589579144e-17  2.5000000003075462e-01  9.7191976408553181e-18  5.2571403838779001e-17  6.5462536146184581e-18  6.2500000023065966e-02    7.2865606922830347e-18    -5.0000000003075429e-01   2.7755575615629647e-17    -4.1530668576489382e-16   4.3474697273884481e-16    5.0000000003075507e-01    1.5821816505209479e-16    1.1102230247617345e-16  3.2049378112306728e-17  8.3266726877616768e-17  1.5700924587803505e-16  1.5700924587803505e-16  1.5700924587803505e-16
7.4019599969156214e-11  2.5000000003700945e-01  1.7559157188193683e-17  4.8572257327350599e-17  2.7859294226878019e-18  6.2500000027757102e-02  7.0431081436678040e-19  -5.0000000003700917e-01  7.3197163056486363e-31  -4.1530668577263541e-16  4.3570226202904205e-16  5.0000000003700984e-01  7.5906727487663714e-17  2.5000000003700945e-01  1.7559157188193683e-17  4.5231308410654523e-17  5.5501949400827348e-19  6.2500000027757088e-02  1.3173476993447676e-17  -5.0000000003700917e-01  7.3197163056486363e-31  -4.1530668577263546e-16  4.3570226202904210e-16  5.0000000003700984e-01  7.5906727487663714e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000003700906e-01  1.1102230246251639e-16  4.0973588580452552e-17   2.0578012324045931e-17  5.0000000003700973e-01  3.5115574974851940e-17  2.5000000003700945e-01  1.7559157188193683e-17  4.8543318786637673e-17  2.7569908819748767e-18  6.2500000027757088e-02    1.3173476993447676e-17    -5.0000000003700917e-01   7.3197163056486363e-31    -4.1530668577263546e-16   4.3570226202904210e-16    5.0000000003700984e-01    7.5906727487663714e-17    1.1102230247895115e-16  3.2049378113509513e-17  8.3266726883866629e-17  1.5700924587999919e-16  1.5700924587999919e-16  1.5700924587999919e-16
8.9073546386104582e-11  2.5000000004453649e-01  6.0829788231418449e-18  4.8572257327350599e-17  7.2951651741683621e-19  6.2500000033402364e-02  4.5562836233299667e-18  -5.0000000004453626e-01  8.3266726846886013e-17  -4.1530668578195156e-16  4.2747661042425385e-16  5.0000000004453693e-01  1.5094780272044611e-16  2.5000000004453649e-01  6.0829788231418449e-18  4.9086249468380760e-17  1.2435086584469973e-18  6.2500000033402364e-02  4.5562836233299667e-18  -5.0000000004453615e-01  2.7755575615629647e-17  -4.1530668578195166e-16  4.2747661042425395e-16  5.0000000004453693e-01  1.5094780272044611e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000004453626e-01  8.3266726846886013e-17  1.8488527359029030e-17   6.3186027167267586e-18  5.0000000004453682e-01  3.9925500257930454e-17  2.5000000004453649e-01  6.0829788231418449e-18  5.0385272073559869e-17  2.5425312636261064e-18  6.2500000033402364e-02    4.5562836233299667e-18    -5.0000000004453615e-01   2.7755575615629647e-17    -4.1530668578195166e-16   4.2747661042425395e-16    5.0000000004453693e-01    1.5094780272044611e-16    1.1102230248229383e-16  3.2049378114956931e-17  8.3266726891387629e-17  1.5700924588236281e-16  1.5700924588236281e-16  1.5700924588236281e-16
1.0718913192051264e-10  2.5000000005359424e-01  2.6942158560140501e-18  3.8163916471489756e-17  1.8918944747756110e-19  6.2500000040195694e-02  1.1848508887202978e-17  -5.0000000005359391e-01  5.5511151231258554e-17  9.7483363964086539e-17   4.7354899759122352e-17  5.0000000005359468e-01  1.6115076666747912e-16  2.5000000005359424e-01  2.6942158560140501e-18  4.4203324128594195e-17  5.8502182096268776e-18  6.2500000040195680e-02  2.0292789206114797e-18  -5.0000000005359391e-01  5.5511151231258554e-17  -4.1530668579316226e-16  4.6543514999812647e-16  5.0000000005359468e-01  1.6115076666747912e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000005359402e-01  5.5511151231257094e-17  6.6611950047272631e-17   1.6483485842308444e-17  5.0000000005359468e-01  1.6115076666747912e-16  2.5000000005359424e-01  2.6942158560140501e-18  4.0820313363604209e-17  2.4672074446368916e-18  6.2500000040195680e-02    2.0292789206114797e-18    -5.0000000005359391e-01   5.5511151231258554e-17    -4.1530668579316226e-16   4.6543514999812647e-16    5.0000000005359468e-01    1.6115076666747912e-16    1.1102230248631628e-16  3.2049378116698705e-17  8.3266726900438144e-17  1.5700924588520712e-16  1.5700924588520712e-16  1.5700924588520712e-16
1.2898902612533082e-10  2.5000000006449413e-01  2.3263323960938655e-17  4.5102810375396984e-17  3.5342060237431912e-18  6.2500000048370613e-02  3.5821836511793635e-18  -5.0000000006449385e-01  7.3197163052462762e-31  -4.1530668580665306e-16  4.2429950810822660e-16  5.0000000006449452e-01  6.4503973532830611e-17  2.5000000006449413e-01  2.3263323960938655e-17  5.5511151231257827e-17  6.8741348321176514e-18  6.2500000048370599e-02  1.7459971458993820e-17  -5.0000000006449374e-01  1.1102230246251639e-16  -4.1530668580665297e-16  4.2429950810822650e-16  5.0000000006449452e-01  6.4503973532830611e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000006449408e-01  2.2204460492503057e-16  1.0546610231066348e-18   7.9381612784668800e-18  5.0000000006449452e-01  6.4503973532830611e-17  2.5000000006449413e-01  2.3263323960938655e-17  5.2764574245211528e-17  4.1275578460713519e-18  6.2500000048370599e-02    1.7459971458993820e-17    -5.0000000006449374e-01   1.1102230246251639e-16    -4.1530668580665297e-16   4.2429950810822650e-16    5.0000000006449452e-01    6.4503973532830611e-17    1.1102230249115680e-16  3.2049378118794715e-17  8.3266726911329343e-17  1.5700924588862989e-16  1.5700924588862989e-16  1.5700924588862989e-16
1.5522253574270480e-10  2.5000000007761092e-01  1.6558117549400061e-17  4.5102810375396984e-17  2.4996589008721557e-18  6.2500000058208174e-02  1.4772700016909222e-18  -5.0000000007761070e-01  8.3266726846886013e-17  -4.1530668582288767e-16  4.4843496782563721e-16  5.0000000007761136e-01  1.7190616008089339e-16  2.5000000007761086e-01  3.8953033681857763e-17  4.2404351634988615e-17  1.9879983953621354e-19  6.2500000058208147e-02  2.9232845617319837e-17  -5.0000000007761058e-01  2.7755575615629647e-17  -4.1530668582288762e-16  4.4843496782563721e-16  5.0000000007761136e-01  1.7190616008089339e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000007761070e-01  8.3266726846886013e-17  2.2398407018172299e-17   1.0729874984577256e-17  5.0000000007761147e-01  2.8292846254340907e-16  2.5000000007761092e-01  1.6558117549400061e-17  4.0741787071701982e-17  1.8613644028228466e-18  6.2500000058208188e-02    1.2400517806123535e-17    -5.0000000007761070e-01   8.3266726846886013e-17    -4.1530668582288772e-16   4.4843496782563731e-16    5.0000000007761136e-01    1.7190616008089339e-16    1.1102230249698183e-16  3.2049378121317017e-17  8.3266726924435613e-17  1.5700924589274881e-16  1.5700924589274881e-16  1.5700924589274881e-16
1.8679135990207848e-10  2.5000000009339529e-01  4.5595167804612169e-18  3.8163916471489756e-17  1.1189147469254302e-18  6.2500000070046483e-02  1.0431982178486890e-17  -5.0000000009339496e-01  5.5511151231258554e-17  9.7483363955644138e-17   5.1073800922658208e-17  5.0000000009339574e-01  1.5743186549550085e-16  2.5000000009339529e-01  4.5595167804612169e-18  3.5979449872111554e-17  3.3033813463036320e-18  6.2500000070046469e-02  3.4458056293275680e-18  -5.0000000009339496e-01  5.5511151231258554e-17  9.7483363955644138e-17   5.1073800922658208e-17  5.0000000009339574e-01  1.5743186549550085e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000009339540e-01  3.8857805861880405e-16  4.1512196537931661e-17   4.8973664950542658e-18  5.0000000009339585e-01  2.6845416795801648e-16  2.5000000009339529e-01  4.5595167804612169e-18  4.0791495972262920e-17  1.5086647538477334e-18  6.2500000070046469e-02    3.4458056293275680e-18    -5.0000000009339496e-01   5.5511151231258554e-17    -4.1530668584242386e-16   4.6171624887540978e-16    5.0000000009339574e-01    1.5743186549550085e-16    1.1102230250399150e-16  3.2049378124352301e-17  8.3266726940207383e-17  1.5700924589770539e-16  1.5700924589770539e-16  1.5700924589770539e-16
2.2478058335487300e-10  2.5000000011238999e-01  4.1669365626829904e-18  4.6837533851373792e-17  1.9579040971771354e-18  6.2500000084292504e-02  1.6965095705632490e-17  -5.0000000011238965e-01  2.7755575615629647e-17  -4.1530668586593350e-16  4.2366582200742105e-16  5.0000000011239043e-01  1.4713701421963139e-16  2.5000000011238999e-01  4.1669365626829904e-18  4.7544273045290264e-17  1.2511649032606628e-18  6.2500000084292490e-02  3.0873078978180335e-18  -5.0000000011238965e-01  2.7755575615629647e-17  -4.1530668586593350e-16  4.2366582200742105e-16  5.0000000011239043e-01  1.4713701421963139e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000011238988e-01  1.9428902930940166e-16  -2.8993217249226409e-18  1.1258457866410194e-17  5.0000000011239054e-01  2.5815931668214704e-16  2.5000000011238999e-01  4.1669365626829904e-18  5.1041563624100833e-17  2.2461256755499063e-18  6.2500000084292490e-02    3.0873078978180335e-18    -5.0000000011238965e-01   2.7755575615629647e-17    -4.1530668586593350e-16   4.2366582200742105e-16    5.0000000011239043e-01    1.4713701421963139e-16    1.1102230251242683e-16  3.2049378128004906e-17  8.3266726959186896e-17  1.5700924590367007e-16  1.5700924590367007e-16  1.5700924590367007e-16
2.7049597304631314e-10  2.5000000013524770e-01  2.2709477479273304e-17  3.6429192995512949e-17  3.0921442808526869e-18  6.2500000101435763e-02  3.0994444974296983e-18  -5.0000000013524748e-01  8.3266726846886013e-17  9.7483363946766605e-17   5.2027825118761076e-17  5.0000000013524815e-01  1.8423341690614937e-16  2.5000000013524770e-01  2.2709477479273304e-17  4.0348383070867958e-17  8.2704579450232197e-19  6.2500000101435776e-02  1.6977232305244155e-17  -5.0000000013524737e-01  2.7755575615629647e-17  -4.1530668589422441e-16  4.6076222472222996e-16  5.0000000013524815e-01  1.8423341690614937e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000013524726e-01  1.3877787807814531e-16  6.6496372971846324e-17   2.1040834143840797e-17  5.0000000013524792e-01  3.7811188018881944e-17  2.5000000013524770e-01  2.2709477479273304e-17  4.3662993293296431e-17  4.1416560169307947e-18  6.2500000101435776e-02    1.6977232305244155e-17    -5.0000000013524737e-01   2.7755575615629647e-17    -4.1530668589422441e-16   4.6076222472222996e-16    5.0000000013524815e-01    1.8423341690614937e-16    1.1102230252257770e-16  3.2049378132400359e-17  8.3266726982026317e-17  1.5700924591084782e-16  1.5700924591084782e-16  1.5700924591084782e-16
3.2550885998350564e-10  2.5000000016275414e-01  2.0647586002785944e-17  3.3827107781547738e-17  6.7210767531950821e-18  6.2500000122065580e-02  1.2349352827068781e-17  -5.0000000016275392e-01  8.3266726846886013e-17  9.7483363940932079e-17   5.6135214126367853e-17  5.0000000016275459e-01  1.8012602789270808e-16  2.5000000016275409e-01  3.4863565228471880e-17  4.1890359493958448e-17  1.3421749592156273e-18  6.2500000122065566e-02  2.6227140634883238e-17  -5.0000000016275370e-01  1.3877787807814531e-16  -4.1530668592826889e-16  4.5665483574283309e-16  5.0000000016275459e-01  1.8012602789270808e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000016275425e-01  4.1633363423443296e-16  3.0767462817837248e-17   1.0580686996726983e-17  5.0000000016275470e-01  2.9114833035522373e-16  2.5000000016275414e-01  2.0647586002785944e-17  4.0056798099941952e-17  4.9138643480086871e-19  6.2500000122065608e-02    1.5406222788560133e-17    -5.0000000016275381e-01   2.7755575615629647e-17    9.7483363940932079e-17    5.6135214126367853e-17    5.0000000016275459e-01    1.8012602789270808e-16    1.1102230253479301e-16  3.2049378137689745e-17  8.3266727009510774e-17  1.5700924591948535e-16  1.5700924591948535e-16  1.5700924591948535e-16
3.9171014908092606e-10  2.5000000019585478e-01  6.6685690466362432e-18  4.7704895589362195e-17  1.7313765894920979e-19  6.2500000146891069e-02  8.9914382958651881e-18  -5.0000000019585444e-01  2.7755575615629647e-17  -4.1530668596923749e-16  4.2872054224448006e-16  5.0000000019585522e-01  1.5219173435338642e-16  2.5000000019585478e-01  6.6685690466362432e-18  4.4460320199109278e-17  3.0714377313037070e-18  6.2500000146891083e-02  4.8863495119492679e-18  -5.0000000019585444e-01  2.7755575615629647e-17  -4.1530668596923749e-16  4.2872054224448006e-16  5.0000000019585522e-01  1.5219173435338642e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000019585467e-01  1.9428902930940166e-16  3.2750683524595300e-17   1.9336827249352730e-17  5.0000000019585533e-01  2.6321403681590205e-16  2.5000000019585478e-01  6.6685690466362432e-18  4.5375072195492545e-17  2.1566857349204407e-18  6.2500000146891083e-02    4.8863495119492679e-18    -5.0000000019585444e-01   2.7755575615629647e-17    -4.1530668596923749e-16   4.2872054224448006e-16    5.0000000019585522e-01    1.5219173435338642e-16    1.1102230254949265e-16  3.2049378144054873e-17  8.3266727042584963e-17  1.5700924592987955e-16  1.5700924592987955e-16  1.5700924592987955e-16
4.7137531341167291e-10  2.5000000023568736e-01  1.7286954715029726e-17  4.0766001685454967e-17  1.4479686974180155e-18  6.2500000176765505e-02  1.0792173400449129e-18  -5.0000000023568714e-01  8.3266726846886013e-17  -4.1530668601853815e-16  4.4999169249418031e-16  5.0000000023568780e-01  1.7346288455378604e-16  2.5000000023568736e-01  1.7286954715029726e-17  4.2918343776018782e-17  7.0437339314580021e-19  6.2500000176765519e-02  1.2798570467769544e-17  -5.0000000023568714e-01  8.3266726846886013e-17  -4.1530668601853815e-16  4.4999169249418031e-16  5.0000000023568780e-01  1.7346288455378604e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000023568680e-01  2.4980018054066096e-16  7.9356433629107348e-17   4.4671427153465135e-17  5.0000000023568769e-01  6.2440582091270399e-17  2.5000000023568736e-01  1.7286954715029726e-17  4.6196050653348074e-17  3.9820802704750918e-18  6.2500000176765519e-02    1.2798570467769544e-17    -5.0000000023568714e-01   8.3266726846886013e-17    -4.1530668601853815e-16   4.4999169249418031e-16    5.0000000023568780e-01    1.7346288455378604e-16    1.1102230256718187e-16  3.2049378151714527e-17  8.3266727082385707e-17  1.5700924594238773e-16  1.5700924594238773e-16  1.5700924594238773e-16
5.6724260684919888e-10  2.5000000028362102e-01  1.4850546741585909e-17  3.7296554733501353e-17  6.1231734709511421e-18  6.2500000212715748e-02  2.9812003678501334e-18  -5.0000000028362068e-01  2.7755575615629647e-17  9.7483363915294408e-17   6.7621388688123068e-17  5.0000000028362146e-01  1.6863985330531518e-16  2.5000000028362102e-01  1.4850546741585909e-17  4.1376367352928287e-17  2.0433608515242077e-18  6.2500000212715762e-02  1.0896587439964323e-17  -5.0000000028362068e-01  2.7755575615629647e-17  -4.1530668607786532e-16  4.4516866130503669e-16  5.0000000028362146e-01  1.6863985330531518e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000028362079e-01  8.3266726846886013e-17  3.5432152861128342e-17   5.5701776339570058e-18  5.0000000028362146e-01  1.6863985330531518e-16  2.5000000028362102e-01  1.4850546741585909e-17  4.6597969933190375e-17  3.1782417287378807e-18  6.2500000212715762e-02    1.0896587439964323e-17    -5.0000000028362068e-01   2.7755575615629647e-17    -4.1530668607786532e-16   4.4516866130503669e-16    5.0000000028362146e-01    1.6863985330531518e-16    1.1102230258846869e-16  3.2049378160931991e-17  8.3266727130281052e-17  1.5700924595743979e-16  1.5700924595743979e-16  1.5700924595743979e-16
6.8260718342723792e-10  2.5000000034130321e-01  1.1352296504509923e-17  4.1633363423443370e-17  9.9197509747337299e-19  6.2500000255977420e-02  5.0141017668201651e-18  -5.0000000034130287e-01  5.5511151231258554e-17  -4.1530668614925836e-16  4.4834622014630744e-16  5.0000000034130365e-01  1.4406183645956396e-16  2.5000000034130326e-01  4.4158854726747903e-17  4.5745300551684691e-17  3.1199620307679473e-18  6.2500000255977448e-02  3.2769677382449079e-17  -5.0000000034130299e-01  5.5511151231257094e-17  -4.1530668614925841e-16  4.4834622014630744e-16  5.0000000034130376e-01  2.5508413892207959e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000034130299e-01  5.5511151231257094e-17  1.7237815444451435e-17   1.5801718552597602e-17  5.0000000034130343e-01  7.7982768465467344e-17  2.5000000034130321e-01  1.1352296504509923e-17  3.9312090793499602e-17  3.3132477274171410e-18  6.2500000255977406e-02    8.8636860409942917e-18    -5.0000000034130287e-01   5.5511151231258554e-17    9.7483363903059138e-17    6.4443829906010101e-17    5.0000000034130365e-01    1.4406183645956396e-16    1.1102230261408473e-16  3.2049378172024066e-17  8.3266727187917165e-17  1.5700924597555307e-16  1.5700924597555307e-16  1.5700924597555307e-16
8.2143435849194222e-10  2.5000000041071674e-01  1.6805865160424961e-17  4.5102810375396984e-17  2.2321230701868686e-19  6.2500000308037568e-02  7.6732417820530560e-19  -5.0000000041071646e-01  7.3197163001777735e-31  -4.1530668623517108e-16  4.3754348365131229e-16  5.0000000041071713e-01  7.7747948647398291e-17  2.5000000041071674e-01  1.6805865160424961e-17  5.4997159090227660e-17  9.6711364078119882e-18  6.2500000308037554e-02  1.3110463629609152e-17  -5.0000000041071646e-01  7.3197163001777735e-31  -4.1530668623517103e-16  4.3754348365131224e-16  5.0000000041071713e-01  7.7747948647398291e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000041071635e-01  1.1102230246251639e-16  1.1008624111177299e-17   1.1228173304963892e-17  5.0000000041071724e-01  1.8877025110991395e-16  2.5000000041071674e-01  1.6805865160424961e-17  4.7233401441707162e-17  1.9073787592914906e-18  6.2500000308037554e-02    1.3110463629609152e-17    -5.0000000041071646e-01   7.3197163001777735e-31    -4.1530668623517103e-16   4.3754348365131224e-16    5.0000000041071713e-01    7.7747948647398291e-17    1.1102230264491053e-16  3.2049378185372030e-17  8.3266727257275221e-17  1.5700924599735019e-16  1.5700924599735019e-16  1.5700924599735019e-16
9.8849590466255860e-10  2.5000000049424764e-01  9.6847356087144954e-18  5.0306980803327406e-17  4.3862669162194346e-18  6.2500000370685746e-02  2.0408497345309674e-17  -5.0000000049424742e-01  8.3266726846886013e-17  -4.1530668633855693e-16  4.3516471900120969e-16  5.0000000049424809e-01  1.5863591074079659e-16  2.5000000049424764e-01  9.6847356087144954e-18  4.9086249468380760e-17  3.1655355812727883e-18  6.2500000370685732e-02  6.5307095374952177e-18  -5.0000000049424731e-01  2.7755575615629647e-17  -4.1530668633855693e-16  4.3516471900120969e-16  5.0000000049424809e-01  1.5863591074079659e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000049424742e-01  8.3266726846886013e-17  -1.2755555066258069e-17  3.2613587728910816e-17  5.0000000049424775e-01  1.7443099664675037e-16  2.5000000049424764e-01  9.6847356087144954e-18  4.5317088208009001e-17  6.0362567909897060e-19  6.2500000370685732e-02    6.5307095374952177e-18    -5.0000000049424731e-01   2.7755575615629647e-17    -4.1530668633855693e-16   4.3516471900120969e-16    5.0000000049424809e-01    1.5863591074079659e-16    1.1102230268200570e-16  3.2049378201434711e-17  8.3266727340739330e-17  1.5700924602358043e-16  1.5700924602358043e-16  1.5700924602358043e-16
1.1895340673703207e-09  2.5000000059476668e-01  1.3433560417726195e-17  4.1633363423443370e-17  1.9139773333861066e-18  6.2500000446075024e-02  2.7413752335729335e-18  -5.0000000059476635e-01  5.5511151231258554e-17  -4.1530668646296882e-16  4.4465821169800440e-16  5.0000000059476712e-01  1.4037382769755049e-16  2.5000000059476668e-01  1.3433560417726195e-17  3.7521426295202050e-17  6.0259144616274269e-18  6.2500000446075010e-02  1.1136412574241524e-17  -5.0000000059476635e-01  5.5511151231258554e-17  9.7483363849295728e-17   6.8131838614260148e-17  5.0000000059476712e-01  1.4037382769755049e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000059476646e-01  5.5511151231257094e-17  3.4057970128706885e-17   4.7064448936713016e-18  5.0000000059476712e-01  1.4037382769755049e-16  2.5000000059476674e-01  4.2077590813531631e-17  4.9292197958846598e-17  5.7448572020171208e-18  6.2500000446075052e-02    3.0496950849201847e-17    -5.0000000059476646e-01   5.5511151231257094e-17    -4.1530668646296897e-16   4.4465821169800460e-16    5.0000000059476724e-01    2.5139613016006615e-16    1.1102230272664512e-16  3.2049378220764151e-17  8.3266727441178049e-17  1.5700924605514529e-16  1.5700924605514529e-16  1.5700924605514529e-16
1.4314589375234814e-09  2.5000000071572914e-01  1.4000590564659312e-17  3.9898639947466563e-17  3.7301527646850910e-18  6.2500000536796843e-02  4.9141494424478388e-18  -5.0000000071572881e-01  2.7755575615629647e-17  9.7483363823637756e-17   6.8457646324676642e-17  5.0000000071572959e-01  1.6780359557710495e-16  2.5000000071572914e-01  1.4000590564659312e-17  4.5488304481169607e-17  1.8595117690179527e-18  6.2500000536796857e-02  8.9636383653666187e-18  -5.0000000071572881e-01  2.7755575615629647e-17  -4.1530668661268343e-16  4.4433240411164453e-16  5.0000000071572959e-01  1.6780359557710495e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000071572859e-01  2.4980018054066096e-16  6.5169321409250463e-17   3.6143603910289348e-17  5.0000000071572948e-01  5.6781293114589288e-17  2.5000000071572914e-01  1.4000590564659312e-17  4.1083667545456728e-17  2.5451251666949257e-18  6.2500000536796857e-02    8.9636383653666187e-18    -5.0000000071572881e-01   2.7755575615629647e-17    -4.1530668661268343e-16   4.4433240411164453e-16    5.0000000071572959e-01    1.6780359557710495e-16    1.1102230278036324e-16  3.2049378244024775e-17  8.3266727562043804e-17  1.5700924609312973e-16  1.5700924609312973e-16  1.5700924609312973e-16
1.7225859653987838e-09  2.5000000086129270e-01  7.6064308926535877e-18  5.0306980803327406e-17  3.5958866803807273e-18  6.2500000645969528e-02  3.4793478412598474e-18  -5.0000000086129248e-01  8.3266726846886013e-17  -4.1530668679284679e-16  4.3200319879271621e-16  5.0000000086129315e-01  1.5547439007801328e-16  2.5000000086129270e-01  7.6064308926535877e-18  4.9086249468380760e-17  2.3751553454340814e-18  6.2500000645969528e-02  3.4793478412598474e-18  -5.0000000086129237e-01  2.7755575615629647e-17  -4.1530668679284679e-16  4.3200319879271621e-16  5.0000000086129315e-01  1.5547439007801328e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000086129226e-01  1.3877787807814531e-16  2.3335735608710988e-17   6.6392236088415505e-18  5.0000000086129304e-01  4.4452087615497618e-17  2.5000000086129270e-01  7.6064308926535877e-18  4.5580548326924966e-17  1.1305457960217127e-18  6.2500000645969528e-02    3.4793478412598474e-18    -5.0000000086129237e-01   2.7755575615629647e-17    -4.1530668679284679e-16   4.3200319879271621e-16    5.0000000086129315e-01    1.5547439007801328e-16    1.1102230284500645e-16  3.2049378272016105e-17  8.3266727707491032e-17  1.5700924613883937e-16  1.5700924613883937e-16  1.5700924613883937e-16
2.0729217795953697e-09  2.5000000103646058e-01  1.8279029317532972e-17  3.7296554733501353e-17  3.9120274895024123e-18  6.2500000777345424e-02  3.3912673371588367e-18  -5.0000000103646025e-01  2.7755575615629647e-17  9.7483363755605800e-17   5.8776804116298365e-17  5.0000000103646103e-01  1.7748443771745128e-16  2.5000000103646053e-01  3.7232121913724852e-17  3.5722453801596470e-17  5.4861284214072945e-18  6.2500000777345396e-02  3.1146842952787751e-17  -5.0000000103646025e-01  2.7755575615629647e-17  9.7483363755605800e-17   5.8776804116298365e-17  5.0000000103646103e-01  1.7748443771745128e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000103646025e-01  2.7755575615629647e-17  1.8447348168289389e-17   2.0259211471018043e-17  5.0000000103646114e-01  2.8850674017996690e-16  2.5000000103646058e-01  1.8279029317532972e-17  3.5370391785998666e-17  5.8381904370050990e-18  6.2500000777345438e-02    1.0486520470655620e-17    -5.0000000103646025e-01   2.7755575615629647e-17    9.7483363755605800e-17    5.8776804116298365e-17    5.0000000103646103e-01    1.7748443771745128e-16    1.1102230292279662e-16  3.2049378305700231e-17  8.3266727882518892e-17  1.5700924619384533e-16  1.5700924619384533e-16  1.5700924619384533e-16
2.4945081352303164e-09  2.5000000124725374e-01  1.9082779274918735e-17  3.3827107781547738e-17  6.7389038192338263e-18  6.2500000935440295e-02  4.2326289278049713e-18  -5.0000000124725352e-01  8.3266726846886013e-17  9.7483363710893398e-17   5.6206521456536545e-17  5.0000000124725419e-01  1.8005472033250068e-16  2.5000000124725369e-01  3.6428371956339089e-17  4.7030280904260103e-17  6.4642693034785382e-18  6.2500000935440267e-02  3.1988204543433882e-17  -5.0000000124725341e-01  2.7755575615629647e-17  -4.1530668727054885e-16  4.5658352952490573e-16  5.0000000124725419e-01  1.8005472033250068e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000124725341e-01  2.7755575615629647e-17  2.6676150402356082e-17   1.4600691852000765e-17  5.0000000124725430e-01  2.9107702279501636e-16  2.5000000124725374e-01  1.9082779274918735e-17  3.6312683916383475e-17  4.2533276843980893e-18  6.2500000935440309e-02    9.6451588800094847e-18    -5.0000000124725341e-01   2.7755575615629647e-17    9.7483363710893398e-17    5.6206521456536545e-17    5.0000000124725419e-01    1.8005472033250068e-16    1.1102230301640758e-16  3.2049378346234968e-17  8.3266728093143571e-17  1.5700924626003828e-16  1.5700924626003828e-16  1.5700924626003828e-16
3.0018358135755922e-09  2.5000000150091756e-01  2.4914407889805998e-17  4.8572257327350599e-17  2.3399572839815751e-19  6.2500001125688195e-02  2.3115089224882221e-18  -5.0000000150091728e-01  7.3197162842178519e-31  -4.1530668758450736e-16  4.2549453019747088e-16  5.0000000150091795e-01  6.5698993844220631e-17  2.5000000150091756e-01  2.4914407889805998e-17  5.0885221961986339e-17  2.5469603630338982e-18  6.2500001125688168e-02  2.5444066693140692e-17  -5.0000000150091728e-01  7.3197162842178519e-31  -4.1530668758450736e-16  4.2549453019747088e-16  5.0000000150091795e-01  6.5698993844220631e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000150091728e-01  7.3197162842178519e-31  1.5357145118147985e-17   5.1693025051844434e-18  5.0000000150091795e-01  6.5698993844220631e-17  2.5000000150091756e-01  2.4914407889805998e-17  4.2992216413498318e-17  5.3460451854541232e-18  6.2500001125688168e-02    2.5444066693140692e-17    -5.0000000150091728e-01   7.3197162842178519e-31    -4.1530668758450736e-16   4.2549453019747088e-16    5.0000000150091795e-01    6.5698993844220631e-17    1.1102230312905695e-16  3.2049378395013584e-17  8.3266728346604678e-17  1.5700924633969341e-16  1.5700924633969341e-16  1.5700924633969341e-16
3.6123426997094379e-09  2.5000000180617099e-01  1.0533994496693038e-17  4.1633363423443370e-17  9.9005856397314068e-19  6.2500001354628257e-02  3.8094691437241416e-18  -5.0000000180617066e-01  5.5511151231258554e-17  -4.1530668796231809e-16  4.5627435754692265e-16  5.0000000180617143e-01  1.5198997204711950e-16  2.5000000180617099e-01  1.0533994496693038e-17  3.2895497025930562e-17  7.7478078335396674e-18  6.2500001354628257e-02  3.8094691437241416e-18  -5.0000000180617066e-01  5.5511151231258554e-17  9.7483363592338636e-17   5.6515694007734062e-17  5.0000000180617143e-01  1.5198997204711950e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000180617110e-01  3.8857805861880405e-16  3.5309066745762504e-17   5.6586028388420728e-18  5.0000000180617143e-01  1.5198997204711950e-16  2.5000000180617099e-01  1.0533994496693038e-17  4.4036982685273300e-17  3.3936778258030703e-18  6.2500001354628257e-02    3.8094691437241416e-18    -5.0000000180617066e-01   5.5511151231258554e-17    -4.1530668796231809e-16   4.5627435754692265e-16    5.0000000180617143e-01    1.5198997204711950e-16    1.1102230326461670e-16  3.2049378453712675e-17  8.3266728651614123e-17  1.5700924643554864e-16  1.5700924643554864e-16  1.5700924643554864e-16
4.3470131581250172e-09  2.5000000217350626e-01  2.3233645241250527e-17  5.2041704279304213e-17  1.2575813673600221e-18  6.2500001630129684e-02  1.0624942052052078e-17  -5.0000000217350593e-01  7.3197162743715363e-31  -4.1530668841696708e-16  4.1571108638320938e-16  5.0000000217350660e-01  5.5915549197499411e-17  2.5000000217350621e-01  3.2277505990007300e-17  5.0371229820956172e-17  4.1289309098801870e-19  6.2500001630129670e-02  2.4502729859866535e-17  -5.0000000217350582e-01  1.1102230246251639e-16  -4.1530668841696703e-16  4.1571108638320933e-16  5.0000000217350660e-01  5.5915549197499411e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000217350593e-01  7.3197162743715363e-31  3.5703265809332173e-18   3.1659286146909006e-18  5.0000000217350671e-01  1.6693785166001506e-16  2.5000000217350626e-01  2.3233645241250527e-17  5.1365733059633094e-17  5.8161014768890364e-19  6.2500001630129712e-02    1.7130633563576835e-17    -5.0000000217350593e-01   7.3197162743715363e-31    -4.1530668841696718e-16   4.1571108638320947e-16    5.0000000217350671e-01    1.6693785166001506e-16    1.1102230342774633e-16  3.2049378524349875e-17  8.3266729018655769e-17  1.5700924655089869e-16  1.5700924655089869e-16  1.5700924655089869e-16
5.2310993080562578e-09  2.5000000261554933e-01  1.4755667736664766e-17  4.5102810375396984e-17  4.1380911008388986e-18  6.2500001961662027e-02  3.8344704249625997e-18  -5.0000000261554900e-01  5.5511151231258554e-17  -4.1530668896408171e-16  4.5498870142811864e-16  5.0000000261554978e-01  1.5070431492655185e-16  2.5000000261554933e-01  1.4755667736664766e-17  4.7287276974775186e-17  6.3225577002171006e-18  6.2500001961662013e-02  1.7712258232777057e-17  -5.0000000261554900e-01  5.5511151231258554e-17  -4.1530668896408176e-16  4.5498870142811864e-16  5.0000000261554978e-01  1.5070431492655185e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000261554911e-01  5.5511151231257094e-17  3.9579049393886827e-17   1.0296307015009546e-19  5.0000000261554955e-01  7.1340289998479459e-17  2.5000000261554933e-01  1.4755667736664766e-17  4.3665090236755017e-17  2.7003709621969317e-18  6.2500001961662013e-02    1.7712258232777057e-17    -5.0000000261554900e-01   5.5511151231258554e-17    -4.1530668896408176e-16   4.5498870142811864e-16    5.0000000261554978e-01    1.5070431492655185e-16    1.1102230362405289e-16  3.2049378609353113e-17  8.3266729460345560e-17  1.5700924668970841e-16  1.5700924668970841e-16  1.5700924668970841e-16
6.2949889902218881e-09  2.5000000314749415e-01  5.1630188272962676e-18  4.4235448637408581e-17  8.8509522121634876e-19  6.2500002360620643e-02  1.9076813567345936e-18  -5.0000000314749382e-01  2.7755575615629647e-17  -4.1530668962246724e-16  4.4544616598876336e-16  5.0000000314749460e-01  1.6891735444443997e-16  2.5000000314749415e-01  5.1630188272962676e-18  4.5231308410654523e-17  1.8809549944622911e-18  6.2500002360620643e-02  1.9076813567345936e-18  -5.0000000314749382e-01  2.7755575615629647e-17  -4.1530668962246719e-16  4.4544616598876336e-16  5.0000000314749460e-01  1.6891735444443997e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000314749371e-01  1.3877787807814531e-16  1.7202354873335611e-17   1.2937121492960538e-17  5.0000000314749449e-01  5.7895051981924332e-17  2.5000000314749415e-01  5.1630188272962676e-18  4.6574845361196298e-17  3.2244919450040660e-18  6.2500002360620643e-02    1.9076813567345936e-18    -5.0000000314749382e-01   2.7755575615629647e-17    -4.1530668962246719e-16   4.4544616598876336e-16    5.0000000314749460e-01    1.6891735444443997e-16    1.1102230386028385e-16  3.2049378711644115e-17  8.3266729991865209e-17  1.5700924685674891e-16  1.5700924685674891e-16  1.5700924685674891e-16
7.5752502587719207e-09  2.5000000378762477e-01  6.4011021748024425e-19  4.7704895589362195e-17  3.6726684964240177e-18  6.2500002840718633e-02  1.1992764155382522e-17  -5.0000000378762444e-01  2.7755575615629647e-17  -4.1530669041475377e-16  4.4271867255938724e-16  5.0000000378762521e-01  1.6618986022277732e-16  2.5000000378762477e-01  6.4011021748024425e-19  4.6259292692714852e-17  2.2270655997766744e-18  6.2500002840718619e-02  1.8850236524319356e-18  -5.0000000378762444e-01  2.7755575615629647e-17  -4.1530669041475387e-16  4.4271867255938734e-16  5.0000000378762521e-01  1.6618986022277732e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000378762410e-01  3.6082248300317662e-16  4.5227754676468268e-17   1.7815772531834786e-17  5.0000000378762488e-01  1.6687704716476964e-16  2.5000000378762477e-01  6.4011021748024425e-19  4.5166623664095340e-17  1.1343965711571629e-18  6.2500002840718619e-02    1.8850236524319356e-18    -5.0000000378762444e-01   2.7755575615629647e-17    -4.1530669041475387e-16   4.4271867255938734e-16    5.0000000378762521e-01    1.6618986022277732e-16    1.1102230414455895e-16  3.2049378834738846e-17  8.3266730631484207e-17  1.5700924705776176e-16  1.5700924705776176e-16  1.5700924705776176e-16
9.1158882997508378e-09  2.5000000455794374e-01  3.3465390253695395e-17  4.5970172113385388e-17  2.6174676895280347e-18  6.2500003418457878e-02  1.8034658483456833e-17  -5.0000000455794347e-01  7.3197162394647239e-31  -4.1530669136817382e-16  4.4543676468227679e-16  5.0000000455794413e-01  8.5641224545360021e-17  2.5000000455794374e-01  3.3465390253695395e-17  3.7778422365717127e-17  5.5742820581402258e-18  6.2500003418457864e-02  3.1912446291271293e-17  -5.0000000455794336e-01  1.1102230246251639e-16  9.7483363008646253e-17   6.7353289694543331e-17  5.0000000455794413e-01  8.5641224545360021e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000455794391e-01  4.4408920985006188e-16  3.2982635000697269e-17   2.8525616865943433e-18  5.0000000455794424e-01  1.9666352700787566e-16  2.5000000455794380e-01  2.2045760977562428e-17  4.2627151522030299e-17  7.2555290182705454e-19  6.2500003418457906e-02    9.7209171321720806e-18    -5.0000000455794347e-01   7.3197162394647239e-31    -4.1530669136817392e-16   4.4543676468227689e-16    5.0000000455794413e-01    8.5641224545360021e-17    1.1102230448664931e-16  3.2049378982868318e-17  8.3266731401187539e-17  1.5700924729965617e-16  1.5700924729965617e-16  1.5700924729965617e-16
1.0969857978923818e-08  2.5000000548492862e-01  1.8581761385704129e-17  3.9898639947466563e-17  5.2352427642691364e-18  6.2500004113696578e-02  6.8326541731665797e-18  -5.0000000548492829e-01  2.7755575615629647e-17  9.7483362812018789e-17   7.4478001850118298e-17  5.0000000548492907e-01  1.6178323904004433e-16  2.5000000548492862e-01  1.8581761385704129e-17  4.2404351634988615e-17  2.7295310767470840e-18  6.2500004113696564e-02  7.0451336346478770e-18  -5.0000000548492829e-01  2.7755575615629647e-17  -4.1530669251549859e-16  4.3831205347739910e-16  5.0000000548492907e-01  1.6178323904004433e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000548492829e-01  2.7755575615629647e-17  1.1918656910838633e-17   1.1086704051061864e-17  5.0000000548492907e-01  1.6178323904004433e-16  2.5000000548492862e-01  1.8581761385704129e-17  4.5393537533404377e-17  2.5965482166867797e-19  6.2500004113696564e-02    7.0451336346478770e-18    -5.0000000548492829e-01   2.7755575615629647e-17    -4.1530669251549859e-16   4.3831205347739910e-16    5.0000000548492907e-01    1.6178323904004433e-16    1.1102230489831327e-16  3.2049379161124049e-17  8.3266732327431517e-17  1.5700924759074654e-16  1.5700924759074654e-16  1.5700924759074654e-16
1.3200884008314167e-08  2.5000000660044169e-01  2.4852271249286525e-17  4.3368086899420177e-17  1.0636614055164268e-18  6.2500004950331381e-02  1.0359859027263661e-18  -5.0000000660044142e-01  8.3266726846886013e-17  -4.1530669389616359e-16  4.4112059321666904e-16  5.0000000660044208e-01  1.6459177739864927e-16  2.5000000660044164e-01  3.0658879981971299e-17  4.3946328058079111e-17  4.8542024685749311e-19  6.2500004950331353e-02  2.8791561518355280e-17  -5.0000000660044119e-01  1.3877787807814531e-16  -4.1530669389616349e-16  4.4112059321666894e-16  5.0000000660044208e-01  1.6459177739864927e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000660044130e-01  2.7755575615629647e-17  3.4066664831632734e-17   8.2527655111273025e-18  5.0000000660044219e-01  2.7561407986116493e-16  2.5000000660044164e-01  3.0658879981971299e-17  4.2507802322072886e-17  1.9239459828637183e-18  6.2500004950331353e-02    2.8791561518355280e-17    -5.0000000660044119e-01   1.3877787807814531e-16    -4.1530669389616349e-16   4.4112059321666894e-16    5.0000000660044208e-01    1.6459177739864927e-16    1.1102230539370059e-16  3.2049379375633048e-17  8.3266733442053001e-17  1.5700924794103828e-16  1.5700924794103828e-16  1.5700924794103828e-16
1.5885651294280526e-08  2.5000000794282540e-01  3.3069369938160704e-17  3.7296554733501353e-17  7.1431102117265121e-18  6.2500005957119215e-02  2.0700548382243490e-18  -5.0000000794282506e-01  5.5511151231257094e-17  9.7483362290661899e-17   7.1701128576004197e-17  5.0000000794282584e-01  2.4782683863968826e-16  2.5000000794282534e-01  2.2441781293097127e-17  4.4460320199109278e-17  2.0655253881414491e-20  6.2500005957119201e-02  1.1807732969590107e-17  -5.0000000794282495e-01  5.5511151231258554e-17  -4.1530669555762535e-16  4.4108892927228304e-16  5.0000000794282573e-01  1.3680453617717263e-16  inf               inf               inf               inf               inf                 inf                 -5.0000000794282484e-01  1.6653345369377422e-16  4.5565518922188281e-17   1.9783285207530582e-17  5.0000000794282562e-01  2.5782233714656965e-17  2.5000000794282540e-01  3.3069369938160704e-17  4.4005649530393722e-17  4.3401541483414170e-19  6.2500005957119242e-02    2.9825630453853262e-17    -5.0000000794282506e-01   5.5511151231257094e-17    -4.1530669555762535e-16   4.4108892927228304e-16    5.0000000794282584e-01    2.4782683863968826e-16    1.1102230598983868e-16  3.2049379633768427e-17  8.3266734783363835e-17  1.5700924836257157e-16  1.5700924836257157e-16  1.5700924836257157e-16
1.9116440753857035e-08  2.5000000955822005e-01  5.0394825349100873e-18  4.9439619065339002e-17  5.1205575819430963e-18  6.2500007168665300e-02  6.6211344568334676e-18  -5.0000000955821966e-01  7.3197161662635196e-31  -4.1530669755699149e-16  4.4157134624913442e-16  5.0000000955822044e-01  1.9279810238591569e-16  2.5000000955821999e-01  5.0471668696347738e-17  4.6002296622199768e-17  1.6832351388038618e-18  6.2500007168665273e-02  3.4376710072462382e-17  -5.0000000955821966e-01  7.3197161662635196e-31  -4.1530669755699135e-16  4.4157134624913427e-16  5.0000000955822033e-01  8.1775799923400040e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000955821977e-01  1.1102230246251493e-16  9.9075887969764557e-21   2.6254741103345973e-17  5.0000000955822022e-01  2.9246502539115608e-17  2.5000000955822005e-01  5.0394825349100873e-18  4.6418718171562996e-17  2.0996566881670901e-18  6.2500007168665314e-02    7.2566533509809884e-18    -5.0000000955821966e-01   7.3197161662635196e-31    -4.1530669755699149e-16   4.4157134624913442e-16    5.0000000955822044e-01    1.9279810238591569e-16    1.1102230670721804e-16  3.2049379944402802e-17  8.3266736397467479e-17  1.5700924886983537e-16  1.5700924886983537e-16  1.5700924886983537e-16
2.3004301197729216e-08  2.5000001150215034e-01  1.5337401006103667e-17  4.5970172113385388e-17  1.9451738729209156e-18  6.2500008626613174e-02  7.9321887755294946e-18  -5.0000001150214990e-01  2.7755575615629647e-17  -4.1530669996298447e-16  4.2718621268377643e-16  5.0000001150215068e-01  1.5065739079893581e-16  2.5000001150215034e-01  1.5337401006103667e-17  4.7287276974775186e-17  6.2806901153111705e-19  6.2500008626613160e-02  5.9455990322849621e-18  -5.0000001150214990e-01  2.7755575615629647e-17  -4.1530669996298452e-16  4.2718621268377648e-16  5.0000001150215068e-01  1.5065739079893581e-16  inf               inf               inf               inf               inf                 inf                 -5.0000001150215023e-01  3.0531133177191731e-16  -1.0473333960036565e-18  1.2926846116795627e-17  5.0000001150215057e-01  3.9635088336420151e-17  2.5000001150215034e-01  1.5337401006103667e-17  5.0888506092755170e-17  2.9731601064488663e-18  6.2500008626613160e-02    5.9455990322849621e-18    -5.0000001150214990e-01   2.7755575615629647e-17    -4.1530669996298452e-16   4.2718621268377648e-16    5.0000001150215068e-01    1.5065739079893581e-16    1.1102230757049651e-16  3.2049380318213355e-17  8.3266738339844212e-17  1.5700924948026540e-16  1.5700924948026540e-16  1.5700924948026540e-16
2.7682866303920610e-08  2.5000001384143294e-01  3.0733783215783889e-18  4.1633363423443370e-17  1.7373536107259874e-18  6.2500010381075291e-02  5.8062454739808044e-18  -5.0000001384143244e-01  2.7755575615629647e-17  -4.1530670285830318e-16  4.5926356029086568e-16  5.0000001384143322e-01  1.8273473551070631e-16  2.5000001384143289e-01  5.8584529552836210e-17  3.8292414506747295e-17  1.6035953059700881e-18  6.2500010381075236e-02  4.9704905757277020e-17  -5.0000001384143233e-01  1.3877787807814531e-16  9.7483361039478522e-17   5.3526503606916063e-17  5.0000001384143322e-01  1.8273473551070631e-16  inf               inf               inf               inf               inf                 inf                 -5.0000001384143233e-01  1.3877787807814531e-16  5.5187755413992102e-17   1.1230897981429643e-17  5.0000001384143278e-01  2.6135447433935634e-16  2.5000001384143294e-01  3.0733783215783889e-18  3.9360377151089860e-17  5.3563266162752310e-19  6.2500010381075277e-02    8.0715423338336523e-18    -5.0000001384143244e-01   2.7755575615629647e-17    9.7483361039478509e-17    5.3526503606916050e-17    5.0000001384143322e-01    1.8273473551070631e-16    1.1102230860934667e-16  3.2049380768048676e-17  8.3266740677257305e-17  1.5700925021484338e-16  1.5700925021484338e-16  1.5700925021484338e-16
3.3312947879346700e-08  2.5000001665647392e-01  1.1995830463043975e-17  4.5102810375396984e-17  1.5667951421948922e-19  6.2500012492356261e-02  4.5280343551138936e-18  -5.0000001665647331e-01  2.7755575615629647e-17  -4.1530670634246558e-16  4.3906308272400506e-16  5.0000001665647409e-01  1.6253425445968333e-16  2.5000001665647387e-01  4.3515320768213852e-17  4.3689331987564027e-17  1.2567988736134679e-18  6.2500012492356233e-02  3.2283609970742808e-17  -5.0000001665647331e-01  2.7755575615629647e-17  -4.1530670634246558e-16  4.3906308272400506e-16  5.0000001665647409e-01  1.6253425445968333e-16  inf               inf               inf               inf               inf                 inf                 -5.0000001665647331e-01  2.7755575615629647e-17  3.2235658035673274e-17   8.4792816541337895e-18  5.0000001665647398e-01  5.1511951997167663e-17  2.5000001665647392e-01  1.1995830463043975e-17  4.8601981107538861e-17  3.6558502463613659e-18  6.2500012492356274e-02    9.3497534527005624e-18    -5.0000001665647331e-01   2.7755575615629647e-17    -4.1530670634246558e-16   4.3906308272400506e-16    5.0000001665647409e-01    1.6253425445968333e-16    1.1102230985947600e-16  3.2049381309370570e-17  8.3266743490048603e-17  1.5700925109881826e-16  1.5700925109881826e-16  1.5700925109881826e-16
4.0088063288984644e-08  2.5000002004403166e-01  3.9925707021029788e-17  5.3776427755281020e-17  3.3987020162968834e-18  6.2500015033024964e-02  1.3988605352813697e-17  -5.0000002004403099e-01  7.3197160127572003e-31  -4.1530671053522920e-16  4.1733671158360045e-16  5.0000002004403166e-01  5.7541152279628325e-17  2.5000002004403166e-01  3.9925707021029788e-17  5.3455182667137164e-17  3.0774569281530272e-18  6.2500015033024950e-02  2.7866393160628150e-17  -5.0000002004403099e-01  7.3197160127572003e-31  -4.1530671053522920e-16  4.1733671158360045e-16  5.0000002004403166e-01  5.7541152279628325e-17  inf               inf               inf               inf               inf                 inf                 -5.0000002004403121e-01  2.2204460492503057e-16  4.5093162169616468e-18   2.4793151685904192e-18  5.0000002004403155e-01  5.3481150182887329e-17  2.5000002004403166e-01  3.9925707021029788e-17  5.1230269730981443e-17  8.5254399199730635e-19  6.2500015033024950e-02    2.7866393160628150e-17    -5.0000002004403099e-01   7.3197160127572003e-31    -4.1530671053522920e-16   4.1733671158360045e-16    5.0000002004403166e-01    5.7541152279628325e-17    1.1102231136385386e-16  3.2049381960785312e-17  8.3266746874899299e-17  1.5700925216257401e-16  1.5700925216257401e-16  1.5700925216257401e-16
4.8241087041653738e-08  2.5000002412054384e-01  3.5669135512512044e-17  4.5970172113385388e-17  1.4915157674104180e-18  6.2500018090409601e-02  2.1955834135534104e-18  -5.0000002412054301e-01  8.3266726846886013e-17  -4.1530671558070836e-16  4.2900087022229628e-16  5.0000002412054367e-01  1.5247203271973175e-16  2.5000002412054378e-01  1.9842015718745783e-17  4.3689331987564027e-17  3.7723558932317787e-18  6.2500018090409587e-02  1.1682204394261047e-17  -5.0000002412054290e-01  2.7755575615629647e-17  -4.1530671558070821e-16  4.2900087022229613e-16  5.0000002412054367e-01  1.5247203271973175e-16  inf               inf               inf               inf               inf                 inf                 -5.0000002412054345e-01  5.2735593669694867e-16  2.8314317349873980e-17   1.4620162708286059e-17  5.0000002412054367e-01  1.5247203271973175e-16  2.5000002412054384e-01  3.5669135512512044e-17  4.9101775229172487e-17  1.6400873483766810e-18  6.2500018090409629e-02    2.9951159029182324e-17    -5.0000002412054301e-01   8.3266726846886013e-17    -4.1530671558070836e-16   4.2900087022229628e-16    5.0000002412054367e-01    1.5247203271973175e-16    1.1102231317418888e-16  3.2049382744683414e-17  8.3266750948153851e-17  1.5700925344267414e-16  1.5700925344267414e-16  1.5700925344267414e-16
5.8052255160949073e-08  2.5000002902612806e-01  2.5963151387311182e-17  5.0306980803327406e-17  5.2423627684193344e-18  6.2500021769598582e-02  7.3856269375784528e-18  -5.0000002902612695e-01  7.3197158812644251e-31  -4.1530672165232580e-16  4.3858915828945846e-16  5.0000002902612761e-01  7.8793587868389749e-17  2.5000002902612811e-01  2.9547999843946645e-17  4.2147355564473531e-17  2.9172624704345399e-18  6.2500021769598610e-02  2.0369948678050461e-17  -5.0000002902612695e-01  7.3197158812644251e-31  -4.1530672165232580e-16  4.3858915828945846e-16  5.0000002902612761e-01  7.8793587868389749e-17  inf               inf               inf               inf               inf                 inf                 -5.0000002902612695e-01  7.3197158812644251e-31  1.5525107954462197e-17   7.7573286826704542e-18  5.0000002902612772e-01  1.8981589033090540e-16  2.5000002902612806e-01  2.5963151387311182e-17  4.9938265939721169e-17  4.8736479048130977e-18  6.2500021769598568e-02    2.1263414745392910e-17    -5.0000002902612695e-01   7.3197158812644251e-31    -4.1530672165232580e-16   4.3858915828945846e-16    5.0000002902612761e-01    7.8793587868389749e-17    1.1102231535270593e-16  3.2049383688009016e-17  8.3266755849818246e-17  1.5700925498311823e-16  1.5700925498311823e-16  1.5700925498311823e-16
6.9858797467852635e-08  2.5000003492939959e-01  5.4644218949305799e-18  4.8572257327350599e-17  1.7198881723270836e-19  6.2500026197053346e-02  6.2325276294516695e-18  -5.0000003492939804e-01  2.7755575615629647e-17  -4.1530672895877582e-16  4.2387065947010019e-16  5.0000003492939882e-01  1.4734180858946820e-16  2.5000003492939959e-01  5.4644218949305799e-18  4.9086249468380760e-17  3.4200332379745282e-19  6.2500026197053360e-02  7.6452601783627864e-18  -5.0000003492939815e-01  8.3266726846886013e-17  -4.1530672895877587e-16  4.2387065947010024e-16  5.0000003492939882e-01  1.4734180858946820e-16  inf               inf               inf               inf               inf                 inf                 -5.0000003492939815e-01  8.3266726846886013e-17  3.3477850368013975e-17   2.4913919856689621e-17  5.0000003492939860e-01  7.4702796335563121e-17  2.5000003492939959e-01  5.4644218949305799e-18  4.8711539446283469e-17  3.2706698299838189e-20  6.2500026197053360e-02    7.6452601783627864e-18    -5.0000003492939815e-01   8.3266726846886013e-17    -4.1530672895877587e-16   4.2387065947010024e-16    5.0000003492939882e-01    1.4734180858946820e-16    1.1102231797428512e-16  3.2049384823186175e-17  8.3266761748372909e-17  1.5700925683685453e-16  1.5700925683685453e-16  1.5700925683685453e-16
8.4066528856183169e-08  2.5000004203326587e-01  2.6873511931300752e-17  4.5102810375396984e-17  2.8735619473307159e-18  6.2500031524954675e-02  6.6721079349645706e-18  -5.0000004203326376e-01  2.7755575615629647e-17  -4.1530673775119598e-16  4.4993066028740311e-16  5.0000004203326454e-01  1.7340180061435096e-16  2.5000004203326581e-01  2.8637639299957075e-17  4.3689331987564027e-17  1.4600835594977586e-18  6.2500031524954661e-02  2.0549895742779028e-17  -5.0000004203326376e-01  2.7755575615629647e-17  -4.1530673775119602e-16  4.4993066028740311e-16  5.0000004203326454e-01  1.7340180061435096e-16  inf               inf               inf               inf               inf                 inf                 -5.0000004203326354e-01  2.4980018054066096e-16  2.4464575967640939e-17   1.0159346568566184e-17  5.0000004203326442e-01  6.2379498151835304e-17  2.5000004203326581e-01  2.8637639299957075e-17  4.4565635298851159e-17  2.3363868707848903e-18  6.2500031524954661e-02    2.0549895742779028e-17    -5.0000004203326376e-01   2.7755575615629647e-17    -4.1530673775119602e-16   4.4993066028740311e-16    5.0000004203326454e-01    1.7340180061435096e-16    1.1102232112903548e-16  3.2049386189233253e-17  8.3266768846563389e-17  1.5700925906759974e-16  1.5700925906759974e-16  1.5700925906759974e-16
1.0116379797662070e-07  2.5000005058190122e-01  2.7492676797504988e-17  5.3776427755281020e-17  5.2675031159716858e-18  6.2500037936433564e-02  8.3061136406478208e-18  -5.0000005058189834e-01  7.3197155657002120e-31  -4.1530674833179947e-16  4.2481197688127769e-16  5.0000005058189911e-01  1.7603868224325096e-16  2.5000005058190122e-01  2.7492676797504988e-17  4.5745300551684691e-17  2.7636240876246436e-18  6.2500037936433592e-02  1.9449461974981093e-17  -5.0000005058189834e-01  7.3197155657002120e-31  -4.1530674833179947e-16  4.2481197688127769e-16  5.0000005058189911e-01  1.7603868224325096e-16  inf               inf               inf               inf               inf                 inf                 -5.0000005058189856e-01  2.2204460492503057e-16  1.8951826759501537e-17   9.4465982100233180e-18  5.0000005058189889e-01  4.6005922681780339e-17  2.5000005058190117e-01  2.8018474433752839e-17  4.6658861713586860e-17  1.8500629257224736e-18  6.2500037936433550e-02    2.2183901448462278e-17    -5.0000005058189834e-01   7.3197155657002120e-31    -4.1530674833179947e-16   4.2481197688127769e-16    5.0000005058189900e-01    6.5016379780735316e-17    1.1102232492539220e-16  3.2049387833104083e-17  8.3266777388369165e-17  1.5700926175202905e-16  1.5700926175202905e-16  1.5700926175202905e-16
1.2173827277396620e-07  2.5000006086913973e-01  2.8132638515928268e-17  4.5102810375396984e-17  8.0912957733173885e-19  6.2500045651865926e-02  6.2710832801132395e-18  -5.0000006086913573e-01  2.7755575615629647e-17  -4.1530676106426327e-16  4.4167296885782910e-16  5.0000006086913640e-01  5.4121783409194011e-17  2.5000006086913973e-01  2.8132638515928268e-17  3.8292414506747295e-17  6.0012662913179509e-18  6.2500045651865913e-02  2.0148871087927696e-17  -5.0000006086913562e-01  1.3877787807814531e-16  9.7483351064195002e-17   7.1117143270629178e-17  5.0000006086913651e-01  1.6514408587170968e-16  inf               inf               inf               inf               inf                 inf                 -5.0000006086913595e-01  1.9428902930940166e-16  2.5554699120096465e-17   8.1150867346936459e-19  5.0000006086913618e-01  1.6792282151583728e-16  2.5000006086913978e-01  2.7378512715329559e-17  4.1305302677770077e-17  2.9883781202951684e-18  6.2500045651865954e-02    2.1484492335515674e-17    -5.0000006086913584e-01   8.3266726846886013e-17    -4.1530676106426337e-16   4.4167296885782919e-16    5.0000006086913651e-01    1.6514408587170968e-16    1.1102232949384385e-16  3.2049389811301892e-17  8.3266787667389955e-17  1.5700926498241185e-16  1.5700926498241185e-16  1.5700926498241185e-16
1.4649713983072877e-07  2.5000007324857487e-01  2.3099805031491300e-17  4.3368086899420177e-17  9.2584056254096997e-19  6.2500054936447280e-02  1.2601834298007388e-17  -5.0000007324856932e-01  8.3266726846886013e-17  -4.1530677638622807e-16  4.4167200629778665e-16  5.0000007324856999e-01  1.6514310798970241e-16  2.5000007324857487e-01  2.3099805031491300e-17  4.4974312340139440e-17  6.8038487817829211e-19  6.2500054936447252e-02  1.5153741317621525e-17  -5.0000007324856910e-01  1.3877787807814531e-16  -4.1530677638622802e-16  4.4167200629778660e-16  5.0000007324856999e-01  1.6514310798970241e-16  inf               inf               inf               inf               inf                 inf                 -5.0000007324856932e-01  8.3266726846886013e-17  3.3124259409720036e-17   6.7590294981614605e-18  5.0000007324856965e-01  1.6792379939784456e-16  2.5000007324857487e-01  2.3099805031491300e-17  4.4774834055073642e-17  4.8090659311249445e-19  6.2500054936447252e-02    1.5153741317621525e-17    -5.0000007324856910e-01   1.3877787807814531e-16    -4.1530677638622802e-16   4.4167200629778660e-16    5.0000007324856999e-01    1.6514310798970241e-16    1.1102233499141739e-16  3.2049392191821401e-17  8.3266800036937122e-17  1.5700926886978288e-16  1.5700926886978288e-16  1.5700926886978288e-16
1.7629141180959516e-07  2.5000008814571339e-01  6.9983293411660147e-18  3.3827107781547738e-17  7.6273811370074022e-18  6.2500066109308361e-02  4.3165723279171643e-19  -5.0000008814570540e-01  5.5511151231257094e-17  9.7483345278424115e-17   5.9760354640151934e-17  5.0000008814570618e-01  2.5976759556330276e-16  2.5000008814571339e-01  6.9983293411660147e-18  3.5979449872111554e-17  5.4750390464435857e-18  6.2500066109308361e-02  4.3165723279171643e-19  -5.0000008814570529e-01  5.5511151231258554e-17  9.7483345278424115e-17   5.9760354640151934e-17  5.0000008814570607e-01  1.4874529310078711e-16  inf               inf               inf               inf               inf                 inf                 -5.0000008814570540e-01  5.5511151231257094e-17  6.4285327410357245e-17   2.6562336772085063e-17  5.0000008814570596e-01  3.7722990638271448e-17  2.5000008814571339e-01  6.9983293411660147e-18  4.3828356176383391e-17  2.3738672578282511e-18  6.2500066109308361e-02    4.3165723279171643e-19    -5.0000008814570529e-01   5.5511151231258554e-17    -4.1530679482434116e-16   4.5302978546261330e-16    5.0000008814570607e-01    1.4874529310078711e-16    1.1102234160707587e-16  3.2049395056486012e-17  8.3266814922178282e-17  1.5700927354775908e-16  1.5700927354775908e-16  1.5700927354775908e-16
2.1214517849106278e-07  2.5000010607260015e-01  6.2366444482549656e-20  4.5102810375396984e-17  6.2061877061629407e-19  6.2500079554483862e-02  3.4611064939635789e-18  -5.0000010607258860e-01  7.3197147533482463e-31  -4.1530681701235751e-16  4.3595406587626514e-16  5.0000010607258927e-01  7.6158400095164697e-17  2.5000010607260009e-01  5.5573517675740378e-17  4.5745300551684691e-17  2.1871405671412052e-20  6.2500079554483820e-02  4.5094469917406946e-17  -5.0000010607258860e-01  7.3197147533482463e-31  -4.1530681701235756e-16  4.3595406587626519e-16  5.0000010607258927e-01  7.6158400095164697e-17  inf               inf               inf               inf               inf                 inf                 -5.0000010607258871e-01  1.1102230246251493e-16  5.6482709789486564e-17   3.5835460925578960e-17  5.0000010607258960e-01  4.0922530748271167e-16  2.5000010607260015e-01  6.2366444482549656e-20  4.2938372604657977e-17  2.7850565413553011e-18  6.2500079554483862e-02    3.4611064939635789e-18    -5.0000010607258860e-01   7.3197147533482463e-31    -4.1530681701235756e-16   4.3595406587626519e-16    5.0000010607258927e-01    7.6158400095164697e-17    1.1102234956821284e-16  3.2049398503760108e-17  8.3266832834750375e-17  1.5700927917713191e-16  1.5700927917713191e-16  1.5700927917713191e-16
2.5529080682395163e-07  2.5000012764541929e-01  4.8360055067907365e-18  3.7296554733501353e-17  1.7158915740064099e-18  6.2500095734113359e-02  7.7519228483287712e-18  -5.0000012764540269e-01  2.7755575615629647e-17  9.7483336899943941e-17   4.9992154605909238e-17  5.0000012764540336e-01  7.5246757909662883e-17  2.5000012764541923e-01  6.0347156738048561e-17  3.8549410577262379e-17  4.6303573024538396e-19  6.2500095734113303e-02  4.7759228382929057e-17  -5.0000012764540258e-01  1.3877787807814531e-16  9.7483336899943941e-17   4.9992154605909238e-17  5.0000012764540347e-01  1.8626906037217852e-16  inf               inf               inf               inf               inf                 inf                 -5.0000012764540291e-01  1.9428902930940166e-16  5.1524456537686715e-17   4.0332742436520138e-18  5.0000012764540314e-01  1.4679784701536844e-16  2.5000012764541929e-01  4.8360055067907365e-18  3.9065866681509766e-17  5.3420374002004004e-20  6.2500095734113345e-02    6.1258649594856855e-18    -5.0000012764540258e-01   1.3877787807814531e-16    9.7483336899943941e-17    4.9992154605909238e-17    5.0000012764540347e-01    1.8626906037217852e-16    1.1102235914846905e-16  3.2049402652133706e-17  8.3266854390347000e-17  1.5700928595139447e-16  1.5700928595139447e-16  1.5700928595139447e-16
3.0721129988617594e-07  2.5000015360567324e-01  7.4819611125642602e-18  4.7704895589362195e-17  1.7887891241621529e-18  6.2500115204325704e-02  1.7937508736878207e-18  -5.0000015360564942e-01  8.3266726846886013e-17  -4.1530687584379615e-16  4.3518345067846315e-16  5.0000015360565009e-01  1.5865445291281082e-16  2.5000015360567318e-01  4.8029190118693564e-17  4.0091387000352874e-17  5.8247194648471679e-18  6.2500115204325676e-02  2.9549326489316732e-17  -5.0000015360564920e-01  1.3877787807814531e-16  9.7483331393384985e-17   7.7606756558717989e-17  5.0000015360565009e-01  1.5865445291281082e-16  inf               inf               inf               inf               inf                 inf                 -5.0000015360564898e-01  3.6082248300317662e-16  2.4303825286449579e-17   4.4272504517825888e-18  5.0000015360564976e-01  1.7441245447473614e-16  2.5000015360567318e-01  4.8029190118693564e-17  4.8925324219909390e-17  3.0092177547093474e-18  6.2500115204325676e-02    2.9549326489316732e-17    -5.0000015360564920e-01   1.3877787807814531e-16    -4.1530687584379605e-16   4.3518345067846305e-16    5.0000015360565009e-01    1.5865445291281082e-16    1.1102237067713771e-16  3.2049407644195071e-17  8.3266880329880666e-17  1.5700929410339195e-16  1.5700929410339195e-16  1.5700929410339195e-16
3.6969127071950321e-07  2.5000018484566916e-01  3.5074628413932461e-17  3.6429192995512949e-17  3.8401944548391601e-18  6.2500138634354413e-02  1.2878616942886727e-17  -5.0000018484563480e-01  5.5511151231257094e-17  9.7483324766913975e-17   5.5019867622515162e-17  5.0000018484563558e-01  2.6450806206942940e-16  2.5000018484566922e-01  2.0436522817325363e-17  4.7544273045290264e-17  7.2748855949381541e-18  6.2500138634354413e-02  1.2878616942886727e-17  -5.0000018484563469e-01  5.5511151231258554e-17  -4.1530691450937447e-16  4.5777037165377330e-16  5.0000018484563558e-01  2.6450806206942940e-16  inf               inf               inf               inf               inf                 inf                 -5.0000018484563458e-01  1.6653345369377422e-16  3.4907218557755261e-17   7.5562385866435503e-18  5.0000018484563524e-01  6.8558845318117574e-17  2.5000018484566922e-01  2.0436522817325363e-17  3.9344546294841162e-17  9.2484115551094756e-19  6.2500138634354413e-02    1.2878616942886727e-17    -5.0000018484563469e-01   5.5511151231258554e-17    9.7483324766913975e-17    5.5019867622515162e-17    5.0000018484563558e-01    2.6450806206942940e-16    1.1102238455048284e-16  3.2049413651531761e-17  8.3266911544949456e-17  1.5700930391332506e-16  1.5700930391332506e-16  1.5700930391332506e-16
4.4487828311275942e-07  2.5000022243919068e-01  3.6735236076226361e-18  3.8163916471489756e-17  5.1902099427080277e-18  6.2500166829541459e-02  1.0316359695233205e-17  -5.0000022243914088e-01  2.7755575615629647e-17  9.7483316792765629e-17   6.7358780303240015e-17  5.0000022243914166e-01  1.6890241456766947e-16  2.5000022243919062e-01  5.9184674838880464e-17  4.6002296622199768e-17  2.6481702080019843e-18  6.2500166829541404e-02  4.5194791536024621e-17  -5.0000022243914077e-01  1.3877787807814531e-16  -4.1530696103867456e-16  4.4543149752820015e-16  5.0000022243914155e-01  5.7880112105153801e-17  inf               inf               inf               inf               inf                 inf                 -5.0000022243914133e-01  4.1633363423443296e-16  3.0151604907069198e-17   2.7068417543578279e-20  5.0000022243914166e-01  1.6890241456766947e-16  2.5000022243919068e-01  3.6735236076226361e-18  4.3982552334310803e-17  6.2842592011301927e-19  6.2500166829541445e-02    3.5614281125812514e-18    -5.0000022243914088e-01   2.7755575615629647e-17    -4.1530696103867456e-16   4.4543149752820015e-16    5.0000022243914166e-01    1.6890241456766947e-16    1.1102240124536008e-16  3.2049420880628611e-17  8.3266949108484467e-17  1.5700931571838117e-16  1.5700931571838117e-16  1.5700931571838117e-16
5.3535666774107191e-07  2.5000026767840516e-01  1.8875784308266577e-18  4.8572257327350599e-17  4.0179828427794125e-18  6.2500200759018826e-02  3.6228229129089811e-18  -5.0000026767833317e-01  5.5511151231258554e-17  -4.1530701703100339e-16  4.4063099775993390e-16  5.0000026767833394e-01  1.3634628319144542e-16  2.5000026767840516e-01  1.8875784308266577e-18  4.6773284833745019e-17  2.2190103491738326e-18  6.2500200759018826e-02  3.6228229129089811e-18  -5.0000026767833317e-01  5.5511151231258554e-17  -4.1530701703100329e-16  4.4063099775993380e-16  5.0000026767833394e-01  1.3634628319144542e-16  inf               inf               inf               inf               inf                 inf                 -5.0000026767833339e-01  1.6653345369377274e-16  4.3676820267415306e-17   1.8352839538484803e-17  5.0000026767833394e-01  1.3634628319144542e-16  2.5000026767840516e-01  1.8875784308266577e-18  4.4382606571904355e-17  1.7166791266683170e-19  6.2500200759018826e-02    3.6228229129089811e-18    -5.0000026767833317e-01   5.5511151231258554e-17    -4.1530701703100329e-16   4.4063099775993380e-16    5.0000026767833394e-01    1.3634628319144542e-16    1.1102242133560710e-16  3.2049429579965017e-17  8.3266994311628862e-17  1.5700932992432411e-16  1.5700932992432411e-16  1.5700932992432411e-16
6.4423635087213704e-07  2.5000032211827888e-01  1.2248318013540009e-17  3.9031278209478160e-17  8.4129319292955643e-19  6.2500241589020442e-02  7.2763261984521494e-18  -5.0000032211817480e-01  2.7755575615629647e-17  9.7483295649342590e-17   5.3432487912347680e-17  5.0000032211817558e-01  1.8282868581513874e-16  2.5000032211827883e-01  4.3262833217717818e-17  3.7778422365717127e-17  2.0941490366905885e-18  6.2500241589020400e-02  3.4357037224991221e-17  -5.0000032211817469e-01  1.3877787807814531e-16  9.7483295649342615e-17   5.3432487912347704e-17  5.0000032211817547e-01  7.1806383352623090e-17  inf               inf               inf               inf               inf                 inf                 -5.0000032211817480e-01  2.7755575615629647e-17  5.5324667167848627e-17   1.1273859430853715e-17  5.0000032211817547e-01  7.1806383352623090e-17  2.5000032211827883e-01  4.3262833217717818e-17  4.5754350763976778e-17  5.8817793615690619e-18  6.2500241589020400e-02    3.4357037224991221e-17    -5.0000032211817469e-01   1.3877787807814531e-16    -4.1530708441093106e-16   4.5935789214792597e-16    5.0000032211817547e-01    7.1806383352623090e-17    1.1102244551176760e-16  3.2049440048555770e-17  8.3267048708118323e-17  1.5700934701944105e-16  1.5700934701944105e-16  1.5700934701944105e-16
7.7525974886294648e-07  2.5000038763002430e-01  2.9713840316019952e-17  4.8572257327350599e-17  4.7020685613633133e-18  6.2500290722969018e-02  1.4442836497595487e-18  -5.0000038762987375e-01  2.7755575615629647e-17  -4.1530716549444298e-16  4.4336757036445476e-16  5.0000038762987453e-01  1.6683828294815561e-16  2.5000038763002436e-01  2.5797310915237872e-17  4.8058265186320431e-17  4.1880764203331459e-18  6.2500290722969032e-02  1.2433504158054908e-17  -5.0000038762987387e-01  8.3266726846886013e-17  -4.1530716549444303e-16  4.4336757036445481e-16  5.0000038762987453e-01  1.6683828294815561e-16  inf               inf               inf               inf               inf                 inf                 -5.0000038762987387e-01  8.3266726846886013e-17  1.6259283444873185e-17   1.1801121425138584e-17  5.0000038762987420e-01  1.6622862443939136e-16  2.5000038763002436e-01  2.5797310915237872e-17  4.6748171796511006e-17  2.8779830305237211e-18  6.2500290722969032e-02    1.2433504158054908e-17    -5.0000038762987387e-01   8.3266726846886013e-17    -4.1530716549444303e-16   4.4336757036445481e-16    5.0000038762987453e-01    1.6683828294815561e-16    1.1102247460482688e-16  3.2049452646228919e-17  8.3267114167687536e-17  1.5700936759132596e-16  1.5700936759132596e-16  1.5700936759132596e-16
9.3293040262846960e-07  2.5000046646541862e-01  2.2386490237524360e-17  5.2909066017292616e-17  6.2524667439594179e-18  6.2500349849716724e-02  2.0509473675945549e-18  -5.0000046646520069e-01  2.7755575615629647e-17  -4.1530726306854457e-16  4.3222210204154916e-16  5.0000046646520147e-01  1.5569271705114845e-16  2.5000046646541862e-01  2.2386490237524360e-17  5.1913206244046668e-17  5.2566069707134694e-18  6.2500349849716738e-02  1.5928735175409013e-17  -5.0000046646520069e-01  2.7755575615629647e-17  -4.1530726306854466e-16  4.3222210204154926e-16  5.0000046646520147e-01  1.5569271705114845e-16  inf               inf               inf               inf               inf                 inf                 -5.0000046646520102e-01  3.0531133177191731e-16  3.4191930972291889e-17   1.7277091999287276e-17  5.0000046646520135e-01  4.4670414588632796e-17  2.5000046646541857e-01  3.3124660993733464e-17  4.7676985138018666e-17  1.0203858646854674e-18  6.2500349849716696e-02    2.5704628248034357e-17    -5.0000046646520069e-01   2.7755575615629647e-17    -4.1530726306854457e-16   4.3222210204154916e-16    5.0000046646520147e-01    1.5569271705114845e-16    1.1102250961477483e-16  3.2049467805994019e-17  8.3267192940339540e-17  1.5700939234707640e-16  1.5700939234707640e-16  1.5700939234707640e-16
1.1226677735108159e-06  2.5000056133420145e-01  1.6264279078404377e-18  4.0766001685454967e-17  3.7137402796799491e-18  6.2500421001596376e-02  4.6679610500675286e-18  -5.0000056133388604e-01  2.7755575615629647e-17  -4.1530738048705605e-16  4.4092969996157178e-16  5.0000056133388682e-01  1.6440019755265955e-16  2.5000056133420140e-01  5.7137579139098265e-17  4.2661347705503699e-17  1.8183942596312167e-18  6.2500421001596335e-02  4.6301324473510901e-17  -5.0000056133388593e-01  1.3877787807814531e-16  -4.1530738048705600e-16  4.4092969996157173e-16  5.0000056133388682e-01  1.6440019755265955e-16  inf               inf               inf               inf               inf                 inf                 -5.0000056133388582e-01  2.4980018054066096e-16  1.5201943628868316e-17   1.0420375845647395e-17  5.0000056133388671e-01  5.3377895090143895e-17  2.5000056133420145e-01  1.6264279078404377e-18  4.8107862789404331e-17  3.6281208242694156e-18  6.2500421001596376e-02    4.6679610500675286e-18    -5.0000056133388604e-01   2.7755575615629647e-17    -4.1530738048705610e-16   4.4092969996157183e-16    5.0000056133388682e-01    1.6440019755265955e-16    1.1102255174497764e-16  3.2049486048925726e-17  8.3267287733685588e-17  1.5700942213759791e-16  1.5700942213759791e-16  1.5700942213759791e-16
1.3509935211980250e-06  2.5000067549721655e-01  9.9158820841171467e-18  4.4235448637408581e-17  6.2504379003016228e-19  6.2500506624281305e-02  7.0269902202921256e-18  -5.0000067549675997e-01  7.3197064173144917e-31  -4.1530752178589105e-16  4.3940692477297568e-16  5.0000067549676064e-01  7.9610554218341727e-17  2.5000067549721661e-01  4.5595269147140682e-17  4.0091387000352874e-17  4.7691054270858684e-18  6.2500506624281346e-02  3.4606373203151245e-17  -5.0000067549675997e-01  7.3197064173144917e-31  9.7483220692427117e-17   7.3383817705342490e-17  5.0000067549676075e-01  1.9063285668085737e-16  inf               inf               inf               inf               inf                 inf                 -5.0000067549676008e-01  1.1102230246251493e-16  -1.5950427989817713e-17  4.0049830976902343e-17  5.0000067549676075e-01  1.9063285668085737e-16  2.5000067549721655e-01  9.9158820841171467e-18  4.3947579361580776e-17  9.1291306585796734e-19  6.2500506624281305e-02    7.0269902202921256e-18    -5.0000067549675997e-01   7.3197064173144917e-31    -4.1530752178589110e-16   4.3940692477297573e-16    5.0000067549676064e-01    7.9610554218341727e-17    1.1102260244354081e-16  3.2049508002074696e-17  8.3267401806017079e-17  1.5700945798685136e-16  1.5700945798685136e-16  1.5700945798685136e-16
1.6257556664437935e-06  2.5000081287849368e-01  6.0155813187153686e-18  4.8572257327350599e-17  5.2481765784448309e-18  6.2500609660852580e-02  3.9084458186311148e-18  -5.0000081287783260e-01  2.7755575615629647e-17  -4.1530769182177803e-16  4.4555282014768423e-16  5.0000081287783338e-01  1.6902300640404997e-16  2.5000081287849368e-01  6.0155813187153686e-18  4.7030280904260103e-17  3.7062001553543351e-18  6.2500609660852580e-02  3.9084458186311148e-18  -5.0000081287783260e-01  2.7755575615629647e-17  -4.1530769182177808e-16  4.4555282014768423e-16  5.0000081287783338e-01  1.6902300640404997e-16  inf               inf               inf               inf               inf                 inf                 -5.0000081287783249e-01  1.3877787807814531e-16  6.5032751366733064e-17   3.4787623040826918e-17  5.0000081287783305e-01  1.6404390098349699e-16  2.5000081287849368e-01  6.0155813187153686e-18  4.5748429716149169e-17  2.4243489672434020e-18  6.2500609660852580e-02    3.9084458186311148e-18    -5.0000081287783260e-01   2.7755575615629647e-17    -4.1530769182177808e-16   4.4555282014768423e-16    5.0000081287783338e-01    1.6902300640404997e-16    1.1102266345308362e-16  3.2049534420020990e-17  8.3267539078305636e-17  1.5700950112704861e-16  1.5700950112704861e-16  1.5700950112704861e-16
1.9563983435170650e-06  2.5000097820012829e-01  9.0991423041950918e-18  4.9439619065339002e-17  3.1785814833061617e-18  6.2500733652966822e-02  1.6862340049775936e-17  -5.0000097819917111e-01  7.3197019859375986e-31  -4.1530789643919633e-16  4.3380535799702368e-16  5.0000097819917177e-01  7.4008612789084436e-17  2.5000097820012829e-01  9.0991423041950918e-18  4.6516288763229935e-17  2.5525118119709506e-19  6.2500733652966850e-02  1.0893235565852976e-17  -5.0000097819917111e-01  7.3197019859375986e-31  -4.1530789643919643e-16  4.3380535799702378e-16  5.0000097819917189e-01  1.8503091525160009e-16  inf               inf               inf               inf               inf                 inf                 -5.0000097819917144e-01  3.3306690738754622e-16  2.7212930985863252e-17   8.7154694280359111e-18  5.0000097819917177e-01  7.4008612789084436e-17  2.5000097820012829e-01  9.0991423041950918e-18  5.0337207727106392e-17  4.0761701450735511e-18  6.2500733652966850e-02    1.0893235565852976e-17    -5.0000097819917111e-01   7.3197019859375986e-31    -4.1530789643919643e-16   4.3380535799702378e-16    5.0000097819917189e-01    1.8503091525160009e-16    1.1102273687063770e-16  3.2049566210811383e-17  8.3267704268985786e-17  1.5700955304100595e-16  1.5700955304100595e-16  1.5700955304100595e-16
2.3542864143224202e-06  2.5000117714459247e-01  2.4423704121181363e-17  3.8163916471489756e-17  2.1235293295292301e-18  6.2500882862601345e-02  2.1879960037150101e-18  -5.0000117714320658e-01  8.3266726846886013e-17  9.7483114285667162e-17   5.5091250858987042e-17  5.0000117714320724e-01  1.8116974150482395e-16  2.5000117714459247e-01  2.4423704121181363e-17  4.7544273045290264e-17  7.2568272442712774e-18  6.2500882862601359e-02  1.1689791804099446e-17  -5.0000117714320647e-01  2.7755575615629647e-17  -4.1530814267126350e-16  4.5770000609794363e-16  5.0000117714320724e-01  1.8116974150482395e-16  inf               inf               inf               inf               inf                 inf                 -5.0000117714320658e-01  8.3266726846886013e-17  5.9869165550855680e-17   1.7477302124175557e-17  5.0000117714320746e-01  4.0321434642985526e-16  2.5000117714459247e-01  2.4423704121181363e-17  4.2282973618519173e-17  1.9955278175001870e-18  6.2500882862601359e-02    1.1689791804099446e-17    -5.0000117714320647e-01   2.7755575615629647e-17    -4.1530814267126350e-16   4.5770000609794363e-16    5.0000117714320724e-01    1.8116974150482395e-16    1.1102282521972760e-16  3.2049604467171964e-17  8.3267903056151859e-17  1.5700961551311190e-16  1.5700961551311190e-16  1.5700961551311190e-16
2.8330961018393298e-06  2.5000141655005725e-01  1.1366136320148801e-17  3.8163916471489756e-17  2.4818721537020644e-18  6.2501062418562792e-02  6.2448268149735452e-18  -5.0000141654805030e-01  5.5511151231258554e-17  9.7483063504297289e-17   3.6669544205654338e-17  5.0000141654805108e-01  1.7183582176115787e-16  2.5000141655005725e-01  1.1366136320148801e-17  4.0091387000352874e-17  4.4093426825651827e-18  6.2501062418562792e-02  6.2448268149735452e-18  -5.0000141654805030e-01  5.5511151231258554e-17  9.7483063504297289e-17   3.6669544205654338e-17  5.0000141654805108e-01  1.7183582176115787e-16  inf               inf               inf               inf               inf                 inf                 -5.0000141654805075e-01  3.8857805861880405e-16  3.8835106737561472e-17   2.1978412561081479e-17  5.0000141654805097e-01  6.0813519298642224e-17  2.5000141655005725e-01  1.1366136320148801e-17  4.0747864971172864e-17  5.0658206533851727e-18  6.2501062418562792e-02    6.2448268149735452e-18    -5.0000141654805030e-01   5.5511151231258554e-17    -4.1530843898147701e-16   4.7612195828012001e-16    5.0000141654805108e-01    1.7183582176115787e-16    1.1102293153711129e-16  3.2049650504068942e-17  8.3268142272746969e-17  1.5700969069065987e-16  1.5700969069065987e-16  1.5700969069065987e-16
3.4092850697468074e-06  2.5000170464544036e-01  5.5707090997433604e-18  4.5970172113385388e-17  2.0234332297207341e-18  6.2501278492797727e-02  1.4912075465729277e-17  -5.0000170464253424e-01  2.7755575615629647e-17  -4.1530879555462158e-16  4.4306392647746442e-16  5.0000170464253502e-01  1.6653300900098669e-16  2.5000170464544036e-01  5.5707090997433604e-18  4.0605379141383036e-17  3.3413597422816183e-18  6.2501278492797741e-02  1.0342876579148201e-18  -5.0000170464253424e-01  2.7755575615629647e-17  -4.1530879555462168e-16  4.4306392647746452e-16  5.0000170464253502e-01  1.6653300900098669e-16  inf               inf               inf               inf               inf                 inf                 -5.0000170464253424e-01  2.7755575615629647e-17  3.3798145832059597e-17   6.0430149092167543e-18  5.0000170464253513e-01  2.7755531146350232e-16  2.5000170464544036e-01  5.5707090997433604e-18  4.4799600604902690e-17  8.5286172123803577e-19  6.2501278492797741e-02    1.0342876579148201e-18    -5.0000170464253424e-01   2.7755575615629647e-17    -4.1530879555462168e-16   4.4306392647746452e-16    5.0000170464253502e-01    1.6653300900098669e-16    1.1102305947716234e-16  3.2049705903909041e-17  8.3268430141455783e-17  1.5700978115765520e-16  1.5700978115765520e-16  1.5700978115765520e-16
4.1026581058271900e-06  2.5000205133326059e-01  1.4288432130336497e-17  4.1633363423443370e-17  3.5569344583445620e-18  6.2501538512569371e-02  1.4301058380442232e-18  -5.0000205132905240e-01  5.5511151231257094e-17  -4.1530922464684268e-16  4.6654564634326146e-16  5.0000205132905307e-01  1.6225872415893367e-16  2.5000205133326059e-01  1.4288432130336497e-17  3.4180477378505975e-17  3.8959515865928337e-18  6.2501538512569385e-02  1.5307893645858681e-17  -5.0000205132905229e-01  5.5511151231258554e-17  9.7482928857694735e-17   4.6246507161276002e-17  5.0000205132905318e-01  2.7328102662144930e-16  inf               inf               inf               inf               inf                 inf                 -5.0000205132905273e-01  3.8857805861880405e-16  8.3229102537586695e-17   3.1992680841167962e-17  5.0000205132905295e-01  5.1236421696418000e-17  2.5000205133326059e-01  1.4288432130336497e-17  3.5482975532884582e-17  2.5934534322142263e-18  6.2501538512569385e-02    1.5307893645858681e-17    -5.0000205132905229e-01   5.5511151231258554e-17    9.7482928857694735e-17    4.6246507161276002e-17    5.0000205132905318e-01    2.7328102662144930e-16    1.1102321343748249e-16  3.2049772570933648e-17  8.3268776557380570e-17  1.5700989002363270e-16  1.5700989002363270e-16  1.5700989002363270e-16
4.9370478528390038e-06  2.5000246853001967e-01  2.8411208752139989e-17  4.2500725161431774e-17  1.7946837519634937e-18  6.2501851415795728e-02  1.3722257931388504e-17  -5.0000246852392571e-01  2.7755575615629647e-17  -4.1530974100691284e-16  4.4167074269674857e-16  5.0000246852392649e-01  1.6513887976797958e-16  2.5000246853001962e-01  2.7099942479117838e-17  4.5231308410654523e-17  9.3589949725925572e-19  6.2501851415795701e-02  1.4033317684240409e-17  -5.0000246852392571e-01  2.7755575615629647e-17  -4.1530974100691294e-16  4.4167074269674866e-16  5.0000246852392649e-01  1.6513887976797958e-16  inf               inf               inf               inf               inf                 inf                 -5.0000246852392594e-01  1.9428902930940166e-16  5.6165042930625648e-17   2.9804041240789918e-17  5.0000246852392638e-01  5.4116577305463910e-17  2.5000246853001962e-01  2.7099942479117838e-17  4.5733677815971182e-17  1.4382689025759143e-18  6.2501851415795701e-02    1.4033317684240409e-17    -5.0000246852392571e-01   2.7755575615629647e-17    -4.1530974100691294e-16   4.4167074269674866e-16    5.0000246852392649e-01    1.6513887976797958e-16    1.1102339871006156e-16  3.2049852796676313e-17  8.3269193428220215e-17  1.5701002103053762e-16  1.5701002103053762e-16  1.5701002103053762e-16
5.9411339849650401e-06  2.5000297057581644e-01  3.2580566041264275e-18  3.8163916471489756e-17  3.6677027431375295e-18  6.2502227958335405e-02  4.3926282347234957e-18  -5.0000297056699183e-01  5.5511151231258554e-17  9.7482733873495309e-17   6.1266334683741055e-17  5.0000297056699261e-01  1.4723870165226918e-16  2.5000297057581644e-01  3.2580566041264275e-18  4.2404351634988615e-17  5.7273242036132931e-19  6.2502227958335405e-02  4.3926282347234957e-18  -5.0000297056699183e-01  5.5511151231258554e-17  -4.1531036238317953e-16  4.5152676157293377e-16  5.0000297056699261e-01  1.4723870165226918e-16  inf               inf               inf               inf               inf                 inf                 -5.0000297056699217e-01  2.7755575615628840e-16  3.1255659505313832e-17   4.9607396844404191e-18  5.0000297056699272e-01  2.5826100411478481e-16  2.5000297057581644e-01  3.2580566041264275e-18  4.1980120514986466e-17  1.4850130035917987e-19  6.2502227958335405e-02    4.3926282347234957e-18    -5.0000297056699183e-01   5.5511151231258554e-17    -4.1531036238317953e-16   4.5152676157293377e-16    5.0000297056699261e-01    1.4723870165226918e-16    1.1102362166318278e-16  3.2049949338734820e-17  8.3269695083656987e-17  1.5701017868134403e-16  1.5701017868134403e-16  1.5701017868134403e-16
7.1494289865975915e-06  2.5000357472727158e-01  3.7050636227738076e-17  4.2500725161431774e-17  3.7578869957651882e-18  6.2502681083789868e-02  1.3206204607867322e-18  -5.0000357471449264e-01  2.7755575615629647e-17  -4.1531111013360936e-16  4.3382019510569423e-16  5.0000357471449342e-01  1.5728696305022872e-16  2.5000357472727153e-01  1.8460515003519754e-17  4.6259292692714852e-17  6.8053551788936855e-22  6.2502681083789854e-02  1.2557167347027724e-17  -5.0000357471449264e-01  2.7755575615629647e-17  -4.1531111013360936e-16  4.3382019510569423e-16  5.0000357471449342e-01  1.5728696305022872e-16  inf               inf               inf               inf               inf                 inf                 -5.0000357471449286e-01  1.9428902930940166e-16  2.6146265029138264e-17   7.6371800570533729e-18  5.0000357471449353e-01  2.6830926551274440e-16  2.5000357472727158e-01  3.7050636227738076e-17  4.5909174328950692e-17  3.4943782824627026e-19  6.2502681083789896e-02    2.9076196076415648e-17    -5.0000357471449275e-01   8.3266726846886013e-17    -4.1531111013360946e-16   4.3382019510569433e-16    5.0000357471449353e-01    2.6830926551274440e-16    1.1102388996032510e-16  3.2050065515565738e-17  8.3270298768032094e-17  1.5701036839483100e-16  1.5701036839483100e-16  1.5701036839483100e-16
8.6034644166844919e-06  2.5000430175071287e-01  3.2858954927712672e-17  3.7296554733501353e-17  1.6999217687749018e-18  6.2503226368550172e-02  2.0858406167987082e-18  -5.0000430173220767e-01  5.5511151231258554e-17  9.7482451513322015e-17   3.6325645520979943e-17  5.0000430173220833e-01  6.1156805992341339e-17  2.5000430175071287e-01  3.2858954927712672e-17  3.5208461660566303e-17  3.8817130416014775e-19  6.2503226368550144e-02  2.5669734998830207e-17  -5.0000430173220767e-01  5.5511151231258554e-17  9.7482451513322015e-17   3.6325645520979943e-17  5.0000430173220833e-01  6.1156805992341339e-17  inf               inf               inf               inf               inf                 inf                 -5.0000430173220800e-01  2.7755575615628840e-16  7.8114625830001401e-17   1.6957819837659328e-17  5.0000430173220867e-01  3.9422371337988830e-16  2.5000430175071287e-01  3.2858954927712672e-17  3.8406693548209869e-17  2.8100605834834184e-18  6.2503226368550144e-02    2.5669734998830207e-17    -5.0000430173220767e-01   5.5511151231258554e-17    9.7482451513322015e-17    3.6325645520979943e-17    5.0000430173220833e-01    6.1156805992341339e-17    1.1102421282359073e-16  3.2050205320561879e-17  8.3271025233267127e-17  1.5701059669183735e-16  1.5701059669183735e-16  1.5701059669183735e-16
1.0353218432956615e-05  2.5000517663601352e-01  4.8404630403272332e-17  4.5102810375396984e-17  2.7238163644048053e-18  6.2503882557403342e-02  6.1520300527867608e-18  -5.0000517660921584e-01  5.5511151231258554e-17  -4.1531309279093459e-16  4.4934151461225667e-16  5.0000517660921662e-01  1.4505072428383704e-16  2.5000517663601352e-01  4.8404630403272332e-17  4.6259292692714852e-17  3.8802986817226730e-18  6.2503882557403370e-02  3.3907605668415674e-17  -5.0000517660921595e-01  5.5511151231257094e-17  -4.1531309279093469e-16  4.4934151461225676e-16  5.0000517660921673e-01  2.5607302674635270e-16  inf               inf               inf               inf               inf                 inf                 -5.0000517660921606e-01  1.6653345369377274e-16  6.8310140719963230e-17   3.4281718898641120e-17  5.0000517660921684e-01  3.6709532920886835e-16  2.5000517663601346e-01  7.1065208279854935e-18  4.4137083280792870e-17  1.7580892698006904e-18  6.2503882557403329e-02    7.7257577550276952e-18    -5.0000517660921584e-01   5.5511151231258554e-17    -4.1531309279093454e-16   4.4934151461225667e-16    5.0000517660921662e-01    1.4505072428383704e-16    1.1102460135071255e-16  3.2050373559335276e-17  8.3271899452435078e-17  1.5701087141939593e-16  1.5701087141939593e-16  1.5701087141939593e-16
1.2458833642950081e-05  2.5000622945562678e-01  3.4639288693242187e-18  4.5970172113385388e-17  2.3722526550256768e-18  6.2504672208139420e-02  1.0727422249794211e-17  -5.0000622941682082e-01  2.7755575615629647e-17  -4.1531439584579811e-16  4.2549040285187916e-16  5.0000622941682160e-01  1.4895388508422488e-16  2.5000622945562678e-01  3.4639288693242187e-18  4.5745300551684691e-17  2.5971242167263743e-18  6.2504672208139406e-02  3.1503655580202459e-18  -5.0000622941682082e-01  2.7755575615629647e-17  -4.1531439584579801e-16  4.2549040285187906e-16  5.0000622941682160e-01  1.4895388508422488e-16  inf               inf               inf               inf               inf                 inf                 -5.0000622941682060e-01  2.4980018054066096e-16  4.3757610772277860e-17   3.3581603766196821e-17  5.0000622941682149e-01  3.7931582621709219e-17  2.5000622945562678e-01  3.4639288693242187e-18  4.6463743406362882e-17  1.8786813620481827e-18  6.2504672208139406e-02    3.1503655580202459e-18    -5.0000622941682082e-01   2.7755575615629647e-17    -4.1531439584579801e-16   4.2549040285187906e-16    5.0000622941682160e-01    1.4895388508422488e-16    1.1102506889654275e-16  3.2050576014927652e-17  8.3272951478549392e-17  1.5701120202045211e-16  1.5701120202045211e-16  1.5701120202045211e-16
1.4992684327860471e-05  2.5000749639835868e-01  3.4089959686671657e-17  5.2041704279304213e-17  4.9639106938788567e-18  6.2505622467358676e-02  5.6927967818719526e-18  -5.0000749634216324e-01  2.7755575615629647e-17  -4.1531596391314620e-16  4.3055132387239095e-16  5.0000749634216402e-01  1.5401323803738859e-16  2.5000749639835873e-01  2.1421191544586170e-17  4.8058265186320431e-17  9.8047160089507477e-19  6.2505622467358704e-02  2.2062778833756962e-17  -5.0000749634216335e-01  8.3266726846886013e-17  -4.1531596391314625e-16  4.3055132387239100e-16  5.0000749634216402e-01  1.5401323803738859e-16  inf               inf               inf               inf               inf                 inf                 -5.0000749634216302e-01  2.4980018054066096e-16  3.0468583714930586e-17   1.5233223755685843e-17  5.0000749634216390e-01  4.2990935574872926e-17  2.5000749639835873e-01  2.1421191544586170e-17  4.9652249578742075e-17  2.5744559933167188e-18  6.2505622467358704e-02    2.2062778833756962e-17    -5.0000749634216335e-01   8.3266726846886013e-17    -4.1531596391314625e-16   4.3055132387239100e-16    5.0000749634216402e-01    1.5401323803738859e-16    1.1102563153213950e-16  3.2050819646631562e-17  8.3274217478146914e-17  1.5701159985843728e-16  1.5701159985843728e-16  1.5701159985843728e-16
1.8041864093920754e-05  2.5000902101342376e-01  1.3722210357869909e-17  3.9031278209478160e-17  2.6072987288244640e-18  6.2506766004206821e-02  4.3422792155285065e-18  -5.0000902093204636e-01  8.3266726846886013e-17  9.7481450500022917e-17   6.0488860667559631e-17  5.0000902093204702e-01  1.7577046791060711e-16  2.5000902101342382e-01  4.1788940873387921e-17  4.7801269115805348e-17  6.1626921775027236e-18  6.2506766004206848e-02  3.2097854831157418e-17  -5.0000902093204636e-01  8.3266726846886013e-17  -4.1531785089064586e-16  4.5231044072310912e-16  5.0000902093204702e-01  1.7577046791060711e-16  inf               inf               inf               inf               inf                 inf                 -5.0000902093204636e-01  8.3266726846886013e-17  6.7195055799119403e-17   3.0202465966656117e-17  5.0000902093204713e-01  2.8679277037312279e-16  2.5000902101342382e-01  4.1788940873387921e-17  4.1916389674880736e-17  2.7781273657811180e-19  6.2506766004206848e-02    3.2097854831157418e-17    -5.0000902093204636e-01   8.3266726846886013e-17    -4.1531785089064586e-16   4.5231044072310912e-16    5.0000902093204702e-01    1.7577046791060711e-16    1.1102630859723906e-16  3.2051112829262186e-17  8.3275740975272888e-17  1.5701207860785287e-16  1.5701207860785287e-16  1.5701207860785287e-16
2.1711179456945007e-05  2.5001085570757198e-01  2.4762891929255259e-17  4.7704895589362195e-17  4.7538647530070722e-19  6.2508142134223232e-02  9.8829393081684921e-18  -5.0001085558972791e-01  8.3266726846886013e-17  -4.1532012163755498e-16  4.2995117602889230e-16  5.0001085558972858e-01  1.5340893246948112e-16  2.5001085570757192e-01  3.0748259302002565e-17  4.9343245538895844e-17  2.1137364248343555e-18  6.2508142134223219e-02  2.3760727115982947e-17  -5.0001085558972769e-01  1.3877787807814531e-16  -4.1532012163755488e-16  4.2995117602889220e-16  5.0001085558972846e-01  4.2386630006965481e-17  inf               inf               inf               inf               inf                 inf                 -5.0001085558972780e-01  2.7755575615629647e-17  8.6588367394384828e-18   5.9722176518988162e-18  5.0001085558972880e-01  3.7545353739451246e-16  2.5001085570757198e-01  2.4762891929255259e-17  4.8207992250992187e-17  9.7848313693069958e-19  6.2508142134223260e-02    1.7872636307460423e-17    -5.0001085558972791e-01   8.3266726846886013e-17    -4.1532012163755498e-16   4.2995117602889230e-16    5.0001085558972858e-01    1.5340893246948112e-16    1.1102712336511366e-16  3.2051465641113506e-17  8.3277574348747818e-17  1.5701265472429087e-16  1.5701265472429087e-16  1.5701265472429087e-16
2.6126752255633263e-05  2.5001306354677927e-01  1.3632405042164861e-18  5.9847959921199845e-17  8.4415411807399088e-18  6.2509798172062120e-02  1.1250147234400618e-17  -5.0001306337612716e-01  7.3195250707722866e-31  -4.1532285420406729e-16  4.1324881133123687e-16  5.0001306337612783e-01  5.3437108358426662e-17  2.5001306354677921e-01  5.4147910727041342e-17  5.0114233750441088e-17  1.2921849900188480e-18  6.2509798172062092e-02  3.9005722850029532e-17  -5.0001306337612716e-01  7.3195250707722866e-31  -4.1532285420406729e-16  4.1324881133123687e-16  5.0001306337612783e-01  5.3437108358426662e-17  inf               inf               inf               inf               inf                 inf                 -5.0001306337612739e-01  2.2204460492503057e-16  4.0058321321813727e-18   6.0798750050118061e-18  5.0001306337612816e-01  3.8650401574597363e-16  2.5001306354677927e-01  1.3632405042164861e-18  5.0897514377915485e-17  5.0890436254445178e-19  6.2509798172062134e-02    2.6276405734138387e-18    -5.0001306337612716e-01   7.3195250707722866e-31    -4.1532285420406744e-16   4.1324881133123702e-16    5.0001306337612794e-01    1.6445941082094232e-16    1.1102810384268270e-16  3.2051890210509841e-17  8.3279780634353878e-17  1.5701334801004608e-16  1.5701334801004608e-16  1.5701334801004608e-16
3.1440354715915004e-05  2.5001572042448156e-01  4.7392372228342059e-18  4.6837533851373792e-17  1.5647205651080105e-18  6.2511791059771948e-02  1.2678561888403763e-18  -5.0001572017735729e-01  7.3194861789486346e-31  -4.1532614251405680e-16  4.3778716382640707e-16  5.0001572017735796e-01  7.7972172543607359e-17  2.5001572042448161e-01  5.0771914008423620e-17  4.0348383070867958e-17  4.9244302153978228e-18  6.2511791059771990e-02  4.0365507234602994e-17  -5.0001572017735729e-01  7.3194861789486346e-31  -4.1532614251405685e-16  4.3778716382640712e-16  5.0001572017735818e-01  3.0001677746863867e-16  inf               inf               inf               inf               inf                 inf                 -5.0001572017735740e-01  1.1102230246251493e-16  5.0720838749074738e-17   2.8259817436724479e-17  5.0001572017735763e-01  2.5509473484393960e-16  2.5001572042448156e-01  4.7392372228342059e-18  5.1645516442467496e-17  6.3727031562017154e-18  6.2511791059771948e-02    1.2678561888403763e-18    -5.0001572017735729e-01   7.3194861789486346e-31    -4.1532614251405685e-16   4.3778716382640712e-16    5.0001572017735807e-01    1.8899447500612301e-16    1.1102928373340218e-16  3.2052401132883963e-17  8.3282435694138999e-17  1.5701418229476119e-16  1.5701418229476119e-16  1.5701418229476119e-16
3.7834626171319328e-05  2.5001891767095002e-01  1.6620486561344126e-17  4.3368086899420177e-17  3.6910197876771499e-18  6.2514189326874428e-02  6.5024860441188863e-18  -5.0001891731308501e-01  7.3194393779377912e-31  -4.1533009959343186e-16  4.3064880359434598e-16  5.0001891731308579e-01  1.8185215769468687e-16  2.5001891767095002e-01  1.6620486561344126e-17  4.3689331987564027e-17  3.3697746995333003e-18  6.2514189326874428e-02  6.5024860441188863e-18  -5.0001891731308501e-01  7.3194393779377912e-31  -4.1533009959343186e-16  4.3064880359434598e-16  5.0001891731308579e-01  1.8185215769468687e-16  inf               inf               inf               inf               inf                 inf                 -5.0001891731308501e-01  7.3194393779377912e-31  2.9008355341780183e-17   1.3689651340866063e-17  5.0001891731308568e-01  7.0829855232171217e-17  2.5001891767095002e-01  1.6620486561344126e-17  5.1084854320490362e-17  4.0257476333930349e-18  6.2514189326874428e-02    6.5024860441188863e-18    -5.0001891731308501e-01   7.3194393779377912e-31    -4.1533009959343186e-16   4.3064880359434598e-16    5.0001891731308579e-01    1.8185215769468687e-16    1.1103070359606005e-16  3.2053015972745545e-17  8.3285630827766654e-17  1.5701518625450029e-16  1.5701518625450029e-16  1.5701518625450029e-16
4.5529350748669567e-05  2.5002276519360445e-01  2.0635613764531704e-17  4.5102810375396984e-17  2.3005866837354542e-18  6.2517075450012630e-02  1.4772739421341905e-18  -5.0002276467537377e-01  8.3266726846886013e-17  -4.1533486145506587e-16  4.2927942585452145e-16  5.0002276467537443e-01  1.5272244247759941e-16  2.5002276519360439e-01  3.4875537466726120e-17  4.9086249468380760e-17  1.6828524092483211e-18  6.2517075450012602e-02  2.9232849557763104e-17  -5.0002276467537365e-01  2.7755575615629647e-17  -4.1533486145506582e-16  4.2927942585452140e-16  5.0002276467537443e-01  1.5272244247759941e-16  inf               inf               inf               inf               inf                 inf                 -5.0002276467537365e-01  2.7755575615629647e-17  2.0203613696473027e-17   6.2590492970174471e-18  5.0002276467537432e-01  4.1700140015083758e-17  2.5002276519360445e-01  2.0635613764531704e-17  5.1398463605256485e-17  3.9950665461240468e-18  6.2517075450012644e-02    1.2400513865680266e-17    -5.0002276467537377e-01   8.3266726846886013e-17    -4.1533486145506582e-16   4.2927942585452140e-16    5.0002276467537443e-01    1.5272244247759941e-16    1.1103241223935554e-16  3.2053755867834498e-17  8.3289475916198576e-17  1.5701639439740335e-16  1.5701639439740335e-16  1.5701639439740335e-16
5.4789011795939334e-05  2.5002739525635653e-01  2.8215036847238141e-17  4.9439619065339002e-17  2.5130869768670375e-18  6.2520548693849876e-02  1.7668295276173019e-18  -5.0002739450589728e-01  2.7755575615629647e-17  -4.1534059177383697e-16  4.3119591804418986e-16  5.0002739450589806e-01  1.5463320434849671e-16  2.5002739525635653e-01  2.8215036847238141e-17  5.3969174808167331e-17  7.0426427196953661e-18  6.2520548693849848e-02  2.5988746088011612e-17  -5.0002739450589728e-01  2.7755575615629647e-17  -4.1534059177383702e-16  4.3119591804418991e-16  5.0002739450589806e-01  1.5463320434849671e-16  inf               inf               inf               inf               inf                 inf                 -5.0002739450589695e-01  3.6082248300317662e-16  1.1525607355317619e-17   4.3297189150352602e-18  5.0002739450589795e-01  4.3610901885981060e-17  2.5002739525635659e-01  2.7296114384019686e-17  4.6952477485983231e-17  2.5945397511266270e-20  6.2520548693849889e-02    1.5644617335431758e-17    -5.0002739450589728e-01   2.7755575615629647e-17    -4.1534059177383702e-16   4.3119591804418991e-16    5.0002739450589806e-01    1.5463320434849671e-16    1.1103446840026469e-16  3.2054646256284220e-17  8.3294103206532467e-17  1.5701784824980137e-16  1.5701784824980137e-16  1.5701784824980137e-16
6.5931882713335412e-05  2.5003296702810968e-01  1.6819206434960561e-17  4.8572257327350599e-17  1.6149332571204778e-18  6.2524728531700394e-02  4.5138928467933382e-18  -5.0003296594135616e-01  8.3266726846886013e-17  -4.1534748751246700e-16  4.3108384450848275e-16  5.0003296594135682e-01  1.5451423507415958e-16  2.5003296702810968e-01  1.6819206434960561e-17  4.5745300551684691e-17  1.2120235185454303e-18  6.2524728531700408e-02  1.8391680654607793e-17  -5.0003296594135604e-01  2.7755575615629647e-17  -4.1534748751246700e-16  4.3108384450848275e-16  5.0003296594135682e-01  1.5451423507415958e-16  inf               inf               inf               inf               inf                 inf                 -5.0003296594135616e-01  8.3266726846886013e-17  5.9760756453494999e-17   4.4024399457479249e-17  5.0003296594135649e-01  1.7855267231338738e-16  2.5003296702810968e-01  1.6819206434960561e-17  4.8937917781714967e-17  1.9805937114848463e-18  6.2524728531700408e-02    1.8391680654607793e-17    -5.0003296594135604e-01   2.7755575615629647e-17    -4.1534748751246700e-16   4.3108384450848275e-16    5.0003296594135682e-01    1.5451423507415958e-16    1.1103694276397998e-16  3.2055717751874102e-17  8.3299671869197475e-17  1.5701959778356094e-16  1.5701959778356094e-16  1.5701959778356094e-16
7.9340966657974921e-05  2.5003967205707589e-01  3.9096881332881578e-18  5.2041704279304213e-17  5.0513749776188119e-18  6.2529758764673010e-02  2.6298638930598575e-18  -5.0003967048332831e-01  2.7755575615629647e-17  -4.1535578569152994e-16  4.3096517884866861e-16  5.0003967048332909e-01  1.5438727123528252e-16  2.5003967205707589e-01  3.9096881332881578e-18  4.7544273045290264e-17  5.5394374360486278e-19  6.2529758764673010e-02  2.6298638930598575e-18  -5.0003967048332831e-01  2.7755575615629647e-17  -4.1535578569152989e-16  4.3096517884866856e-16  5.0003967048332909e-01  1.5438727123528252e-16  inf               inf               inf               inf               inf                 inf                 -5.0003967048332831e-01  2.7755575615629647e-17  3.8855305009508312e-17   2.3245911852369631e-17  5.0003967048332920e-01  2.6540957369779815e-16  2.5003967205707589e-01  3.9096881332881578e-18  4.4042210248103934e-17  2.9481190535814673e-18  6.2529758764673010e-02    2.6298638930598575e-18    -5.0003967048332831e-01   2.7755575615629647e-17    -4.1535578569152989e-16   4.3096517884866856e-16    5.0003967048332909e-01    1.5438727123528252e-16    1.1103992039499561e-16  3.2057007197579362e-17  8.3306373485755994e-17  1.5702170313371886e-16  1.5702170313371886e-16  1.5702170313371886e-16
9.5477161142080657e-05  2.5004774085954279e-01  8.9877460026154246e-18  4.5102810375396984e-17  2.8481812187035112e-18  6.2535812482661338e-02  1.3629498457967088e-18  -5.0004773858057039e-01  2.7755575615629647e-17  -4.1536577153633314e-16  4.4992041295212690e-16  5.0004773858057117e-01  1.7333251949393763e-16  2.5004774085954273e-01  4.6523405228642402e-17  4.4717316269624356e-17  2.4626871129308826e-18  6.2535812482661296e-02  4.0270413577646660e-17  -5.0004773858057028e-01  1.3877787807814531e-16  -4.1536577153633314e-16  4.4992041295212690e-16  5.0004773858057106e-01  6.2310217031421965e-17  inf               inf               inf               inf               inf                 inf                 -5.0004773858057039e-01  2.7755575615629647e-17  3.7270806635474314e-17   2.7161652196805250e-18  5.0004773858057083e-01  1.5973438789360933e-16  2.5004774085954279e-01  8.9877460026154246e-18  4.1786895693504411e-17  4.6773346318906180e-19  6.2535812482661338e-02    1.3629498457967088e-18    -5.0004773858057039e-01   2.7755575615629647e-17    -4.1536577153633314e-16   4.4992041295212690e-16    5.0004773858057117e-01    1.7333251949393763e-16    1.1104350366310757e-16  3.2058558933810117e-17  8.3314438658270262e-17  1.5702423666544601e-16  1.5702423666544601e-16  1.5702423666544601e-16
1.1489510001873109e-04  2.5005745085022996e-01  3.2684571886835759e-17  4.0766001685454967e-17  4.2667883080682279e-18  6.2543098040231559e-02  2.0589425710027388e-18  -5.0005744755000869e-01  7.3188754032689566e-31  -4.1537778828069078e-16  4.3882890139724757e-16  5.0005744755000947e-01  1.8998456681032953e-16  2.5005745085022996e-01  3.2684571886835759e-17  3.4951465590051219e-17  1.0081324403471975e-17  6.2543098040231532e-02  2.5696633044626176e-17  -5.0005744755000869e-01  7.3188754032689566e-31  9.7471178485641698e-17   7.4020065369084925e-17  5.0005744755000936e-01  7.8962264347813861e-17  inf               inf               inf               inf               inf                 inf                 -5.0005744755000880e-01  1.1102230246251493e-16  4.0963807626647549e-18   1.9354732353892013e-17  5.0005744755000925e-01  3.2060038114701793e-17  2.5005745085023001e-01  2.2826579344422065e-17  4.7142827283945102e-17  2.1100372904219067e-18  6.2543098040231573e-02    1.5936730378817194e-17    -5.0005744755000869e-01   7.3188754032689566e-31    -4.1537778828069073e-16   4.3882890139724752e-16    5.0005744755000947e-01    1.8998456681032953e-16    1.1104781576519951e-16  3.2060426325190857e-17  8.3324144970784299e-17  1.5702728546138532e-16  1.5702728546138532e-16  1.5702728546138532e-16
1.3826221737646592e-04  2.5006913588779806e-01  1.9093618844000528e-17  5.0306980803327406e-17  2.4865376709423375e-18  6.2551866256483318e-02  2.8541559001328800e-18  -5.0006913110868756e-01  2.7755575615629647e-17  -4.1539224896456905e-16  4.2770424739914310e-16  5.0006913110868834e-01  1.5108987651271785e-16  2.5006913588779806e-01  1.9093618844000528e-17  4.9086249468380760e-17  1.2658063359956916e-18  6.2551866256483304e-02  1.1023631907681578e-17  -5.0006913110868756e-01  2.7755575615629647e-17  -4.1539224896456900e-16  4.2770424739914305e-16  5.0006913110868834e-01  1.5108987651271785e-16  inf               inf               inf               inf               inf                 inf                 -5.0006913110868778e-01  1.9428902930940166e-16  1.4546075377299030e-17   2.2340769427250039e-18  5.0006913110868845e-01  2.6211217897523353e-16  2.5006913588779806e-01  1.9093618844000528e-17  4.5957922546860751e-17  1.8625205855243176e-18  6.2551866256483304e-02    1.1023631907681578e-17    -5.0006913110868756e-01   2.7755575615629647e-17    -4.1539224896456900e-16   4.2770424739914305e-16    5.0006913110868834e-01    1.5108987651271785e-16    1.1105300496430017e-16  3.2062673598735068e-17  8.3335826581465413e-17  1.5703095431485979e-16  1.5703095431485979e-16  1.5703095431485979e-16
1.6638168860761272e-04  2.5008319776502008e-01  7.5418145350332258e-18  5.0306980803327406e-17  4.3349783384572566e-19  6.2562419091672899e-02  5.2813981700377352e-18  -5.0008319084430319e-01  7.3184986420283057e-31  -4.1540965063111071e-16  4.1605614537053049e-16  5.0008319084430397e-01  1.6717994843319252e-16  2.5008319776502008e-01  7.5418145350332258e-18  4.8829253397865676e-17  1.9112252393074552e-18  6.2562419091672913e-02  8.5963896377767215e-18  -5.0008319084430319e-01  7.3184986420283057e-31  -4.1540965063111081e-16  4.1605614537053058e-16  5.0008319084430397e-01  1.6717994843319252e-16  inf               inf               inf               inf               inf                 inf                 -5.0008319084430375e-01  5.5511151231257758e-16  -7.1665522517293261e-19  1.3631499645927078e-18  5.0008319084430397e-01  1.6717994843319252e-16  2.5008319776502008e-01  7.5418145350332258e-18  4.9726280578272521e-17  1.0141980589006101e-18  6.2562419091672913e-02    8.5963896377767215e-18    -5.0008319084430319e-01   7.3184986420283057e-31    -4.1540965063111081e-16   4.1605614537053058e-16    5.0008319084430397e-01    1.6717994843319252e-16    1.1105924969224471e-16  3.2065378057140733e-17  8.3349885782188483e-17  1.5703536933183203e-16  1.5703536933183203e-16  1.5703536933183203e-16
2.0022003718155845e-04  2.5010012004060622e-01  6.4341917002539566e-18  5.2041704279304213e-17  8.7170366107255141e-18  6.2575120106536680e-02  6.2008025831972867e-18  -5.0010011001859012e-01  7.3182510456939661e-31  -4.1543059141101935e-16  4.4574218348115978e-16  5.0010011001859078e-01  8.5822743301397514e-17  2.5010012004060622e-01  6.4341917002539566e-18  4.4460320199109278e-17  1.1356525305305800e-18  6.2575120106536680e-02  6.2008025831972867e-18  -5.0010011001859012e-01  7.3182510456939661e-31  -4.1543059141101935e-16  4.4574218348115978e-16  5.0010011001859078e-01  8.5822743301397514e-17  inf               inf               inf               inf               inf                 inf                 -5.0010011001859023e-01  1.1102230246251493e-16  5.3995833130204812e-17   2.3684241060064392e-17  5.0010011001859089e-01  1.9684504576391317e-16  2.5010012004060622e-01  6.4341917002539566e-18  4.4603748984451498e-17  1.2790813158727994e-18  6.2575120106536680e-02    6.2008025831972867e-18    -5.0010011001859012e-01   7.3182510456939661e-31    -4.1543059141101935e-16   4.4574218348115978e-16    5.0010011001859078e-01    8.5822743301397514e-17    1.1106676469223863e-16  3.2068632744070719e-17  8.3366806933153933e-17  1.5704068226542305e-16  1.5704068226542305e-16  1.5704068226542305e-16
2.4094035602395270e-04  2.5012048469107540e-01  1.8983535782085370e-17  4.1633363423443370e-17  9.2487207091755825e-19  6.2590407074985005e-02  2.3854527449253575e-19  -5.0012047017801131e-01  2.7755575615629647e-17  -4.1545579108153024e-16  4.5624115171704035e-16  5.0012047017801209e-01  1.7956323871365398e-16  2.5012048469107540e-01  1.8983535782085370e-17  4.1119371282413203e-17  4.1087992988739095e-19  6.2590407074984991e-02  1.3639242533321921e-17  -5.0012047017801131e-01  2.7755575615629647e-17  -4.1545579108153024e-16  4.5624115171704035e-16  5.0012047017801209e-01  1.7956323871365398e-16  inf               inf               inf               inf               inf                 inf                 -5.0012047017801131e-01  2.7755575615629647e-17  4.2507221567808430e-17   1.7218609322982868e-18  5.0012047017801198e-01  6.8540936251138331e-17  2.5012048469107540e-01  1.8983535782085370e-17  4.5229999700876015e-17  4.5215083483502037e-18  6.2590407074984991e-02    1.3639242533321921e-17    -5.0012047017801131e-01   2.7755575615629647e-17    -4.1545579108153024e-16   4.5624115171704035e-16    5.0012047017801209e-01    1.7956323871365398e-16    1.1107580841377436e-16  3.2072549654170873e-17  8.3387173266371579e-17  1.5704707573197601e-16  1.5704707573197601e-16  1.5704707573197601e-16
2.8994228538828810e-04  2.5014499215932606e-01  6.9079609859978086e-18  5.1174342541315809e-17  4.5337755023310849e-18  6.2608807199865862e-02  4.8388565367689067e-19  -5.0014497114269363e-01  8.3266726846886013e-17  -4.1548611580661790e-16  4.3257287304667279e-16  5.0014497114269429e-01  1.5586463531819872e-16  2.5014499215932595e-01  1.0411434147651785e-16  4.5231308410654523e-17  1.4092586283302014e-18  6.2608807199865779e-02  8.2782841193209847e-17  -5.0014497114269341e-01  1.3877787807814531e-16  -4.1548611580661780e-16  4.3257287304667269e-16  5.0014497114269418e-01  4.4842332855683051e-17  inf               inf               inf               inf               inf                 inf                 -5.0014497114269374e-01  1.9428902930940166e-16  1.7265408315345852e-17   1.7865107529098310e-19  5.0014497114269429e-01  1.5586463531819872e-16  2.5014499215932606e-01  6.9079609859978086e-18  4.9185753691711639e-17  2.5451866527269146e-18  6.2608807199865862e-02    4.8388565367689067e-19    -5.0014497114269352e-01   2.7755575615629647e-17    -4.1548611580661790e-16   4.3257287304667279e-16    5.0014497114269429e-01    1.5586463531819872e-16    1.1108669191598522e-16  3.2077263599814092e-17  8.3411687157130027e-17  1.5705476948795161e-16  1.5705476948795161e-16  1.5705476948795161e-16
3.4891012134067808e-04  2.5017448549523824e-01  2.8939329800378673e-17  3.9031278209478160e-17  1.9961689326892139e-19  6.2630955478241782e-02  1.8484895585082101e-18  -5.0017445506066971e-01  2.7755575615629647e-17  9.7446359431931303e-17   5.0719604828176405e-17  5.0017445506067049e-01  1.8550463268189874e-16  2.5017448549523813e-01  8.2082972662136975e-17  3.8035418436232211e-17  1.1954766665148698e-18  6.2630955478241712e-02  6.7540449480564074e-17  -5.0017445506066960e-01  1.3877787807814531e-16  9.7446359431931316e-17   5.0719604828176417e-17  5.0017445506067049e-01  1.8550463268189874e-16  inf               inf               inf               inf               inf                 inf                 -5.0017445506066971e-01  2.7755575615629647e-17  5.0145574673478454e-17   3.4188200697235579e-18  5.0017445506067060e-01  2.9652693514441437e-16  2.5017448549523819e-01  2.6571821430879154e-17  4.1130690273347694e-17  1.8997951706006134e-18  6.2630955478241754e-02    2.5907086057120704e-17    -5.0017445506066971e-01   2.7755575615629647e-17    -4.1552260790881599e-16   4.6224936251257088e-16    5.0017445506067049e-01    1.8550463268189874e-16    1.1109978958822628e-16  3.2082936869873775e-17  8.3441194591460524e-17  1.5706402798340499e-16  1.5706402798340499e-16  1.5706402798340499e-16
4.1987070844439058e-04  2.5020997942707479e-01  7.5775606634619517e-18  3.9898639947466563e-17  5.2071342249046099e-20  6.2657616881418590e-02  6.7542103427713697e-18  -5.0020993535422154e-01  2.7755575615629647e-17  9.7438833527770561e-17   5.3566682239389496e-17  5.0020993535422231e-01  1.8265002936652491e-16  2.5020997942707479e-01  7.5775606634619517e-18  3.8292414506747295e-17  1.6582967829683145e-18  6.2657616881418590e-02  6.7542103427713697e-18  -5.0020993535422154e-01  2.7755575615629647e-17  9.7438833527770561e-17   5.3566682239389496e-17  5.0020993535422231e-01  1.8265002936652491e-16  inf               inf               inf               inf               inf                 inf                 -5.0020993535422198e-01  4.1633363423443296e-16  3.5652774961486409e-17   8.2193763268946566e-18  5.0020993535422231e-01  1.8265002936652491e-16  2.5020997942707479e-01  7.5775606634619517e-18  4.2192689033505027e-17  2.2419777437894177e-18  6.2657616881418590e-02    6.7542103427713697e-18    -5.0020993535422154e-01   2.7755575615629647e-17    -4.1556652169596457e-16   4.5943867298434568e-16    5.0020993535422231e-01    1.8265002936652491e-16    1.1111555206037007e-16  3.2089764844127489e-17  8.3476714715871385e-17  1.5707516945167251e-16  1.5707516945167251e-16  1.5707516945167251e-16
5.0526310653356793e-04  2.5025269537596823e-01  1.6135838798867723e-17  3.9898639947466563e-17  3.4922287488906243e-18  6.2689713161378682e-02  1.2325245147386414e-17  -5.0025263155326616e-01  5.5511151231258554e-17  9.7429777021471666e-17   6.7277106356037484e-17  5.0025263155326694e-01  1.4117497312794911e-16  2.5025269537596811e-01  9.4886463663647928e-17  4.3175339846533860e-17  2.1552884982332742e-19  6.2689713161378599e-02  7.0941481699500332e-17  -5.0025263155326616e-01  5.5511151231258554e-17  -4.1561936657432375e-16  4.4577203723975791e-16  5.0025263155326694e-01  1.4117497312794911e-16  inf               inf               inf               inf               inf                 inf                 -5.0025263155326627e-01  5.5511151231257094e-17  5.1277896511416691e-17   2.1125225845982506e-17  5.0025263155326671e-01  8.0869631797082200e-17  2.5025269537596823e-01  1.6135838798867723e-17  4.0406981939964447e-17  2.9838867563927407e-18  6.2689713161378682e-02    1.2325245147386414e-17    -5.0025263155326616e-01   5.5511151231258554e-17    -4.1561936657432389e-16   4.4577203723975811e-16    5.0025263155326694e-01    1.4117497312794911e-16    1.1113452175236215e-16  3.2097982761294995e-17  8.3519475550691171e-17  1.5708857684769941e-16  1.5708857684769941e-16  1.5708857684769941e-16
6.0802242616494269e-04  2.5030410363589983e-01  3.6505547740247195e-17  4.2500725161431774e-17  2.6600979840551937e-18  6.2728355276481781e-02  5.2243386548662259e-18  -5.0030401121308177e-01  5.5511151231258554e-17  -4.1568295892993976e-16  4.3880002435754112e-16  5.0030401121308254e-01  1.3413936789011628e-16  2.5030410363589972e-01  7.4516754722268459e-17  5.0114233750441088e-17  4.9534106049541205e-18  6.2728355276481726e-02  5.0286812576391602e-17  -5.0030401121308177e-01  5.5511151231258554e-17  -4.1568295892993971e-16  4.3880002435754107e-16  5.0030401121308243e-01  2.3117065427600629e-17  inf               inf               inf               inf               inf                 inf                 -5.0030401121308132e-01  4.9960036108132113e-16  4.5033374183493986e-17   2.1916308755892627e-17  5.0030401121308254e-01  1.3413936789011628e-16  2.5030410363589978e-01  1.9005603491010635e-17  5.0689954779068792e-17  5.5291316335818239e-18  6.2728355276481768e-02    8.6534491529482316e-18    -5.0030401121308177e-01   5.5511151231258554e-17    -4.1568295892993985e-16   4.3880002435754122e-16    5.0030401121308254e-01    1.3413936789011628e-16    1.1115735160589492e-16  3.2107873880622676e-17  8.3570957189780395e-17  1.5710471101098064e-16  1.5710471101098064e-16  1.5710471101098064e-16
7.3168071434272068e-04  2.5036597419633794e-01  3.2227747914749905e-19  3.9898639947466563e-17  1.3298976300077023e-18  6.2774882654660719e-02  2.1999453102029195e-18  -5.0036584035717069e-01  2.7755575615629647e-17  9.7405763730626328e-17   5.8537961791482182e-17  5.0036584035717135e-01  6.6623377554772333e-17  2.5036597419633788e-01  5.5188873752110328e-17  4.1890359493958448e-17  6.6182191648418243e-19  6.2774882654660677e-02  3.9433418113240452e-17  -5.0036584035717058e-01  1.3877787807814531e-16  -4.1575948456153096e-16  4.5462728650067510e-16  5.0036584035717147e-01  1.7764568001728799e-16  inf               inf               inf               inf               inf                 inf                 -5.0036584035717102e-01  3.0531133177191731e-16  5.5858549115196906e-17   1.6990747176052757e-17  5.0036584035717158e-01  2.8866798247980362e-16  2.5036597419633794e-01  3.2227747914749905e-19  3.7379695599801098e-17  3.8488419776731673e-18  6.2774882654660719e-02    2.1999453102029195e-18    -5.0036584035717058e-01   1.3877787807814531e-16    9.7405763730626328e-17    5.8537961791482182e-17    5.0036584035717147e-01    1.7764568001728799e-16    1.1118482765419288e-16  3.2119779328092902e-17  8.3632944109616039e-17  1.5712412650555282e-16  1.5712412650555282e-16  1.5712412650555282e-16
8.8048835816434824e-04  2.5044043799401905e-01  1.0102512151829299e-17  3.9898639947466563e-17  2.4851685322136291e-19  6.2830910794148598e-02  1.5569952618871754e-17  -5.0044024417908151e-01  5.5511151231258554e-17  9.7389981560389286e-17   5.2170662752313244e-17  5.0044024417908228e-01  1.5624162127059098e-16  2.5044043799401905e-01  1.0102512151829299e-17  4.1119371282413203e-17  1.4692481881680028e-18  6.2830910794148570e-02  1.2185622996757161e-17  -5.0044024417908151e-01  5.5511151231258554e-17  -4.1585157381083947e-16  4.6107089261891551e-16  5.0044024417908228e-01  1.5624162127059098e-16  inf               inf               inf               inf               inf                 inf                 -5.0044024417908184e-01  2.7755575615628840e-16  5.7901509861173239e-17   1.2682191053097194e-17  5.0044024417908217e-01  4.5219318808075315e-17  2.5044043799401905e-01  1.0102512151829299e-17  3.9319813659832132e-17  3.3030943441306797e-19  6.2830910794148570e-02    1.2185622996757161e-17    -5.0044024417908151e-01   5.5511151231258554e-17    9.7389981560389286e-17    5.2170662752313244e-17    5.0044024417908228e-01    1.5624162127059098e-16    1.1121789622326752e-16  3.2134109980975526e-17  8.3707588586199638e-17  1.5714749068148871e-16  1.5714749068148871e-16  1.5714749068148871e-16
1.0595601792776149e-03  2.5053006075658180e-01  1.8422596933333398e-17  4.8572257327350599e-17  5.0405583419378874e-18  6.2898389056366147e-02  1.2290438917334229e-17  -5.0052978008963811e-01  7.3119688351805640e-31  -4.1596239197283085e-16  4.4574489388517115e-16  5.0052978008963878e-01  8.5293653143597442e-17  2.5053006075658174e-01  3.7088554297924429e-17  4.3432335917048944e-17  9.9363068363767730e-20  6.2898389056366133e-02  2.6168226725148686e-17  -5.0052978008963811e-01  7.3119688351805640e-31  -4.1596239197283095e-16  4.4574489388517124e-16  5.0052978008963878e-01  8.5293653143597442e-17  inf               inf               inf               inf               inf                 inf                 -5.0052978008963789e-01  2.2204460492503205e-16  3.6131365543167171e-17   6.3488636308268290e-18  5.0052978008963867e-01  2.5728649318918218e-17  2.5053006075658174e-01  3.7088554297924429e-17  5.0462925515032008e-17  6.9312265296192972e-18  6.2898389056366133e-02    2.6168226725148686e-17    -5.0052978008963811e-01   7.3119688351805640e-31    -4.1596239197283095e-16   4.4574489388517124e-16    5.0052978008963878e-01    8.5293653143597442e-17    1.1125769672507859e-16  3.2151360821364801e-17  8.3797487690650422e-17  1.5717560661307796e-16  1.5717560661307796e-16  1.5717560661307796e-16
1.2750512407130128e-03  2.5063793205927276e-01  1.0213374078091545e-17  3.9898639947466563e-17  3.6778518436510749e-18  6.2979670954835781e-02  9.3444563939731673e-18  -5.0063752562035579e-01  5.5511151231258554e-17  9.7348135198054202e-17   6.7669565128937062e-17  5.0063752562035657e-01  1.4070087253163205e-16  2.5063793205927276e-01  1.0213374078091545e-17  4.5488304481169607e-17  1.9118126900519692e-18  6.2979670954835781e-02  9.3444563939731673e-18  -5.0063752562035579e-01  5.5511151231258554e-17  -4.1609574809332731e-16  4.4577431816244442e-16  5.0063752562035657e-01  1.4070087253163205e-16  inf               inf               inf               inf               inf                 inf                 -5.0063752562035624e-01  3.8857805861880405e-16  2.7286510676093185e-17   2.3920593930239554e-18  5.0063752562035668e-01  2.5172317499414773e-16  2.5063793205927276e-01  1.0213374078091545e-17  4.5284896682111712e-17  1.7084048909940742e-18  6.2979670954835781e-02    9.3444563939731673e-18    -5.0063752562035579e-01   5.5511151231258554e-17    -4.1609574809332731e-16   4.4577431816244442e-16    5.0063752562035657e-01    1.4070087253163205e-16    1.1130560120665612e-16  3.2172128284158610e-17  8.3905776932849870e-17  1.5720944070212533e-16  1.5720944070212533e-16  1.5720944070212533e-16
1.5343684089300133e-03  2.5076777277606821e-01  3.5898261122117547e-19  4.3368086899420177e-17  3.8166652687642281e-19  6.3077599817489713e-02  3.2745802607726055e-18  -5.0076718420446442e-01  8.3266726846886013e-17  -4.1625622589366470e-16  4.4533389248325295e-16  5.0076718420446509e-01  1.6785554466773213e-16  2.5076777277606821e-01  3.5898261122117547e-19  4.3432335917048944e-17  3.1741750924765651e-19  6.3077599817489713e-02  3.2745802607726055e-18  -5.0076718420446431e-01  2.7755575615629647e-17  -4.1625622589366470e-16  4.4533389248325295e-16  5.0076718420446509e-01  1.6785554466773213e-16  inf               inf               inf               inf               inf                 inf                 -5.0076718420446464e-01  3.0531133177191731e-16  4.0272566662467960e-17   1.1194900072879670e-17  5.0076718420446531e-01  3.8990014959276343e-16  2.5076777277606821e-01  3.5898261122117547e-19  3.9557084048469262e-17  4.1926693778273385e-18  6.3077599817489713e-02    3.2745802607726055e-18    -5.0076718420446431e-01   2.7755575615629647e-17    9.7320632661295474e-17    6.8242966071707189e-17    5.0076718420446509e-01    1.6785554466773213e-16    1.1136326206798417e-16  3.2197131242289295e-17  8.4036244386562375e-17  1.5725015589514780e-16  1.5725015589514780e-16  1.5725015589514780e-16
1.8464249428955463e-03  2.5092406479271484e-01  2.0519070399503567e-17  4.0766001685454967e-17  1.1041435156897413e-18  6.3195613437979511e-02  3.8463232654504301e-18  -5.0092321247144711e-01  2.7755575615629647e-17  -4.1644934132252744e-16  4.5312642024990116e-16  5.0092321247144789e-01  1.7545495700551757e-16  2.5092406479271490e-01  3.4992080831754260e-17  4.5745300551684691e-17  3.8751553505399825e-18  6.3195613437979539e-02  2.3909252350178482e-17  -5.0092321247144722e-01  8.3266726846886013e-17  -4.1644934132252744e-16  4.5312642024990116e-16  5.0092321247144789e-01  1.7545495700551757e-16  inf               inf               inf               inf               inf                 inf                 -5.0092321247144778e-01  6.3837823915946432e-16  5.7179311474551019e-17   2.0502232547177286e-17  5.0092321247144800e-01  2.8647725946803325e-16  2.5092406479271490e-01  3.4992080831754260e-17  4.6196760781912478e-17  4.3266155807677702e-18  6.3195613437979539e-02    2.3909252350178482e-17    -5.0092321247144722e-01   8.3266726846886013e-17    -4.1644934132252744e-16   4.5312642024990116e-16    5.0092321247144789e-01    1.7545495700551757e-16    1.1143266966616265e-16  3.2227236417961768e-17  8.4193470112986967e-17  1.5729915165621403e-16  1.5729915165621403e-16  1.5729915165621403e-16
2.2219468609395283e-03  2.5111220769243259e-01  7.6336648248927113e-18  5.1174342541315809e-17  5.7357859126072046e-18  6.3337872290407896e-02  7.0669263091775506e-18  -5.0111097343046918e-01  8.3266726846886013e-17  -4.1668173215033305e-16  4.3927340591481701e-16  5.0111097343046984e-01  1.6136955184262781e-16  2.5111220769243264e-01  4.7877486406365116e-17  4.7801269115805348e-17  2.3627124870967426e-18  6.3337872290407937e-02  3.4566437114265821e-17  -5.0111097343046918e-01  8.3266726846886013e-17  -4.1668173215033320e-16  4.3927340591481716e-16  5.0111097343046995e-01  2.7239185430514349e-16  inf               inf               inf               inf               inf                 inf                 -5.0111097343046873e-01  3.6082248300317662e-16  -3.8491890380997649e-18  2.6440862802583744e-17  5.0111097343046951e-01  1.7169735554491915e-16  2.5111220769243259e-01  7.6336648248927113e-18  4.5766919113802665e-17  3.2836248509406026e-19  6.3337872290407896e-02    7.0669263091775506e-18    -5.0111097343046906e-01   2.7755575615629647e-17    -4.1668173215033305e-16   4.3927340591481701e-16    5.0111097343046984e-01    1.6136955184262781e-16    1.1151622189783720e-16  3.2263489191145569e-17  8.4382996977094260e-17  1.5735811206937313e-16  1.5735811206937313e-16  1.5735811206937313e-16
2.6738416158399439e-03  2.5133870816516624e-01  1.1898377165416199e-17  4.8572257327350599e-17  1.5402883170291812e-18  6.3509417139136520e-02  1.4788598161482956e-18  -5.0133692080791936e-01  8.3266726846886013e-17  -4.1696138612291438e-16  4.3337642553443606e-16  5.0133692080792003e-01  1.5519291748966553e-16  2.5133870816516612e-01  9.9123925297099455e-17  3.8549410577262379e-17  8.4825584330590394e-18  6.3509417139136437e-02  8.1787867030738444e-17  -5.0133692080791914e-01  1.3877787807814531e-16  9.7199782954451584e-17   8.0784743542929904e-17  5.0133692080791992e-01  4.4170615027149873e-17  inf               inf               inf               inf               inf                 inf                 -5.0133692080791969e-01  4.1633363423443296e-16  1.8042972965766602e-17   1.6279335542449157e-18  5.0133692080792014e-01  2.6621521995218116e-16  2.5133870816516618e-01  4.3612774065841628e-17  4.8650187242074084e-17  1.6182182317526665e-18  6.3509417139136493e-02    2.6276715799480617e-17    -5.0133692080791925e-01   2.7755575615629641e-17    -4.1696138612291428e-16   4.3337642553443596e-16    5.0133692080792003e-01    1.5519291748966553e-16    1.1161680831380415e-16  3.2307151006149187e-17  8.4611540626071485e-17  1.5742906372405192e-16  1.5742906372405192e-16  1.5742906372405192e-16
3.2176417502507355e-03  2.5161140917973329e-01  1.3112733980255049e-17  3.6429192995512949e-17  1.7657510556580614e-18  6.3716363540428742e-02  2.3368708401225408e-18  -5.0160882087512471e-01  5.5511151231258554e-17  9.7142108858714414e-17   4.5402541053006327e-17  5.0160882087512548e-01  1.6276187026822300e-16  2.5161140917973324e-01  4.2398417251002777e-17  3.7007434154171883e-17  1.1875098969991276e-18  6.3716363540428714e-02  2.5418704775506374e-17  -5.0160882087512471e-01  5.5511151231258554e-17  9.7142108858714414e-17   4.5402541053006327e-17  5.0160882087512537e-01  5.1739567805707354e-17  inf               inf               inf               inf               inf                 inf                 -5.0160882087512448e-01  2.7755575615628987e-16  5.3306147989501911e-17   1.5665801837938245e-18  5.0160882087512526e-01  5.9282734656808294e-17  2.5161140917973329e-01  1.3112733980255049e-17  4.1272637588341756e-17  3.0776935371707456e-18  6.3716363540428755e-02    1.6214658647936996e-17    -5.0160882087512471e-01   5.5511151231258554e-17    -4.1729791551660413e-16   4.6903748332231224e-16    5.0160882087512548e-01    1.6276187026822300e-16    1.1173791189188855e-16  3.2359744867882562e-17  8.4887248617565008e-17  1.5751444537305891e-16  1.5751444537305891e-16  1.5751444537305891e-16
3.8720387818125569e-03  2.5193976756198788e-01  1.2754995394287698e-17  5.8113236445223038e-17  5.1447860960018489e-18  6.3966142961114122e-02  1.3694814319795122e-17  -5.0193601939090560e-01  7.4793601963699457e-31  -4.1770288753174069e-16  4.1100126042543731e-16  5.0193601939090637e-01  1.5983182658746934e-16  2.5193976756198788e-01  1.2754995394287698e-17  4.4460320199109278e-17  8.5081301501119097e-18  6.3966142961114150e-02  1.4060761295833792e-17  -5.0193601939090560e-01  7.4793601963699457e-31  -4.1770288753174069e-16  4.1100126042543731e-16  5.0193601939090637e-01  1.5983182658746934e-16  inf               inf               inf               inf               inf                 inf                 -5.0193601939090593e-01  3.3306690738754622e-16  7.0857954201321686e-18   1.3787422526435553e-17  5.0193601939090615e-01  6.2212778337561957e-17  2.5193976756198788e-01  1.2754995394287698e-17  5.1329777553789822e-17  1.6386727954313670e-18  6.3966142961114150e-02    1.4060761295833792e-17    -5.0193601939090560e-01   7.4793601963699457e-31    -4.1770288753174069e-16   4.1100126042543731e-16    5.0193601939090637e-01    1.5983182658746934e-16    1.1188373230641163e-16  3.2423110790440679e-17  8.5220021654271964e-17  1.5761719175748292e-16  1.5761719175748292e-16  1.5761719175748292e-16
4.6595256686646873e-03  2.5233519062919629e-01  1.1072336755465581e-17  4.2500725161431774e-17  1.9540411079051322e-18  6.4267803253976033e-02  5.5450251300690634e-18  -5.0232976283433173e-01  2.7755575615629659e-17  -4.1819022188089112e-16  4.4555763920144312e-16  5.0232976283433250e-01  1.6614529539869578e-16  2.5233519062919624e-01  4.4438814475792245e-17  4.3175339846533860e-17  1.2794264228030460e-18  6.4267803253975991e-02  3.6088338293374307e-17  -5.0232976283433173e-01  2.7755575615629659e-17  -4.1819022188089122e-16  4.4555763920144322e-16  5.0232976283433250e-01  1.6614529539869578e-16  inf               inf               inf               inf               inf                 inf                 -5.0232976283433184e-01  8.3266726846885989e-17  1.6643561596208388e-17   1.0723855724343581e-17  5.0232976283433217e-01  1.6692161198885118e-16  2.5233519062919629e-01  1.1072336755465581e-17  4.5568192263780852e-17  1.1134259944439458e-18  6.4267803253976033e-02    5.5450251300690634e-18    -5.0232976283433173e-01   2.7755575615629659e-17    -4.1819022188089122e-16   4.4555763920144322e-16    5.0232976283433250e-01    1.6614529539869578e-16    1.1205933542388471e-16  3.2499473537882569e-17  8.5621913897572493e-17  1.5774083447971884e-16  1.5774083447971884e-16  1.5774083447971884e-16
5.6071699382054694e-03  2.5281144505778136e-01  4.1709214698403948e-19  3.9898639947466563e-17  1.4485419224525577e-18  6.4632385352433069e-02  6.0480133979508764e-18  -5.0280358496910205e-01  5.5511151231258579e-17  9.6888681415876419e-17   4.5437814714821918e-17  5.0280358496910282e-01  1.6247316916356940e-16  2.5281144505778130e-01  5.5094059084273789e-17  3.2895497025930562e-17  5.5546009990834430e-18  6.4632385352433028e-02  3.5585350025492492e-17  -5.0280358496910205e-01  5.5511151231258579e-17  9.6888681415876431e-17   4.5437814714821930e-17  5.0280358496910271e-01  5.1450866701053749e-17  inf               inf               inf               inf               inf                 inf                 -5.0280358496910171e-01  3.8857805861880553e-16  6.3098025079635524e-17   1.1647158378581026e-17  5.0280358496910282e-01  1.6247316916356940e-16  2.5281144505778136e-01  4.1709214698403948e-19  4.4446721530835689e-17  5.9966235058216835e-18  6.4632385352433069e-02    6.0480133979508764e-18    -5.0280358496910205e-01   5.5511151231258579e-17    -4.1877666923770845e-16   4.7022753593876292e-16    5.0280358496910282e-01    1.6247316916356940e-16    1.1227083487676264e-16  3.2591525616240081e-17  8.6107634825660275e-17  1.5788962339183090e-16  1.5788962339183090e-16  1.5788962339183090e-16
6.7475440531106863e-03  2.5338515436424208e-01  3.9324833330435720e-17  5.7245874707234634e-17  2.0905383355956106e-18  6.5073398748983186e-02  1.3639721054739554e-18  -5.0337377202655464e-01  7.4579974030881131e-31  -4.1948238699168493e-16  4.0534936844986203e-16  5.0337377202655531e-01  4.1378132689434171e-17  2.5338515436424203e-01  9.4835984561693547e-17  4.5745300551684691e-17  9.4100358199543322e-18  6.5073398748983116e-02  6.8024966933598326e-17  -5.0337377202655464e-01  7.4579974030881131e-31  -4.1948238699168493e-16  4.0534936844986203e-16  5.0337377202655531e-01  4.1378132689434171e-17  inf               inf               inf               inf               inf                 inf                 -5.0337377202655498e-01  3.3306690738754622e-16  4.5880560621864122e-18   1.8721074604009319e-17  5.0337377202655520e-01  6.9644169773081483e-17  2.5338515436424214e-01  1.6186317900822107e-17  5.6270856288676020e-17  1.1155199170369964e-18  6.5073398748983199e-02    1.5241759913288412e-17    -5.0337377202655464e-01   7.4579974030881131e-31    -4.1948238699168493e-16   4.0534936844986203e-16    5.0337377202655542e-01    1.5240043515194984e-16    1.1252561298935244e-16  3.2702529286398071e-17  8.6695182698081988e-17  1.5806867267161998e-16  1.5806867267161998e-16  1.5806867267161998e-16
8.1198449931840083e-03  2.5407640546727001e-01  2.1066309007509657e-17  4.7704895589362195e-17  1.2909391513985022e-18  6.5607426296901347e-02  5.9012226453860330e-18  -5.0405992249659148e-01  8.3266726846886001e-17  -4.2033163209866388e-16  4.4119535890678689e-16  5.0405992249659215e-01  1.5964160488626682e-16  2.5407640546727001e-01  2.1066309007509657e-17  5.0628225891471256e-17  4.2142694535075630e-18  6.5607426296901319e-02  2.1854352970242881e-17  -5.0405992249659137e-01  2.7755575615629659e-17  -4.2033163209866383e-16  4.4119535890678684e-16  5.0405992249659215e-01  1.5964160488626682e-16  inf               inf               inf               inf               inf                 inf                 -5.0405992249659148e-01  8.3266726846886001e-17  1.3843049228063913e-17   7.0206775800590767e-18  5.0405992249659182e-01  1.7342530250128015e-16  2.5407640546727001e-01  2.1066309007509657e-17  5.2117478562077476e-17  5.7035221241137832e-18  6.5607426296901319e-02    2.1854352970242881e-17    -5.0405992249659137e-01   2.7755575615629659e-17    -4.2033163209866383e-16   4.4119535890678684e-16    5.0405992249659215e-01    1.5964160488626682e-16    1.1283259014550407e-16  3.2836442438811536e-17  8.7406650313461410e-17  1.5828413660732539e-16  1.5828413660732539e-16  1.5828413660732539e-16
9.7712415353465015e-03  2.5490949005795843e-01  2.6764863519779498e-17  4.5970172113385388e-17  3.4449145927367161e-18  6.6254900156930946e-02  6.5513201093155142e-18  -5.0488562076767263e-01  2.7755575615629659e-17  -4.2135359484179077e-16  4.5806955392392297e-16  5.0488562076767329e-01  6.4471534697760403e-17  2.5490949005795849e-01  2.8746287711478326e-17  4.0091387000352874e-17  2.4338705202957975e-18  6.6254900156930960e-02  2.0429107917129972e-17  -5.0488562076767263e-01  2.7755575615629659e-17  9.6447050293055868e-17   5.9731091210923639e-17  5.0488562076767340e-01  1.7549383716027606e-16  inf               inf               inf               inf               inf                 inf                 -5.0488562076767318e-01  5.2735593669694857e-16  5.7619243006986533e-17   2.0903283924854303e-17  5.0488562076767340e-01  1.7549383716027606e-16  2.5490949005795849e-01  2.8746287711478326e-17  4.2019853353636418e-17  5.0540416701225442e-19  6.6254900156930960e-02    2.0429107917129972e-17    -5.0488562076767263e-01   2.7755575615629659e-17    -4.2135359484179082e-16   4.5806955392392307e-16    5.0488562076767340e-01    1.7549383716027606e-16    1.1320255402312115e-16  3.2998074600751421e-17  8.8269258778158748e-17  1.5854342113303997e-16  1.5854342113303997e-16  1.5854342113303997e-16
1.1758495540521581e-02  2.5591381332460456e-01  1.9109657402484778e-17  5.3776427755281020e-17  6.1349112813165098e-18  6.7041106857189933e-02  8.0199856698437873e-18  -5.0587924777026017e-01  7.4210600674049106e-31  -4.2258340216097015e-16  4.3996194161885282e-16  5.0587924777026083e-01  7.2889690689139735e-17  2.5591381332460461e-01  3.6401493828773049e-17  4.9343245538895844e-17  1.7017290649313336e-18  6.7041106857189975e-02  3.3613377753599585e-17  -5.0587924777026017e-01  7.4210600674049106e-31  -4.2258340216097025e-16  4.3996194161885292e-16  5.0587924777026094e-01  1.8391199315165539e-16  inf               inf               inf               inf               inf                 inf                 -5.0587924777026061e-01  4.4408920985006188e-16  3.0597381319203344e-17   1.3218841861320691e-17  5.0587924777026094e-01  1.8391199315165539e-16  2.5591381332460456e-01  1.9109657402484778e-17  4.7212343068527979e-17  4.2917340543653123e-19  6.7041106857189919e-02    2.1897773477658246e-17    -5.0587924777026017e-01   7.4210600674049106e-31    -4.2258340216097010e-16   4.3996194161885277e-16    5.0587924777026083e-01    7.2889690689139735e-17    1.1364856314904006e-16  3.3193281273719837e-17  8.9316696515049282e-17  1.5885543838574142e-16  1.5885543838574142e-16  1.5885543838574142e-16
1.4149912974345789e-02  2.5712501149646799e-01  1.2836971876410473e-17  4.9439619065339002e-17  2.1241810678484896e-18  6.7997502816141434e-02  1.0099011726349822e-17  -5.0707495648717227e-01  5.5511151231258567e-17  -4.2406332503729673e-16  4.4358696103520006e-16  5.0707495648717305e-01  1.3054593846041822e-16  2.5712501149646799e-01  1.2836971876410473e-17  4.6773284833745019e-17  5.4215316374549333e-19  6.7997502816141420e-02  3.7787760814646353e-18  -5.0707495648717227e-01  5.5511151231258567e-17  -4.2406332503729678e-16  4.4358696103520011e-16  5.0707495648717305e-01  1.3054593846041822e-16  inf               inf               inf               inf               inf                 inf                 -5.0707495648717249e-01  1.6653345369377274e-16  1.0846986792280553e-17   8.6766492056227545e-18  5.0707495648717327e-01  3.5259054338544951e-16  2.5712501149646799e-01  1.2836971876410473e-17  4.7403868270702619e-17  8.8430273212106457e-20  6.7997502816141420e-02    3.7787760814646353e-18    -5.0707495648717227e-01   5.5511151231258567e-17    -4.2406332503729678e-16   4.4358696103520011e-16    5.0707495648717305e-01    1.3054593846041822e-16    1.1418644318815474e-16  3.3429207421651262e-17  9.0590871892192952e-17  1.5923091303358267e-16  1.5923091303358267e-16  1.5923091303358267e-16
1.7027691722258979e-02  2.5858633143247622e-01  9.0747678244988980e-18  4.4235448637408581e-17  2.7075975491960668e-18  6.9163455948905717e-02  2.6645766888286576e-18  -5.0851384586112880e-01  5.5511151231258591e-17  -4.2584423143272786e-16  4.4784788981244542e-16  5.0851384586112958e-01  1.3302596084223243e-16  2.5858633143247617e-01  4.6436383406758929e-17  5.2170202314561752e-17  5.2271561279571039e-18  6.9163455948905675e-02  3.8968786734614712e-17  -5.0851384586112880e-01  5.5511151231258591e-17  -4.2584423143272771e-16  4.4784788981244522e-16  5.0851384586112958e-01  1.3302596084223243e-16  inf               inf               inf               inf               inf                 inf                 -5.0851384586112902e-01  1.6653345369377272e-16  2.4262720800710951e-17   2.2590624209934083e-18  5.0851384586112969e-01  2.4404826330474808e-16  2.5858633143247622e-01  9.0747678244988980e-18  5.0682524953207834e-17  3.7394787666031863e-18  6.9163455948905717e-02    2.6645766888286576e-18    -5.0851384586112880e-01   5.5511151231258591e-17    -4.2584423143272786e-16   4.4784788981244542e-16    5.0851384586112958e-01    1.3302596084223243e-16    1.1483539960387478e-16  3.3714594536363669e-17  9.2144233508547457e-17  1.5968275090456852e-16  1.5968275090456852e-16  1.5968275090456852e-16
2.0490746898158461e-02  2.6035034112619004e-01  1.8453888882468385e-17  4.8572257327350599e-17  3.9139895271520424e-19  7.0588579838949950e-02  7.3493622603985695e-18  -5.1024537344907861e-01  2.7755575615629690e-17  -4.2798733472548880e-16  4.4646659305445282e-16  5.1024537344907939e-01  1.5725713640710780e-16  2.6035034112618993e-01  9.2568413580047272e-17  4.6773284833745019e-17  1.4075735408903752e-18  7.0588579838949880e-02  7.6738301299470849e-17  -5.1024537344907850e-01  1.3877787807814533e-16  -4.2798733472548865e-16  4.4646659305445262e-16  5.1024537344907928e-01  4.6234833944592147e-17  inf               inf               inf               inf               inf                 inf                 -5.1024537344907850e-01  1.3877787807814533e-16  -2.7296352429943018e-18  2.1208893571958308e-17  5.1024537344907916e-01  6.4787468517923507e-17  2.6035034112619004e-01  1.8453888882468385e-17  4.5646608519762021e-17  2.5342498548733735e-18  7.0588579838949977e-02    2.0406213355230346e-17    -5.1024537344907861e-01   2.7755575615629690e-17    -4.2798733472548880e-16   4.4646659305445282e-16    5.1024537344907939e-01    1.5725713640710780e-16    1.1561877727492400e-16  3.4060170712413411e-17  9.4042879935352043e-17  1.6022648258613711e-16  1.6022648258613711e-16  1.6022648258613711e-16
2.4658110758226038e-02  2.6248106098565382e-01  3.4940819855286537e-17  5.2041704279304213e-17  2.1776662839091319e-19  7.2335903432347096e-02  3.0905784205201280e-19  -5.1232905537911233e-01  7.7249272445443110e-31  -4.3056629773849468e-16  4.3500912223873277e-16  5.1232905537911300e-01  5.9953975731495154e-17  2.6248106098565382e-01  3.4940819855286537e-17  5.0371229820956172e-17  1.8882410867389540e-18  7.2335903432347068e-02  2.7446517773576900e-17  -5.1232905537911233e-01  7.7249272445443110e-31  -4.3056629773849468e-16  4.3500912223873277e-16  5.1232905537911300e-01  5.9953975731495154e-17  inf               inf               inf               inf               inf                 inf                 -5.1232905537911277e-01  4.4408920985006183e-16  -1.2133628850234455e-17  1.6576453350472557e-17  5.1232905537911300e-01  5.9953975731495154e-17  2.6248106098565388e-01  2.0570331375971290e-17  5.0241956504983476e-17  2.0175144027116497e-18  7.2335903432347110e-02    1.4186845649866471e-17    -5.1232905537911233e-01   7.7249272445443110e-31    -4.3056629773849483e-16   4.3500912223873292e-16    5.1232905537911311e-01    1.7097627819401081e-16    1.1656500697372513e-16  3.4479150179740577e-17  9.6370782597184356e-17  1.6088079724306541e-16  1.6088079724306541e-16  1.6088079724306541e-16
2.9673024081888724e-02  2.6505663413048514e-01  2.1026356725421754e-17  5.1174342541315809e-17  3.7998743206137122e-18  7.4486235782097066e-02  5.3584401785086222e-19  -5.1483651204094372e-01  2.7755575615629684e-17  -4.3366976468053130e-16  4.5847727210918086e-16  5.1483651204094449e-01  1.6358538550679336e-16  2.6505663413048508e-01  3.4484794505836070e-17  4.3432335917048944e-17  3.9421323036531535e-18  7.4486235782097038e-02  2.7219731597778051e-17  -5.1483651204094372e-01  2.7755575615629684e-17  9.4336316515520849e-17   6.9528809086871276e-17  5.1483651204094449e-01  1.6358538550679336e-16  inf               inf               inf               inf               inf                 inf                 -5.1483651204094372e-01  2.7755575615629684e-17  3.9103584521051475e-17   1.4296077092401903e-17  5.1483651204094416e-01  1.6948152188075360e-16  2.6505663413048508e-01  3.4484794505836070e-17  5.0152000052618677e-17  2.7775318319165798e-18  7.4486235782097038e-02    2.7219731597778051e-17    -5.1483651204094372e-01   2.7755575615629684e-17    -4.3366976468053130e-16   4.5847727210918086e-16    5.1483651204094449e-01    1.6358538550679336e-16    1.1770879121652428e-16  3.4987878670563305e-17  9.9235600779530840e-17  1.6166818500210900e-16  1.6166818500210900e-16  1.6166818500210900e-16
3.5707859649004699e-02  2.6817269263468035e-01  2.7896860943329342e-17  4.8572257327350599e-17  3.0417695501912363e-18  7.7144265640071388e-02  1.3294086764350555e-17  -5.1785392982450185e-01  8.3266726846885976e-17  -4.1890069095107796e-16  4.4847966348656050e-16  5.1785392982450262e-01  2.2386800184488419e-16  2.6817269263468030e-01  2.7614290287928482e-17  5.7310123724863407e-17  5.6960968473215716e-18  7.7144265640071374e-02  2.7171874572165011e-17  -5.1785392982450162e-01  1.3877787807814533e-16  -4.1890069095107781e-16  4.4847966348656040e-16  5.1785392982450251e-01  1.1284569938236851e-16  inf               inf               inf               inf               inf                 inf                 -5.1785392982450196e-01  1.9428902930940163e-16  2.2453817330758327e-17   7.1251552047242177e-18  5.1785392982450262e-01  2.2386800184488419e-16  2.6817269263468035e-01  2.7896860943329342e-17  4.6731975440341540e-17  4.8820514372002950e-18  7.7144265640071430e-02    2.8339276659092816e-17    -5.1785392982450185e-01   8.3266726846885976e-17    -4.1890069095107796e-16   4.4847966348656050e-16    5.1785392982450262e-01    2.2386800184488419e-16    1.1909259917549888e-16  3.5606675177508540e-17  1.0277680791768793e-16  1.6261570998344156e-16  1.6261570998344156e-16  1.6261570998344156e-16
4.2970047043208351e-02  2.7194662975732775e-01  7.5551753875937460e-18  5.4643789493269423e-17  4.4927276522752431e-18  8.0447218768107023e-02  6.4201293897296381e-19  -5.2148502352160353e-01  2.7755575615629696e-17  -4.2339487799882606e-16  4.6102439425095630e-16  5.2148502352160431e-01  1.2089624309901624e-16  2.7194662975732770e-01  4.7955975843664081e-17  4.9343245538895844e-17  8.0781630209833700e-19  8.0447218768106982e-02  4.0991350484470406e-17  -5.2148502352160353e-01  2.7755575615629696e-17  -4.2339487799882606e-16  4.6102439425095630e-16  5.2148502352160431e-01  1.2089624309901624e-16  inf               inf               inf               inf               inf                 inf                 -5.2148502352160320e-01  3.6082248300317666e-16  1.9163058144304626e-17   1.8466458107825658e-17  5.2148502352160397e-01  2.1217066428853072e-16  2.7194662975732770e-01  4.7955975843664081e-17  4.7013723245466684e-17  3.1373385955274964e-18  8.0447218768106982e-02    4.0991350484470406e-17    -5.2148502352160353e-01   2.7755575615629696e-17    -4.2339487799882606e-16   4.6102439425095630e-16    5.2148502352160431e-01    1.2089624309901624e-16    1.2076856393031921e-16  3.6360941103264018e-17  1.0717722545209132e-16  1.6375594054956028e-16  1.6375594054956028e-16  1.6375594054956028e-16
5.1709202428967552e-02  2.7652306161844342e-01  1.5585173556876627e-17  5.1174342541315809e-17  2.9043357565655163e-18  8.4577347616112061e-02  4.2040810374453859e-18  -5.2585460121448313e-01  2.7755575615629684e-17  -4.2880308310439606e-16  4.7628717758869243e-16  5.2585460121448391e-01  1.3075082133118232e-16  2.7652306161844342e-01  1.5585173556876627e-17  4.7801269115805348e-17  4.6873766894494539e-19  8.4577347616112047e-02  1.8081868845259843e-17  -5.2585460121448313e-01  2.7755575615629684e-17  -4.2880308310439606e-16  4.7628717758869243e-16  5.2585460121448391e-01  1.3075082133118232e-16  inf               inf               inf               inf               inf                 inf                 -5.2585460121448291e-01  2.4980018054066101e-16  3.5360544969147986e-17   1.2123549515148360e-17  5.2585460121448380e-01  1.9728518868666658e-17  2.7652306161844342e-01  1.5585173556876627e-17  5.0341564160078585e-17  2.0715573753282917e-18  8.4577347616112047e-02    1.8081868845259843e-17    -5.2585460121448313e-01   2.7755575615629684e-17    -4.2880308310439606e-16   4.7628717758869243e-16    5.2585460121448391e-01    1.3075082133118232e-16    1.2280090793945472e-16  3.7282637547981126e-17  1.1267966242215984e-16  1.6512806874620492e-16  1.6512806874620492e-16  1.6512806874620492e-16
6.2225708367302311e-02  2.8208086387910397e-01  9.7124231934362101e-18  5.7245874707234634e-17  6.5224464254972040e-18  8.9780261559441576e-02  1.2646121113160818e-17  -5.3111285418365062e-01  9.7144514654700408e-17  -4.3531119728681931e-16  4.8678891096282630e-16  5.3111285418365139e-01  2.3188895517759413e-16  2.8208086387910392e-01  4.5798728037821620e-17  5.2941190526106996e-17  2.2177622443695660e-18  8.9780261559441521e-02  4.2865030118097009e-17  -5.3111285418365040e-01  1.2490009027033090e-16  -4.3531119728681916e-16  4.8678891096282610e-16  5.3111285418365128e-01  1.2086665271507845e-16  inf               inf               inf               inf               inf                 inf                 -5.3111285418365062e-01  9.7144514654700408e-17  3.6214396664700509e-17   1.5263317011306454e-17  5.3111285418365106e-01  1.0117795220995284e-16  2.8208086387910397e-01  9.7124231934362101e-18  4.9380812847967035e-17  1.3426154337703958e-18  8.9780261559441576e-02    1.2646121113160818e-17    -5.3111285418365062e-01   9.7144514654700408e-17    -4.3531119728681931e-16   4.8678891096282630e-16    5.3111285418365139e-01    2.3188895517759413e-16    1.2526906795389435e-16  3.8412275166052141e-17  1.1961133624819306e-16  1.6677925741275317e-16  1.6677925741275317e-16  1.6677925741275317e-16
7.4881038575900311e-02  2.8884231177250114e-01  2.0296299435205669e-17  5.6378512969246231e-17  7.5072755487153723e-18  9.6392318876750108e-02  4.4902089536393553e-19  -5.3744051928794945e-01  1.3877787807815270e-17  -4.4314291767919760e-16  5.0524243378201617e-16  5.3744051928795022e-01  1.3148845514189004e-16  2.8884231177250108e-01  3.5214851796052161e-17  5.8595104077438819e-17  9.7238666569079605e-18  9.6392318876750066e-02  4.2082384318807305e-17  -5.3744051928794945e-01  1.3877787807815270e-17  -4.4314291767919760e-16  5.0524243378201617e-16  5.3744051928795022e-01  1.3148845514189004e-16  inf               inf               inf               inf               inf                 inf                 -5.3744051928794978e-01  3.1918911957973167e-16  8.3538698997707758e-17   2.1439182894889181e-17  5.3744051928795045e-01  3.5353306006692138e-16  2.8884231177250108e-01  3.5214851796052161e-17  4.6289000200539626e-17  2.5822372199912334e-18  9.6392318876750066e-02    4.2082384318807305e-17    -5.3744051928794945e-01   1.3877787807815270e-17    1.0804538351618028e-16    4.5945867413361704e-17    5.3744051928795022e-01    1.3148845514189004e-16    1.2827175400631547e-16  3.9801625784807643e-17  1.2842036617677370e-16  1.6876626126502042e-16  1.6876626126502042e-16  1.6876626126502042e-16
9.0110182516650372e-02  2.9708505250662082e-01  2.2455817716836411e-18  5.5511151231257827e-17  5.3383961938981622e-18  1.0488234654286178e-01  2.1701528162514930e-18  -5.4505509125832441e-01  9.7144514654701998e-17  -4.5256743645455177e-16  4.7904192415143913e-16  5.4505509125832530e-01  1.2361900235158781e-16  2.9708505250662076e-01  5.7756733002941472e-17  6.2964037276195223e-17  2.1144898510392332e-18  1.0488234654286172e-01  6.7218786222820791e-17  -5.4505509125832441e-01  9.7144514654701998e-17  -4.5256743645455168e-16  4.7904192415143903e-16  5.4505509125832530e-01  1.2361900235158781e-16  inf               inf               inf               inf               inf                 inf                 -5.4505509125832485e-01  3.4694469519536063e-16  6.5976903761658084e-18   1.9876797320721587e-17  5.4505509125832541e-01  2.3464130481410346e-16  2.9708505250662082e-01  2.2455817716836411e-18  5.8309352718472758e-17  2.5401947066832317e-18  1.0488234654286178e-01    2.1701528162514930e-18    -5.4505509125832441e-01   9.7144514654701998e-17    -4.5256743645455168e-16   4.7904192415143903e-16    5.4505509125832530e-01    1.2361900235158781e-16    1.3193226622592960e-16  4.1517461897451908e-17  1.3973135521031982e-16  1.7115737767037856e-16  1.7115737767037856e-16  1.7115737767037856e-16
1.0843659686896087e-01  3.0715792231961042e-01  1.4767471480080438e-17  5.1174342541315809e-17  3.4667325111446464e-18  1.1591647214113263e-01  1.5513579058748091e-18  -5.5421829843447978e-01  1.3877787807813628e-17  1.2299028116854518e-16   6.9586266774229066e-17  5.5421829843448056e-01  1.5054852904901649e-16  3.0715792231961042e-01  1.4767471480080438e-17  5.5254155160742743e-17  6.1308010828228782e-19  1.1591647214113261e-01  1.5429145713689267e-17  -5.5421829843447978e-01  1.3877787807813628e-17  -4.4540497643171903e-16  4.9880899082603518e-16  5.5421829843448056e-01  1.5054852904901649e-16  inf               inf               inf               inf               inf                 inf                 -5.5421829843447945e-01  3.1918911957973334e-16  1.0038062624417165e-16   4.6976611849855540e-17  5.5421829843448034e-01  7.1496075876014832e-17  3.0715792231961048e-01  4.0743679751177389e-17  6.0085574748472331e-17  5.4444996960118753e-18  1.1591647214113267e-01    4.0082005517568563e-17    -5.5421829843447978e-01   1.3877787807813628e-17    -4.4540497643171913e-16   4.9880899082603528e-16    5.5421829843448067e-01    2.6157083151153212e-16    1.3640551902210270e-16  4.3646776595204237e-17  1.5443176356528716e-16  1.7403479416730625e-16  1.7403479416730625e-16  1.7403479416730625e-16
1.3049019780144017e-01  3.1950202183128440e-01  3.4890449010991880e-17  5.7245874707234634e-17  5.9004385682697987e-18  1.3046103618418825e-01  3.7432252854588838e-18  -5.6524509890071939e-01  5.5511151231256995e-17  1.2065133086117438e-16   7.7742801288443875e-17  5.6524509890072017e-01  1.5393083203524533e-16  3.1950202183128440e-01  3.4890449010991880e-17  6.1422060853104721e-17  1.7242524223997123e-18  1.3046103618418831e-01  5.1767925945798945e-17  -5.6524509890071939e-01  5.5511151231256995e-17  -4.5905279385737021e-16  5.0196132343010067e-16  5.6524509890072017e-01  1.5393083203524533e-16  inf               inf               inf               inf               inf                 inf                 -5.6524509890071928e-01  5.5511151231258653e-17  7.2705952069927053e-17   2.9797422497196543e-17  5.6524509890072006e-01  4.2908529572729678e-17  3.1950202183128440e-01  3.4890449010991880e-17  6.0849433870311774e-17  2.2968794051926596e-18  1.3046103618418831e-01    5.1767925945798945e-17    -5.6524509890071939e-01   5.5511151231256995e-17    -4.5905279385737021e-16   5.0196132343010067e-16    5.6524509890072017e-01    1.5393083203524533e-16    1.4188740042055252e-16  4.6304159977877510e-17  1.7380901542576976e-16  1.7749741341839694e-16  1.7749741341839694e-16  1.7749741341839694e-16
1.5702901247293774e-01  3.3467903392602488e-01  2.2645158602588020e-17  6.9388939039072284e-17  1.3074467802115365e-18  1.4994966899318196e-01  3.0617431085455933e-18  -5.7851450623646816e-01  8.3266726846885865e-17  -4.7547627492237724e-16  5.1260136045755465e-16  5.7851450623646905e-01  2.8692526607583674e-16  3.3467903392602488e-01  2.2645158602588020e-17  6.9645935109587361e-17  1.5644428507266140e-18  1.4994966899318199e-01  2.4693832507083321e-17  -5.7851450623646816e-01  8.3266726846885865e-17  -4.7547627492237714e-16  5.1260136045755455e-16  5.7851450623646905e-01  2.8692526607583674e-16  inf               inf               inf               inf               inf                 inf                 -5.7851450623646783e-01  2.4980018054066111e-16  4.7123941829008098e-17   9.9988562938307206e-18  5.7851450623646905e-01  2.8692526607583674e-16  3.3467903392602483e-01  3.2865992628669807e-17  7.2786537078549277e-17  4.7050448196885295e-18  1.4994966899318193e-01    3.0817318724174509e-17    -5.7851450623646805e-01   2.7755575615629782e-17    -4.7547627492237704e-16   5.1260136045755445e-16    5.7851450623646883e-01    6.4880661150805423e-17    1.4862734772959069e-16  4.9642352469848559e-17  1.9977309006138183e-16  1.8166425269620941e-16  1.8166425269620941e-16  1.8166425269620941e-16
1.8896523396912115e-01  3.5340958189681138e-01  1.2434960665988374e-17  6.8521577301083880e-17  2.2763717827400348e-18  1.7656106998184937e-01  9.6195201660862047e-18  -5.9448261698455995e-01  5.5511151231256958e-17  -4.7673621102735094e-16  5.4834226982839025e-16  5.9448261698456084e-01  2.3813951249481191e-16  3.5340958189681132e-01  4.3076190565269453e-17  5.3969174808167331e-17  1.2276030710176514e-17  1.7656106998184931e-01  6.5130671397344032e-17  -5.9448261698455995e-01  5.5511151231256958e-17  1.3295333039396171e-16   6.1347271592922395e-17  5.9448261698456084e-01  2.3813951249481191e-16  inf               inf               inf               inf               inf                 inf                 -5.9448261698455940e-01  4.9960036108132133e-16  8.1805194118611387e-17   1.0199135317572075e-17  5.9448261698456106e-01  4.6018411741984322e-16  3.5340958189681132e-01  4.3076190565269453e-17  6.1983857404194403e-17  4.2613481141494428e-18  1.7656106998184931e-01    6.5130671397344032e-17    -5.9448261698455995e-01   5.5511151231256958e-17    1.3295333039396171e-16    6.1347271592922395e-17    5.9448261698456084e-01    2.3813951249481191e-16    1.5694538197799596e-16  5.3867531480141191e-17  2.3522659817556332e-16  1.8667853474921067e-16  1.8667853474921067e-16  1.8667853474921067e-16
2.2739657523579321e-01  3.7662558822513803e-01  1.3596306137965290e-18  6.6786853825107073e-17  9.0377089866767274e-18  2.1369258872947874e-01  8.1798165391255836e-20  -6.1369828761789580e-01  2.7755575615629826e-17  1.2887739750011984e-16   7.1151463662756029e-17  6.1369828761789680e-01  2.5201496314676528e-16  3.7662558822513797e-01  5.6870781845054354e-17  7.9411785789160504e-17  3.5872229773767034e-18  2.1369258872947866e-01  8.3348525012277999e-17  -6.1369828761789591e-01  8.3266726846885828e-17  -5.0051935331945502e-16  5.5824528715681879e-16  6.1369828761789680e-01  2.5201496314676528e-16  inf               inf               inf               inf               inf                 inf                 -6.1369828761789647e-01  6.3837823915946412e-16  8.6391567763595873e-17   2.8665633926232059e-17  6.1369828761789680e-01  2.5201496314676528e-16  3.7662558822513803e-01  1.3596306137965290e-18  8.1873166748276974e-17  6.0486039364931733e-18  2.1369258872947874e-01    8.1798165391255836e-20    -6.1369828761789591e-01   8.3266726846885828e-17    -5.0051935331945502e-16   5.5824528715681879e-16    6.1369828761789680e-01    2.5201496314676528e-16    1.6725535988421659e-16  5.9261730376103251e-17  2.8469571863906585e-16  1.9271261065920107e-16  1.9271261065920107e-16  1.9271261065920107e-16
2.7364399970746661e-01  4.0554225949770778e-01  3.3277038628190249e-18  9.0205620750793969e-17  2.9290994396908835e-18  2.6678925906759726e-01  2.7773225360630537e-18  -6.3682199985373245e-01  6.9388939039073245e-17  -5.1063574266074661e-16  5.4928485582806664e-16  6.3682199985373344e-01  1.6354920343764920e-16  4.0554225949770772e-01  5.8838855094076847e-17  1.0639637319324416e-16  1.3261653002759308e-17  2.6678925906759715e-01  1.1379962499857871e-16  -6.3682199985373245e-01  6.9388939039073245e-17  -5.1063574266074661e-16  5.4928485582806664e-16  6.3682199985373344e-01  1.6354920343764920e-16  inf               inf               inf               inf               inf                 inf                 -6.3682199985373200e-01  5.1347814888913589e-16  -1.3180613746066285e-17  5.1829726913386337e-17  6.3682199985373356e-01  2.7457150590016486e-16  4.0554225949770778e-01  3.3277038628190249e-18  1.0735384817557903e-16  1.4219127985094178e-17  2.6678925906759726e-01    2.7773225360630537e-18    -6.3682199985373245e-01   6.9388939039073245e-17    -5.1063574266074661e-16   5.4928485582806664e-16    6.3682199985373344e-01    1.6354920343764920e-16    1.8009694158114610e-16  6.6216125995879936e-17  3.5543469376743879e-16  1.9997388389885326e-16  1.9997388389885326e-16  1.9997388389885326e-16
3.2929712550971479e-01  4.4175771197209701e-01  1.5341041422863799e-17  1.0928757898653885e-16  3.4556328492059019e-18  3.4483585100701131e-01  7.4115713097619194e-18  -6.6464856275485651e-01  2.7755575615629912e-17  -5.4507654452531942e-16  5.8306218505221199e-16  6.6464856275485740e-01  6.5741216142520475e-17  4.4175771197209707e-01  7.0852192654121623e-17  1.1616222387281730e-16  1.0330277735484358e-17  3.4483585100701147e-01  1.7394502500353541e-16  -6.6464856275485651e-01  2.7755575615629912e-17  -5.4507654452531962e-16  5.8306218505221219e-16  6.6464856275485762e-01  2.8778582106755181e-16  inf               inf               inf               inf               inf                 inf                 -6.6464856275485684e-01  3.0531133177191706e-16  5.8846671767413897e-17   2.0861031240521338e-17  6.6464856275485740e-01  6.5741216142520475e-17  4.4175771197209701e-01  1.5341041422863799e-17  1.0917958287242880e-16  3.3476367350958514e-18  3.4483585100701136e-01    6.2922722541019742e-17    -6.6464856275485651e-01   2.7755575615629912e-17    -5.4507654452531962e-16   5.8306218505221219e-16    6.6464856275485762e-01    2.8778582106755181e-16    1.9617983325486011e-16  7.5281073536952290e-17  4.5941364180503271e-16  2.0871193921128219e-16  2.0871193921128219e-16  2.0871193921128219e-16
3.9626886387014781e-01  4.8739168505330777e-01  6.7122000501483272e-18  1.0928757898653885e-16  1.2006801193942025e-17  4.6312085543926590e-01  5.6014515558117745e-17  -6.9813443193507307e-01  1.3877787807815486e-17  1.4797465487105151e-16   1.1003131894867009e-16  6.9813443193507407e-01  1.6284342619271050e-16  4.8739168505330777e-01  6.7122000501483272e-18  1.1102230246251565e-16  1.0272077717965218e-17  4.6312085543926595e-01  5.0336432685991369e-19  -6.9813443193507307e-01  1.3877787807815486e-17  -5.6801812523067235e-16  6.0596146115305375e-16  6.9813443193507407e-01  1.6284342619271050e-16  inf               inf               inf               inf               inf                 inf                 -6.9813443193507352e-01  4.3021142204224712e-16  6.3112613112193893e-17   2.5169277189812473e-17  6.9813443193507385e-01  5.9201178732320804e-17  4.8739168505330777e-01  6.7122000501483272e-18  1.0397095554322615e-16  1.7323424637254719e-17  4.6312085543926595e-01    5.0336432685991369e-19    -6.9813443193507307e-01   1.3877787807815486e-17    1.4797465487105151e-16    1.1003131894867009e-16    6.9813443193507407e-01    1.6284342619271050e-16    2.1644538830281402e-16  8.7242231894945417e-17  6.1700092427132612e-16  2.1922712134574808e-16  2.1922712134574808e-16  2.1922712134574808e-16
4.7686116977144744e-01  5.4527972869467134e-01  4.7831500693102152e-17  1.6653345369377348e-16  6.3893359511601381e-18  6.4851204881682267e-01  3.3269251085602221e-17  -7.3843058488572277e-01  1.3877787807813377e-17  -6.1789247818648748e-16  6.0607705731185423e-16  7.3843058488572388e-01  1.9635139624258253e-16  5.4527972869467123e-01  6.3190801769413496e-17  1.6653345369377348e-16  6.3893359511601381e-18  6.4851204881682245e-01  1.8877535383942907e-16  -7.3843058488572277e-01  1.3877787807813377e-17  -6.1789247818648748e-16  6.0607705731185423e-16  7.3843058488572388e-01  1.9635139624258253e-16  inf               inf               inf               inf               inf                 inf                 -7.3843058488572233e-01  4.3021142204224924e-16  -1.4543822894391799e-17  2.7284020197585558e-18  7.3843058488572433e-01  6.4044060609264513e-16  5.4527972869467134e-01  4.7831500693102152e-17  1.6468502474397278e-16  8.2377649009608394e-18  6.4851204881682278e-01    1.4429155354811789e-16    -7.3843058488572277e-01   1.3877787807813377e-17    -6.1789247818648748e-16   6.0607705731185423e-16    7.3843058488572388e-01    1.9635139624258253e-16    2.4215284386327311e-16  1.0323777186229407e-16  8.6399161001192400e-16  2.3188085851810470e-16  2.3188085851810470e-16  2.3188085851810470e-16
5.7384416483024048e-01  6.1924636379254838e-01  5.3638023651557764e-18  2.0296264668928643e-16  2.4504173438136843e-17  9.4983985086855049e-01  9.1520947823569526e-18  -7.8692208241511918e-01  1.3877787807815622e-17  -6.4090273520246374e-16  6.7653123393886291e-16  7.8692208241512029e-01  1.6052858900672808e-16  6.1924636379254838e-01  5.3638023651557764e-18  1.9223306074528173e-16  1.3774587494132140e-17  9.4983985086855049e-01  9.1520947823569526e-18  -7.8692208241511918e-01  1.3877787807815622e-17  -6.4090273520246374e-16  6.7653123393886291e-16  7.8692208241512029e-01  1.6052858900672808e-16  inf               inf               inf               inf               inf                 inf                 -7.8692208241511930e-01  9.7144514654700039e-17  2.2142254178604467e-17   1.3486244557794664e-17  7.8692208241512018e-01  4.9506286544212422e-17  6.1924636379254838e-01  5.3638023651557764e-18  1.7863696124246604e-16  1.7848799131645663e-19  9.4983985086855049e-01    9.1520947823569526e-18    -7.8692208241511918e-01   1.3877787807815622e-17    -6.4090273520246374e-16   6.7653123393886291e-16    7.8692208241512029e-01    1.6052858900672808e-16    2.7500062839915724e-16  1.2494094643163388e-16  1.2654408865689477e-15  2.4710808543434236e-16  2.4710808543434236e-16  2.4710808543434236e-16
6.9055135201623452e-01  7.1449096845097881e-01  8.4003964748317624e-17  2.2204460492503131e-16  1.0675987082657699e-17  1.4589829668191838e+00  4.3438952203160079e-17  -8.4527567600811626e-01  2.7755575615627650e-17  -6.9462297773416753e-16  7.5036254599857698e-16  8.4527567600811759e-01  3.6105090003632616e-16  7.1449096845097870e-01  2.7018337714198027e-17  2.0148491928382469e-16  9.8836985585489213e-18  1.4589829668191836e+00  1.7860565272187122e-16  -8.4527567600811626e-01  2.7755575615627650e-17  -6.9462297773416743e-16  7.5036254599857688e-16  8.4527567600811737e-01  1.3900629511129488e-16  inf               inf               inf               inf               inf                 inf                 -8.4527567600811682e-01  5.8286708792820590e-16  1.8172416838324372e-17   3.7567151426085027e-17  8.4527567600811737e-01  1.3900629511129488e-16  7.1449096845097870e-01  2.7018337714198027e-17  2.1968736638575247e-16  8.3187485433788577e-18  1.4589829668191836e+00    1.7860565272187122e-16    -8.4527567600811626e-01   2.7755575615627650e-17    -6.9462297773416743e-16   7.5036254599857688e-16    8.4527567600811737e-01    1.3900629511129488e-16    3.1729772962440115e-16  1.5484768214193442e-16  1.9437557787582945e-15  2.6543219288183486e-16  2.6543219288183486e-16  2.6543219288183486e-16
8.3099419493533866e-01  8.3813493547172613e-01  7.5696592998337226e-17  2.9143354396410359e-16  2.0234857361376972e-17  2.3550591626101482e+00  4.8862324587864299e-16  -9.1549709746766805e-01  5.5511151231259195e-17  -7.4452825614642612e-16  7.6124685856673131e-16  9.1549709746766939e-01  1.2774090488281954e-16  8.3813493547172602e-01  3.5325709464178428e-17  3.2895497025930562e-16  1.7286568933825059e-17  2.3550591626101482e+00  4.8862324587864299e-16  -9.1549709746766794e-01  1.6653345369377484e-16  -7.4452825614642612e-16  7.6124685856673131e-16  9.1549709746766939e-01  1.2774090488281954e-16  inf               inf               inf               inf               inf                 inf                 -9.1549709746766827e-01  1.6653345369377213e-16  1.9586938584529006e-18   1.4759908561852335e-17  9.1549709746766939e-01  1.2774090488281954e-16  8.3813493547172602e-01  3.5325709464178428e-17  3.1910857780033225e-16  7.4401764748516842e-18  2.3550591626101482e+00    4.8862324587864299e-16    -9.1549709746766794e-01   1.6653345369377484e-16    -7.4452825614642612e-16   7.6124685856673131e-16    9.1549709746766939e-01    1.2774090488281954e-16    3.7220668124137202e-16  1.9673449234023079e-16  3.1375690880210734e-15  2.8748301773617439e-16  2.8748301773617439e-16  2.8748301773617439e-16
1.0000000000000000e+00  9.9999999999999867e-01  4.8883421593434415e-17  3.5735303605122226e-16  8.4065404873128966e-18  3.9999999999999836e+00  1.4251184927113077e-16  -9.9999999999999867e-01  6.9388939039073751e-17  -8.3061337145365705e-16  8.7949679304709494e-16  1.0000000000000002e+00  3.4031696555754005e-16  9.9999999999999867e-01  4.8883421593434415e-17  3.4745868733639155e-16  1.4878082275178156e-18  3.9999999999999840e+00  5.8660105912119338e-16  -9.9999999999999867e-01  6.9388939039073751e-17  -8.3061337145365705e-16  8.7949679304709494e-16  1.0000000000000002e+00  3.4031696555754005e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  1.5265566588595757e-16  5.9196739129694100e-17   1.0313317536256186e-17  9.9999999999999956e-01  3.2581684921755388e-16  9.9999999999999867e-01  4.8883421593434415e-17  3.2782501134393840e-16  2.1121484219970965e-17  3.9999999999999840e+00    5.8660105912119338e-16    -9.9999999999999867e-01   6.9388939039073751e-17    -8.3061337145365705e-16   8.7949679304709494e-16    1.0000000000000002e+00    3.4031696555754005e-16    4.4408920985006202e-16  2.5639502485114135e-16  5.3290705182007293e-15  3.1401849173675489e-16  3.1401849173675489e-16  3.1401849173675489e-16


==> results/invariants-single_J3-u1.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c             J3_errors_c             disc_values_c           disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c            eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive         J3_errors_naive         disc_values_naive       disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive        eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack       eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor  J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  2.5000000000000089e-01  1.3877787807815711e-17  1.2316536679435333e-16  7.8991013721307840e-18  6.2500000000000680e-02  3.4694469519505905e-18  -5.0000000000000033e-01  7.1680736896462604e-17  -3.5207154119528928e-16  1.5778251188588691e-16  5.0000000000000133e-01  6.7097141181682531e-17  2.5000000000000089e-01  1.3877787807815711e-17  1.2162515426936662e-16  6.3588888471440757e-18  6.2500000000000666e-02  1.0408340855863867e-17  -5.0000000000000033e-01  7.1680736896462604e-17  -3.5207154119528933e-16  1.5778251188588696e-16  5.0000000000000144e-01  4.3925161280833130e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000056e-01  1.5036386802856869e-16  -1.8337520994304450e-16  1.0913819366357869e-17  5.0000000000000144e-01  4.3925161280833130e-17  2.5000000000000089e-01  1.3877787807815711e-17  1.2490009027033068e-16  9.6338248481081334e-18  6.2500000000000666e-02    1.0408340855863867e-17    -5.0000000000000033e-01   7.1680736896462604e-17    -3.5207154119528933e-16   1.5778251188588696e-16    5.0000000000000144e-01    4.3925161280833130e-17    1.9428902930940276e-16  5.6086411686187518e-17  1.4571677198205313e-16  4.1540741810552283e-16  4.1540741810552283e-16  4.1540741810552283e-16
1.2033778407775906e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
1.4481182276745360e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
1.7426333860096471e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
2.0970464013232307e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
2.5235391704347656e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
3.0367711180354603e-16  2.5000000000000100e-01  1.3877787807815924e-17  1.2316536679435340e-16  7.8991013721308040e-18  6.2500000000000763e-02  3.4694469519497931e-18  -5.0000000000000056e-01  3.9341565566053069e-17  -3.5207154119528943e-16  1.5778251188588706e-16  5.0000000000000144e-01  6.7097141181682543e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2162515426936664e-16  6.3588888471440457e-18  6.2500000000000749e-02  1.0408340855864664e-17  -5.0000000000000044e-01  7.1680736896462592e-17  -3.5207154119528948e-16  1.5778251188588711e-16  5.0000000000000155e-01  4.3925161280833111e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000067e-01  1.5036386802856872e-16  -1.9812434718638320e-16  3.8353178769808369e-18  5.0000000000000155e-01  4.3925161280833111e-17  2.5000000000000100e-01  1.3877787807815924e-17  1.2490009027033068e-16  9.6338248481080795e-18  6.2500000000000749e-02    1.0408340855864664e-17    -5.0000000000000044e-01   7.1680736896462592e-17    -3.5207154119528948e-16   1.5778251188588711e-16    5.0000000000000155e-01    4.3925161280833111e-17    1.9428902930940286e-16  5.6086411686187555e-17  1.4571677198205332e-16  4.1540741810552293e-16  4.1540741810552293e-16  4.1540741810552293e-16
3.6543830709572618e-16  2.5000000000000111e-01  1.3877787807816161e-17  1.1853943752508201e-16  3.2731721028593553e-18  6.2500000000000847e-02  3.4694469519489034e-18  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528963e-16  1.5778251188588726e-16  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000117e-01  4.1633363423441663e-17  1.0723337432052202e-16  8.0328911017006316e-18  6.2500000000000874e-02  3.1225022567577819e-17  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000167e-01  4.3925161280833099e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000078e-01  1.5036386802856874e-16  -2.8423174254906840e-16  8.9942713239666028e-17  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000111e-01  1.3877787807816161e-17  1.2490009027033068e-16  9.6338248481080255e-18  6.2500000000000833e-02    1.0408340855865554e-17    -5.0000000000000056e-01   7.1680736896462579e-17    -3.5207154119528963e-16   1.5778251188588726e-16    5.0000000000000167e-01    4.3925161280833099e-17    1.9428902930940294e-16  5.6086411686187592e-17  1.4571677198205352e-16  4.1540741810552303e-16  4.1540741810552303e-16  4.1540741810552303e-16
4.3976036093027123e-16  2.5000000000000111e-01  1.3877787807816161e-17  1.1853943752508201e-16  3.2731721028593553e-18  6.2500000000000847e-02  3.4694469519489034e-18  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528963e-16  1.5778251188588726e-16  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000117e-01  4.1633363423441663e-17  1.0723337432052202e-16  8.0328911017006316e-18  6.2500000000000874e-02  3.1225022567577819e-17  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000167e-01  4.3925161280833099e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000078e-01  1.5036386802856874e-16  -2.8423174254906840e-16  8.9942713239666028e-17  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000111e-01  1.3877787807816161e-17  1.2490009027033068e-16  9.6338248481080255e-18  6.2500000000000833e-02    1.0408340855865554e-17    -5.0000000000000056e-01   7.1680736896462579e-17    -3.5207154119528963e-16   1.5778251188588726e-16    5.0000000000000167e-01    4.3925161280833099e-17    1.9428902930940294e-16  5.6086411686187592e-17  1.4571677198205352e-16  4.1540741810552303e-16  4.1540741810552303e-16  4.1540741810552303e-16
5.2919787359584365e-16  2.5000000000000111e-01  1.3877787807816161e-17  1.1853943752508201e-16  3.2731721028593553e-18  6.2500000000000847e-02  3.4694469519489034e-18  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528963e-16  1.5778251188588726e-16  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000117e-01  4.1633363423441663e-17  1.0723337432052202e-16  8.0328911017006316e-18  6.2500000000000874e-02  3.1225022567577819e-17  -5.0000000000000067e-01  3.9341565566053081e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000167e-01  4.3925161280833099e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000078e-01  1.5036386802856874e-16  -2.8423174254906840e-16  8.9942713239666028e-17  5.0000000000000167e-01  4.3925161280833099e-17  2.5000000000000111e-01  1.3877787807816161e-17  1.2490009027033068e-16  9.6338248481080255e-18  6.2500000000000833e-02    1.0408340855865554e-17    -5.0000000000000056e-01   7.1680736896462579e-17    -3.5207154119528963e-16   1.5778251188588726e-16    5.0000000000000167e-01    4.3925161280833099e-17    1.9428902930940294e-16  5.6086411686187592e-17  1.4571677198205352e-16  4.1540741810552303e-16  4.1540741810552303e-16  4.1540741810552303e-16
6.3682499447185866e-16  2.5000000000000122e-01  1.3877787807816423e-17  1.2316536679435360e-16  7.8991013721308949e-18  6.2500000000000930e-02  3.4694469519479211e-18  -5.0000000000000078e-01  3.9341565566053093e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000178e-01  4.3925161280833086e-17  2.5000000000000122e-01  1.3877787807816423e-17  1.1956918570524598e-16  4.3029202830232700e-18  6.2500000000000916e-02  1.0408340855866536e-17  -5.0000000000000078e-01  3.9341565566053093e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000178e-01  4.3925161280833086e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000056e-01  1.8270303935897822e-16  -2.3422159674454227e-16  3.9932567435139908e-17  5.0000000000000178e-01  4.3925161280833086e-17  2.5000000000000122e-01  1.3877787807816423e-17  1.2490009027033068e-16  9.6338248481079732e-18  6.2500000000000916e-02    1.0408340855866536e-17    -5.0000000000000078e-01   3.9341565566053093e-17    -3.5207154119528972e-16   1.5778251188588735e-16    5.0000000000000178e-01    4.3925161280833086e-17    1.9428902930940304e-16  5.6086411686187629e-17  1.4571677198205372e-16  4.1540741810552312e-16  4.1540741810552312e-16  4.1540741810552312e-16
7.6634108680074624e-16  2.5000000000000122e-01  1.3877787807816423e-17  1.2316536679435360e-16  7.8991013721308949e-18  6.2500000000000930e-02  3.4694469519479211e-18  -5.0000000000000078e-01  3.9341565566053093e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000178e-01  4.3925161280833086e-17  2.5000000000000122e-01  1.3877787807816423e-17  1.1956918570524598e-16  4.3029202830232700e-18  6.2500000000000916e-02  1.0408340855866536e-17  -5.0000000000000078e-01  3.9341565566053093e-17  -3.5207154119528972e-16  1.5778251188588735e-16  5.0000000000000178e-01  4.3925161280833086e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000056e-01  1.8270303935897822e-16  -2.3422159674454227e-16  3.9932567435139908e-17  5.0000000000000178e-01  4.3925161280833086e-17  2.5000000000000122e-01  1.3877787807816423e-17  1.2490009027033068e-16  9.6338248481079732e-18  6.2500000000000916e-02    1.0408340855866536e-17    -5.0000000000000078e-01   3.9341565566053093e-17    -3.5207154119528972e-16   1.5778251188588735e-16    5.0000000000000178e-01    4.3925161280833086e-17    1.9428902930940304e-16  5.6086411686187629e-17  1.4571677198205372e-16  4.1540741810552312e-16  4.1540741810552312e-16  4.1540741810552312e-16
9.2219788233343405e-16  2.5000000000000133e-01  1.3877787807816709e-17  1.1853943752508220e-16  3.2731721028594458e-18  6.2500000000001013e-02  3.4694469519468465e-18  -5.0000000000000078e-01  7.1680736896462555e-17  -3.5207154119528982e-16  1.5778251188588745e-16  5.0000000000000178e-01  6.7097141181682580e-17  2.5000000000000133e-01  1.3877787807816709e-17  1.1545724857700466e-16  1.9098315478190275e-19  6.2500000000000999e-02  1.0408340855867611e-17  -5.0000000000000078e-01  7.1680736896462555e-17  -3.5207154119528987e-16  1.5778251188588750e-16  5.0000000000000189e-01  4.3925161280833074e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000111e-01  2.6138617049108440e-16  -2.1998313737687869e-16  2.5694108067476319e-17  5.0000000000000189e-01  4.3925161280833074e-17  2.5000000000000133e-01  1.3877787807816709e-17  1.2490009027033068e-16  9.6338248481079192e-18  6.2500000000000999e-02    1.0408340855867611e-17    -5.0000000000000078e-01   7.1680736896462555e-17    -3.5207154119528987e-16   1.5778251188588750e-16    5.0000000000000189e-01    4.3925161280833074e-17    1.9428902930940311e-16  5.6086411686187666e-17  1.4571677198205392e-16  4.1540741810552322e-16  4.1540741810552322e-16  4.1540741810552322e-16
1.1097524964120698e-15  2.5000000000000144e-01  1.3877787807817021e-17  1.1853943752508235e-16  3.2731721028595417e-18  6.2500000000001096e-02  3.4694469519456794e-18  -5.0000000000000100e-01  3.9341565566053112e-17  -3.5207154119528992e-16  1.5778251188588755e-16  5.0000000000000189e-01  6.7097141181682592e-17  2.5000000000000144e-01  1.3877787807817021e-17  1.1134531144876335e-16  3.9209539734594638e-18  6.2500000000001082e-02  1.0408340855868777e-17  -5.0000000000000100e-01  3.9341565566053112e-17  -3.5207154119528992e-16  1.5778251188588755e-16  5.0000000000000200e-01  4.3925161280833068e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000078e-01  1.8270303935897820e-16  -2.3326247203757725e-16  3.8973442728174884e-17  5.0000000000000189e-01  6.7097141181682592e-17  2.5000000000000144e-01  1.3877787807817021e-17  1.2490009027033068e-16  9.6338248481078669e-18  6.2500000000001082e-02    1.0408340855868777e-17    -5.0000000000000100e-01   3.9341565566053112e-17    -3.5207154119528992e-16   1.5778251188588755e-16    5.0000000000000200e-01    4.3925161280833068e-17    1.9428902930940321e-16  5.6086411686187703e-17  1.4571677198205409e-16  4.1540741810552332e-16  4.1540741810552332e-16  4.1540741810552332e-16
1.3354515629298974e-15  2.5000000000000155e-01  1.3877787807817356e-17  1.1391350825581098e-16  1.3527571664118834e-18  6.2500000000001193e-02  1.7347234759758876e-17  -5.0000000000000111e-01  3.9341565566053130e-17  -3.5207154119529012e-16  1.5778251188588775e-16  5.0000000000000211e-01  4.3925161280833049e-17  2.5000000000000161e-01  4.1633363423440468e-17  1.2368112283348729e-16  8.4148574112644246e-18  6.2500000000001207e-02  3.1225022567573333e-17  -5.0000000000000111e-01  3.9341565566053130e-17  -3.5207154119529022e-16  1.5778251188588785e-16  5.0000000000000211e-01  4.3925161280833049e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000089e-01  1.8270303935897817e-16  -1.9802380502023874e-16  3.7347757108363689e-18  5.0000000000000211e-01  4.3925161280833049e-17  2.5000000000000155e-01  1.3877787807817356e-17  1.2490009027033157e-16  9.6338248481087004e-18  6.2500000000001166e-02    1.0408340855870038e-17    -5.0000000000000100e-01   7.1680736896462530e-17    -3.5207154119529007e-16   1.5778251188588770e-16    5.0000000000000211e-01    4.3925161280833049e-17    1.9428902930940328e-16  5.6086411686187740e-17  1.4571677198205429e-16  4.1540741810552342e-16  4.1540741810552342e-16  4.1540741810552342e-16
1.6070528182616385e-15  2.5000000000000167e-01  1.3877787807817717e-17  1.1853943752508265e-16  3.2731721028597308e-18  6.2500000000001263e-02  3.4694469519430678e-18  -5.0000000000000122e-01  3.9341565566053136e-17  -3.5207154119529022e-16  1.5778251188588785e-16  5.0000000000000211e-01  6.7097141181682617e-17  2.5000000000000167e-01  1.3877787807817717e-17  1.1751321714112533e-16  2.2469517189024134e-18  6.2500000000001249e-02  1.0408340855871389e-17  -5.0000000000000111e-01  7.1680736896462518e-17  -3.5207154119529022e-16  1.5778251188588785e-16  5.0000000000000211e-01  6.7097141181682617e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000100e-01  1.8270303935897817e-16  -3.1889110363005196e-16  1.2460207432064959e-16  5.0000000000000222e-01  4.3925161280833043e-17  2.5000000000000167e-01  1.3877787807817717e-17  1.1102230246251652e-16  4.2439629597064004e-18  6.2500000000001249e-02    1.0408340855871389e-17    -5.0000000000000111e-01   7.1680736896462518e-17    -3.5207154119529022e-16   1.5778251188588785e-16    5.0000000000000211e-01    6.7097141181682617e-17    1.9428902930940338e-16  5.6086411686187777e-17  1.4571677198205448e-16  4.1540741810552347e-16  4.1540741810552347e-16  4.1540741810552347e-16
1.9338917504552319e-15  2.5000000000000189e-01  1.3877787807818512e-17  1.1853943752508297e-16  3.2731721028599450e-18  6.2500000000001443e-02  1.7347234759754543e-17  -5.0000000000000144e-01  3.9341565566053161e-17  -3.5207154119529051e-16  1.5778251188588814e-16  5.0000000000000233e-01  6.7097141181682642e-17  2.5000000000000189e-01  1.3877787807818512e-17  1.1751321714112533e-16  2.2469517189023071e-18  6.2500000000001416e-02  1.0408340855874370e-17  -5.0000000000000144e-01  3.9341565566053161e-17  -3.5207154119529046e-16  1.5778251188588809e-16  5.0000000000000244e-01  4.3925161280833019e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000155e-01  1.5036386802856882e-16  -1.8226607057013487e-16  1.2022958739267501e-17  5.0000000000000244e-01  4.3925161280833019e-17  2.5000000000000189e-01  1.3877787807818512e-17  1.1102230246251652e-16  4.2439629597065067e-18  6.2500000000001416e-02    1.0408340855874370e-17    -5.0000000000000144e-01   3.9341565566053161e-17    -3.5207154119529046e-16   1.5778251188588809e-16    5.0000000000000244e-01    4.3925161280833019e-17    1.9428902930940355e-16  5.6086411686187851e-17  1.4571677198205488e-16  4.1540741810552367e-16  4.1540741810552367e-16  4.1540741810552367e-16
2.3272024789604123e-15  2.5000000000000200e-01  1.3877787807818946e-17  1.1449174941447060e-16  7.7451600775247748e-19  6.2500000000001513e-02  3.4694469519384571e-18  -5.0000000000000155e-01  3.9341565566053173e-17  -3.5207154119529066e-16  1.5778251188588829e-16  5.0000000000000255e-01  4.3925161280833006e-17  2.5000000000000205e-01  4.1633363423438877e-17  1.1956918570524600e-16  4.3029202830229233e-18  6.2500000000001540e-02  3.1225022567567373e-17  -5.0000000000000155e-01  3.9341565566053173e-17  -3.5207154119529066e-16  1.5778251188588829e-16  5.0000000000000255e-01  4.3925161280833006e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000144e-01  7.1680736896462481e-17  -2.0402272977806063e-16  9.7337004686582602e-18  5.0000000000000244e-01  6.7097141181682654e-17  2.5000000000000200e-01  1.3877787807818946e-17  1.1102230246251731e-16  4.2439629597057710e-18  6.2500000000001499e-02    1.0408340855876000e-17    -5.0000000000000144e-01   7.1680736896462481e-17    -3.5207154119529066e-16   1.5778251188588829e-16    5.0000000000000255e-01    4.3925161280833006e-17    1.9428902930940363e-16  5.6086411686187888e-17  1.4571677198205507e-16  4.1540741810552376e-16  4.1540741810552376e-16  4.1540741810552376e-16
2.8005038941836253e-15  2.5000000000000233e-01  5.9018196747437677e-30  1.1217878477983551e-16  1.5384486268838050e-18  6.2500000000001762e-02  1.3877787807794054e-17  -5.0000000000000189e-01  5.3219353373867624e-17  -3.4281968265674807e-16  1.7628622896297461e-16  5.0000000000000278e-01  5.3219353373868265e-17  2.5000000000000233e-01  5.9018196747437677e-30  1.1956918570524600e-16  8.9288495522942992e-18  6.2500000000001749e-02  2.0403084113604531e-29  -5.0000000000000189e-01  5.3219353373867624e-17  -3.4281968265674807e-16  1.7628622896297461e-16  5.0000000000000289e-01  5.7802949088647395e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000189e-01  5.3219353373867624e-17  -1.7463297285259928e-16  8.0995191588258210e-18  5.0000000000000278e-01  5.3219353373868265e-17  2.5000000000000233e-01  5.9018196747437677e-30  1.1102230246251731e-16  3.8196630956560489e-19  6.2500000000001749e-02    2.0403084113604531e-29    -5.0000000000000189e-01   5.3219353373867624e-17    -3.4281968265674807e-16   1.7628622896297461e-16    5.0000000000000289e-01    5.7802949088647395e-17    1.9428902930940390e-16  5.6086411686187999e-17  1.4571677198205564e-16  4.1540741810552406e-16  4.1540741810552406e-16  4.1540741810552406e-16
3.3700643292719250e-15  2.5000000000000255e-01  6.9865034194226596e-30  1.0755285551056446e-16  3.0874806423873475e-18  6.2500000000001915e-02  2.4470648156150416e-29  -5.0000000000000211e-01  5.3219353373867649e-17  -3.4281968265674826e-16  1.7628622896297481e-16  5.0000000000000300e-01  5.3219353373868290e-17  2.5000000000000255e-01  6.9865034194226596e-30  1.0517740575640139e-16  5.4629303965504150e-18  6.2500000000001915e-02  2.4470648156150416e-29  -5.0000000000000200e-01  5.7802949088647999e-17  -3.4281968265674822e-16  1.7628622896297476e-16  5.0000000000000300e-01  5.3219353373868290e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000211e-01  5.3219353373867649e-17  -1.6105042287704216e-16  5.4830308167312986e-18  5.0000000000000311e-01  5.7802949088647371e-17  2.5000000000000255e-01  6.9865034194226596e-30  1.1102230246251731e-16  3.8196630956550253e-19  6.2500000000001915e-02    2.4470648156150416e-29    -5.0000000000000200e-01   5.7802949088647999e-17    -3.4281968265674822e-16   1.7628622896297476e-16    5.0000000000000300e-01    5.3219353373868290e-17    1.9428902930940407e-16  5.6086411686188073e-17  1.4571677198205604e-16  4.1540741810552421e-16  4.1540741810552421e-16  4.1540741810552421e-16
4.0554607358408276e-15  2.5000000000000289e-01  8.7984183111021711e-30  1.1217878477983674e-16  1.5384486268847817e-18  6.2500000000002137e-02  2.7755575615660178e-17  -5.0000000000000233e-01  5.7802949088647962e-17  -3.4281968265674861e-16  1.7628622896297515e-16  5.0000000000000333e-01  5.3219353373868327e-17  2.5000000000000289e-01  8.7984183111021711e-30  1.1134531144876340e-16  7.0497529581143967e-19  6.2500000000002165e-02  3.1265328999948656e-29  -5.0000000000000233e-01  5.7802949088647962e-17  -3.4281968265674861e-16  1.7628622896297515e-16  5.0000000000000344e-01  5.7802949088647334e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000233e-01  5.7802949088647962e-17  -1.4215199057925047e-16  2.4381463114522984e-17  5.0000000000000333e-01  5.3219353373868327e-17  2.5000000000000289e-01  8.7984183111021711e-30  1.1102230246251731e-16  3.8196630956534898e-19  6.2500000000002165e-02    3.1265328999948656e-29    -5.0000000000000233e-01   5.7802949088647962e-17    -3.4281968265674861e-16   1.7628622896297515e-16    5.0000000000000344e-01    5.7802949088647334e-17    1.9428902930940432e-16  5.6086411686188184e-17  1.4571677198205660e-16  4.1540741810552450e-16  4.1540741810552450e-16  4.1540741810552450e-16
4.8802515836544337e-15  2.5000000000000333e-01  1.1559431479375712e-29  1.1217878477983797e-16  1.5384486268858084e-18  6.2500000000002484e-02  1.3877787807856075e-17  -5.0000000000000278e-01  5.7802949088647913e-17  -3.4281968265674915e-16  1.7628622896297570e-16  5.0000000000000377e-01  5.3219353373868382e-17  2.5000000000000333e-01  1.1559431479375712e-29  1.1545724857700471e-16  4.8169124240525483e-18  6.2500000000002498e-02  4.1619128380974565e-29  -5.0000000000000278e-01  5.7802949088647913e-17  -3.4281968265674920e-16  1.7628622896297574e-16  5.0000000000000389e-01  5.7802949088647272e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000289e-01  5.3219353373867741e-17  -1.1753551564476528e-16  4.8997938049008175e-17  5.0000000000000377e-01  5.3219353373868382e-17  2.5000000000000333e-01  1.1559431479375712e-29  1.1102230246251731e-16  3.8196630956514320e-19  6.2500000000002498e-02    4.1619128380974565e-29    -5.0000000000000278e-01   5.7802949088647913e-17    -3.4281968265674920e-16   1.7628622896297574e-16    5.0000000000000389e-01    5.7802949088647272e-17    1.9428902930940466e-16  5.6086411686188332e-17  1.4571677198205739e-16  4.1540741810552485e-16  4.1540741810552485e-16  4.1540741810552485e-16
5.8727866131894888e-15  2.5000000000000377e-01  1.4714875100259758e-29  1.1217878477983943e-16  1.5384486268870593e-18  6.2500000000002803e-02  2.7755575615682365e-17  -5.0000000000000322e-01  5.7802949088647864e-17  -3.4281968265674964e-16  1.7628622896297619e-16  5.0000000000000433e-01  5.7802949088647235e-17  2.5000000000000377e-01  1.4714875100259758e-29  1.1956918570524605e-16  8.9288495522936829e-18  6.2500000000002831e-02  5.3452041959289916e-29  -5.0000000000000322e-01  5.7802949088647864e-17  -3.4281968265674964e-16  1.7628622896297619e-16  5.0000000000000433e-01  5.7802949088647235e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000322e-01  5.7802949088647864e-17  -1.6540877765885566e-16  1.1246760349177896e-18  5.0000000000000433e-01  5.7802949088647235e-17  2.5000000000000377e-01  1.4714875100259758e-29  1.1102230246251809e-16  3.8196630956572829e-19  6.2500000000002831e-02    5.3452041959289916e-29    -5.0000000000000322e-01   5.7802949088647864e-17    -3.4281968265674964e-16   1.7628622896297619e-16    5.0000000000000433e-01    5.7802949088647235e-17    1.9428902930940501e-16  5.6086411686188480e-17  1.4571677198205816e-16  4.1540741810552524e-16  4.1540741810552524e-16  4.1540741810552524e-16
7.0671812739274769e-15  2.5000000000000444e-01  2.0187597630230528e-29  1.0755285551057050e-16  3.0874806423821768e-18  6.2500000000003317e-02  1.3877787807888431e-17  -5.0000000000000400e-01  5.3219353373867852e-17  -3.4281968265675053e-16  1.7628622896297708e-16  5.0000000000000500e-01  5.7802949088647161e-17  2.5000000000000444e-01  2.0187597630230528e-29  1.1751321714112540e-16  6.8728809881727324e-18  6.2500000000003331e-02  7.3974751446680638e-29  -5.0000000000000389e-01  5.7802949088647802e-17  -3.4281968265675043e-16  1.7628622896297698e-16  5.0000000000000500e-01  5.7802949088647161e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000377e-01  1.6882525155116344e-16  -1.1558375495882667e-16  5.0949698734946783e-17  5.0000000000000488e-01  5.3219353373868493e-17  2.5000000000000444e-01  2.0187597630230528e-29  1.1102230246251809e-16  3.8196630956542222e-19  6.2500000000003331e-02    7.3974751446680638e-29    -5.0000000000000389e-01   5.7802949088647802e-17    -3.4281968265675043e-16   1.7628622896297698e-16    5.0000000000000500e-01    5.7802949088647161e-17    1.9428902930940553e-16  5.6086411686188714e-17  1.4571677198205931e-16  4.1540741810552579e-16  4.1540741810552579e-16  4.1540741810552579e-16
8.5044893418026682e-15  2.5000000000000511e-01  2.6547788678574935e-29  1.1217878477984497e-16  1.5384486268919925e-18  6.2500000000003816e-02  1.3877787807912282e-17  -5.0000000000000455e-01  5.7802949088647728e-17  -3.4281968265675122e-16  1.7628622896297777e-16  5.0000000000000566e-01  5.7802949088647087e-17  2.5000000000000511e-01  2.6547788678574935e-29  1.1134531144876345e-16  7.0497529581046620e-19  6.2500000000003830e-02  9.7825467877972615e-29  -5.0000000000000455e-01  5.7802949088647728e-17  -3.4281968265675132e-16  1.7628622896297786e-16  5.0000000000000566e-01  5.7802949088647087e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000466e-01  5.3219353373867926e-17  -2.3630103890269529e-16  6.9767585208921837e-17  5.0000000000000566e-01  5.7802949088647087e-17  2.5000000000000511e-01  2.6547788678574935e-29  1.1102230246251888e-16  3.8196630956590394e-19  6.2500000000003830e-02    9.7825467877972615e-29    -5.0000000000000455e-01   5.7802949088647728e-17    -3.4281968265675132e-16   1.7628622896297786e-16    5.0000000000000566e-01    5.7802949088647087e-17    1.9428902930940604e-16  5.6086411686188936e-17  1.4571677198206050e-16  4.1540741810552633e-16  4.1540741810552633e-16  4.1540741810552633e-16
1.0234114021054527e-14  2.5000000000000600e-01  3.6408549993837583e-29  1.1217878477984963e-16  1.5384486268962423e-18  6.2500000000004483e-02  1.3877787807949260e-17  -5.0000000000000544e-01  5.7802949088647629e-17  -3.4281968265675231e-16  1.7628622896297885e-16  5.0000000000000655e-01  5.7802949088646988e-17  2.5000000000000600e-01  3.6408549993837583e-29  1.0723337432052216e-16  3.4069618324312328e-18  6.2500000000004496e-02  1.3480332281020837e-28  -5.0000000000000544e-01  5.7802949088647629e-17  -3.4281968265675231e-16  1.7628622896297885e-16  5.0000000000000655e-01  5.7802949088646988e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000544e-01  5.7802949088647629e-17  -1.7068157614746574e-16  4.1481224536922857e-18  5.0000000000000633e-01  1.6424165583638431e-16  2.5000000000000600e-01  3.6408549993837583e-29  1.1102230246251888e-16  3.8196630956549444e-19  6.2500000000004496e-02    1.3480332281020837e-28    -5.0000000000000544e-01   5.7802949088647629e-17    -3.4281968265675231e-16   1.7628622896297885e-16    5.0000000000000655e-01    5.7802949088646988e-17    1.9428902930940673e-16  5.6086411686189232e-17  1.4571677198206205e-16  4.1540741810552707e-16  4.1540741810552707e-16  4.1540741810552707e-16
1.2315506032928262e-14  2.5000000000000699e-01  4.9387777075052043e-29  1.0755285551058444e-16  3.0874806423694117e-18  6.2500000000005246e-02  1.8347542436476385e-28  -5.0000000000000655e-01  5.3219353373868123e-17  -3.4281968265675349e-16  1.7628622896298003e-16  5.0000000000000755e-01  5.7802949088646890e-17  2.5000000000000699e-01  4.9387777075052043e-29  1.0928934288464283e-16  1.3509932683110220e-18  6.2500000000005246e-02  1.8347542436476385e-28  -5.0000000000000655e-01  5.3219353373868123e-17  -3.4281968265675354e-16  1.7628622896298008e-16  5.0000000000000755e-01  5.7802949088646890e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000644e-01  5.7802949088647531e-17  -1.7176677680998262e-16  5.2333231162091646e-18  5.0000000000000744e-01  5.3219353373868764e-17  2.5000000000000699e-01  4.9387777075052043e-29  1.1102230246252046e-16  3.8196630956661350e-19  6.2500000000005246e-02    1.8347542436476385e-28    -5.0000000000000655e-01   5.3219353373868123e-17    -3.4281968265675354e-16   1.7628622896298008e-16    5.0000000000000755e-01    5.7802949088646890e-17    1.9428902930940752e-16  5.6086411686189564e-17  1.4571677198206380e-16  4.1540741810552791e-16  4.1540741810552791e-16  4.1540741810552791e-16
1.4820207057988601e-14  2.5000000000000833e-01  6.9799552997645729e-29  1.0755285551059426e-16  3.0874806423602019e-18  6.2500000000006259e-02  1.3877787807554438e-17  -5.0000000000000777e-01  5.7802949088647383e-17  -3.4281968265675497e-16  1.7628622896298151e-16  5.0000000000000877e-01  5.3219353373868912e-17  2.5000000000000833e-01  6.9799552997645729e-29  1.1545724857700486e-16  4.8169124240503966e-18  6.2500000000006245e-02  2.6001958407449253e-28  -5.0000000000000777e-01  5.7802949088647383e-17  -3.4281968265675507e-16  1.7628622896298161e-16  5.0000000000000877e-01  5.3219353373868912e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000788e-01  5.3219353373868271e-17  -1.8428807109600497e-16  1.7754617402231515e-17  5.0000000000000877e-01  5.3219353373868912e-17  2.5000000000000833e-01  6.9799552997645729e-29  1.1102230246252046e-16  3.8196630956599922e-19  6.2500000000006245e-02    2.6001958407449253e-28    -5.0000000000000777e-01   5.7802949088647383e-17    -3.4281968265675507e-16   1.7628622896298161e-16    5.0000000000000877e-01    5.3219353373868912e-17    1.9428902930940856e-16  5.6086411686190021e-17  1.4571677198206612e-16  4.1540741810552904e-16  4.1540741810552904e-16  4.1540741810552904e-16
1.7834308769319056e-14  2.5000000000000977e-01  9.5918244531447667e-29  1.0755285551060683e-16  3.0874806423482931e-18  6.2500000000007314e-02  1.3877787808172421e-17  -5.0000000000000921e-01  5.7802949088647235e-17  -3.4281968265675670e-16  1.7628622896298324e-16  5.0000000000001033e-01  5.7802949088646594e-17  2.5000000000000977e-01  9.5918244531447667e-29  1.1340128001288421e-16  2.7609438599290882e-18  6.2500000000007327e-02  3.5796467732625334e-28  -5.0000000000000921e-01  5.7802949088647235e-17  -3.4281968265675674e-16  1.7628622896298329e-16  5.0000000000001033e-01  5.7802949088646594e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000000910e-01  1.6882525155116288e-16  -9.9484510772342274e-17  6.7048942921431182e-17  5.0000000000001021e-01  5.3219353373869060e-17  2.5000000000000977e-01  9.5918244531447667e-29  1.1102230246252125e-16  3.8196630956612470e-19  6.2500000000007327e-02    3.5796467732625334e-28    -5.0000000000000921e-01   5.7802949088647235e-17    -3.4281968265675674e-16   1.7628622896298329e-16    5.0000000000001033e-01    5.7802949088646594e-17    1.9428902930940967e-16  5.6086411686190501e-17  1.4571677198206863e-16  4.1540741810553022e-16  4.1540741810553022e-16  4.1540741810553022e-16
2.1461411978584016e-14  2.5000000000001166e-01  1.3635969187566859e-28  1.1217878477989832e-16  1.5384486269423254e-18  6.2500000000008757e-02  1.3877787807304837e-17  -5.0000000000001121e-01  5.3219353373868616e-17  -3.4281968265675886e-16  1.7628622896298541e-16  5.0000000000001210e-01  5.3219353373869257e-17  2.5000000000001166e-01  1.3635969187566859e-28  1.0928934288464296e-16  1.3509932683130323e-18  6.2500000000008743e-02  5.0962010486708839e-28  -5.0000000000001110e-01  5.7802949088647038e-17  -3.4281968265675886e-16  1.7628622896298541e-16  5.0000000000001210e-01  5.3219353373869257e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000001110e-01  5.7802949088647038e-17  -1.8316138167887846e-16  1.6627927985105002e-17  5.0000000000001221e-01  5.7802949088646397e-17  2.5000000000001166e-01  1.3635969187566859e-28  1.1102230246252283e-16  3.8196630956683426e-19  6.2500000000008743e-02    5.0962010486708839e-28    -5.0000000000001110e-01   5.7802949088647038e-17    -3.4281968265675886e-16   1.7628622896298541e-16    5.0000000000001210e-01    5.3219353373869257e-17    1.9428902930941115e-16  5.6086411686191142e-17  1.4571677198207194e-16  4.1540741810553180e-16  4.1540741810553180e-16  4.1540741810553180e-16
2.5826187606826749e-14  2.5000000000001377e-01  1.8998990747905331e-28  1.0755285551065271e-16  3.0874806423042556e-18  6.2500000000010297e-02  2.7755575616339646e-17  -5.0000000000001321e-01  5.7802949088646804e-17  -3.4281968265676138e-16  1.7628622896298792e-16  5.0000000000001432e-01  5.7802949088646175e-17  2.5000000000001377e-01  1.8998990747905331e-28  1.0723337432052235e-16  3.4069618324346117e-18  6.2500000000010325e-02  7.1073341337979133e-28  -5.0000000000001321e-01  5.7802949088646804e-17  -3.4281968265676138e-16  1.7628622896298792e-16  5.0000000000001432e-01  5.7802949088646175e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000001321e-01  5.7802949088646804e-17  -1.4286697008312848e-16  2.3666483610644972e-17  5.0000000000001421e-01  5.3219353373869485e-17  2.5000000000001377e-01  1.8998990747905331e-28  1.1102230246252362e-16  3.8196630956665158e-19  6.2500000000010325e-02    7.1073341337979133e-28    -5.0000000000001321e-01   5.7802949088646804e-17    -3.4281968265676138e-16   1.7628622896298792e-16    5.0000000000001432e-01    5.7802949088646175e-17    1.9428902930941277e-16  5.6086411686191845e-17  1.4571677198207563e-16  4.1540741810553353e-16  4.1540741810553353e-16  4.1540741810553353e-16
3.1078661877820137e-14  2.5000000000001643e-01  2.7045371981159654e-28  1.0755285551069218e-16  3.0874806422660143e-18  6.2500000000012296e-02  2.7755575616641386e-17  -5.0000000000001588e-01  5.7802949088646520e-17  -3.4281968265676453e-16  1.7628622896299108e-16  5.0000000000001699e-01  5.7802949088645891e-17  2.5000000000001643e-01  2.7045371981159654e-28  1.1134531144876374e-16  7.0497529580555008e-19  6.2500000000012323e-02  1.0124727096268465e-27  -5.0000000000001588e-01  5.7802949088646520e-17  -3.4281968265676444e-16  1.7628622896299098e-16  5.0000000000001699e-01  5.7802949088645891e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000001565e-01  2.7984755401367784e-16  -6.5096465513460302e-17  1.0143698818031315e-16  5.0000000000001688e-01  5.3219353373869769e-17  2.5000000000001643e-01  2.7045371981159654e-28  1.1102230246252598e-16  3.8196630956779169e-19  6.2500000000012323e-02    1.0124727096268465e-27    -5.0000000000001588e-01   5.7802949088646520e-17    -3.4281968265676444e-16   1.7628622896299098e-16    5.0000000000001699e-01    5.7802949088645891e-17    1.9428902930941484e-16  5.6086411686192745e-17  1.4571677198208029e-16  4.1540741810553575e-16  4.1540741810553575e-16  4.1540741810553575e-16
3.7399373024788013e-14  2.5000000000001954e-01  3.8227475312667496e-28  1.0755285551074721e-16  3.0874806422124091e-18  6.2500000000014641e-02  1.3877787809246258e-17  -5.0000000000001898e-01  5.7802949088646200e-17  -3.4281968265676813e-16  1.7628622896299468e-16  5.0000000000002010e-01  5.7802949088645559e-17  2.5000000000001954e-01  3.8227475312667496e-28  1.0928934288464316e-16  1.3509932683164633e-18  6.2500000000014655e-02  1.4318015845584209e-27  -5.0000000000001898e-01  5.7802949088646200e-17  -3.4281968265676808e-16  1.7628622896299463e-16  5.0000000000002010e-01  5.7802949088645559e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000001898e-01  5.7802949088646200e-17  -9.4880413620897958e-17  7.1653040072875499e-17  5.0000000000001998e-01  5.3219353373870095e-17  2.5000000000001954e-01  3.8227475312667496e-28  1.1102230246252835e-16  3.8196630956872807e-19  6.2500000000014655e-02    1.4318015845584209e-27    -5.0000000000001898e-01   5.7802949088646200e-17    -3.4281968265676808e-16   1.7628622896299463e-16    5.0000000000002010e-01    5.7802949088645559e-17    1.9428902930941726e-16  5.6086411686193792e-17  1.4571677198208572e-16  4.1540741810553836e-16  4.1540741810553836e-16  4.1540741810553836e-16
4.5005576757004881e-14  2.5000000000002343e-01  5.4922976814571566e-28  1.0755285551082980e-16  3.0874806421316148e-18  6.2500000000017583e-02  1.3877787805756574e-17  -5.0000000000002298e-01  5.3219353373869873e-17  -3.4281968265677267e-16  1.7628622896299921e-16  5.0000000000002387e-01  5.3219353373870514e-17  2.5000000000002343e-01  5.4922976814571566e-28  9.9009500064039959e-17  1.1630836088921451e-17  6.2500000000017569e-02  2.0578828908798774e-27  -5.0000000000002298e-01  5.3219353373869873e-17  -3.4281968265677267e-16  1.7628622896299921e-16  5.0000000000002398e-01  5.7802949088645140e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000002276e-01  1.6882525155116142e-16  -2.4197603528129909e-16  7.5442581587525629e-17  5.0000000000002387e-01  5.3219353373870514e-17  2.5000000000002343e-01  5.4922976814571566e-28  1.1102230246253072e-16  3.8196630956930513e-19  6.2500000000017569e-02    2.0578828908798774e-27    -5.0000000000002298e-01   5.3219353373869873e-17    -3.4281968265677267e-16   1.7628622896299921e-16    5.0000000000002398e-01    5.7802949088645140e-17    1.9428902930942029e-16  5.6086411686195099e-17  1.4571677198209252e-16  4.1540741810554156e-16  4.1540741810554156e-16  4.1540741810554156e-16
5.4158713780794649e-14  2.5000000000002798e-01  7.8321330820525421e-28  1.0755285551094525e-16  3.0874806420182530e-18  6.2500000000020955e-02  2.7755575618564234e-17  -5.0000000000002742e-01  5.7802949088645288e-17  -3.4281968265677795e-16  1.7628622896300449e-16  5.0000000000002853e-01  5.7802949088644659e-17  2.5000000000002798e-01  7.8321330820525421e-28  1.0723337432052274e-16  3.4069618324407712e-18  6.2500000000020983e-02  2.9353211661032373e-27  -5.0000000000002742e-01  5.7802949088645288e-17  -3.4281968265677795e-16  1.7628622896300449e-16  5.0000000000002853e-01  5.7802949088644659e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000002742e-01  5.7802949088645288e-17  -1.8307684040358874e-16  1.6543386709815291e-17  5.0000000000002842e-01  5.3219353373871001e-17  2.5000000000002798e-01  7.8321330820525421e-28  1.1102230246253308e-16  3.8196630956957606e-19  6.2500000000020983e-02    2.9353211661032373e-27    -5.0000000000002742e-01   5.7802949088645288e-17    -3.4281968265677795e-16   1.7628622896300449e-16    5.0000000000002853e-01    5.7802949088644659e-17    1.9428902930942382e-16  5.6086411686196627e-17  1.4571677198210048e-16  4.1540741810554536e-16  4.1540741810554536e-16  4.1540741810554536e-16
6.5173396048824200e-14  2.5000000000003353e-01  1.1246421687462234e-27  1.1217878478038586e-16  1.5384486274197973e-18  6.2500000000025133e-02  1.3877787812030136e-17  -5.0000000000003308e-01  5.3219353373870952e-17  -3.4281968265678445e-16  1.7628622896301100e-16  5.0000000000003408e-01  5.7802949088644067e-17  2.5000000000003353e-01  1.1246421687462234e-27  1.1134531144876421e-16  7.0497529579814776e-19  6.2500000000025147e-02  4.2156793931320296e-27  -5.0000000000003297e-01  5.7802949088644696e-17  -3.4281968265678435e-16  1.7628622896301090e-16  5.0000000000003408e-01  5.7802949088644067e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000003308e-01  5.3219353373870952e-17  -1.7135669537622284e-16  4.8232416824493899e-18  5.0000000000003397e-01  5.3219353373871593e-17  2.5000000000003353e-01  1.1246421687462234e-27  1.1102230246253624e-16  3.8196630957017618e-19  6.2500000000025147e-02    4.2156793931320296e-27    -5.0000000000003297e-01   5.7802949088644696e-17    -3.4281968265678435e-16   1.7628622896301090e-16    5.0000000000003408e-01    5.7802949088644067e-17    1.9428902930942813e-16  5.6086411686198501e-17  1.4571677198211020e-16  4.1540741810554994e-16  4.1540741810554994e-16  4.1540741810554994e-16
7.8428220613376820e-14  2.5000000000004008e-01  1.6067964192076346e-27  1.1217878478062617e-16  1.5384486276570902e-18  6.2500000000030073e-02  1.3877787801790699e-17  -5.0000000000003963e-01  5.3219353373871642e-17  -3.4281968265679205e-16  1.7628622896301859e-16  5.0000000000004063e-01  5.7802949088643377e-17  2.5000000000004008e-01  1.6067964192076346e-27  1.0928934288464371e-16  1.3509932683253630e-18  6.2500000000030059e-02  6.0237578323625886e-27  -5.0000000000003963e-01  5.3219353373871642e-17  -3.4281968265679214e-16  1.7628622896301869e-16  5.0000000000004063e-01  5.7802949088643377e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000003941e-01  1.6882525155115967e-16  -1.3853899486612544e-16  2.7994458827648021e-17  5.0000000000004063e-01  5.7802949088643377e-17  2.5000000000004008e-01  1.6067964192076346e-27  1.1102230246254097e-16  3.8196630957189541e-19  6.2500000000030059e-02    6.0237578323625886e-27    -5.0000000000003963e-01   5.3219353373871642e-17    -3.4281968265679214e-16   1.7628622896301869e-16    5.0000000000004063e-01    5.7802949088643377e-17    1.9428902930943323e-16  5.6086411686200707e-17  1.4571677198212163e-16  4.1540741810555542e-16  4.1540741810555542e-16  4.1540741810555542e-16
9.4378782777753910e-14  2.5000000000004807e-01  2.3114464227963034e-27  1.1217878478097642e-16  1.5384486280036649e-18  6.2500000000036054e-02  8.6661953458205644e-27  -5.0000000000004752e-01  5.7802949088643155e-17  -3.4281968265680141e-16  1.7628622896302796e-16  5.0000000000004852e-01  5.3219353373873134e-17  2.5000000000004807e-01  2.3114464227963034e-27  1.1340128001288525e-16  2.7609438599124937e-18  6.2500000000036054e-02  8.6661953458205644e-27  -5.0000000000004752e-01  5.7802949088643155e-17  -3.4281968265680141e-16  1.7628622896302796e-16  5.0000000000004852e-01  5.3219353373873134e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000004763e-01  5.3219353373872493e-17  -1.2646935635718875e-16  4.0064097336584708e-17  5.0000000000004852e-01  5.3219353373873134e-17  2.5000000000004807e-01  2.3114464227963034e-27  1.1102230246254649e-16  3.8196630957373800e-19  6.2500000000036054e-02    8.6661953458205644e-27    -5.0000000000004752e-01   5.7802949088643155e-17    -3.4281968265680141e-16   1.7628622896302796e-16    5.0000000000004852e-01    5.3219353373873134e-17    1.9428902930943945e-16  5.6086411686203394e-17  1.4571677198213561e-16  4.1540741810556202e-16  4.1540741810556202e-16  4.1540741810556202e-16
1.1357333583431028e-13  2.5000000000005762e-01  3.3205967358002824e-27  1.0755285551220599e-16  3.0874806407711614e-18  6.2500000000043215e-02  1.2450509019586289e-26  -5.0000000000005707e-01  5.7802949088642144e-17  -3.4281968265681251e-16  1.7628622896303905e-16  5.0000000000005806e-01  5.3219353373874151e-17  2.5000000000005762e-01  3.3205967358002824e-27  1.0928934288464418e-16  1.3509932683329691e-18  6.2500000000043215e-02  1.2450509019586289e-26  -5.0000000000005707e-01  5.7802949088642144e-17  -3.4281968265681251e-16  1.7628622896303905e-16  5.0000000000005806e-01  5.3219353373874151e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000005707e-01  5.7802949088642144e-17  -1.5951690063501424e-16  7.0165530587592181e-18  5.0000000000005818e-01  5.7802949088641503e-17  2.5000000000005762e-01  3.3205967358002824e-27  1.1102230246255202e-16  3.8196630957486500e-19  6.2500000000043215e-02    1.2450509019586289e-26    -5.0000000000005707e-01   5.7802949088642144e-17    -3.4281968265681251e-16   1.7628622896303905e-16    5.0000000000005806e-01    5.3219353373874151e-17    1.9428902930944687e-16  5.6086411686206599e-17  1.4571677198215233e-16  4.1540741810556996e-16  4.1540741810556996e-16  4.1540741810556996e-16
1.3667163564620100e-13  2.5000000000006928e-01  4.7998958223643407e-27  1.0755285551294175e-16  3.0874806400407675e-18  6.2500000000051945e-02  1.3877787825812337e-17  -5.0000000000006872e-01  5.7802949088640899e-17  -3.4281968265682612e-16  1.7628622896305266e-16  5.0000000000006983e-01  5.7802949088640259e-17  2.5000000000006928e-01  4.7998958223643407e-27  1.0928934288464449e-16  1.3509932683380276e-18  6.2500000000051958e-02  1.7997880594202920e-26  -5.0000000000006872e-01  5.7802949088640899e-17  -3.4281968265682616e-16  1.7628622896305271e-16  5.0000000000006983e-01  5.7802949088640259e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000006872e-01  5.7802949088640899e-17  -1.8041658908137288e-16  1.3883135387599431e-17  5.0000000000006983e-01  5.7802949088640259e-17  2.5000000000006928e-01  4.7998958223643407e-27  1.1102230246255990e-16  3.8196630957738706e-19  6.2500000000051958e-02    1.7997880594202920e-26    -5.0000000000006872e-01   5.7802949088640899e-17    -3.4281968265682616e-16   1.7628622896305271e-16    5.0000000000006983e-01    5.7802949088640259e-17    1.9428902930945591e-16  5.6086411686210531e-17  1.4571677198217269e-16  4.1540741810557968e-16  4.1540741810557968e-16  4.1540741810557968e-16
1.6446761779946627e-13  2.5000000000008316e-01  6.9153372732792813e-27  1.1217878478326929e-16  1.5384486302803897e-18  6.2500000000062381e-02  1.3877787781883671e-17  -5.0000000000008271e-01  5.3219353373876228e-17  -3.4281968265684234e-16  1.7628622896306888e-16  5.0000000000008371e-01  5.7802949088638792e-17  2.5000000000008316e-01  6.9153372732792813e-27  1.0723337432052420e-16  3.4069618324647020e-18  6.2500000000062367e-02  2.5930786035136369e-26  -5.0000000000008271e-01  5.3219353373876228e-17  -3.4281968265684229e-16  1.7628622896306883e-16  5.0000000000008371e-01  5.7802949088638792e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000008260e-01  5.7802949088639420e-17  -1.5892328491318413e-16  7.6101687805893211e-18  5.0000000000008371e-01  5.7802949088638792e-17  2.5000000000008316e-01  6.9153372732792813e-27  1.1102230246256779e-16  3.8196630957888841e-19  6.2500000000062367e-02    2.5930786035136369e-26    -5.0000000000008271e-01   5.3219353373876228e-17    -3.4281968265684229e-16   1.7628622896306883e-16    5.0000000000008371e-01    5.7802949088638792e-17    1.9428902930946671e-16  5.6086411686215202e-17  1.4571677198219697e-16  4.1540741810559121e-16  4.1540741810559121e-16  4.1540741810559121e-16
1.9791668678535574e-13  2.5000000000009981e-01  9.9623125196954394e-27  1.0755285551551514e-16  3.0874806374814331e-18  6.2500000000074871e-02  1.3877787770457514e-17  -5.0000000000009936e-01  5.3219353373878002e-17  -3.4281968265686181e-16  1.7628622896308835e-16  5.0000000000010036e-01  5.7802949088637017e-17  2.5000000000009981e-01  9.9623125196954394e-27  9.4897562935800679e-17  1.5742773217195891e-17  6.2500000000074857e-02  3.7356943209201152e-26  -5.0000000000009936e-01  5.3219353373878002e-17  -3.4281968265686176e-16  1.7628622896308831e-16  5.0000000000010036e-01  5.7802949088637017e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000009936e-01  5.3219353373878002e-17  -1.3197526183509423e-16  3.4558191858679226e-17  5.0000000000010025e-01  5.3219353373878643e-17  2.5000000000009981e-01  9.9623125196954394e-27  1.1102230246257963e-16  3.8196630958305536e-19  6.2500000000074857e-02    3.7356943209201152e-26    -5.0000000000009936e-01   5.3219353373878002e-17    -3.4281968265686176e-16   1.7628622896308831e-16    5.0000000000010036e-01    5.7802949088637017e-17    1.9428902930947965e-16  5.6086411686220798e-17  1.4571677198222608e-16  4.1540741810560502e-16  4.1540741810560502e-16  4.1540741810560502e-16
2.3816855519761609e-13  2.5000000000012002e-01  1.4404092454155499e-26  1.1217878478700411e-16  1.5384486339982365e-18  6.2500000000090025e-02  1.3877787753800839e-17  -5.0000000000011957e-01  5.3219353373880147e-17  -3.4281968265688533e-16  1.7628622896311187e-16  5.0000000000012046e-01  5.3219353373880788e-17  2.5000000000012002e-01  1.4404092454155499e-26  1.0517740575640452e-16  5.4629303966013512e-18  6.2500000000090011e-02  5.4013617963433722e-26  -5.0000000000011957e-01  5.3219353373880147e-17  -3.4281968265688533e-16  1.7628622896311187e-16  5.0000000000012057e-01  5.7802949088634872e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000011924e-01  2.7984755401366680e-16  -2.1423822055038624e-16  4.7704766856612782e-17  5.0000000000012057e-01  5.7802949088634872e-17  2.5000000000012002e-01  1.4404092454155499e-26  1.1102230246259225e-16  3.8196630958637725e-19  6.2500000000090011e-02    5.4013617963433722e-26    -5.0000000000011957e-01   5.3219353373880147e-17    -3.4281968265688533e-16   1.7628622896311187e-16    5.0000000000012057e-01    5.7802949088634872e-17    1.9428902930949536e-16  5.6086411686227602e-17  1.4571677198226141e-16  4.1540741810562183e-16  4.1540741810562183e-16  4.1540741810562183e-16
2.8660676169482442e-13  2.5000000000014422e-01  2.0799289205169089e-26  1.0755285552092130e-16  3.0874806320957133e-18  6.2500000000108177e-02  1.3877787729818852e-17  -5.0000000000014366e-01  5.7802949088632912e-17  -3.4281968265691353e-16  1.7628622896314007e-16  5.0000000000014466e-01  5.3219353373883377e-17  2.5000000000014422e-01  2.0799289205169089e-26  9.9009500064043176e-17  1.1630836088973836e-17  6.2500000000108163e-02  7.7995605779747393e-26  -5.0000000000014366e-01  5.7802949088632912e-17  -3.4281968265691353e-16  1.7628622896314007e-16  5.0000000000014466e-01  5.3219353373883377e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000014377e-01  5.3219353373882736e-17  -1.2287084995708967e-16  4.3662603736683784e-17  5.0000000000014466e-01  5.3219353373883377e-17  2.5000000000014422e-01  2.0799289205169089e-26  1.1102230246260802e-16  3.8196630959101181e-19  6.2500000000108163e-02    7.7995605779747393e-26    -5.0000000000014366e-01   5.7802949088632912e-17    -3.4281968265691353e-16   1.7628622896314007e-16    5.0000000000014466e-01    5.3219353373883377e-17    1.9428902930951417e-16  5.6086411686235750e-17  1.4571677198230374e-16  4.1540741810564195e-16  4.1540741810564195e-16  4.1540741810564195e-16
3.4489622604057667e-13  2.5000000000017331e-01  3.0035371291109848e-26  1.1217878479480594e-16  1.5384486417755404e-18  6.2500000000129993e-02  1.3877787695183544e-17  -5.0000000000017286e-01  5.3219353373885823e-17  -3.4281968265694755e-16  1.7628622896317409e-16  5.0000000000017375e-01  5.3219353373886464e-17  2.5000000000017331e-01  3.0035371291109848e-26  1.1340128001288858e-16  2.7609438598581763e-18  6.2500000000129979e-02  1.1263091360204729e-25  -5.0000000000017275e-01  5.7802949088629831e-17  -3.4281968265694755e-16  1.7628622896317409e-16  5.0000000000017375e-01  5.3219353373886464e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000017264e-01  1.6882525155114547e-16  -1.0617958721532011e-16  6.0353866478453345e-17  5.0000000000017375e-01  5.3219353373886464e-17  2.5000000000017331e-01  3.0035371291109848e-26  1.1102230246262617e-16  3.8196630959576784e-19  6.2500000000129979e-02    1.1263091360204729e-25    -5.0000000000017275e-01   5.7802949088629831e-17    -3.4281968265694755e-16   1.7628622896317409e-16    5.0000000000017375e-01    5.3219353373886464e-17    1.9428902930953677e-16  5.6086411686245537e-17  1.4571677198235460e-16  4.1540741810566610e-16  4.1540741810566610e-16  4.1540741810566610e-16
4.1504047578504725e-13  2.5000000000020839e-01  4.3426383764849676e-26  1.1217878480149238e-16  1.5384486484458259e-18  6.2500000000156306e-02  1.3877787644967247e-17  -5.0000000000020794e-01  5.3219353373889558e-17  -3.4281968265698847e-16  1.7628622896321502e-16  5.0000000000020894e-01  5.7802949088625455e-17  2.5000000000020839e-01  4.3426383764849676e-26  1.1956918570525150e-16  8.9288495522049484e-18  6.2500000000156292e-02  1.6284721037861010e-25  -5.0000000000020794e-01  5.3219353373889558e-17  -3.4281968265698857e-16  1.7628622896321511e-16  5.0000000000020894e-01  5.7802949088625455e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000020806e-01  1.6424165583640521e-16  -2.3625839136276995e-16  6.9724937668996489e-17  5.0000000000020894e-01  5.7802949088625455e-17  2.5000000000020839e-01  4.3426383764849676e-26  1.1102230246264826e-16  3.8196630960170712e-19  6.2500000000156292e-02    1.6284721037861010e-25    -5.0000000000020794e-01   5.3219353373889558e-17    -3.4281968265698857e-16   1.7628622896321511e-16    5.0000000000020894e-01    5.7802949088625455e-17    1.9428902930956404e-16  5.6086411686257345e-17  1.4571677198241595e-16  4.1540741810569524e-16  4.1540741810569524e-16  4.1540741810569524e-16
4.9945051158551402e-13  2.5000000000025058e-01  6.2789467721565174e-26  1.1217878481116297e-16  1.5384486580970036e-18  6.2500000000187933e-02  2.3545877521636005e-25  -5.0000000000025013e-01  5.3219353373894045e-17  -3.4281968265703773e-16  1.7628622896326427e-16  5.0000000000025113e-01  5.7802949088620968e-17  2.5000000000025058e-01  6.2789467721565174e-26  1.2162515426937328e-16  1.0984818116307308e-17  6.2500000000187933e-02  2.3545877521636005e-25  -5.0000000000025013e-01  5.3219353373894045e-17  -3.4281968265703773e-16  1.7628622896326427e-16  5.0000000000025113e-01  5.7802949088620968e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000025002e-01  5.7802949088621609e-17  -1.1319524948981731e-16  5.3338204203956144e-17  5.0000000000025102e-01  5.3219353373894686e-17  2.5000000000025058e-01  6.2789467721565174e-26  1.1102230246267587e-16  3.8196630960989849e-19  6.2500000000187933e-02    2.3545877521636005e-25    -5.0000000000025013e-01   5.3219353373894045e-17    -3.4281968265703773e-16   1.7628622896326427e-16    5.0000000000025113e-01    5.7802949088620968e-17    1.9428902930959682e-16  5.6086411686271544e-17  1.4571677198248971e-16  4.1540741810573030e-16  4.1540741810573030e-16  4.1540741810573030e-16
6.0102767820703880e-13  2.5000000000030143e-01  9.0857828982620842e-26  1.0755285555590692e-16  3.0874805971824522e-18  6.2500000000226083e-02  1.3877787467099327e-17  -5.0000000000030098e-01  5.3219353373899468e-17  -3.4281968265709704e-16  1.7628622896332358e-16  5.0000000000030187e-01  5.3219353373900109e-17  2.5000000000030143e-01  9.0857828982620842e-26  1.1134531144877133e-16  7.0497529568195862e-19  6.2500000000226069e-02  3.4071512994543535e-25  -5.0000000000030098e-01  5.3219353373899468e-17  -3.4281968265709704e-16  1.7628622896332358e-16  5.0000000000030198e-01  5.7802949088615545e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000030087e-01  5.7802949088616186e-17  -1.5949188872802131e-16  7.0415649657521459e-18  5.0000000000030187e-01  5.3219353373900109e-17  2.5000000000030143e-01  9.0857828982620842e-26  1.1102230246270742e-16  3.8196630961804555e-19  6.2500000000226069e-02    3.4071512994543535e-25    -5.0000000000030098e-01   5.3219353373899468e-17    -3.4281968265709704e-16   1.7628622896332358e-16    5.0000000000030198e-01    5.7802949088615545e-17    1.9428902930963634e-16  5.6086411686288653e-17  1.4571677198257863e-16  4.1540741810577255e-16  4.1540741810577255e-16  4.1540741810577255e-16
7.2326338964835186e-13  2.5000000000036249e-01  1.3139788393999440e-25  1.1217878484543819e-16  1.5384486923207084e-18  6.2500000000271866e-02  4.9274033603578865e-25  -5.0000000000036204e-01  5.3219353373905958e-17  -3.4281968265716828e-16  1.7628622896339483e-16  5.0000000000036304e-01  5.7802949088609062e-17  2.5000000000036249e-01  1.3139788393999440e-25  1.1751321714113494e-16  6.8728809880174639e-18  6.2500000000271866e-02  4.9274033603578865e-25  -5.0000000000036204e-01  5.3219353373905958e-17  -3.4281968265716828e-16  1.7628622896339483e-16  5.0000000000036304e-01  5.7802949088609062e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000036193e-01  5.7802949088609690e-17  -1.5829670485211099e-16  8.2367488416624609e-18  5.0000000000036293e-01  5.3219353373906599e-17  2.5000000000036249e-01  1.3139788393999440e-25  1.1102230246274686e-16  3.8196630962938322e-19  6.2500000000271866e-02    4.9274033603578865e-25    -5.0000000000036204e-01   5.3219353373905958e-17    -3.4281968265716828e-16   1.7628622896339483e-16    5.0000000000036304e-01    5.7802949088609062e-17    1.9428902930968380e-16  5.6086411686309200e-17  1.4571677198268540e-16  4.1540741810582329e-16  4.1540741810582329e-16  4.1540741810582329e-16
8.7035913614851839e-13  2.5000000000043610e-01  1.9017984196658645e-25  1.0755285560552652e-16  3.0874805476248427e-18  6.2500000000327058e-02  1.3877788520987135e-17  -5.0000000000043554e-01  5.7802949088601851e-17  -3.4281968265725412e-16  1.7628622896348067e-16  5.0000000000043665e-01  5.7802949088601222e-17  2.5000000000043610e-01  1.9017984196658645e-25  1.1340128001289558e-16  2.7609438597442148e-18  6.2500000000327072e-02  7.1317267863586185e-25  -5.0000000000043554e-01  5.7802949088601851e-17  -3.4281968265725412e-16  1.7628622896348067e-16  5.0000000000043665e-01  5.7802949088601222e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000043554e-01  5.7802949088601851e-17  -2.7996688975161976e-16  1.1343343605784630e-16  5.0000000000043665e-01  5.7802949088601222e-17  2.5000000000043610e-01  1.9017984196658645e-25  1.1102230246279341e-16  3.8196630964204346e-19  6.2500000000327072e-02    7.1317267863586185e-25    -5.0000000000043554e-01   5.7802949088601851e-17    -3.4281968265725412e-16   1.7628622896348067e-16    5.0000000000043665e-01    5.7802949088601222e-17    1.9428902930974099e-16  5.6086411686333963e-17  1.4571677198281411e-16  4.1540741810588442e-16  4.1540741810588442e-16  4.1540741810588442e-16
1.0473708979594487e-12  2.5000000000052458e-01  2.7518504024882551e-25  1.1217878491728979e-16  1.5384487640976923e-18  6.2500000000393449e-02  1.3877786775872285e-17  -5.0000000000052403e-01  5.7802949088592434e-17  -3.4281968265735736e-16  1.7628622896358391e-16  5.0000000000052502e-01  5.3219353373923855e-17  2.5000000000052458e-01  2.7518504024882551e-25  1.1956918570525990e-16  8.9288495520678114e-18  6.2500000000393435e-02  1.0319421721948725e-24  -5.0000000000052403e-01  5.7802949088592434e-17  -3.4281968265735736e-16  1.7628622896358391e-16  5.0000000000052502e-01  5.3219353373923855e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000052403e-01  5.7802949088592434e-17  -1.9998148029678473e-16  3.3448026603011278e-17  5.0000000000052514e-01  5.7802949088591805e-17  2.5000000000052458e-01  2.7518504024882551e-25  1.1102230246285021e-16  3.8196630965811202e-19  6.2500000000393435e-02    1.0319421721948725e-24    -5.0000000000052403e-01   5.7802949088592434e-17    -3.4281968265735736e-16   1.7628622896358391e-16    5.0000000000052502e-01    5.3219353373923855e-17    1.9428902930980977e-16  5.6086411686363742e-17  1.4571677198296885e-16  4.1540741810595793e-16  4.1540741810595793e-16  4.1540741810595793e-16
1.2603829296797275e-12  2.5000000000063105e-01  3.9822553685484498e-25  1.0755285570949345e-16  3.0874804437476564e-18  6.2500000000473260e-02  2.7755577108972947e-17  -5.0000000000063050e-01  5.7802949088581106e-17  -3.4281968265748151e-16  1.7628622896370805e-16  5.0000000000063149e-01  5.3219353373935189e-17  2.5000000000063105e-01  3.9822553685484498e-25  1.1134531144878009e-16  7.0497529553898413e-19  6.2500000000473288e-02  1.4933440344685150e-24  -5.0000000000063050e-01  5.7802949088581106e-17  -3.4281968265748161e-16  1.7628622896370815e-16  5.0000000000063161e-01  5.7802949088580465e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000063061e-01  5.3219353373934548e-17  -1.9566325925644992e-16  2.9129805562676466e-17  5.0000000000063149e-01  5.3219353373935189e-17  2.5000000000063105e-01  3.9822553685484498e-25  1.1102230246291805e-16  3.8196630967694540e-19  6.2500000000473288e-02    1.4933440344685150e-24    -5.0000000000063050e-01   5.7802949088581106e-17    -3.4281968265748161e-16   1.7628622896370815e-16    5.0000000000063161e-01    5.7802949088580465e-17    1.9428902930989250e-16  5.6086411686399574e-17  1.4571677198315502e-16  4.1540741810604639e-16  4.1540741810604639e-16  4.1540741810604639e-16
1.5167168884709241e-12  2.5000000000075928e-01  5.7650890262165051e-25  1.0755285579860538e-16  3.0874803546947473e-18  6.2500000000569461e-02  2.1619066560959002e-24  -5.0000000000075884e-01  5.3219353373948199e-17  -3.4281968265763120e-16  1.7628622896385774e-16  5.0000000000075973e-01  5.3219353373948840e-17  2.5000000000075928e-01  5.7650890262165051e-25  1.1340128001290418e-16  2.7609438596040548e-18  6.2500000000569461e-02  2.1619066560959002e-24  -5.0000000000075884e-01  5.3219353373948199e-17  -3.4281968265763115e-16  1.7628622896385769e-16  5.0000000000075984e-01  5.7802949088566821e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000075873e-01  5.7802949088567449e-17  -1.1445549530669131e-16  5.2077958387082147e-17  5.0000000000075984e-01  5.7802949088566821e-17  2.5000000000075928e-01  5.7650890262165051e-25  1.1102230246300009e-16  3.8196630969996181e-19  6.2500000000569461e-02    2.1619066560959002e-24    -5.0000000000075884e-01   5.3219353373948199e-17    -3.4281968265763115e-16   1.7628622896385769e-16    5.0000000000075984e-01    5.7802949088566821e-17    1.9428902930999217e-16  5.6086411686442727e-17  1.4571677198337925e-16  4.1540741810615293e-16  4.1540741810615293e-16  4.1540741810615293e-16
1.8251834943190388e-12  2.5000000000091349e-01  8.3446719516387495e-25  1.0755285592753327e-16  3.0874802258378410e-18  6.2500000000685091e-02  2.7755578744879166e-17  -5.0000000000091294e-01  5.7802949088551043e-17  -3.4281968265781116e-16  1.7628622896403770e-16  5.0000000000091405e-01  5.7802949088550402e-17  2.5000000000091349e-01  8.3446719516387495e-25  1.1545724857702894e-16  4.8169124236578336e-18  6.2500000000685119e-02  3.1292502531324873e-24  -5.0000000000091294e-01  5.7802949088551043e-17  -3.4281968265781116e-16  1.7628622896403770e-16  5.0000000000091405e-01  5.7802949088550402e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000091305e-01  5.3219353373964611e-17  -2.2808580393952343e-16  6.1552350245749973e-17  5.0000000000091405e-01  5.7802949088550402e-17  2.5000000000091349e-01  8.3446719516387495e-25  1.1102230246309870e-16  3.8196630972758672e-19  6.2500000000685119e-02    3.1292502531324873e-24    -5.0000000000091294e-01   5.7802949088551043e-17    -3.4281968265781116e-16   1.7628622896403770e-16    5.0000000000091405e-01    5.7802949088550402e-17    1.9428902931011200e-16  5.6086411686494619e-17  1.4571677198364889e-16  4.1540741810628102e-16  4.1540741810628102e-16  4.1540741810628102e-16
2.1963853724165516e-12  2.5000000000109912e-01  1.2080669867111148e-24  1.0755285611427993e-16  3.0874800391766257e-18  6.2500000000824313e-02  2.7755580145878384e-17  -5.0000000000109857e-01  5.7802949088531285e-17  -3.4281968265802775e-16  1.7628622896425429e-16  5.0000000000109968e-01  5.7802949088530656e-17  2.5000000000109912e-01  1.2080669867111148e-24  1.1134531144879256e-16  7.0497529533600575e-19  6.2500000000824341e-02  4.5302494714402921e-24  -5.0000000000109857e-01  5.7802949088531285e-17  -3.4281968265802775e-16  1.7628622896425429e-16  5.0000000000109968e-01  5.7802949088530656e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000109857e-01  5.7802949088531285e-17  -1.3504948595272271e-16  3.1483967741050744e-17  5.0000000000109956e-01  5.3219353373985004e-17  2.5000000000109912e-01  1.2080669867111148e-24  1.1102230246321703e-16  3.8196630976047144e-19  6.2500000000824341e-02    4.5302494714402921e-24    -5.0000000000109857e-01   5.7802949088531285e-17    -3.4281968265802775e-16   1.7628622896425429e-16    5.0000000000109968e-01    5.7802949088530656e-17    1.9428902931025626e-16  5.6086411686557087e-17  1.4571677198397349e-16  4.1540741810643529e-16  4.1540741810643529e-16  4.1540741810643529e-16
2.6430814869741027e-12  2.5000000000132239e-01  1.7487069039734976e-24  1.0755285638454810e-16  3.0874797690112248e-18  6.2500000000991790e-02  6.5576491611840743e-24  -5.0000000000132194e-01  5.3219353374008134e-17  -3.4281968265828822e-16  1.7628622896451476e-16  5.0000000000132283e-01  5.3219353374008775e-17  2.5000000000132239e-01  1.7487069039734976e-24  1.0928934288467783e-16  1.3509932688814932e-18  6.2500000000991790e-02  6.5576491611840743e-24  -5.0000000000132194e-01  5.3219353374008134e-17  -3.4281968265828822e-16  1.7628622896451476e-16  5.0000000000132294e-01  5.7802949088506879e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000132194e-01  5.3219353374008134e-17  -1.8373712546423668e-16  1.7203671770463231e-17  5.0000000000132294e-01  5.7802949088506879e-17  2.5000000000132239e-01  1.7487069039734976e-24  1.1102230246335981e-16  3.8196630980048466e-19  6.2500000000991790e-02    6.5576491611840743e-24    -5.0000000000132194e-01   5.3219353374008134e-17    -3.4281968265828822e-16   1.7628622896451476e-16    5.0000000000132294e-01    5.7802949088506879e-17    1.9428902931042979e-16  5.6086411686632226e-17  1.4571677198436390e-16  4.1540741810662077e-16  4.1540741810662077e-16  4.1540741810662077e-16
3.1806256927941190e-12  2.5000000000159117e-01  2.5318276504917170e-24  1.0755285677601913e-16  3.0874793776639184e-18  6.2500000001193351e-02  2.7755585109980874e-17  -5.0000000000159062e-01  5.7802949088478912e-17  -3.4281968265860179e-16  1.7628622896482834e-16  5.0000000000159173e-01  5.7802949088478271e-17  2.5000000000159117e-01  2.5318276504917170e-24  1.0723337432056432e-16  3.4069618331187232e-18  6.2500000001193379e-02  9.4943519606445580e-24  -5.0000000000159062e-01  5.7802949088478912e-17  -3.4281968265860169e-16  1.7628622896482824e-16  5.0000000000159173e-01  5.7802949088478271e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000159062e-01  5.7802949088478912e-17  -9.7793089907863677e-17  6.8740363785909779e-17  5.0000000000159162e-01  5.3219353374037383e-17  2.5000000000159117e-01  2.5318276504917170e-24  1.1102230246353099e-16  3.8196630984794555e-19  6.2500000001193379e-02    9.4943519606445580e-24    -5.0000000000159062e-01   5.7802949088478912e-17    -3.4281968265860169e-16   1.7628622896482824e-16    5.0000000000159173e-01    5.7802949088478271e-17    1.9428902931063866e-16  5.6086411686722674e-17  1.4571677198483389e-16  4.1540741810684407e-16  4.1540741810684407e-16  4.1540741810684407e-16
3.8274944785163149e-12  2.5000000000191469e-01  3.6660406680543950e-24  1.1217878661230434e-16  1.5384504584723777e-18  6.2500000001436004e-02  1.3877801555465233e-17  -5.0000000000191414e-01  5.7802949088444473e-17  -3.4281968265897926e-16  1.7628622896520581e-16  5.0000000000191513e-01  5.3219353374071822e-17  2.5000000000191469e-01  3.6660406680543950e-24  1.1545724857705557e-16  4.8169124232236042e-18  6.2500000001436018e-02  1.3747650776534508e-23  -5.0000000000191414e-01  5.7802949088444473e-17  -3.4281968265897926e-16  1.7628622896520581e-16  5.0000000000191525e-01  5.7802949088443832e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000191402e-01  1.6882525155096011e-16  -1.7728625246880292e-16  1.0752798775029465e-17  5.0000000000191513e-01  5.3219353374071822e-17  2.5000000000191469e-01  3.6660406680543950e-24  1.1102230246373846e-16  3.8196630990649921e-19  6.2500000001436018e-02    1.3747650776534508e-23    -5.0000000000191414e-01   5.7802949088444473e-17    -3.4281968265897926e-16   1.7628622896520581e-16    5.0000000000191525e-01    5.7802949088443832e-17    1.9428902931089009e-16  5.6086411686831549e-17  1.4571677198539960e-16  4.1540741810711288e-16  4.1540741810711288e-16  4.1540741810711288e-16
4.6059220411450943e-12  2.5000000000230382e-01  5.3076045601476475e-24  1.0755285816372452e-16  3.0874779902865568e-18  6.2500000001727868e-02  1.9903515371936291e-23  -5.0000000000230338e-01  5.3219353374112596e-17  -3.4281968265943325e-16  1.7628622896565979e-16  5.0000000000230427e-01  5.3219353374113237e-17  2.5000000000230382e-01  5.3076045601476475e-24  1.0517740575646262e-16  5.4629303975484573e-18  6.2500000001727868e-02  1.9903515371936291e-23  -5.0000000000230327e-01  5.7802949088403058e-17  -3.4281968265943325e-16  1.7628622896565979e-16  5.0000000000230427e-01  5.3219353374113237e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000230349e-01  1.6424165583662826e-16  -9.7922293189197343e-17  6.8611160504576113e-17  5.0000000000230427e-01  5.3219353374113237e-17  2.5000000000230382e-01  5.3076045601476475e-24  1.1102230246398616e-16  3.8196630997508369e-19  6.2500000001727868e-02    1.9903515371936291e-23    -5.0000000000230327e-01   5.7802949088403058e-17    -3.4281968265943325e-16   1.7628622896565979e-16    5.0000000000230427e-01    5.3219353374113237e-17    1.9428902931119252e-16  5.6086411686962488e-17  1.4571677198608004e-16  4.1540741810743616e-16  4.1540741810743616e-16  4.1540741810743616e-16
5.5426645206631182e-12  2.5000000000277223e-01  7.6852424095143051e-24  1.1217878862165926e-16  1.5384524674325717e-18  6.2500000002079142e-02  2.7755604435286220e-17  -5.0000000000277167e-01  5.7802949088353199e-17  -3.4281968265997978e-16  1.7628622896620633e-16  5.0000000000277278e-01  5.7802949088352558e-17  2.5000000000277223e-01  7.6852424095143051e-24  1.0312143719235443e-16  7.5188989618722599e-18  6.2500000002079170e-02  2.8819657307152029e-23  -5.0000000000277167e-01  5.7802949088353199e-17  -3.4281968265997978e-16  1.7628622896620633e-16  5.0000000000277278e-01  5.7802949088352558e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000277156e-01  1.6882525155086885e-16  -2.5444259504840971e-16  8.7909141354636250e-17  5.0000000000277278e-01  5.7802949088352558e-17  2.5000000000277223e-01  7.6852424095143051e-24  1.1102230246428514e-16  3.8196631005845513e-19  6.2500000002079170e-02    2.8819657307152029e-23    -5.0000000000277167e-01   5.7802949088353199e-17    -3.4281968265997978e-16   1.7628622896620633e-16    5.0000000000277278e-01    5.7802949088352558e-17    1.9428902931155653e-16  5.6086411687120124e-17  1.4571677198689908e-16  4.1540741810782532e-16  4.1540741810782532e-16  4.1540741810782532e-16
6.6699196630301151e-12  2.5000000000333589e-01  1.1128143357408961e-23  1.0755286107370747e-16  3.0874750807786728e-18  6.2500000002501915e-02  4.1730535861915161e-23  -5.0000000000333533e-01  5.7802949088293209e-17  -3.4281968266063735e-16  1.7628622896686389e-16  5.0000000000333633e-01  5.3219353374223086e-17  2.5000000000333589e-01  1.1128143357408961e-23  1.0928934288473141e-16  1.3509932697547284e-18  6.2500000002501915e-02  4.1730535861915161e-23  -5.0000000000333533e-01  5.7802949088293209e-17  -3.4281968266063745e-16  1.7628622896686399e-16  5.0000000000333633e-01  5.3219353374223086e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000333533e-01  5.7802949088293209e-17  -1.4829054436059278e-16  1.8242909333180676e-17  5.0000000000333633e-01  5.3219353374223086e-17  2.5000000000333589e-01  1.1128143357408961e-23  1.1102230246464565e-16  3.8196631015951190e-19  6.2500000002501915e-02    4.1730535861915161e-23    -5.0000000000333533e-01   5.7802949088293209e-17    -3.4281968266063745e-16   1.7628622896686399e-16    5.0000000000333633e-01    5.3219353374223086e-17    1.9428902931199459e-16  5.6086411687309796e-17  1.4571677198788471e-16  4.1540741810829360e-16  4.1540741810829360e-16  4.1540741810829360e-16
8.0264335222571747e-12  2.5000000000401412e-01  1.6113178850025986e-23  1.0755286356599982e-16  3.0874725887985179e-18  6.2500000003010564e-02  2.7755636040047872e-17  -5.0000000000401357e-01  5.7802949088221016e-17  -3.4281968266142872e-16  1.7628622896765527e-16  5.0000000000401457e-01  5.3219353374295279e-17  2.5000000000401412e-01  1.6113178850025986e-23  1.0723337432062880e-16  3.4069618341695329e-18  6.2500000003010592e-02  6.0424418959504591e-23  -5.0000000000401357e-01  5.7802949088221016e-17  -3.4281968266142867e-16  1.7628622896765522e-16  5.0000000000401468e-01  5.7802949088220375e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000401357e-01  5.7802949088221016e-17  -1.7605077349252180e-16  9.5173197987483408e-18  5.0000000000401457e-01  5.3219353374295279e-17  2.5000000000401412e-01  1.6113178850025986e-23  1.1102230246507795e-16  3.8196631027961482e-19  6.2500000003010592e-02    6.0424418959504591e-23    -5.0000000000401357e-01   5.7802949088221016e-17    -3.4281968266142867e-16   1.7628622896765522e-16    5.0000000000401468e-01    5.7802949088220375e-17    1.9428902931252167e-16  5.6086411687538036e-17  1.4571677198907066e-16  4.1540741810885710e-16  4.1540741810885710e-16  4.1540741810885710e-16
9.6588322411587091e-12  2.5000000000483036e-01  2.3332362115787364e-23  1.0755286717535734e-16  3.0874689798167064e-18  6.2500000003622741e-02  2.7755663111985118e-17  -5.0000000000482991e-01  5.3219353374381518e-17  -3.4281968266238113e-16  1.7628622896860767e-16  5.0000000000483091e-01  5.7802949088133502e-17  2.5000000000483036e-01  2.3332362115787364e-23  1.1134531144889183e-16  7.0497529371778501e-19  6.2500000003622769e-02  8.7496356206589983e-23  -5.0000000000482980e-01  5.7802949088134130e-17  -3.4281968266238113e-16  1.7628622896860767e-16  5.0000000000483091e-01  5.7802949088133502e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000482969e-01  1.6882525155064980e-16  -1.9492223328037931e-16  2.8388779586605850e-17  5.0000000000483080e-01  5.3219353374382159e-17  2.5000000000483036e-01  2.3332362115787364e-23  1.1102230246559939e-16  3.8196631042533747e-19  6.2500000003622769e-02    8.7496356206589983e-23    -5.0000000000482980e-01   5.7802949088134130e-17    -3.4281968266238113e-16   1.7628622896860767e-16    5.0000000000483091e-01    5.7802949088133502e-17    1.9428902931315602e-16  5.6086411687812720e-17  1.4571677199049793e-16  4.1540741810953522e-16  4.1540741810953522e-16  4.1540741810953522e-16
1.1623224686798494e-11  2.5000000000581246e-01  3.3784710586347365e-23  1.1217880167052139e-16  1.5384655148952741e-18  6.2500000004359318e-02  2.7755702308291883e-17  -5.0000000000581191e-01  5.7802949088029594e-17  -3.4281968266352690e-16  1.7628622896975344e-16  5.0000000000581302e-01  5.7802949088028965e-17  2.5000000000581246e-01  3.3784710586347365e-23  1.1134531144891796e-16  7.0497529329185231e-19  6.2500000004359346e-02  1.2669266297202668e-22  -5.0000000000581191e-01  5.7802949088029594e-17  -3.4281968266352690e-16  1.7628622896975344e-16  5.0000000000581302e-01  5.7802949088028965e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000581202e-01  5.3219353374486054e-17  -1.6550586289998796e-16  1.0275907937854945e-18  5.0000000000581291e-01  5.3219353374486695e-17  2.5000000000581246e-01  3.3784710586347365e-23  1.1102230246622653e-16  3.8196631060041822e-19  6.2500000004359346e-02    1.2669266297202668e-22    -5.0000000000581191e-01   5.7802949088029594e-17    -3.4281968266352690e-16   1.7628622896975344e-16    5.0000000000581302e-01    5.7802949088028965e-17    1.9428902931391926e-16  5.6086411688143215e-17  1.4571677199221523e-16  4.1540741811035120e-16  4.1540741811035120e-16  4.1540741811035120e-16
1.3987131026472414e-11  2.5000000000699441e-01  4.8921702541421810e-23  1.0755287996940689e-16  3.0874561867632671e-18  6.2500000005245790e-02  1.3877971264197261e-17  -5.0000000000699396e-01  5.3219353374611853e-17  -3.4281968266490597e-16  1.7628622897113252e-16  5.0000000000699496e-01  5.7802949087903167e-17  2.5000000000699441e-01  4.8921702541421810e-23  1.1340128001307009e-16  2.7609438568999286e-18  6.2500000005245804e-02  1.8345638280501391e-22  -5.0000000000699385e-01  5.7802949087903795e-17  -3.4281968266490602e-16  1.7628622897113257e-16  5.0000000000699496e-01  5.7802949087903167e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000699396e-01  5.3219353374611853e-17  -1.3977162356290199e-16  2.6761830130871460e-17  5.0000000000699496e-01  5.7802949087903167e-17  2.5000000000699441e-01  4.8921702541421810e-23  1.1102230246698068e-16  3.8196631081052032e-19  6.2500000005245804e-02    1.8345638280501391e-22    -5.0000000000699385e-01   5.7802949087903795e-17    -3.4281968266490602e-16   1.7628622897113257e-16    5.0000000000699496e-01    5.7802949087903167e-17    1.9428902931483782e-16  5.6086411688540962e-17  1.4571677199428197e-16  4.1540741811133318e-16  4.1540741811133318e-16  4.1540741811133318e-16
1.6831803533309551e-11  2.5000000000841682e-01  7.0842906416525041e-23  1.0755289092960087e-16  3.0874452272240342e-18  6.2500000006312589e-02  2.7755841276526252e-17  -5.0000000000841638e-01  5.3219353374763252e-17  -3.4281968266656554e-16  1.7628622897279208e-16  5.0000000000841738e-01  5.7802949087751767e-17  2.5000000000841682e-01  7.0842906416525041e-23  1.1545724857722860e-16  4.8169124204036984e-18  6.2500000006312617e-02  2.6566089733919197e-22  -5.0000000000841627e-01  5.7802949087752396e-17  -3.4281968266656559e-16  1.7628622897279213e-16  5.0000000000841738e-01  5.7802949087751767e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000000841638e-01  5.3219353374763252e-17  -1.8250920919507858e-16  1.5975755501305124e-17  5.0000000000841727e-01  5.3219353374763893e-17  2.5000000000841682e-01  7.0842906416525041e-23  1.1102230246788866e-16  3.8196631106375883e-19  6.2500000006312617e-02    2.6566089733919197e-22    -5.0000000000841627e-01   5.7802949087752396e-17    -3.4281968266656559e-16   1.7628622897279213e-16    5.0000000000841738e-01    5.7802949087751767e-17    1.9428902931594326e-16  5.6086411689019628e-17  1.4571677199676923e-16  4.1540741811251495e-16  4.1540741811251495e-16  4.1540741811251495e-16
2.0255019392306665e-11  2.5000000001012834e-01  1.0258332447238042e-22  1.0755290679931901e-16  3.0874293582937017e-18  6.2500000007596229e-02  2.7755960303093968e-17  -5.0000000001012779e-01  5.7802949087570230e-17  -3.4281968266856239e-16  1.7628622897478894e-16  5.0000000001012890e-01  5.7802949087569589e-17  2.5000000001012834e-01  1.0258332447238042e-22  1.1545724857727413e-16  4.8169124196614157e-18  6.2500000007596257e-02  3.8468746505307688e-22  -5.0000000001012779e-01  5.7802949087570230e-17  -3.4281968266856244e-16  1.7628622897478899e-16  5.0000000001012890e-01  5.7802949087569589e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000001012745e-01  3.9086985647511719e-16  -9.6102274657596005e-17  7.0431179036177452e-17  5.0000000001012879e-01  5.3219353374946065e-17  2.5000000001012834e-01  1.0258332447238042e-22  1.1102230246898123e-16  3.8196631136851678e-19  6.2500000007596257e-02    3.8468746505307688e-22    -5.0000000001012779e-01   5.7802949087570230e-17    -3.4281968266856244e-16   1.7628622897478899e-16    5.0000000001012890e-01    5.7802949087569589e-17    1.9428902931727338e-16  5.6086411689595595e-17  1.4571677199976199e-16  4.1540741811393687e-16  4.1540741811393687e-16  4.1540741811393687e-16
2.4374441501222218e-11  2.5000000001218814e-01  1.4855074217417765e-22  1.1217885905204689e-16  1.5385228934860499e-18  6.2500000009141118e-02  1.3877230742533014e-17  -5.0000000001218770e-01  5.3219353375164665e-17  -3.4281968267096571e-16  1.7628622897719225e-16  5.0000000001218869e-01  5.7802949087350348e-17  2.5000000001218814e-01  1.4855074217417765e-22  1.1956918570557027e-16  8.9288495470094288e-18  6.2500000009141105e-02  5.5706528144253208e-22  -5.0000000001218770e-01  5.3219353375164665e-17  -3.4281968267096566e-16  1.7628622897719220e-16  5.0000000001218869e-01  5.7802949087350348e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000001218758e-01  5.7802949087350989e-17  -1.9425663444882618e-16  2.7723180755052725e-17  5.0000000001218858e-01  5.3219353375165306e-17  2.5000000001218814e-01  1.4855074217417765e-22  1.1102230247029626e-16  3.8196631173542117e-19  6.2500000009141105e-02    5.5706528144253208e-22    -5.0000000001218770e-01   5.3219353375164665e-17    -3.4281968267096566e-16   1.7628622897719220e-16    5.0000000001218869e-01    5.7802949087350348e-17    1.9428902931887417e-16  5.6086411690288745e-17  1.4571677200336376e-16  4.1540741811564820e-16  4.1540741811564820e-16  4.1540741811564820e-16
2.9331662783900365e-11  2.5000000001466671e-01  2.1511244983769602e-22  1.1217889233185154e-16  1.5385561721498125e-18  6.2500000011000006e-02  2.7756382287314106e-17  -5.0000000001466616e-01  5.7802949087087164e-17  -3.4281968267385747e-16  1.7628622898008402e-16  5.0000000001466727e-01  5.7802949087086535e-17  2.5000000001466671e-01  2.1511244983769602e-22  1.0312143719267093e-16  7.5188989670307986e-18  6.2500000011000034e-02  8.0667168519417033e-22  -5.0000000001466616e-01  5.7802949087087164e-17  -3.4281968267385757e-16  1.7628622898008412e-16  5.0000000001466727e-01  5.7802949087086535e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000001466616e-01  5.7802949087087164e-17  -1.9126649966830873e-16  2.4733045974535276e-17  5.0000000001466716e-01  5.3219353375429125e-17  2.5000000001466671e-01  2.1511244983769602e-22  1.1102230247187793e-16  3.8196631217619701e-19  6.2500000011000034e-02    8.0667168519417033e-22    -5.0000000001466616e-01   5.7802949087087164e-17    -3.4281968267385757e-16   1.7628622898008412e-16    5.0000000001466727e-01    5.7802949087086535e-17    1.9428902932080040e-16  5.6086411691122829e-17  1.4571677200769779e-16  4.1540741811770743e-16  4.1540741811770743e-16  4.1540741811770743e-16
3.5297073027306577e-11  2.5000000001764944e-01  3.1150264337012596e-22  1.0755301125682136e-16  3.0873249042533252e-18  6.2500000013237050e-02  2.7756743750539878e-17  -5.0000000001764888e-01  5.7802949086769684e-17  -3.4281968267733753e-16  1.7628622898356408e-16  5.0000000001764999e-01  5.7802949086769056e-17  2.5000000001764944e-01  3.1150264337012596e-22  1.0723337432099163e-16  3.4069618400830573e-18  6.2500000013237078e-02  1.1681349109642111e-21  -5.0000000001764888e-01  5.7802949086769684e-17  -3.4281968267733763e-16  1.7628622898356418e-16  5.0000000001764999e-01  5.7802949086769056e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000001764899e-01  5.3219353375745963e-17  -1.6058411418199819e-16  5.9493395117752639e-18  5.0000000001764988e-01  5.3219353375746604e-17  2.5000000001764944e-01  3.1150264337012596e-22  1.1102230247378224e-16  3.8196631270755511e-19  6.2500000013237078e-02    1.1681349109642111e-21    -5.0000000001764888e-01   5.7802949086769684e-17    -3.4281968267733763e-16   1.7628622898356418e-16    5.0000000001764999e-01    5.7802949086769056e-17    1.9428902932311844e-16  5.6086411692126581e-17  1.4571677201291339e-16  4.1540741812018553e-16  4.1540741812018553e-16  4.1540741812018553e-16
4.2475715525368941e-11  2.5000000002123879e-01  4.5108613765525705e-22  1.1217901031681054e-16  1.5386741540836771e-18  6.2500000015929078e-02  1.3879479380829030e-17  -5.0000000002123823e-01  5.7802949086387642e-17  -3.4281968268152535e-16  1.7628622898775189e-16  5.0000000002123934e-01  5.7802949086387001e-17  2.5000000002123879e-01  4.5108613765525705e-22  1.0312143719284581e-16  7.5188989698810532e-18  6.2500000015929091e-02  1.6915730145742793e-21  -5.0000000002123823e-01  5.7802949086387642e-17  -3.4281968268152535e-16  1.7628622898775189e-16  5.0000000002123934e-01  5.7802949086387001e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000002123801e-01  2.7984755401141894e-16  -1.9134288207750488e-16  2.4809428383731423e-17  5.0000000002123934e-01  5.7802949086387001e-17  2.5000000002123879e-01  4.5108613765525705e-22  1.1102230247607388e-16  3.8196631334701315e-19  6.2500000015929091e-02    1.6915730145742793e-21    -5.0000000002123823e-01   5.7802949086387642e-17    -3.4281968268152535e-16   1.7628622898775189e-16    5.0000000002123934e-01    5.7802949086387001e-17    1.9428902932590793e-16  5.6086411693334463e-17  1.4571677201918974e-16  4.1540741812316762e-16  4.1540741812316762e-16  4.1540741812316762e-16
5.1114334834401653e-11  2.5000000002555800e-01  6.5321137267969445e-22  1.1217911137818927e-16  1.5387752134742683e-18  6.2500000019168486e-02  1.3880237350460443e-17  -5.0000000002555745e-01  5.7802949085927908e-17  -3.4281968268656474e-16  1.7628622899279129e-16  5.0000000002555856e-01  5.7802949085927267e-17  2.5000000002555800e-01  6.5321137267969445e-22  1.1545724857768471e-16  4.8169124129697028e-18  6.2500000019168500e-02  2.4495426459870619e-21  -5.0000000002555745e-01  5.7802949085927908e-17  -3.4281968268656474e-16  1.7628622899279129e-16  5.0000000002555856e-01  5.7802949085927267e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000002555745e-01  5.7802949085927908e-17  -1.5491820378815443e-16  1.1615249905619025e-17  5.0000000002555844e-01  5.3219353376588387e-17  2.5000000002555800e-01  6.5321137267969445e-22  1.1102230247883095e-16  3.8196631411594367e-19  6.2500000019168500e-02    2.4495426459870619e-21    -5.0000000002555745e-01   5.7802949085927908e-17    -3.4281968268656474e-16   1.7628622899279129e-16    5.0000000002555856e-01    5.7802949085927267e-17    1.9428902932926463e-16  5.6086411694787951e-17  1.4571677202674232e-16  4.1540741812675605e-16  4.1540741812675605e-16  4.1540741812675605e-16
6.1509857885805039e-11  2.5000000003075584e-01  9.4592183711736747e-22  1.0755332846265922e-16  3.0870077044483536e-18  6.2500000023066868e-02  1.3881335014702210e-17  -5.0000000003075529e-01  5.7802949085374658e-17  -3.4281968269262921e-16  1.7628622899885575e-16  5.0000000003075640e-01  5.7802949085374017e-17  2.5000000003075584e-01  9.4592183711736747e-22  1.0517740575721973e-16  5.4629304098878450e-18  6.2500000023066882e-02  3.5472068877523145e-21  -5.0000000003075529e-01  5.7802949085374658e-17  -3.4281968269262916e-16  1.7628622899885570e-16  5.0000000003075640e-01  5.7802949085374017e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000003075540e-01  5.3219353377140996e-17  -2.7388003513506484e-16  1.0734658144129138e-16  5.0000000003075640e-01  5.7802949085374017e-17  2.5000000003075584e-01  9.4592183711736747e-22  1.1102230248214969e-16  3.8196631504210913e-19  6.2500000023066882e-02    3.5472068877523145e-21    -5.0000000003075529e-01   5.7802949085374658e-17    -3.4281968269262916e-16   1.7628622899885570e-16    5.0000000003075640e-01    5.7802949085374017e-17    1.9428902933330417e-16  5.6086411696537127e-17  1.4571677203583125e-16  4.1540741813107453e-16  4.1540741813107453e-16  4.1540741813107453e-16
7.4019599969156214e-11  2.5000000003701073e-01  1.3697939739221660e-21  1.0755354039727610e-16  3.0867957727106038e-18  6.2500000027758060e-02  1.3872651080413471e-17  -5.0000000003701028e-01  5.3219353377806752e-17  -3.4281968269992706e-16  1.7628622900615360e-16  5.0000000003701117e-01  5.3219353377807393e-17  2.5000000003701073e-01  1.3697939739221660e-21  9.9009500065024187e-17  1.1630836104962522e-17  6.2500000027758046e-02  5.1367274009863531e-21  -5.0000000003701017e-01  5.7802949084708896e-17  -3.4281968269992711e-16  1.7628622900615365e-16  5.0000000003701117e-01  5.3219353377807393e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000003701051e-01  2.7526395830283808e-16  -1.9568412294906366e-16  2.9150669255290203e-17  5.0000000003701128e-01  5.7802949084708268e-17  2.5000000003701073e-01  1.3697939739221660e-21  1.1102230248614211e-16  3.8196631615540439e-19  6.2500000027758046e-02    5.1367274009863531e-21    -5.0000000003701017e-01   5.7802949084708896e-17    -3.4281968269992711e-16   1.7628622900615365e-16    5.0000000003701117e-01    5.3219353377807393e-17    1.9428902933816520e-16  5.6086411698642005e-17  1.4571677204676856e-16  4.1540741813627115e-16  4.1540741813627115e-16  4.1540741813627115e-16
8.9073546386104582e-11  2.5000000004453771e-01  1.9836073324448415e-21  1.0755384730145414e-16  3.0864888719972444e-18  6.2500000033403266e-02  1.3885226335310280e-17  -5.0000000004453715e-01  5.7802949083907734e-17  -3.4281968270870905e-16  1.7628622901493560e-16  5.0000000004453826e-01  5.7802949083907105e-17  2.5000000004453771e-01  1.9836073324448415e-21  1.1751321714231042e-16  6.8728809688590369e-18  6.2500000033403280e-02  7.4385274958228695e-21  -5.0000000004453715e-01  5.7802949083907734e-17  -3.4281968270870905e-16  1.7628622901493560e-16  5.0000000004453826e-01  5.7802949083907105e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000004453715e-01  5.7802949083907734e-17  -1.5312858260270786e-16  1.3404871091065595e-17  5.0000000004453826e-01  5.7802949083907105e-17  2.5000000004453771e-01  1.9836073324448415e-21  1.1102230249094706e-16  3.8196631749567917e-19  6.2500000033403280e-02    7.4385274958228695e-21    -5.0000000004453715e-01   5.7802949083907734e-17    -3.4281968270870905e-16   1.7628622901493560e-16    5.0000000004453826e-01    5.7802949083907105e-17    1.9428902934401483e-16  5.6086411701174976e-17  1.4571677205993024e-16  4.1540741814252469e-16  4.1540741814252469e-16  4.1540741814252469e-16
1.0718913192051264e-10  2.5000000005359546e-01  2.8724734833879796e-21  1.1218022100269084e-16  1.5398848250701603e-18  6.2500000040196610e-02  1.3867016032251940e-17  -5.0000000005359502e-01  5.3219353379572007e-17  -3.4281968271927703e-16  1.7628622902550357e-16  5.0000000005359591e-01  5.3219353379572648e-17  2.5000000005359546e-01  2.8724734833879796e-21  1.0517740575782749e-16  5.4629304197931901e-18  6.2500000040196596e-02  1.0771775562515699e-20  -5.0000000005359491e-01  5.7802949082943647e-17  -3.4281968271927708e-16  1.7628622902550362e-16  5.0000000005359591e-01  5.3219353379572648e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000005359457e-01  3.9086985647049062e-16  -1.4966746344989102e-16  1.6865990243882433e-17  5.0000000005359602e-01  5.7802949082943006e-17  2.5000000005359546e-01  2.8724734833879796e-21  1.1102230249672941e-16  3.8196631910873543e-19  6.2500000040196596e-02    1.0771775562515699e-20    -5.0000000005359491e-01   5.7802949082943647e-17    -3.4281968271927708e-16   1.7628622902550362e-16    5.0000000005359591e-01    5.3219353379572648e-17    1.9428902935105413e-16  5.6086411704223073e-17  1.4571677207576864e-16  4.1540741815005003e-16  4.1540741815005003e-16  4.1540741815005003e-16
1.2898902612533082e-10  2.5000000006449541e-01  4.1596577842759583e-21  1.0755493532155274e-16  3.0854008610852004e-18  6.2500000048371571e-02  1.3862189091122467e-17  -5.0000000006449496e-01  5.3219353380732187e-17  -3.4281968273199445e-16  1.7628622903822100e-16  5.0000000006449596e-01  5.7802949081782826e-17  2.5000000006449541e-01  4.1596577842759583e-21  1.1134531145047951e-16  7.0497526784157624e-19  6.2500000048371557e-02  1.5598716691988892e-20  -5.0000000006449496e-01  5.3219353380732187e-17  -3.4281968273199450e-16  1.7628622903822105e-16  5.0000000006449596e-01  5.7802949081782826e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000006449496e-01  5.3219353380732187e-17  -1.6999533395115658e-16  3.4618802573831214e-18  5.0000000006449585e-01  5.3219353380732828e-17  2.5000000006449541e-01  4.1596577842759583e-21  1.1102230250368796e-16  3.8196632105001860e-19  6.2500000048371557e-02    1.5598716691988892e-20    -5.0000000006449496e-01   5.3219353380732187e-17    -3.4281968273199450e-16   1.7628622903822105e-16    5.0000000006449596e-01    5.7802949081782826e-17    1.9428902935952509e-16  5.6086411707891116e-17  1.4571677209482831e-16  4.1540741815910586e-16  4.1540741815910586e-16  4.1540741815910586e-16
1.5522253574270480e-10  2.5000000007761214e-01  6.0236441109766742e-21  1.0755586731035740e-16  3.0844688783181805e-18  6.2500000058209076e-02  2.7778164281048024e-17  -5.0000000007761169e-01  5.3219353382128317e-17  -3.4281968274729821e-16  1.7628622905352475e-16  5.0000000007761269e-01  5.7802949080386703e-17  2.5000000007761214e-01  6.0236441109766742e-21  1.0723337432258721e-16  3.4069618660883743e-18  6.2500000058209104e-02  2.2588665419108867e-20  -5.0000000007761158e-01  5.7802949080387331e-17  -3.4281968274729821e-16  1.7628622905352475e-16  5.0000000007761269e-01  5.7802949080386703e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000007761147e-01  1.6882525154290299e-16  -1.7260091884412922e-16  6.0674651503557627e-18  5.0000000007761269e-01  5.7802949080386703e-17  2.5000000007761214e-01  6.0236441109766742e-21  1.1102230251206093e-16  3.8196632338534237e-19  6.2500000058209104e-02    2.2588665419108867e-20    -5.0000000007761158e-01   5.7802949080387331e-17    -3.4281968274729821e-16   1.7628622905352475e-16    5.0000000007761269e-01    5.7802949080386703e-17    1.9428902936971882e-16  5.6086411712305138e-17  1.4571677211776425e-16  4.1540741817000343e-16  4.1540741817000343e-16  4.1540741817000343e-16
1.8679135990207848e-10  2.5000000009339651e-01  8.7229085935553702e-21  1.1218314620993539e-16  1.5428100139942397e-18  6.2500000070047398e-02  1.3845076900582206e-17  -5.0000000009339607e-01  5.3219353383808381e-17  -3.4281968276571441e-16  1.7628622907194095e-16  5.0000000009339707e-01  5.7802949078706639e-17  2.5000000009339651e-01  8.7229085935553702e-21  1.1340128001536922e-16  2.7609438194280761e-18  6.2500000070047385e-02  3.2710907232250794e-20  -5.0000000009339607e-01  5.3219353383808381e-17  -3.4281968276571441e-16  1.7628622907194095e-16  5.0000000009339707e-01  5.7802949078706639e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000009339596e-01  5.7802949078707267e-17  -2.0851191557819201e-16  4.1978461884418555e-17  5.0000000009339707e-01  5.7802949078706639e-17  2.5000000009339651e-01  8.7229085935553702e-21  1.1102230252213784e-16  3.8196632619668716e-19  6.2500000070047385e-02    3.2710907232250794e-20    -5.0000000009339607e-01   5.3219353383808381e-17    -3.4281968276571441e-16   1.7628622907194095e-16    5.0000000009339707e-01    5.7802949078706639e-17    1.9428902938198576e-16  5.6086411717616871e-17  1.4571677214536481e-16  4.1540741818311731e-16  4.1540741818311731e-16  4.1540741818311731e-16
2.2478058335487300e-10  2.5000000011239121e-01  1.2631783512957258e-20  1.1218510063935498e-16  1.5447644346705468e-18  6.2500000084293378e-02  2.7802944803814973e-17  -5.0000000011239065e-01  5.7802949076685491e-17  -3.4281968278787618e-16  1.7628622909410272e-16  5.0000000011239165e-01  5.3219353385830798e-17  2.5000000011239121e-01  1.2631783512957258e-20  1.0312143719527136e-16  7.5188990094130641e-18  6.2500000084293406e-02  4.7369188186057989e-20  -5.0000000011239065e-01  5.7802949076685491e-17  -3.4281968278787608e-16  1.7628622909410262e-16  5.0000000011239176e-01  5.7802949076684862e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000011239065e-01  5.7802949076685491e-17  -1.2939228421855237e-16  3.7141169475221090e-17  5.0000000011239165e-01  5.3219353385830798e-17  2.5000000011239121e-01  1.2631783512957258e-20  1.1102230253426342e-16  3.8196632957898776e-19  6.2500000084293406e-02    4.7369188186057989e-20    -5.0000000011239065e-01   5.7802949076685491e-17    -3.4281968278787608e-16   1.7628622909410262e-16    5.0000000011239176e-01    5.7802949076684862e-17    1.9428902939674759e-16  5.6086411724008937e-17  1.4571677217857896e-16  4.1540741819889837e-16  4.1540741819889837e-16  4.1540741819889837e-16
2.7049597304631314e-10  2.5000000013524892e-01  1.8292271219670851e-20  1.1218793087665258e-16  1.5475946614467167e-18  6.2500000101436679e-02  1.3946383824911234e-17  -5.0000000013524837e-01  5.7802949074252545e-17  -3.4281968281454510e-16  1.7628622912077164e-16  5.0000000013524948e-01  5.7802949074251916e-17  2.5000000013524892e-01  1.8292271219670851e-20  1.1134531145236223e-16  7.0497523715636836e-19  6.2500000101436692e-02  6.8596017096777052e-20  -5.0000000013524837e-01  5.7802949074252545e-17  -3.4281968281454505e-16  1.7628622912077159e-16  5.0000000013524948e-01  5.7802949074251916e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000013524837e-01  5.7802949074252545e-17  -1.6202461098880475e-16  4.5088427049687008e-18  5.0000000013524937e-01  5.3219353388263744e-17  2.5000000013524892e-01  1.8292271219670851e-20  1.1102230254885577e-16  3.8196633364990441e-19  6.2500000101436692e-02    6.8596017096777052e-20    -5.0000000013524837e-01   5.7802949074252545e-17    -3.4281968281454505e-16   1.7628622912077159e-16    5.0000000013524948e-01    5.7802949074251916e-17    1.9428902941451160e-16  5.6086411731700972e-17  1.4571677221854801e-16  4.1540741821788891e-16  4.1540741821788891e-16  4.1540741821788891e-16
3.2550885998350564e-10  2.5000000016275536e-01  2.6489308752433582e-20  1.1219202938752991e-16  1.5516931596627996e-18  6.2500000122066496e-02  2.7854910523491926e-17  -5.0000000016275481e-01  5.7802949071324799e-17  -3.4281968284663788e-16  1.7628622915286443e-16  5.0000000016275592e-01  5.7802949071324170e-17  2.5000000016275536e-01  2.6489308752433582e-20  1.1545724858133548e-16  4.8169123534683768e-18  6.2500000122066524e-02  9.9334907863009965e-20  -5.0000000016275481e-01  5.7802949071324799e-17  -3.4281968284663783e-16  1.7628622915286438e-16  5.0000000016275592e-01  5.7802949071324170e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000016275492e-01  5.3219353391190849e-17  -1.0689184907451202e-16  5.9641604619261437e-17  5.0000000016275581e-01  5.3219353391191490e-17  2.5000000016275536e-01  2.6489308752433582e-20  1.1102230256641502e-16  3.8196633854791380e-19  6.2500000122066524e-02    9.9334907863009965e-20    -5.0000000016275481e-01   5.7802949071324799e-17    -3.4281968284663783e-16   1.7628622915286438e-16    5.0000000016275592e-01    5.7802949071324170e-17    1.9428902943588840e-16  5.6086411740957404e-17  1.4571677226664579e-16  4.1540741824074167e-16  4.1540741824074167e-16  4.1540741824074167e-16
3.9171014908092606e-10  2.5000000019585600e-01  3.8359571986869677e-20  1.1219796450965360e-16  1.5576282665502359e-18  6.2500000146891971e-02  2.7899424010653078e-17  -5.0000000019585555e-01  5.3219353394714044e-17  -3.4281968288525760e-16  1.7628622919148415e-16  5.0000000019585655e-01  5.7802949067800969e-17  2.5000000019585600e-01  3.8359571986869677e-20  1.0723337432573364e-16  3.4069619173697238e-18  6.2500000146891999e-02  1.4384839502416207e-19  -5.0000000019585544e-01  5.7802949067801610e-17  -3.4281968288525755e-16  1.7628622919148410e-16  5.0000000019585655e-01  5.7802949067800969e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000019585533e-01  1.6882525153031725e-16  -1.6041237228968176e-16  6.1210814040916904e-18  5.0000000019585655e-01  5.7802949067800969e-17  2.5000000019585600e-01  3.8359571986869677e-20  1.1102230258754545e-16  3.8196634444208214e-19  6.2500000146891999e-02    1.4384839502416207e-19    -5.0000000019585544e-01   5.7802949067801610e-17    -3.4281968288525755e-16   1.7628622919148410e-16    5.0000000019585655e-01    5.7802949067800969e-17    1.9428902946161276e-16  5.6086411752096379e-17  1.4571677232452560e-16  4.1540741826824215e-16  4.1540741826824215e-16  4.1540741826824215e-16
4.7137531341167291e-10  2.5000000023568858e-01  5.5549106631571334e-20  1.1220655926555167e-16  1.5662230041133210e-18  6.2500000176766421e-02  1.4086096957812043e-17  -5.0000000023568814e-01  5.3219353398953771e-17  -3.4281968293173167e-16  1.7628622923795821e-16  5.0000000023568913e-01  5.7802949063561249e-17  2.5000000023568858e-01  5.5549106631571334e-20  1.1956918571151754e-16  8.9288494500791943e-18  6.2500000176766435e-02  2.0830914999758665e-19  -5.0000000023568802e-01  5.7802949063561877e-17  -3.4281968293173157e-16  1.7628622923795811e-16  5.0000000023568913e-01  5.7802949063561249e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000023568802e-01  5.7802949063561877e-17  -2.0281293252003850e-16  3.6279478826265041e-17  5.0000000023568913e-01  5.7802949063561249e-17  2.5000000023568858e-01  5.5549106631571334e-20  1.1102230261297359e-16  3.8196635153524250e-19  6.2500000176766435e-02    2.0830914999758665e-19    -5.0000000023568802e-01   5.7802949063561877e-17    -3.4281968293173157e-16   1.7628622923795811e-16    5.0000000023568913e-01    5.7802949063561249e-17    1.9428902949256890e-16  5.6086411765500777e-17  1.4571677239417692e-16  4.1540741830133566e-16  4.1540741830133566e-16  4.1540741830133566e-16
5.6724260684919888e-10  2.5000000028362224e-01  8.0441573212125004e-20  1.1221900548509420e-16  1.5786692015919314e-18  6.2500000212716650e-02  2.8057231515400806e-17  -5.0000000028362168e-01  5.7802949058459882e-17  -3.4281968298765757e-16  1.7628622929388411e-16  5.0000000028362279e-01  5.7802949058459254e-17  2.5000000028362224e-01  8.0441573212125004e-20  1.0723337432806908e-16  3.4069619554331869e-18  6.2500000212716678e-02  3.0165589977189024e-19  -5.0000000028362168e-01  5.7802949058459882e-17  -3.4281968298765762e-16  1.7628622929388416e-16  5.0000000028362279e-01  5.7802949058459254e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000028362168e-01  5.7802949058459882e-17  -1.8489861298601677e-16  1.8365159292243317e-17  5.0000000028362268e-01  5.3219353404056406e-17  2.5000000028362224e-01  8.0441573212125004e-20  1.1102230264357351e-16  3.8196636007124081e-19  6.2500000212716678e-02    3.0165589977189024e-19    -5.0000000028362168e-01   5.7802949058459882e-17    -3.4281968298765762e-16   1.7628622929388416e-16    5.0000000028362279e-01    5.7802949058459254e-17    1.9428902952982083e-16  5.6086411781631331e-17  1.4571677247799376e-16  4.1540741834115967e-16  4.1540741834115967e-16  4.1540741834115967e-16
6.8260718342723792e-10  2.5000000034130443e-01  1.1648871336699190e-19  1.1223702904810104e-16  1.5966927380475965e-18  6.2500000255978336e-02  1.3440955132292385e-17  -5.0000000034130399e-01  5.3219353410195377e-17  -3.4281968305495751e-16  1.7628622936118405e-16  5.0000000034130487e-01  5.3219353410196018e-17  2.5000000034130443e-01  1.1648871336699190e-19  1.1956918571432796e-16  8.9288494042745174e-18  6.2500000255978322e-02  4.3683267552207197e-19  -5.0000000034130399e-01  5.3219353410195377e-17  -3.4281968305495751e-16  1.7628622936118405e-16  5.0000000034130498e-01  5.7802949052319636e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000034130399e-01  5.3219353410195377e-17  -1.9296868571664680e-16  2.6435232022873348e-17  5.0000000034130498e-01  5.7802949052319636e-17  2.5000000034130443e-01  1.1648871336699190e-19  1.1102230268039674e-16  3.8196637034330171e-19  6.2500000255978322e-02    4.3683267552207197e-19    -5.0000000034130399e-01   5.3219353410195377e-17    -3.4281968305495751e-16   1.7628622936118405e-16    5.0000000034130498e-01    5.7802949052319636e-17    1.9428902957464891e-16  5.6086411801042461e-17  1.4571677257885692e-16  4.1540741838908287e-16  4.1540741838908287e-16  4.1540741838908287e-16
8.2143435849194222e-10  2.5000000041071802e-01  1.6868928797216014e-19  1.0763720004055060e-16  3.0031363014539928e-18  6.2500000308038525e-02  1.3245202977227748e-17  -5.0000000041071757e-01  5.3219353417583676e-17  -3.4281968313594478e-16  1.7628622944217132e-16  5.0000000041071846e-01  5.3219353417584317e-17  2.5000000041071802e-01  1.6868928797216014e-19  1.1134531145969237e-16  7.0497511768777914e-19  6.2500000308038511e-02  6.3258483058670914e-19  -5.0000000041071746e-01  5.7802949044931978e-17  -3.4281968313594488e-16  1.7628622944217142e-16  5.0000000041071846e-01  5.3219353417584317e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000041071768e-01  1.6424165588009933e-16  -1.7962174338585390e-16  1.3088289692080442e-17  5.0000000041071857e-01  5.7802949044931337e-17  2.5000000041071802e-01  1.6868928797216014e-19  1.1102230272470864e-16  3.8196638270404340e-19  6.2500000308038511e-02    6.3258483058670914e-19    -5.0000000041071746e-01   5.7802949044931978e-17    -3.4281968313594488e-16   1.7628622944217142e-16    5.0000000041071846e-01    5.3219353417584317e-17    1.9428902962859410e-16  5.6086411824401409e-17  1.4571677270023360e-16  4.1540741844675275e-16  4.1540741844675275e-16  4.1540741844675275e-16
9.8849590466255860e-10  2.5000000049424886e-01  2.4428193962311145e-19  1.1230092560789037e-16  1.6605892274364333e-18  6.2500000370686634e-02  1.4793845082606756e-17  -5.0000000049424831e-01  5.7802949036041059e-17  -3.4281968323340322e-16  1.7628622953962976e-16  5.0000000049424942e-01  5.7802949036040419e-17  2.5000000049424886e-01  2.4428193962311145e-19  1.0723337433367380e-16  3.4069620467801405e-18  6.2500000370686648e-02  9.1605727479229988e-19  -5.0000000049424831e-01  5.7802949036041059e-17  -3.4281968323340332e-16  1.7628622953962986e-16  5.0000000049424942e-01  5.7802949036040419e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000049424842e-01  5.3219353426474595e-17  -2.7458416894050518e-16  1.0805071524673172e-16  5.0000000049424942e-01  5.7802949036040419e-17  2.5000000049424886e-01  2.4428193962311145e-19  1.1102230277803327e-16  3.8196639757932939e-19  6.2500000370686648e-02    9.1605727479229988e-19    -5.0000000049424831e-01   5.7802949036041059e-17    -3.4281968323340332e-16   1.7628622953962986e-16    5.0000000049424942e-01    5.7802949036040419e-17    1.9428902969351060e-16  5.6086411852511087e-17  1.4571677284629576e-16  4.1540741851615141e-16  4.1540741851615141e-16  4.1540741851615141e-16
1.1895340673703207e-09  2.5000000059476790e-01  3.5374885676946041e-19  1.1235565905414205e-16  1.7153226274190874e-18  6.2500000446075940e-02  1.2551229592826725e-17  -5.0000000059476746e-01  5.3219353437173699e-17  -3.4281968335068248e-16  1.7628622965690902e-16  5.0000000059476835e-01  5.3219353437174340e-17  2.5000000059476790e-01  3.5374885676946041e-19  1.1751321715695188e-16  6.8728807302289136e-18  6.2500000446075926e-02  1.3265582149877325e-18  -5.0000000059476746e-01  5.3219353437173699e-17  -3.4281968335068248e-16  1.7628622965690902e-16  5.0000000059476846e-01  5.7802949025341320e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000059476746e-01  5.3219353437173699e-17  -1.2241300323899593e-16  4.4120450454777531e-17  5.0000000059476846e-01  5.7802949025341320e-17  2.5000000059476790e-01  3.5374885676946041e-19  1.1102230284220237e-16  3.8196641547940628e-19  6.2500000446075926e-02    1.3265582149877325e-18    -5.0000000059476746e-01   5.3219353437173699e-17    -3.4281968335068248e-16   1.7628622965690902e-16    5.0000000059476846e-01    5.7802949025341320e-17    1.9428902977162960e-16  5.6086411886337603e-17  1.4571677302206346e-16  4.1540741859966412e-16  4.1540741859966412e-16  4.1540741859966412e-16
1.4314589375234814e-09  2.5000000071573036e-01  5.1226995375873940e-19  1.1243491955143561e-16  1.7945830690334823e-18  6.2500000536797759e-02  1.5798800138074472e-17  -5.0000000071572981e-01  5.7802949012466851e-17  -3.4281968349181369e-16  1.7628622979804023e-16  5.0000000071573081e-01  5.3219353450049438e-17  2.5000000071573036e-01  5.1226995375873940e-19  1.0312143721132603e-16  7.5188992710760955e-18  6.2500000536797773e-02  1.9210123302600156e-18  -5.0000000071572981e-01  5.7802949012466851e-17  -3.4281968349181374e-16  1.7628622979804028e-16  5.0000000071573092e-01  5.7802949012466222e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000071572970e-01  1.6882525147498251e-16  -1.7833297251591974e-16  1.1799518822146289e-17  5.0000000071573081e-01  5.3219353450049438e-17  2.5000000071573036e-01  5.1226995375873940e-19  1.1102230291942239e-16  3.8196643702026297e-19  6.2500000536797773e-02    1.9210123302600156e-18    -5.0000000071572981e-01   5.7802949012466851e-17    -3.4281968349181374e-16   1.7628622979804028e-16    5.0000000071573092e-01    5.7802949012466222e-17    1.9428902986563630e-16  5.6086411927043701e-17  1.4571677323357859e-16  4.1540741870016149e-16  4.1540741870016149e-16  4.1540741870016149e-16
1.7225859653987838e-09  2.5000000086129393e-01  7.4182722536229347e-19  1.1254969814548865e-16  1.9093615960834500e-18  6.2500000645970416e-02  3.0537427717125096e-17  -5.0000000086129337e-01  5.7802948996973253e-17  -3.4281968366164795e-16  1.7628622996787449e-16  5.0000000086129448e-01  5.7802948996972625e-17  2.5000000086129393e-01  7.4182722536229347e-19  1.0723337434344073e-16  3.4069622059644604e-18  6.2500000645970444e-02  2.7818521014961846e-18  -5.0000000086129337e-01  5.7802948996973253e-17  -3.4281968366164800e-16  1.7628622996787454e-16  5.0000000086129448e-01  5.7802948996972625e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000086129348e-01  5.3219353465542395e-17  -2.0288458701111777e-16  3.6351133317344313e-17  5.0000000086129437e-01  5.3219353465543036e-17  2.5000000086129393e-01  7.4182722536229347e-19  1.1102230301234705e-16  3.8196646294185035e-19  6.2500000645970444e-02    2.7818521014961846e-18    -5.0000000086129337e-01   5.7802948996973253e-17    -3.4281968366164800e-16   1.7628622996787454e-16    5.0000000086129448e-01    5.7802948996972625e-17    1.9428902997876192e-16  5.6086411976028524e-17  1.4571677348811121e-16  4.1540741882109786e-16  4.1540741882109786e-16  4.1540741882109786e-16
2.0729217795953697e-09  2.5000000103646181e-01  1.0742530737850613e-18  1.1271591101946056e-16  2.0755743894253913e-18  6.2500000777346340e-02  1.7906236845640930e-17  -5.0000000103646125e-01  5.7802948978328612e-17  -3.4281968386602263e-16  1.7628623017224917e-16  5.0000000103646236e-01  5.7802948978327983e-17  2.5000000103646181e-01  1.0742530737850613e-18  1.1956918573282586e-16  8.9288491027906904e-18  6.2500000777346354e-02  4.0284490378264736e-18  -5.0000000103646125e-01  5.7802948978328612e-17  -3.4281968386602253e-16  1.7628623017224907e-16  5.0000000103646236e-01  5.7802948978327983e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000103646158e-01  2.7526395840921834e-16  -1.6748519624171919e-16  9.5174254794573781e-19  5.0000000103646225e-01  5.3219353484187677e-17  2.5000000103646181e-01  1.0742530737850613e-18  1.1102230312417045e-16  3.8196649413527730e-19  6.2500000777346354e-02    4.0284490378264736e-18    -5.0000000103646125e-01   5.7802948978328612e-17    -3.4281968386602253e-16   1.7628623017224907e-16    5.0000000103646236e-01    5.7802948978327983e-17    1.9428903011489471e-16  5.6086412034975761e-17  1.4571677379441000e-16  4.1540741896662993e-16  4.1540741896662993e-16  4.1540741896662993e-16
2.4945081352303164e-09  2.5000000124725497e-01  1.5556449501492047e-18  1.1295660689718554e-16  2.3162701701220406e-18  6.2500000935441211e-02  1.9711456390275105e-17  -5.0000000124725441e-01  5.7802948955892064e-17  -3.4281968411196264e-16  1.7628623041818918e-16  5.0000000124725552e-01  5.7802948955891423e-17  2.5000000124725497e-01  1.5556449501492047e-18  1.1956918573843501e-16  8.9288490113715060e-18  6.2500000935441224e-02  5.8336685824606481e-18  -5.0000000124725441e-01  5.7802948955892064e-17  -3.4281968411196264e-16  1.7628623041818918e-16  5.0000000124725552e-01  5.7802948955891423e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000124725430e-01  1.6882525141840772e-16  -1.0062787691347062e-16  6.5905576780302835e-17  5.0000000124725541e-01  5.3219353506624231e-17  2.5000000124725497e-01  1.5556449501492047e-18  1.1102230325873592e-16  3.8196653167241772e-19  6.2500000935441224e-02    5.8336685824606481e-18    -5.0000000124725441e-01   5.7802948955892064e-17    -3.4281968411196264e-16   1.7628623041818918e-16    5.0000000124725552e-01    5.7802948955891423e-17    1.9428903027871390e-16  5.6086412105911551e-17  1.4571677416300319e-16  4.1540741914176001e-16  4.1540741914176001e-16  4.1540741914176001e-16
3.0018358135755922e-09  2.5000000150091883e-01  2.2527573452460686e-18  1.0867923376659606e-16  1.9611030772292076e-18  6.2500001125689139e-02  5.4299477293313690e-18  -5.0000000150091839e-01  5.3219353533623242e-17  -3.4281968440792136e-16  1.7628623071414790e-16  5.0000000150091928e-01  5.3219353533623883e-17  2.5000000150091883e-01  2.2527573452460686e-18  1.0312143723221964e-16  7.5188996116056269e-18  6.2500001125689125e-02  8.4478400784830885e-18  -5.0000000150091828e-01  5.7802948928892412e-17  -3.4281968440792136e-16  1.7628623071414790e-16  5.0000000150091928e-01  5.3219353533623883e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000150091806e-01  2.7984755385392370e-16  -1.6490548412147238e-16  1.6279695723010716e-18  5.0000000150091939e-01  5.7802948928891771e-17  2.5000000150091883e-01  2.2527573452460686e-18  1.1102230342066934e-16  3.8196657684407530e-19  6.2500001125689125e-02    8.4478400784830885e-18    -5.0000000150091828e-01   5.7802948928892412e-17    -3.4281968440792136e-16   1.7628623071414790e-16    5.0000000150091928e-01    5.3219353533623883e-17    1.9428903047585034e-16  5.6086412191274128e-17  1.4571677460656015e-16  4.1540741935250775e-16  4.1540741935250775e-16  4.1540741935250775e-16
3.6123426997094379e-09  2.5000000180617221e-01  3.2622580586553686e-18  1.1380991334126825e-16  3.1695763569345108e-18  6.2500001354629187e-02  1.5522107836751011e-17  -5.0000000180617177e-01  5.3219353566114013e-17  -3.4281968476407145e-16  1.7628623107029799e-16  5.0000000180617266e-01  5.3219353566114654e-17  2.5000000180617221e-01  3.2622580586553686e-18  1.1751321718918695e-16  6.8728802048532145e-18  6.2500001354629173e-02  1.6443200289365543e-18  -5.0000000180617177e-01  5.3219353566114013e-17  -3.4281968476407140e-16  1.7628623107029794e-16  5.0000000180617277e-01  5.7802948896401007e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000180617143e-01  2.7984755382143293e-16  -7.4305307393662536e-17  9.2228146300110920e-17  5.0000000180617266e-01  5.3219353566114654e-17  2.5000000180617221e-01  3.2622580586553686e-18  1.1102230361553613e-16  3.8196663120238819e-19  6.2500001354629173e-02    1.6443200289365543e-18    -5.0000000180617177e-01   5.3219353566114013e-17    -3.4281968476407140e-16   1.7628623107029794e-16    5.0000000180617277e-01    5.7802948896401007e-17    1.9428903071307987e-16  5.6086412293997524e-17  1.4571677514032659e-16  4.1540741960611677e-16  4.1540741960611677e-16  4.1540741960611677e-16
4.3470131581250172e-09  2.5000000217350749e-01  4.7241347878022698e-18  1.0991492230119330e-16  7.2541485222527566e-19  6.2500001630130628e-02  3.8377177491217499e-18  -5.0000000217350693e-01  5.7802948857302940e-17  -3.4281968519265475e-16  1.7628623149888129e-16  5.0000000217350793e-01  5.3219353605213349e-17  2.5000000217350749e-01  4.7241347878022698e-18  1.1956918576308227e-16  8.9288486096636929e-18  6.2500001630130628e-02  3.8377177491217499e-18  -5.0000000217350693e-01  5.7802948857302940e-17  -3.4281968519265465e-16  1.7628623149888119e-16  5.0000000217350793e-01  5.3219353605213349e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000217350704e-01  5.3219353605212708e-17  -2.2838850835826185e-16  6.1855054664488396e-17  5.0000000217350804e-01  5.7802948857302311e-17  2.5000000217350749e-01  4.7241347878022698e-18  1.1102230385003529e-16  3.8196669661670506e-19  6.2500001630130628e-02    3.8377177491217499e-18    -5.0000000217350693e-01   5.7802948857302940e-17    -3.4281968519265465e-16   1.7628623149888119e-16    5.0000000217350793e-01    5.3219353605213349e-17    1.9428903099855672e-16  5.6086412417612632e-17  1.4571677578264953e-16  4.1540741991130438e-16  4.1540741991130438e-16  4.1540741991130438e-16
5.2310993080562578e-09  2.5000000261555055e-01  6.8411047001084252e-18  1.1559933645232366e-16  4.9589990954321546e-18  6.2500001961662929e-02  1.1776354996522962e-17  -5.0000000261555011e-01  5.3219353652263195e-17  -3.4281968570840234e-16  1.7628623201462889e-16  5.0000000261555100e-01  5.3219353652263836e-17  2.5000000261555055e-01  6.8411047001084252e-18  1.0106546869775895e-16  9.5748686591325506e-18  6.2500001961662929e-02  1.1776354996522962e-17  -5.0000000261555000e-01  5.7802948810252453e-17  -3.4281968570840234e-16  1.7628623201462889e-16  5.0000000261555111e-01  5.7802948810251824e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000261554989e-01  1.6882525127276812e-16  -1.4125381765066914e-16  2.5279636043104318e-17  5.0000000261555111e-01  5.7802948810251824e-17  2.5000000261555055e-01  6.8411047001084252e-18  1.1102230413222663e-16  3.8196677533512889e-19  6.2500001961662929e-02    1.1776354996522962e-17    -5.0000000261555000e-01   5.7802948810252453e-17    -3.4281968570840234e-16   1.7628623201462889e-16    5.0000000261555111e-01    5.7802948810251824e-17    1.9428903134209320e-16  5.6086412566368293e-17  1.4571677655560663e-16  4.1540742027856030e-16  4.1540742027856030e-16  4.1540742027856030e-16
6.2949889902218881e-09  2.5000000314749538e-01  9.9067271384418908e-18  1.1713214744632847e-16  6.4918098445821590e-18  6.2500002360621559e-02  9.3946514653402309e-18  -5.0000000314749482e-01  5.7802948753632935e-17  -3.4281968632904147e-16  1.7628623263526801e-16  5.0000000314749593e-01  5.7802948753632294e-17  2.5000000314749538e-01  9.9067271384418908e-18  1.0928934296839648e-16  1.3509946333498251e-18  6.2500002360621559e-02  9.3946514653402309e-18  -5.0000000314749482e-01  5.7802948753632935e-17  -3.4281968632904152e-16  1.7628623263526806e-16  5.0000000314749593e-01  5.7802948753632294e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000314749482e-01  5.7802948753632935e-17  -1.4594500530307878e-16  2.0588448390694674e-17  5.0000000314749582e-01  5.3219353708883360e-17  2.5000000314749538e-01  9.9067271384418908e-18  1.1102230447180838e-16  3.8196687006206725e-19  6.2500002360621559e-02    9.3946514653402309e-18    -5.0000000314749482e-01   5.7802948753632935e-17    -3.4281968632904152e-16   1.7628623263526806e-16    5.0000000314749593e-01    5.7802948753632294e-17    1.9428903175549738e-16  5.6086412745377547e-17  1.4571677748576603e-16  4.1540742072050798e-16  4.1540742072050798e-16  4.1540742072050798e-16
7.5752502587719207e-09  2.5000000378762599e-01  1.4346110644862589e-17  1.1241294511203725e-16  1.7726072156380980e-18  6.2500002840719535e-02  1.2164552038166632e-17  -5.0000000378762544e-01  5.7802948685498255e-17  -3.4281968707590495e-16  1.7628623338213149e-16  5.0000000378762655e-01  5.7802948685497626e-17  2.5000000378762599e-01  1.4346110644862589e-17  1.1340128011367147e-16  2.7609422172723183e-18  6.2500002840719535e-02  1.2164552038166632e-17  -5.0000000378762544e-01  5.7802948685498255e-17  -3.4281968707590495e-16  1.7628623338213149e-16  5.0000000378762655e-01  5.7802948685497626e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000378762532e-01  1.6882525114801391e-16  -1.1724705052321712e-16  4.9286403170556338e-17  5.0000000378762643e-01  5.3219353777018034e-17  2.5000000378762599e-01  1.4346110644862589e-17  1.1102230488045331e-16  3.8196698405415739e-19  6.2500002840719535e-02    1.2164552038166632e-17    -5.0000000378762544e-01   5.7802948685498255e-17    -3.4281968707590495e-16   1.7628623338213149e-16    5.0000000378762655e-01    5.7802948685497626e-17    1.9428903225297881e-16  5.6086412960793322e-17  1.4571677860509929e-16  4.1540742125233799e-16  4.1540742125233799e-16  4.1540742125233799e-16
9.1158882997508378e-09  2.5000000455794502e-01  2.0774862818202169e-17  1.0637546248140018e-16  4.2648757695776959e-18  6.2500003418458822e-02  2.2394585283905415e-17  -5.0000000455794458e-01  5.3219353859009149e-17  -3.4281968797466394e-16  1.7628623428089049e-16  5.0000000455794547e-01  5.3219353859009790e-17  2.5000000455794502e-01  2.0774862818202169e-17  1.0312143731356611e-16  7.5189009374117669e-18  6.2500003418458822e-02  2.2394585283905415e-17  -5.0000000455794458e-01  5.3219353859009149e-17  -3.4281968797466394e-16  1.7628623428089049e-16  5.0000000455794558e-01  5.7802948603505864e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000455794447e-01  5.7802948603506505e-17  -1.6305221818380192e-16  3.4812355099715385e-18  5.0000000455794558e-01  5.7802948603505864e-17  2.5000000455794502e-01  2.0774862818202169e-17  1.1102230537220872e-16  3.8196712123083799e-19  6.2500003418458822e-02    2.2394585283905415e-17    -5.0000000455794458e-01   5.3219353859009149e-17    -3.4281968797466394e-16   1.7628623428089049e-16    5.0000000455794558e-01    5.7802948603505864e-17    1.9428903285163694e-16  5.6086413220019918e-17  1.4571677995208017e-16  4.1540742189233044e-16  4.1540742189233044e-16  4.1540742189233044e-16
1.0969857978923818e-08  2.5000000548492990e-01  2.5426695841532588e-17  1.0871729397672755e-16  1.9230447009424950e-18  6.2500004113697494e-02  1.7944068990635507e-18  -5.0000000548492940e-01  5.3219353957676223e-17  -3.4281968905621053e-16  1.7628623536243708e-16  5.0000000548493040e-01  5.7802948504838791e-17  2.5000000548492984e-01  3.0084455389725242e-17  9.6953531645870896e-17  1.3686807031799148e-17  6.2500004113697480e-02  1.5672194706878007e-17  -5.0000000548492929e-01  5.7802948504839432e-17  -3.4281968905621049e-16  1.7628623536243703e-16  5.0000000548493040e-01  5.7802948504838791e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000548492918e-01  1.6882525096735507e-16  -2.8488093489536020e-16  1.1834748120158674e-16  5.0000000548493040e-01  5.7802948504838791e-17  2.5000000548492984e-01  3.0084455389725242e-17  1.1102230596397588e-16  3.8196728630583507e-19  6.2500004113697480e-02    1.5672194706878007e-17    -5.0000000548492929e-01   5.7802948504839432e-17    -3.4281968905621049e-16   1.7628623536243703e-16    5.0000000548493040e-01    5.7802948504838791e-17    1.9428903357204888e-16  5.6086413531967432e-17  1.4571678157300708e-16  4.1540742266248321e-16  4.1540742266248321e-16  4.1540742266248321e-16
1.3200884008314167e-08  2.5000000660044291e-01  1.1945305297132459e-17  1.0851909505604446e-16  2.1212441350974868e-18  6.2500004950332297e-02  1.0716259242548174e-17  -5.0000000660044230e-01  5.7802948386105672e-17  -3.4281969035771965e-16  1.7628623666394619e-16  5.0000000660044341e-01  5.7802948386105031e-17  2.5000000660044291e-01  1.1945305297132459e-17  1.1545724875264028e-16  4.8169095614983260e-18  6.2500004950332311e-02  3.1615285652662826e-18  -5.0000000660044230e-01  5.7802948386105672e-17  -3.4281969035771960e-16  1.7628623666394614e-16  5.0000000660044341e-01  5.7802948386105031e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000660044241e-01  5.3219354076409982e-17  -1.5208562396961564e-16  1.4447829724157810e-17  5.0000000660044330e-01  5.3219354076410623e-17  2.5000000660044286e-01  4.3565845934125371e-17  1.1102230667609484e-16  3.8196748495289149e-19  6.2500004950332269e-02    3.8471834858177091e-17    -5.0000000660044230e-01   5.7802948386105672e-17    -3.4281969035771960e-16   1.7628623666394614e-16    5.0000000660044330e-01    5.3219354076410623e-17    1.9428903443897667e-16  5.6086413907358172e-17  1.4571678352359467e-16  4.1540742358926796e-16  4.1540742358926796e-16  4.1540742358926796e-16
1.5885651294280526e-08  2.5000000794282656e-01  7.5773416989431933e-18  1.1828041842679281e-16  7.6400786177501415e-18  6.2500005957120131e-02  1.3218327041398521e-17  -5.0000000794282606e-01  5.3219354219291557e-17  -3.4281969192392700e-16  1.7628623823015354e-16  5.0000000794282695e-01  5.3219354219292198e-17  2.5000000794282656e-01  7.5773416989431933e-18  1.0928934309599869e-16  1.3509967130439776e-18  6.2500005957120117e-02  6.5946076641593480e-19  -5.0000000794282606e-01  5.3219354219291557e-17  -3.4281969192392700e-16  1.7628623823015354e-16  5.0000000794282706e-01  5.7802948243223462e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000794282617e-01  1.6424165668180720e-16  -2.1202499815614685e-16  4.5491544462373389e-17  5.0000000794282706e-01  5.7802948243223462e-17  2.5000000794282662e-01  4.7933809532314631e-17  1.1102230753304317e-16  3.8196772400050126e-19  6.2500005957120158e-02    4.0973902657027438e-17    -5.0000000794282606e-01   5.3219354219291557e-17    -3.4281969192392715e-16   1.7628623823015369e-16    5.0000000794282706e-01    5.7802948243223462e-17    1.9428903548221834e-16  5.6086414359095080e-17  1.4571678587088858e-16  4.1540742470454018e-16  4.1540742470454018e-16  4.1540742470454018e-16
1.9116440753857035e-08  2.5000000955822133e-01  1.9662709676972236e-17  1.1391225099217425e-16  3.2719104395635558e-18  6.2500007168666258e-02  4.3462135172232229e-18  -5.0000000955822077e-01  5.3219354391232087e-17  -3.4281969380866623e-16  1.7628624011489277e-16  5.0000000955822177e-01  5.7802948071282932e-17  2.5000000955822133e-01  1.9662709676972236e-17  1.2162515452370778e-16  1.0984813971097084e-17  6.2500007168666272e-02  1.8224001325037680e-17  -5.0000000955822077e-01  5.3219354391232087e-17  -3.4281969380866623e-16  1.7628624011489277e-16  5.0000000955822177e-01  5.7802948071282932e-17  inf               inf               inf               inf               inf                 inf                 -5.0000000955822055e-01  1.6882525053379922e-16  -1.7027362973943716e-16  3.7401760456637093e-18  5.0000000955822177e-01  5.7802948071282932e-17  2.5000000955822133e-01  1.9662709676972236e-17  1.1102230856427612e-16  3.8196801166542387e-19  6.2500007168666272e-02    1.8224001325037680e-17    -5.0000000955822077e-01   5.3219354391232087e-17    -3.4281969380866623e-16   1.7628624011489277e-16    5.0000000955822177e-01    5.7802948071282932e-17    1.9428903673763225e-16  5.6086414902705256e-17  1.4571678869557004e-16  4.1540742604663407e-16  4.1540742604663407e-16  4.1540742604663407e-16
2.3004301197729216e-08  2.5000001150215156e-01  2.1277185597035234e-17  1.1125255174476505e-16  6.1221029736105104e-19  6.2500008626614048e-02  3.8156097782724784e-17  -5.0000001150215090e-01  5.7802947864374146e-17  -3.4281969607671953e-16  1.7628624238294607e-16  5.0000001150215190e-01  5.3219354598142142e-17  2.5000001150215156e-01  2.1277185597035234e-17  1.0517740606246987e-16  5.4629353849341299e-18  6.2500008626614076e-02  1.0400522167095871e-17  -5.0000001150215090e-01  5.7802947864374146e-17  -3.4281969607671953e-16  1.7628624238294607e-16  5.0000001150215190e-01  5.3219354598142142e-17  inf               inf               inf               inf               inf                 inf                 -5.0000001150215090e-01  5.7802947864374146e-17  -1.9789710995196996e-16  3.1363656258196500e-17  5.0000001150215201e-01  5.7802947864373518e-17  2.5000001150215156e-01  2.1277185597035234e-17  1.1102230980523880e-16  3.8196835783480598e-19  6.2500008626614076e-02    1.0400522167095871e-17    -5.0000001150215090e-01   5.7802947864374146e-17    -3.4281969607671953e-16   1.7628624238294607e-16    5.0000001150215190e-01    5.3219354598142142e-17    1.9428903824836954e-16  5.6086415556873708e-17  1.4571679209472928e-16  4.1540742766168020e-16  4.1540742766168020e-16  4.1540742766168020e-16
2.7682866303920610e-08  2.5000001384143417e-01  2.5051841453856911e-17  1.1545284415092082e-16  4.8125016267423955e-18  6.2500010381076179e-02  3.8433280738856594e-17  -5.0000001384143344e-01  5.7802947615383945e-17  -3.4281969880604474e-16  1.7628624511227129e-16  5.0000001384143455e-01  5.7802947615383304e-17  2.5000001384143422e-01  3.0459309777400913e-17  1.1751321750944138e-16  6.8728749852629579e-18  6.2500010381076235e-02  1.7077870492401233e-17  -5.0000001384143355e-01  5.3219354847131709e-17  -3.4281969880604494e-16  1.7628624511227148e-16  5.0000001384143455e-01  5.7802947615383304e-17  inf               inf               inf               inf               inf                 inf                 -5.0000001384143333e-01  1.6882525007789959e-16  -1.5387396147208493e-16  1.2659492221688525e-17  5.0000001384143444e-01  5.3219354847132350e-17  2.5000001384143422e-01  3.0459309777400913e-17  1.1102231129858573e-16  3.8196877440730322e-19  6.2500010381076235e-02    1.7077870492401233e-17    -5.0000001384143355e-01   5.3219354847131709e-17    -3.4281969880604494e-16   1.7628624511227148e-16    5.0000001384143455e-01    5.7802947615383304e-17    1.9428904006635733e-16  5.6086416344085537e-17  1.4571679618520222e-16  4.1540742960519084e-16  4.1540742960519084e-16  4.1540742960519084e-16
3.3312947879346700e-08  2.5000001665647514e-01  1.1760119329436607e-19  1.0980701708289654e-16  8.3332673704842125e-19  6.2500012492357176e-02  1.3436829544376559e-17  -5.0000001665647442e-01  5.3219355146761024e-17  -3.4281970209045435e-16  1.7628624839668090e-16  5.0000001665647542e-01  5.7802947315753989e-17  2.5000001665647514e-01  1.1760119329436607e-19  1.1751321758434873e-16  6.8728737644037704e-18  6.2500012492357190e-02  4.4095826343789670e-19  -5.0000001665647431e-01  5.7802947315754630e-17  -3.4281970209045435e-16  1.7628624839668090e-16  5.0000001665647542e-01  5.7802947315753989e-17  inf               inf               inf               inf               inf                 inf                 -5.0000001665647442e-01  5.3219355146761024e-17  -1.7406394092593744e-16  7.5304872321639818e-18  5.0000001665647531e-01  5.3219355146761665e-17  2.5000001665647509e-01  5.5393550037963463e-17  1.1102231309564654e-16  3.8196927570158206e-19  6.2500012492357149e-02    4.1192405160005473e-17    -5.0000001665647431e-01   5.7802947315754630e-17    -3.4281970209045420e-16   1.7628624839668075e-16    5.0000001665647542e-01    5.7802947315753989e-17    1.9428904225408363e-16  5.6086417291398843e-17  1.4571680110758698e-16  4.1540743194396853e-16  4.1540743194396853e-16  4.1540743194396853e-16
4.0088063288984644e-08  2.5000002004403293e-01  1.3185182040303522e-17  1.1183248022707658e-16  1.1921348478349300e-18  6.2500015033025921e-02  6.0666380505642119e-18  -5.0000002004403210e-01  5.3219355507328285e-17  -3.4281970604283992e-16  1.7628625234906646e-16  5.0000002004403299e-01  5.3219355507328926e-17  2.5000002004403293e-01  1.3185182040303522e-17  1.0517740628976658e-16  5.4629390894750682e-18  6.2500015033025907e-02  7.8111497572502449e-18  -5.0000002004403210e-01  5.3219355507328285e-17  -3.4281970604283982e-16  1.7628625234906637e-16  5.0000002004403310e-01  5.7802946955186734e-17  inf               inf               inf               inf               inf                 inf                 -5.0000002004403221e-01  1.6424165796984393e-16  -1.0973168419544174e-16  5.6801769498331717e-17  5.0000002004403310e-01  5.7802946955186734e-17  2.5000002004403299e-01  4.2325969190954302e-17  1.1102231525819060e-16  3.8196987894895785e-19  6.2500015033025949e-02    3.3822213666193127e-17    -5.0000002004403210e-01   5.3219355507328285e-17    -3.4281970604283982e-16   1.7628625234906637e-16    5.0000002004403310e-01    5.7802946955186734e-17    1.9428904488674489e-16  5.6086418431374650e-17  1.4571680703107572e-16  4.1540743475840173e-16  4.1540743475840173e-16  4.1540743475840173e-16
4.8241087041653738e-08  2.5000002412054501e-01  2.6689152284052801e-17  1.1395853752552078e-16  3.3181902698560122e-18  6.2500018090410489e-02  3.0695522359616985e-17  -5.0000002412054390e-01  5.7802946521288720e-17  -3.4281971079905311e-16  1.7628625710527965e-16  5.0000002412054489e-01  5.3219355941227575e-17  2.5000002412054501e-01  2.6689152284052801e-17  1.0517740639824125e-16  5.4629408574235199e-18  6.2500018090410503e-02  1.6817734551802532e-17  -5.0000002412054390e-01  5.7802946521288720e-17  -3.4281971079905311e-16  1.7628625710527965e-16  5.0000002412054501e-01  5.7802946521288079e-17  inf               inf               inf               inf               inf                 inf                 -5.0000002412054367e-01  2.7984755144632002e-16  -1.6675402834454126e-16  2.2057465076780498e-19  5.0000002412054489e-01  5.3219355941227575e-17  2.5000002412054501e-01  2.6689152284052801e-17  1.1102231786054681e-16  3.8197060488203929e-19  6.2500018090410503e-02    1.6817734551802532e-17    -5.0000002412054390e-01   5.7802946521288720e-17    -3.4281971079905311e-16   1.7628625710527965e-16    5.0000002412054501e-01    5.7802946521288079e-17    1.9428904805483121e-16  5.6086419803196319e-17  1.4571681415927116e-16  4.1540743814522831e-16  4.1540743814522831e-16  4.1540743814522831e-16
5.8052255160949073e-08  2.5000002902612933e-01  9.8488672733671087e-18  1.1016432854079376e-16  4.7602097291701948e-19  6.2500021769599540e-02  4.6998665984915906e-18  -5.0000002902612806e-01  5.3219356463370966e-17  -3.4281971652257463e-16  1.7628626282880118e-16  5.0000002902612894e-01  5.3219356463371607e-17  2.5000002902612933e-01  9.8488672733671087e-18  1.0723337509289793e-16  3.4069744208128564e-18  6.2500021769599526e-02  9.1779212093228654e-18  -5.0000002902612806e-01  5.3219356463370966e-17  -3.4281971652257463e-16  1.7628626282880118e-16  5.0000002902612906e-01  5.7802945999144053e-17  inf               inf               inf               inf               inf                 inf                 -5.0000002902612806e-01  5.3219356463370966e-17  -2.2127142158046262e-16  5.4737967886689162e-17  5.0000002902612906e-01  5.7802945999144053e-17  2.5000002902612939e-01  4.5662283957890715e-17  1.1102232099216575e-16  3.8197147845496368e-19  6.2500021769599567e-02    3.2455442214120502e-17    -5.0000002902612806e-01   5.3219356463370966e-17    -3.4281971652257473e-16   1.7628626282880128e-16    5.0000002902612917e-01    1.6882524846165970e-16    1.9428905186723605e-16  5.6086421454016138e-17  1.4571682273718391e-16  4.1540744222086028e-16  4.1540744222086028e-16  4.1540744222086028e-16
6.9858797467852635e-08  2.5000003492940082e-01  1.1823710254051825e-18  1.1621353984706691e-16  5.5731876160735857e-18  6.2500026197054248e-02  2.3322110431045313e-17  -5.0000003492939915e-01  5.3219357091707496e-17  -3.4281972341013364e-16  1.7628626971636019e-16  5.0000003492940015e-01  5.7802945370807517e-17  2.5000003492940082e-01  1.1823710254051825e-18  1.0723337524998209e-16  3.4069769810112395e-18  6.2500026197054276e-02  4.4334651845836023e-18  -5.0000003492939904e-01  5.7802945370808158e-17  -3.4281972341013359e-16  1.7628626971636014e-16  5.0000003492940015e-01  5.7802945370807517e-17  inf               inf               inf               inf               inf                 inf                 -5.0000003492939915e-01  5.3219357091707496e-17  -2.2104497555144287e-16  5.4511521857669411e-17  5.0000003492940015e-01  5.7802945370807517e-17  2.5000003492940082e-01  1.1823710254051825e-18  1.1102232476068593e-16  3.8197252969260710e-19  6.2500026197054276e-02    4.4334651845836023e-18    -5.0000003492939904e-01   5.7802945370808158e-17    -3.4281972341013359e-16   1.7628626971636014e-16    5.0000003492940015e-01    5.7802945370807517e-17    1.9428905645499960e-16  5.6086423440576144e-17  1.4571683305965449e-16  4.1540744712538553e-16  4.1540744712538553e-16  4.1540744712538553e-16
8.4066528856183169e-08  2.5000004203326709e-01  9.5614465419848000e-18  1.0739808678641881e-16  3.2422687144922046e-18  6.2500031524955590e-02  1.9656469340654940e-17  -5.0000004203326487e-01  5.3219357847833780e-17  -3.4281973169846956e-16  1.7628627800469610e-16  5.0000004203326587e-01  5.7802944614681233e-17  2.5000004203326709e-01  9.5614465419848000e-18  1.2368112395197897e-16  1.3040768451067958e-17  6.2500031524955618e-02  8.0991062749739734e-18  -5.0000004203326487e-01  5.3219357847833780e-17  -3.4281973169846961e-16  1.7628627800469615e-16  5.0000004203326587e-01  5.7802944614681233e-17  inf               inf               inf               inf               inf                 inf                 -5.0000004203326487e-01  5.3219357847833780e-17  -1.9967552541538513e-16  3.3142071721611671e-17  5.0000004203326576e-01  5.3219357847834421e-17  2.5000004203326709e-01  9.5614465419848000e-18  1.1102232929563924e-16  3.8197379472822167e-19  6.2500031524955618e-02    8.0991062749739734e-18    -5.0000004203326487e-01   5.3219357847833780e-17    -3.4281973169846961e-16   1.7628627800469615e-16    5.0000004203326587e-01    5.7802944614681233e-17    1.9428906197581272e-16  5.6086425831158535e-17  1.4571684548148787e-16  4.1540745302738255e-16  4.1540745302738255e-16  4.1540745302738255e-16
1.0116379797662070e-07  2.5000005058190244e-01  5.0156399273309340e-18  1.1006072601569729e-16  5.7963342016028151e-19  6.2500037936434508e-02  4.9321560721464009e-18  -5.0000005058189945e-01  5.3219358757739394e-17  -3.4281974167246930e-16  1.7628628797869584e-16  5.0000005058190033e-01  5.3219358757740035e-17  2.5000005058190244e-01  5.0156399273309340e-18  1.2368112417945540e-16  1.3040764743597826e-17  6.2500037936434508e-02  4.9321560721464009e-18  -5.0000005058189934e-01  5.7802943704776254e-17  -3.4281974167246934e-16  1.7628628797869589e-16  5.0000005058190033e-01  5.3219358757740035e-17  inf               inf               inf               inf               inf                 inf                 -5.0000005058189945e-01  5.3219358757739394e-17  -1.9715007159605787e-16  3.0616617902284411e-17  5.0000005058190045e-01  5.7802943704775625e-17  2.5000005058190244e-01  5.0156399273309340e-18  1.1102233475290234e-16  3.8197531704476551e-19  6.2500037936434508e-02    4.9321560721464009e-18    -5.0000005058189934e-01   5.7802943704776254e-17    -3.4281974167246934e-16   1.7628628797869589e-16    5.0000005058190033e-01    5.3219358757740035e-17    1.9428906861943698e-16  5.6086428707932506e-17  1.4571686042964799e-16  4.1540746012971496e-16  4.1540746012971496e-16  4.1540746012971496e-16
1.2173827277396620e-07  2.5000006086914101e-01  1.4195258541361188e-17  1.1433310978364448e-16  3.6927456125593283e-18  6.2500045651866856e-02  2.2811869344692345e-18  -5.0000006086913673e-01  5.7802942609816018e-17  -3.4281975367495962e-16  1.7628629998118616e-16  5.0000006086913784e-01  5.7802942609815389e-17  2.5000006086914095e-01  4.1315892689896642e-17  1.1340128163259223e-16  2.7609174615070849e-18  6.2500045651866828e-02  3.0036762550098147e-17  -5.0000006086913673e-01  5.7802942609816018e-17  -3.4281975367495962e-16  1.7628629998118616e-16  5.0000006086913784e-01  5.7802942609815389e-17  inf               inf               inf               inf               inf                 inf                 -5.0000006086913662e-01  1.6882524507233168e-16  -8.0873772958861056e-17  8.5659680734912401e-17  5.0000006086913773e-01  5.3219359852700271e-17  2.5000006086914095e-01  4.1315892689896642e-17  1.1102234132005314e-16  3.8197714896799234e-19  6.2500045651866828e-02    3.0036762550098147e-17    -5.0000006086913673e-01   5.7802942609816018e-17    -3.4281975367495962e-16   1.7628629998118616e-16    5.0000006086913784e-01    5.7802942609815389e-17    1.9428907661422735e-16  5.6086432169778663e-17  1.4571687841793433e-16  4.1540746867650443e-16  4.1540746867650443e-16  4.1540746867650443e-16
1.4649713983072877e-07  2.5000007324857615e-01  1.9228550403824121e-17  1.1181654431467030e-16  1.1761744453170918e-18  6.2500054936448196e-02  2.7141949303619399e-18  -5.0000007324857032e-01  5.3219361170350523e-17  -3.4281976811849053e-16  1.7628631442471707e-16  5.0000007324857132e-01  5.7802941292164490e-17  2.5000007324857609e-01  3.6282600827433709e-17  1.1134531339788437e-16  7.0494352853116314e-19  6.2500054936448168e-02  2.5041380685266974e-17  -5.0000007324857021e-01  5.7802941292165131e-17  -3.4281976811849033e-16  1.7628631442471687e-16  5.0000007324857121e-01  5.3219361170351164e-17  inf               inf               inf               inf               inf                 inf                 -5.0000007324857043e-01  1.6424166363286619e-16  -1.5292305724597278e-16  1.3610396447800674e-17  5.0000007324857121e-01  5.3219361170351164e-17  2.5000007324857609e-01  3.6282600827433709e-17  1.1102234922281581e-16  3.8197935346260322e-19  6.2500054936448168e-02    2.5041380685266974e-17    -5.0000007324857021e-01   5.7802941292165131e-17    -3.4281976811849033e-16   1.7628631442471687e-16    5.0000007324857121e-01    5.3219361170351164e-17    1.9428908623498109e-16  5.6086436335687801e-17  1.4571690006464187e-16  4.1540747896152141e-16  4.1540747896152141e-16  4.1540747896152141e-16
1.7629141180959516e-07  2.5000008814571462e-01  1.8955372282133785e-18  1.1585726511554714e-16  5.2168883890241400e-18  6.2500066109309277e-02  7.1014159782028130e-18  -5.0000008814570640e-01  5.3219362755982420e-17  -3.4281978549951556e-16  1.7628633180574210e-16  5.0000008814570740e-01  5.7802939706532599e-17  2.5000008814571456e-01  5.3615614003044451e-17  1.1340128235841314e-16  2.7609056318901429e-18  6.2500066109309235e-02  3.4531947445240559e-17  -5.0000008814570629e-01  5.7802939706533227e-17  -3.4281978549951551e-16  1.7628633180574205e-16  5.0000008814570729e-01  5.3219362755983061e-17  inf               inf               inf               inf               inf                 inf                 -5.0000008814570651e-01  1.6424166521849808e-16  -1.8726517602896341e-16  2.0731722335189954e-17  5.0000008814570740e-01  5.7802939706532599e-17  2.5000008814571462e-01  1.8955372282133785e-18  1.1102235873282637e-16  3.8198200630337048e-19  6.2500066109309277e-02    7.1014159782028130e-18    -5.0000008814570640e-01   5.3219362755982420e-17    -3.4281978549951551e-16   1.7628633180574205e-16    5.0000008814570740e-01    5.7802939706532599e-17    1.9428909781238341e-16  5.6086441348850856e-17  1.4571692611381388e-16  4.1540749133828309e-16  4.1540749133828309e-16  4.1540749133828309e-16
2.1214517849106278e-07  2.5000010607260142e-01  1.7369317579565561e-17  1.1274655274100885e-16  2.1061677627194333e-18  6.2500079554484833e-02  2.3489642852580276e-17  -5.0000010607258971e-01  5.3219364664096699e-17  -3.4281980641545584e-16  1.7628635272168238e-16  5.0000010607259060e-01  5.3219364664097340e-17  2.5000010607260142e-01  1.7369317579565561e-17  1.1134531427132122e-16  7.0492929303180595e-19  6.2500079554484819e-02  9.6118550447658204e-18  -5.0000010607258971e-01  5.3219364664096699e-17  -3.4281980641545589e-16  1.7628635272168243e-16  5.0000010607259071e-01  5.7802937798418314e-17  inf               inf               inf               inf               inf                 inf                 -5.0000010607258949e-01  1.6882524026093460e-16  -1.5321725442779479e-16  1.3316199265978663e-17  5.0000010607259060e-01  5.3219364664097340e-17  2.5000010607260137e-01  3.8141833651692270e-17  1.1102237017696257e-16  3.8198519867315472e-19  6.2500079554484778e-02    3.2021508378677551e-17    -5.0000010607258960e-01   5.7802937798418955e-17    -3.4281980641545579e-16   1.7628635272168233e-16    5.0000010607259060e-01    5.3219364664097340e-17    1.9428911174437312e-16  5.6086447381580553e-17  1.4571695746081512e-16  4.1540750623220373e-16  4.1540750623220373e-16  4.1540750623220373e-16
2.5529080682395163e-07  2.5000012764542057e-01  2.6929236742713492e-17  1.1490592384551863e-16  4.2655289372359382e-18  6.2500095734114275e-02  1.0058462392804288e-17  -5.0000012764540380e-01  5.3219366960279126e-17  -3.4281983158523492e-16  1.7628637789146146e-16  5.0000012764540480e-01  5.7802935502235887e-17  2.5000012764542057e-01  2.6929236742713492e-17  1.1340128340948777e-16  2.7608885012050759e-18  6.2500095734114303e-02  1.7697113222824624e-17  -5.0000012764540380e-01  5.3219366960279126e-17  -3.4281983158523492e-16  1.7628637789146146e-16  5.0000012764540480e-01  5.7802935502235887e-17  inf               inf               inf               inf               inf                 inf                 -5.0000012764540380e-01  5.3219366960279126e-17  -1.2812559285385692e-16  3.8407860839916533e-17  5.0000012764540469e-01  5.3219366960279767e-17  2.5000012764542057e-01  2.6929236742713492e-17  1.1102238394858365e-16  3.8198904030095600e-19  6.2500095734114303e-02    1.7697113222824624e-17    -5.0000012764540380e-01   5.3219366960279126e-17    -3.4281983158523492e-16   1.7628637789146146e-16    5.0000012764540480e-01    5.7802935502235887e-17    1.9428912850982149e-16  5.6086454641234331e-17  1.4571699518310919e-16  4.1540752415521771e-16  4.1540752415521771e-16  4.1540752415521771e-16
3.0721129988617594e-07  2.5000015360567446e-01  2.4567045382883096e-18  1.1109594030969859e-16  4.5553345188132512e-19  6.2500115204326606e-02  2.3126672621071014e-17  -5.0000015360565031e-01  5.7802932739061450e-17  -3.4281986187398946e-16  1.7628640818021601e-16  5.0000015360565142e-01  5.7802932739060809e-17  2.5000015360567446e-01  2.4567045382883096e-18  1.1751322122852326e-16  6.8728143707059904e-18  6.2500115204326634e-02  4.6289029945579007e-18  -5.0000015360565031e-01  5.7802932739061450e-17  -3.4281986187398936e-16  1.7628640818021591e-16  5.0000015360565142e-01  5.7802932739060809e-17  inf               inf               inf               inf               inf                 inf                 -5.0000015360565053e-01  1.6424167218596986e-16  -2.8555867648672216e-16  1.1902522279294870e-16  5.0000015360565142e-01  5.7802932739060809e-17  2.5000015360567451e-01  5.3054446692969515e-17  1.1102240052104927e-16  3.8199366323200424e-19  6.2500115204326676e-02    4.6262266418001270e-17    -5.0000015360565042e-01   5.3219369723454204e-17    -3.4281986187398951e-16   1.7628640818021605e-16    5.0000015360565142e-01    5.7802932739060809e-17    1.9428914868499163e-16  5.6086463377341725e-17  1.4571704057729306e-16  4.1540754572337576e-16  4.1540754572337576e-16  4.1540754572337576e-16
3.6969127071950321e-07  2.5000018484567044e-01  2.6959920788826963e-17  1.1489268932939446e-16  4.2522680917712208e-18  6.2500138634355329e-02  1.7769818204483491e-17  -5.0000018484563580e-01  5.3219373048597848e-17  -3.4281989832280533e-16  1.7628644462903187e-16  5.0000018484563680e-01  5.7802929413917171e-17  2.5000018484567038e-01  2.8551230442430867e-17  1.0723337923920642e-16  3.4070419984168174e-18  6.2500138634355287e-02  2.3863545218959879e-17  -5.0000018484563569e-01  5.7802929413917800e-17  -3.4281989832280528e-16  1.7628644462903182e-16  5.0000018484563669e-01  5.3219373048598489e-17  inf               inf               inf               inf               inf                 inf                 -5.0000018484563569e-01  5.7802929413917800e-17  -1.1477474213164453e-16  5.1758711562128927e-17  5.0000018484563669e-01  5.3219373048598489e-17  2.5000018484567044e-01  2.6959920788826963e-17  1.1102242046398906e-16  3.8199922636582247e-19  6.2500138634355329e-02    1.7769818204483491e-17    -5.0000018484563580e-01   5.3219373048597848e-17    -3.4281989832280538e-16   1.7628644462903192e-16    5.0000018484563680e-01    5.7802929413917171e-17    1.9428917296334559e-16  5.6086473890180925e-17  1.4571709520366343e-16  4.1540757167801909e-16  4.1540757167801909e-16  4.1540757167801909e-16
4.4487828311275942e-07  2.5000022243919190e-01  1.8736341858786221e-17  1.1230053434188468e-16  1.6600957999202265e-18  6.2500166829542347e-02  2.8737979629806454e-17  -5.0000022243914188e-01  5.7802925412513623e-17  -3.4281994218450265e-16  1.7628648849072920e-16  5.0000022243914288e-01  5.3219377050002672e-17  2.5000022243919195e-01  3.6774809372471603e-17  1.0723338023955829e-16  3.4070583024061644e-18  6.2500166829542403e-02  2.6773171601451373e-17  -5.0000022243914188e-01  5.7802925412513623e-17  -3.4281994218450265e-16  1.7628648849072920e-16  5.0000022243914299e-01  5.7802925412512982e-17  inf               inf               inf               inf               inf                 inf                 -5.0000022243914199e-01  5.3219377050002031e-17  -1.7392140205434599e-16  7.3879483605725366e-18  5.0000022243914288e-01  5.3219377050002672e-17  2.5000022243919195e-01  3.6774809372471603e-17  1.1102244446288404e-16  3.8200592091959054e-19  6.2500166829542403e-02    2.6773171601451373e-17    -5.0000022243914188e-01   5.7802925412513623e-17    -3.4281994218450265e-16   1.7628648849072920e-16    5.0000022243914299e-01    5.7802925412512982e-17    1.9428920217938079e-16  5.6086486541100429e-17  1.4571716093984974e-16  4.1540760291126180e-16  4.1540760291126180e-16  4.1540760291126180e-16
5.3535666774107191e-07  2.5000026767840638e-01  1.3205361098959400e-17  1.1252452036166435e-16  1.8840609960372301e-18  6.2500200759019742e-02  7.6949445677044706e-18  -5.0000026767833428e-01  5.3219381865203154e-17  -3.4281999496669737e-16  1.7628654127292391e-16  5.0000026767833528e-01  5.7802920597311859e-17  2.5000026767840638e-01  1.3205361098959400e-17  1.1340128713572173e-16  2.7608277700946052e-18  6.2500200759019742e-02  7.6949445677044706e-18  -5.0000026767833428e-01  5.3219381865203154e-17  -3.4281999496669737e-16  1.7628654127292391e-16  5.0000026767833528e-01  5.7802920597311859e-17  inf               inf               inf               inf               inf                 inf                 -5.0000026767833416e-01  5.7802920597312500e-17  -1.8230228246743470e-16  1.5768828773661242e-17  5.0000026767833528e-01  5.7802920597311859e-17  2.5000026767840633e-01  4.2305790132298430e-17  1.1102247334262629e-16  3.8201397699916585e-19  6.2500200759019700e-02    3.3938418855738901e-17    -5.0000026767833416e-01   5.7802920597312500e-17    -3.4281999496669722e-16   1.7628654127292376e-16    5.0000026767833516e-01    5.3219381865203795e-17    1.9428923733731305e-16  5.6086501764939117e-17  1.4571724004535239e-16  4.1540764049665392e-16  4.1540764049665392e-16  4.1540764049665392e-16
6.4423635087213704e-07  2.5000032211828010e-01  9.7778868151567562e-18  1.1477138110222322e-16  4.1308966778590351e-18  6.2500241589021358e-02  9.2457303075389855e-18  -5.0000032211817591e-01  5.3219387659709492e-17  -3.4282005848362096e-16  1.7628660478984750e-16  5.0000032211817691e-01  5.7802914802805521e-17  2.5000032211828010e-01  9.7778868151567562e-18  1.0928935145610870e-16  1.3511329682554824e-18  6.2500241589021358e-02  9.2457303075389855e-18  -5.0000032211817591e-01  5.3219387659709492e-17  -3.4282005848362096e-16  1.7628660478984750e-16  5.0000032211817691e-01  5.7802914802805521e-17  inf               inf               inf               inf               inf                 inf                 -5.0000032211817569e-01  1.6882521726532182e-16  -1.8878094275650001e-16  2.2247489062726554e-17  5.0000032211817680e-01  5.3219387659710133e-17  2.5000032211828016e-01  4.5733264416101068e-17  1.1102250809587666e-16  3.8202367151247377e-19  6.2500241589021399e-02    3.2387633115904386e-17    -5.0000032211817591e-01   5.3219387659709492e-17    -3.4282005848362096e-16   1.7628660478984750e-16    5.0000032211817691e-01    5.7802914802805521e-17    1.9428927964559394e-16  5.6086520084972954e-17  1.4571733523920900e-16  4.1540768572608203e-16  4.1540768572608203e-16  4.1540768572608203e-16
7.7525974886294648e-07  2.5000038763002558e-01  1.1766150820834841e-17  1.0863768714488913e-16  2.0028274346079194e-18  6.2500290722969934e-02  1.1970526704322120e-17  -5.0000038762987475e-01  5.7802907829825645e-17  -3.4282013491847906e-16  1.7628668122470560e-16  5.0000038762987575e-01  5.3219394632690644e-17  2.5000038763002552e-01  4.3745000410422989e-17  1.1340129032759761e-16  2.7607757481005538e-18  6.2500290722969906e-02  3.9726102319951034e-17  -5.0000038762987475e-01  5.7802907829825645e-17  -3.4282013491847901e-16  1.7628668122470555e-16  5.0000038762987586e-01  5.7802907829825017e-17  inf               inf               inf               inf               inf                 inf                 -5.0000038762987475e-01  5.7802907829825645e-17  -7.1895009978945653e-17  9.4638443714827803e-17  5.0000038762987564e-01  1.6424169709520630e-16  2.5000038763002552e-01  4.3745000410422989e-17  1.1102254991717598e-16  3.8203533767892286e-19  6.2500290722969906e-02    3.9726102319951034e-17    -5.0000038762987475e-01   5.7802907829825645e-17    -3.4282013491847901e-16   1.7628668122470555e-16    5.0000038762987586e-01    5.7802907829825017e-17    1.9428933055844767e-16  5.6086542130900952e-17  1.4571744979345511e-16  4.1540774015417349e-16  4.1540774015417349e-16  4.1540774015417349e-16
9.3293040262846960e-07  2.5000046646541985e-01  1.3927923523943101e-17  1.0989137078125183e-16  7.4918008626979630e-19  6.2500349849717640e-02  4.2964193568559843e-18  -5.0000046646520169e-01  5.7802899438695396e-17  -3.4282022689849388e-16  1.7628677320472042e-16  5.0000046646520280e-01  5.7802899438694767e-17  2.5000046646541985e-01  1.3927923523943101e-17  9.9009512476539148e-17  1.1631038390982481e-17  6.2500349849717654e-02  9.5813684509584724e-18  -5.0000046646520169e-01  5.7802899438695396e-17  -3.4282022689849383e-16  1.7628677320472038e-16  5.0000046646520280e-01  5.7802899438694767e-17  inf               inf               inf               inf               inf                 inf                 -5.0000046646520191e-01  1.6424170548633590e-16  -2.4887102741123969e-16  8.2337573717466233e-17  5.0000046646520280e-01  5.7802899438694767e-17  2.5000046646541985e-01  1.3927923523943101e-17  1.1102260024401576e-16  3.8204937649412864e-19  6.2500349849717654e-02    9.5813684509584724e-18    -5.0000046646520169e-01   5.7802899438695396e-17    -3.4282022689849383e-16   1.7628677320472038e-16    5.0000046646520280e-01    5.7802899438694767e-17    1.9428939182585659e-16  5.6086568660489880e-17  1.4571758764559611e-16  4.1540780565173270e-16  4.1540780565173270e-16  4.1540780565173270e-16
1.1226677735108159e-06  2.5000056133420268e-01  1.4438973080547001e-17  1.1254764932521502e-16  1.9070547894803361e-18  6.2500421001597278e-02  2.8159314055424015e-17  -5.0000056133388704e-01  5.7802889340995221e-17  -3.4282033758520517e-16  1.7628688389143171e-16  5.0000056133388815e-01  5.7802889340994593e-17  2.5000056133420268e-01  1.4438973080547001e-17  1.0517742069333136e-16  5.4631738424033165e-18  6.2500421001597292e-02  1.4281526247609561e-17  -5.0000056133388704e-01  5.7802889340995221e-17  -3.4282033758520517e-16  1.7628688389143171e-16  5.0000056133388815e-01  5.7802889340994593e-17  inf               inf               inf               inf               inf                 inf                 -5.0000056133388693e-01  1.6882519180351089e-16  -1.0466610242764010e-16  6.1867351266133355e-17  5.0000056133388804e-01  5.3219413121521068e-17  2.5000056133420268e-01  1.4438973080547001e-17  1.1102266080623916e-16  3.8206627050447698e-19  6.2500421001597292e-02    1.4281526247609561e-17    -5.0000056133388704e-01   5.7802889340995221e-17    -3.4282033758520517e-16   1.7628688389143171e-16    5.0000056133388815e-01    5.7802889340994593e-17    1.9428946555371152e-16  5.6086600585620358e-17  1.4571775353395170e-16  4.1540788447004400e-16  4.1540788447004400e-16  4.1540788447004400e-16
1.3509935211980250e-06  2.5000067549721783e-01  5.7882883667728205e-18  1.0943856825615797e-16  1.2020788289489888e-18  6.2500506624282276e-02  1.8623814394836929e-17  -5.0000067549676108e-01  5.3219425272869086e-17  -3.4282047078314115e-16  1.7628701708936770e-16  5.0000067549676197e-01  5.3219425272869727e-17  2.5000067549721783e-01  5.7882883667728205e-18  1.0106548660293471e-16  9.5751604821722456e-18  6.2500506624282262e-02  4.7460265870224722e-18  -5.0000067549676097e-01  5.7802877189646562e-17  -3.4282047078314125e-16  1.7628701708936779e-16  5.0000067549676197e-01  5.3219425272869727e-17  inf               inf               inf               inf               inf                 inf                 -5.0000067549676108e-01  5.3219425272869086e-17  -9.8604740349006571e-17  6.7928713344766885e-17  5.0000067549676208e-01  5.7802877189645933e-17  2.5000067549721783e-01  5.7882883667728205e-18  1.1102273368550611e-16  3.8208660039915432e-19  6.2500506624282262e-02    4.7460265870224722e-18    -5.0000067549676097e-01   5.7802877189646562e-17    -3.4282047078314125e-16   1.7628701708936779e-16    5.0000067549676197e-01    5.3219425272869727e-17    1.9428955427619710e-16  5.6086639003631074e-17  1.4571795316053185e-16  4.1540797931825339e-16  4.1540797931825339e-16  4.1540797931825339e-16
1.6257556664437935e-06  2.5000081287849490e-01  2.1140155513773943e-17  1.1376532506118921e-16  3.1246147393144007e-18  6.2500609660853482e-02  2.9135694393565289e-17  -5.0000081287783360e-01  5.7802862566982857e-17  -3.4282063107058557e-16  1.7628717737681211e-16  5.0000081287783471e-01  5.7802862566982229e-17  2.5000081287849496e-01  3.4370995717483881e-17  1.0928936451509417e-16  1.3513458067806388e-18  6.2500609660853537e-02  2.6375456837692538e-17  -5.0000081287783371e-01  5.3219439895532791e-17  -3.4282063107058567e-16  1.7628717737681221e-16  5.0000081287783471e-01  5.7802862566982229e-17  inf               inf               inf               inf               inf                 inf                 -5.0000081287783371e-01  5.3219439895532791e-17  -1.6135740984182148e-16  5.1760438519519765e-18  5.0000081287783460e-01  5.3219439895533432e-17  2.5000081287849496e-01  3.4370995717483881e-17  1.1102282138684329e-16  3.8211106496848946e-19  6.2500609660853537e-02    2.6375456837692538e-17    -5.0000081287783371e-01   5.3219439895532791e-17    -3.4282063107058567e-16   1.7628717737681221e-16    5.0000081287783471e-01    5.7802862566982229e-17    1.9428966104289698e-16  5.6086685235037084e-17  1.4571819338703680e-16  4.1540809345648673e-16  4.1540809345648673e-16  4.1540809345648673e-16
1.9563983435170650e-06  2.5000097820012956e-01  2.7603525503411258e-17  1.1040959368948705e-16  2.3119273013858508e-19  6.2500733652967808e-02  2.4764138016647620e-17  -5.0000097819917222e-01  5.3219457492122260e-17  -3.4282082395694441e-16  1.7628737026317096e-16  5.0000097819917322e-01  5.7802844970392759e-17  2.5000097820012956e-01  2.7603525503411258e-17  1.0312146322189531e-16  7.5193231977303225e-18  6.2500733652967808e-02  2.4764138016647620e-17  -5.0000097819917222e-01  5.3219457492122260e-17  -3.4282082395694436e-16  1.7628737026317091e-16  5.0000097819917322e-01  5.7802844970392759e-17  inf               inf               inf               inf               inf                 inf                 -5.0000097819917189e-01  2.7984744989542472e-16  -7.2834083369528019e-17  9.3699370324245438e-17  5.0000097819917322e-01  5.7802844970392759e-17  2.5000097820012956e-01  2.7603525503411258e-17  1.1102292692474931e-16  3.8214050512367434e-19  6.2500733652967808e-02    2.4764138016647620e-17    -5.0000097819917222e-01   5.3219457492122260e-17    -3.4282082395694436e-16   1.7628737026317091e-16    5.0000097819917322e-01    5.7802844970392759e-17    1.9428978952361662e-16  5.6086740868920276e-17  1.4571848247072708e-16  4.1540823080790751e-16  4.1540823080790751e-16  4.1540823080790751e-16
2.3542864143224202e-06  2.5000117714459369e-01  3.2248473452648085e-18  1.1600751839851722e-16  5.3666404045072949e-18  6.2500882862602275e-02  4.2181260172164042e-18  -5.0000117714320746e-01  5.7802823795047551e-17  -3.4282105607211421e-16  1.7628760237834075e-16  5.0000117714320857e-01  5.7802823795046923e-17  2.5000117714459369e-01  3.2248473452648085e-18  1.1340131133635790e-16  2.7604333423479748e-18  6.2500882862602275e-02  4.2181260172164042e-18  -5.0000117714320746e-01  5.7802823795047551e-17  -3.4282105607211431e-16  1.7628760237834085e-16  5.0000117714320857e-01  5.7802823795046923e-17  inf               inf               inf               inf               inf                 inf                 -5.0000117714320735e-01  1.6882512625756322e-16  -1.6781114871830031e-16  1.2776950245268601e-18  5.0000117714320846e-01  5.3219478667468737e-17  2.5000117714459369e-01  3.2248473452648085e-18  1.1102305392681644e-16  3.8217593280651251e-19  6.2500882862602275e-02    4.2181260172164042e-18    -5.0000117714320746e-01   5.7802823795047551e-17    -3.4282105607211431e-16   1.7628760237834085e-16    5.0000117714320857e-01    5.7802823795046923e-17    1.9428994413452395e-16  5.6086807817551296e-17  1.4571883034826769e-16  4.1540839609356368e-16  4.1540839609356368e-16  4.1540839609356368e-16
2.8330961018393298e-06  2.5000141655005848e-01  8.7114848700210078e-18  1.1386983942205160e-16  3.2288512294028877e-18  6.2501062418563721e-02  1.8121223712209280e-17  -5.0000141654805141e-01  5.3219504149410065e-17  -3.4282133539436638e-16  1.7628788170059292e-16  5.0000141654805241e-01  5.7802798313104954e-17  2.5000141655005842e-01  4.6799666361236822e-17  1.1340131770687644e-16  2.7603295142277286e-18  6.2501062418563666e-02  3.7389927519048547e-17  -5.0000141654805130e-01  5.7802798313105583e-17  -3.4282133539436638e-16  1.7628788170059292e-16  5.0000141654805230e-01  5.3219504149410706e-17  inf               inf               inf               inf               inf                 inf                 -5.0000141654805130e-01  5.7802798313105583e-17  -1.1147437261688620e-16  5.5059081076887254e-17  5.0000141654805230e-01  5.3219504149410706e-17  2.5000141655005848e-01  8.7114848700210078e-18  1.1102320675841737e-16  3.8221856576865500e-19  6.2501062418563708e-02    4.2434359043948233e-18    -5.0000141654805141e-01   5.3219504149410065e-17    -3.4282133539436638e-16   1.7628788170059292e-16    5.0000141654805241e-01    5.7802798313104954e-17    1.9429013018994538e-16  5.6086888382120999e-17  1.4571924897730910e-16  4.1540859499465979e-16  4.1540859499465979e-16  4.1540859499465979e-16
3.4092850697468074e-06  2.5000170464544158e-01  1.9452485447202110e-17  1.1281637924835443e-16  2.1752584450277284e-18  6.2501278492798643e-02  2.5336040492107112e-17  -5.0000170464253524e-01  5.7802767648701296e-17  -3.4282167152457474e-16  1.7628821783080128e-16  5.0000170464253624e-01  5.3219534813814999e-17  2.5000170464544158e-01  1.9452485447202110e-17  1.1751326250126668e-16  6.8721416979399726e-18  6.2501278492798656e-02  1.1458252684292656e-17  -5.0000170464253524e-01  5.7802767648701296e-17  -3.4282167152457474e-16  1.7628821783080128e-16  5.0000170464253635e-01  5.7802767648700655e-17  inf               inf               inf               inf               inf                 inf                 -5.0000170464253513e-01  1.6882507011121694e-16  -6.3667643626797429e-17  1.0286581006697603e-16  5.0000170464253613e-01  1.6424183727633064e-16  2.5000170464544158e-01  1.9452485447202110e-17  1.1102339067276492e-16  3.8226986943821380e-19  6.2501278492798656e-02    1.1458252684292656e-17    -5.0000170464253524e-01   5.7802767648701296e-17    -3.4282167152457474e-16   1.7628821783080128e-16    5.0000170464253635e-01    5.7802767648700655e-17    1.9429035408503473e-16  5.6086985331841172e-17  1.4571975274754956e-16  4.1540883434783128e-16  4.1540883434783128e-16  4.1540883434783128e-16
4.1026581058271900e-06  2.5000205133326181e-01  1.6420795314592058e-17  1.1290974778787871e-16  2.2684674036876296e-18  6.2501538512570301e-02  1.6892161130658803e-17  -5.0000205132905340e-01  5.3219571714678987e-17  -3.4282207601621943e-16  1.7628862232244598e-16  5.0000205132905440e-01  5.7802730747836033e-17  2.5000205133326175e-01  3.9090355916665772e-17  1.1751327172655212e-16  6.8719913423610429e-18  6.2501538512570259e-02  2.4741202292784567e-17  -5.0000205132905329e-01  5.7802730747836661e-17  -3.4282207601621938e-16  1.7628862232244593e-16  5.0000205132905429e-01  5.3219571714679628e-17  inf               inf               inf               inf               inf                 inf                 -5.0000205132905329e-01  5.7802730747836661e-17  -1.6635199383869320e-16  1.8145985508025274e-19  5.0000205132905429e-01  5.3219571714679628e-17  2.5000205133326181e-01  1.6420795314592058e-17  1.1102361199148356e-16  3.8233160729248861e-19  6.2501538512570301e-02    1.6892161130658803e-17    -5.0000205132905340e-01   5.3219571714678987e-17    -3.4282207601621948e-16   1.7628862232244602e-16    5.0000205132905440e-01    5.7802730747836033e-17    1.9429062351559497e-16  5.6087101999134234e-17  1.4572035897541788e-16  4.1540912238013401e-16  4.1540912238013401e-16  4.1540912238013401e-16
4.9370478528390038e-06  2.5000246853002089e-01  1.5224613487838560e-17  1.1439986498103622e-16  3.7583925606055423e-18  6.2501851415796630e-02  1.0063759808467727e-17  -5.0000246852392682e-01  5.3219616120361773e-17  -3.4282256277250115e-16  1.7628910907872770e-16  5.0000246852392782e-01  5.7802686342153246e-17  2.5000246853002089e-01  1.5224613487838560e-17  1.1134537713571120e-16  7.0390471528052149e-19  6.2501851415796658e-02  1.7691815807161184e-17  -5.0000246852392682e-01  5.3219616120361773e-17  -3.4282256277250120e-16  1.7628910907872775e-16  5.0000246852392782e-01  5.7802686342153246e-17  inf               inf               inf               inf               inf                 inf                 -5.0000246852392671e-01  5.7802686342153875e-17  -1.5661108932561171e-16  9.9223643681617476e-18  5.0000246852392771e-01  5.3219616120362414e-17  2.5000246853002084e-01  4.0286537743419270e-17  1.1102387832191486e-16  3.8240590148418186e-19  6.2501851415796617e-02    2.3941547616282186e-17    -5.0000246852392671e-01   5.7802686342153875e-17    -3.4282256277250105e-16   1.7628910907872760e-16    5.0000246852392782e-01    5.7802686342153246e-17    1.9429094774260840e-16  5.6087242394183893e-17  1.4572108849938728e-16  4.1540946899182440e-16  4.1540946899182440e-16  4.1540946899182440e-16
5.9411339849650401e-06  2.5000297057581766e-01  6.3821211508617247e-18  1.1052868099688928e-16  1.1302251593382752e-19  6.2502227958336321e-02  1.1601166432927257e-17  -5.0000297056699294e-01  5.3219669557176465e-17  -3.4282314852422460e-16  1.7628969483045114e-16  5.0000297056699383e-01  5.3219669557177106e-17  2.5000297057581761e-01  4.9129030080396105e-17  1.1340135905918087e-16  2.7596555463577664e-18  6.2502227958336279e-02  3.0032196990516110e-17  -5.0000297056699283e-01  5.7802632905339183e-17  -3.4282314852422455e-16  1.7628969483045109e-16  5.0000297056699383e-01  5.3219669557177106e-17  inf               inf               inf               inf               inf                 inf                 -5.0000297056699283e-01  5.7802632905339183e-17  -1.9151080690401495e-16  2.4977353210241499e-17  5.0000297056699394e-01  5.7802632905338554e-17  2.5000297057581766e-01  6.3821211508617247e-18  1.1102419881861876e-16  3.8249530579564947e-19  6.2502227958336321e-02    1.1601166432927257e-17    -5.0000297056699294e-01   5.3219669557176465e-17    -3.4282314852422455e-16   1.7628969483045109e-16    5.0000297056699394e-01    5.7802632905338554e-17    1.9429133791057050e-16  5.6087411342786276e-17  1.4572196639640161e-16  4.1540988609665215e-16  4.1540988609665215e-16  4.1540988609665215e-16
7.1494289865975915e-06  2.5000357472727275e-01  2.7723854860998126e-17  1.0955913282052012e-16  1.0828487841103519e-18  6.2502681083790756e-02  3.3408852633984087e-17  -5.0000357471449364e-01  5.7802568600660524e-17  -3.4282385340486863e-16  1.7629039971109518e-16  5.0000357471449464e-01  5.3219733861855771e-17  2.5000357472727275e-01  2.7723854860998126e-17  1.0928943800731965e-16  1.3525435973108216e-18  6.2502681083790770e-02  1.9531064826169630e-17  -5.0000357471449364e-01  5.7802568600660524e-17  -3.4282385340486858e-16  1.7629039971109513e-16  5.0000357471449464e-01  5.3219733861855771e-17  inf               inf               inf               inf               inf                 inf                 -5.0000357471449375e-01  5.3219733861855130e-17  -1.8048567527693235e-16  1.3952221583158894e-17  5.0000357471449475e-01  5.7802568600659883e-17  2.5000357472727275e-01  2.7723854860998126e-17  1.1102458449806535e-16  3.8260289343487449e-19  6.2502681083790770e-02    1.9531064826169630e-17    -5.0000357471449364e-01   5.7802568600660524e-17    -3.4282385340486858e-16   1.7629039971109513e-16    5.0000357471449464e-01    5.3219733861855771e-17    1.9429180743056958e-16  5.6087614652240384e-17  1.4572302284405809e-16  4.1541038803135911e-16  4.1541038803135911e-16  4.1541038803135911e-16
8.6034644166844919e-06  2.5000430175071414e-01  1.9818837696192096e-17  1.1662724537977077e-16  5.9849291251246256e-18  6.2503226368551101e-02  1.3807015109121397e-17  -5.0000430173220878e-01  5.3219811244680509e-17  -3.4282470164261633e-16  1.7629124794884287e-16  5.0000430173220978e-01  5.7802491217834510e-17  2.5000430175071414e-01  1.9818837696192096e-17  1.0928945735333075e-16  1.3528589013153918e-18  6.2503226368551101e-02  1.3807015109121397e-17  -5.0000430173220878e-01  5.3219811244680509e-17  -3.4282470164261628e-16  1.7629124794884282e-16  5.0000430173220978e-01  5.7802491217834510e-17  inf               inf               inf               inf               inf                 inf                 -5.0000430173220889e-01  1.6424211370719616e-16  -1.6156147614444216e-16  4.9719775493312900e-18  5.0000430173220967e-01  5.3219811244681150e-17  2.5000430175071409e-01  3.5692313535065734e-17  1.1102504861734755e-16  3.8273236270140636e-19  6.2503226368551060e-02    2.7826348314321975e-17    -5.0000430173220867e-01   5.7802491217835138e-17    -3.4282470164261613e-16   1.7629124794884267e-16    5.0000430173220967e-01    5.3219811244681150e-17    1.9429237244128438e-16  5.6087859310983635e-17  1.4572429415821939e-16  4.1541099204846292e-16  4.1541099204846292e-16  4.1541099204846292e-16
1.0353218432956615e-05  2.5000517663601468e-01  3.6223112650453923e-18  1.1496281879724425e-16  4.3200998314651368e-18  6.2503882557404258e-02  1.4161055313591836e-17  -5.0000517660921684e-01  5.7802398097057841e-17  -3.4282572239312534e-16  1.7629226869935189e-16  5.0000517660921784e-01  5.3219904365458454e-17  2.5000517663601463e-01  5.1888839966212437e-17  1.1545738632632837e-16  4.8146673605492552e-18  6.2503882557404203e-02  4.1350095917665995e-17  -5.0000517660921684e-01  5.7802398097057841e-17  -3.4282572239312534e-16  1.7629226869935189e-16  5.0000517660921784e-01  5.3219904365458454e-17  inf               inf               inf               inf               inf                 inf                 -5.0000517660921695e-01  5.3219904365457813e-17  -1.1757438930473540e-16  4.8959064389038058e-17  5.0000517660921784e-01  5.3219904365458454e-17  2.5000517663601463e-01  5.1888839966212437e-17  1.1102560712991848e-16  3.8288816413937182e-19  6.2503882557404203e-02    4.1350095917665995e-17    -5.0000517660921684e-01   5.7802398097057841e-17    -3.4282572239312534e-16   1.7629226869935189e-16    5.0000517660921784e-01    5.3219904365458454e-17    1.9429305236374759e-16  5.6088153728837071e-17  1.4572582404176325e-16  4.1541171890926117e-16  4.1541171890926117e-16  4.1541171890926117e-16
1.2458833642950081e-05  2.5000622945562800e-01  8.5672110553217901e-18  1.1011575651836566e-16  5.2744706210925753e-19  6.2504672208140308e-02  2.0901452481881712e-17  -5.0000622941682193e-01  5.3220016424937747e-17  -3.4282695074166907e-16  1.7629349704789562e-16  5.0000622941682293e-01  5.7802286037577266e-17  2.5000622945562800e-01  8.5672110553217901e-18  1.1545741434183743e-16  4.8142107613625051e-18  6.2504672208140322e-02  7.0236646740672542e-18  -5.0000622941682182e-01  5.7802286037577907e-17  -3.4282695074166898e-16  1.7629349704789552e-16  5.0000622941682293e-01  5.7802286037577266e-17  inf               inf               inf               inf               inf                 inf                 -5.0000622941682193e-01  5.3220016424937747e-17  -1.0007408769997937e-16  6.6459365993794090e-17  5.0000622941682282e-01  5.3220016424938388e-17  2.5000622945562800e-01  8.5672110553217901e-18  1.1102627923404880e-16  3.8307565357388404e-19  6.2504672208140322e-02    7.0236646740672542e-18    -5.0000622941682182e-01   5.7802286037577907e-17    -3.4282695074166898e-16   1.7629349704789552e-16    5.0000622941682293e-01    5.7802286037577266e-17    1.9429387056895046e-16  5.6088508026123743e-17  1.4572766508746336e-16  4.1541259359743909e-16  4.1541259359743909e-16  4.1541259359743909e-16
1.4992684327860471e-05  2.5000749639835995e-01  1.3785087609816339e-17  1.0543338151918240e-16  5.2104052373879589e-18  6.2505622467359592e-02  1.1475148670107456e-17  -5.0000749634216435e-01  5.3220151274832740e-17  -3.4282842890908719e-16  1.7629497521531373e-16  5.0000749634216535e-01  5.7802151187682273e-17  2.5000749639835995e-01  1.3785087609816339e-17  1.2162535374759862e-16  1.0981566991028260e-17  6.2505622467359620e-02  1.6280426945521459e-17  -5.0000749634216424e-01  5.7802151187682914e-17  -3.4282842890908724e-16  1.7629497521531378e-16  5.0000749634216535e-01  5.7802151187682273e-17  inf               inf               inf               inf               inf                 inf                 -5.0000749634216446e-01  1.6424245373734841e-16  -1.7356332380893323e-16  7.0298701151597768e-18  5.0000749634216524e-01  5.3220151274833381e-17  2.5000749639835995e-01  1.3785087609816339e-17  1.1102708803285479e-16  3.8330127628442901e-19  6.2505622467359620e-02    1.6280426945521459e-17    -5.0000749634216424e-01   5.7802151187682914e-17    -3.4282842890908724e-16   1.7629497521531378e-16    5.0000749634216535e-01    5.7802151187682273e-17    1.9429485518124475e-16  5.6088934381605586e-17  1.4572988058675901e-16  4.1541364617780992e-16  4.1541364617780992e-16  4.1541364617780992e-16
1.8041864093920754e-05  2.5000902101342504e-01  2.3270278707300250e-17  1.1139377278226188e-16  7.4928424231547357e-19  6.2506766004207737e-02  9.6138221852621213e-18  -5.0000902093204735e-01  5.3220313550208210e-17  -3.4283020770300310e-16  1.7629675400922965e-16  5.0000902093204835e-01  5.7801988912306809e-17  2.5000902101342498e-01  3.2240872523957580e-17  1.0928958293305873e-16  1.3549056068876848e-18  6.2506766004207723e-02  2.3491609993076578e-17  -5.0000902093204724e-01  5.7801988912307438e-17  -3.4283020770300300e-16  1.7629675400922955e-16  5.0000902093204824e-01  5.3220313550208851e-17  inf               inf               inf               inf               inf                 inf                 -5.0000902093204735e-01  5.3220313550208210e-17  -1.8256727104064931e-16  1.6033817346875854e-17  5.0000902093204824e-01  5.3220313550208851e-17  2.5000902101342504e-01  2.3270278707300250e-17  1.1102806132861352e-16  3.8357278866710907e-19  6.2506766004207764e-02    1.8141753430366792e-17    -5.0000902093204724e-01   5.7801988912307438e-17    -3.4283020770300300e-16   1.7629675400922955e-16    5.0000902093204835e-01    5.7801988912306809e-17    1.9429604004516901e-16  5.6089447451209166e-17  1.4573254670672947e-16  4.1541491282970386e-16  4.1541491282970386e-16  4.1541491282970386e-16
2.1711179456945007e-05  2.5001085570757320e-01  1.7420691228405127e-17  1.1165820143628241e-16  1.0128683826073266e-18  6.2508142134224162e-02  1.5918268849804284e-18  -5.0001085558972891e-01  5.3220508828799161e-17  -3.4283234826418500e-16  1.7629889457041155e-16  5.0001085558972991e-01  5.7801793633715858e-17  2.5001085570757314e-01  3.8090460002852703e-17  1.0106575749816458e-16  9.5795755555105040e-18  6.2508142134224134e-02  2.9347402500609344e-17  -5.0001085558972880e-01  5.7801793633716487e-17  -3.4283234826418486e-16  1.7629889457041140e-16  5.0001085558972991e-01  5.7801793633715858e-17  inf               inf               inf               inf               inf                 inf                 -5.0001085558972880e-01  5.7801793633716487e-17  -2.2253848112786554e-16  5.6005027434092081e-17  5.0001085558972991e-01  5.7801793633715858e-17  2.5001085570757320e-01  1.7420691228405127e-17  1.1102923257868884e-16  3.8389952501376385e-19  6.2508142134224176e-02    1.2285960922834028e-17    -5.0001085558972891e-01   5.3220508828799161e-17    -3.4283234826418500e-16   1.7629889457041155e-16    5.0001085558972991e-01    5.7801793633715858e-17    1.9429746588894952e-16  5.6090064871948983e-17  1.4573575511031059e-16  4.1541643709052509e-16  4.1541643709052509e-16  4.1541643709052509e-16
2.6126752255633263e-05  2.5001306354678049e-01  2.5387918918147446e-17  1.1078650915917868e-16  1.4015983181319431e-19  6.2509798172063064e-02  3.6557633041812473e-18  -5.0001306337612828e-01  5.3220743822728274e-17  -3.4283492416807793e-16  1.7630147047430447e-16  5.0001306337612916e-01  5.3220743822728915e-17  2.5001306354678055e-01  3.0123232313110378e-17  1.1545759619830192e-16  4.8112468709364322e-18  6.2509798172063091e-02  2.4099812311447665e-17  -5.0001306337612828e-01  5.3220743822728274e-17  -3.4283492416807808e-16  1.7630147047430462e-16  5.0001306337612927e-01  5.7801558639786740e-17  inf               inf               inf               inf               inf                 inf                 -5.0001306337612839e-01  1.6424304628524394e-16  -1.7510105815657187e-16  8.5676044627984174e-18  5.0001306337612927e-01  5.7801558639786740e-17  2.5001306354678055e-01  3.0123232313110378e-17  1.1103064204597573e-16  3.8429271861023477e-19  6.2509798172063091e-02    2.4099812311447665e-17    -5.0001306337612828e-01   5.3220743822728274e-17    -3.4283492416807808e-16   1.7630147047430462e-16    5.0001306337612927e-01    5.7801558639786740e-17    1.9429918172469537e-16  5.6090807868392575e-17  1.4573961611012123e-16  4.1541827135222086e-16  4.1541827135222086e-16  4.1541827135222086e-16
3.1440354715915004e-05  2.5001572042448283e-01  1.1746205613959055e-17  1.0582748560067732e-16  4.8200866945642622e-18  6.2511791059772920e-02  2.4855138035291174e-17  -5.0001572017735840e-01  5.3221026609215294e-17  -3.4283802395374283e-16  1.7630457025996937e-16  5.0001572017735940e-01  5.7801275853299725e-17  2.5001572042448283e-01  1.1746205613959055e-17  1.0312185551426955e-16  7.5257167809720279e-18  6.2511791059772906e-02  1.0977350227476718e-17  -5.0001572017735840e-01  5.3221026609215294e-17  -3.4283802395374283e-16  1.7630457025996937e-16  5.0001572017735940e-01  5.7801275853299725e-17  inf               inf               inf               inf               inf                 inf                 -5.0001572017735818e-01  1.6882357831581601e-16  -1.5296220714768330e-16  1.3571246546090152e-17  5.0001572017735929e-01  5.3221026609215935e-17  2.5001572042448283e-01  1.1746205613959055e-17  1.1103233818345888e-16  3.8476588821730194e-19  6.2511791059772906e-02    1.0977350227476718e-17    -5.0001572017735840e-01   5.3221026609215294e-17    -3.4283802395374283e-16   1.7630457025996937e-16    5.0001572017735940e-01    5.7801275853299725e-17    1.9430124653345448e-16  5.6091701982547285e-17  1.4574426246474521e-16  4.1542047866209971e-16  4.1542047866209971e-16  4.1542047866209971e-16
3.7834626171319328e-05  2.5001891767095130e-01  3.4281917828662562e-18  1.0919885727937747e-16  1.4501867179172197e-18  6.2514189326875400e-02  2.2269161217026230e-17  -5.0001891731308601e-01  5.7800935554308191e-17  -3.4284175416712292e-16  1.7630830047334946e-16  5.0001891731308701e-01  5.3221366908208097e-17  2.5001891767095130e-01  3.4281917828662562e-18  1.0312194059491125e-16  7.5271034023834408e-18  6.2514189326875386e-02  8.3913734092117746e-18  -5.0001891731308601e-01  5.7800935554308191e-17  -3.4284175416712282e-16  1.7630830047334936e-16  5.0001891731308701e-01  5.3221366908208097e-17  inf               inf               inf               inf               inf                 inf                 -5.0001891731308612e-01  5.3221366908207456e-17  -1.4310008569698517e-16  2.3433367996788286e-17  5.0001891731308701e-01  5.3221366908208097e-17  2.5001891767095130e-01  3.4281917828662562e-18  1.1103437930057921e-16  3.8533530328451798e-19  6.2514189326875386e-02    8.3913734092117746e-18    -5.0001891731308601e-01   5.7800935554308191e-17    -3.4284175416712282e-16   1.7630830047334936e-16    5.0001891731308701e-01    5.3221366908208097e-17    1.9430373129310577e-16  5.6092777952305056e-17  1.4574985394859362e-16  4.1542313488989566e-16  4.1542313488989566e-16  4.1542313488989566e-16
4.5529350748669567e-05  2.5002276519360567e-01  1.3607411614474632e-17  1.1292170449038672e-16  2.2708894655351875e-18  6.2517075450013546e-02  6.9162045015276010e-18  -5.0002276467537476e-01  5.3221776416473852e-17  -3.4284624302324604e-16  1.7631278932947258e-16  5.0002276467537576e-01  5.7800526046041161e-17  2.5002276519360567e-01  1.3607411614474632e-17  1.1956979149347788e-16  8.9189764686263485e-18  6.2517075450013559e-02  6.9615833062868565e-18  -5.0002276467537465e-01  5.7800526046041802e-17  -3.4284624302324604e-16  1.7631278932947258e-16  5.0002276467537576e-01  5.7800526046041161e-17  inf               inf               inf               inf               inf                 inf                 -5.0002276467537465e-01  5.7800526046041802e-17  -1.7989083847908865e-16  1.3357384785315191e-17  5.0002276467537565e-01  5.3221776416474493e-17  2.5002276519360567e-01  1.3607411614474632e-17  1.1103683556879211e-16  3.8602054394058180e-19  6.2517075450013559e-02    6.9615833062868565e-18    -5.0002276467537465e-01   5.7800526046041802e-17    -3.4284624302324604e-16   1.7631278932947258e-16    5.0002276467537576e-01    5.7800526046041161e-17    1.9430672141887280e-16  5.6094072768710722e-17  1.4575658285334941e-16  4.1542633133556537e-16  4.1542633133556537e-16  4.1542633133556537e-16
5.4789011795939334e-05  2.5002739525635781e-01  1.9301106075382349e-17  1.0987080996104877e-16  7.8213629927490038e-19  6.2520548693850791e-02  4.4314898990765102e-18  -5.0002739450589828e-01  5.7800033252868403e-17  -3.4285164481323495e-16  1.7631819111946150e-16  5.0002739450589939e-01  5.7800033252867775e-17  2.5002739525635775e-01  3.6210045155875481e-17  1.0929007188352729e-16  1.3628743767963866e-18  6.2520548693850764e-02  3.2187065514705422e-17  -5.0002739450589828e-01  5.7800033252868403e-17  -3.4285164481323480e-16  1.7631819111946135e-16  5.0002739450589928e-01  5.3222269209647886e-17  inf               inf               inf               inf               inf                 inf                 -5.0002739450589817e-01  1.6882233571538406e-16  -1.1924520103415335e-16  4.7288252659620107e-17  5.0002739450589939e-01  5.7800033252867775e-17  2.5002739525635775e-01  3.6210045155875481e-17  1.1103979143546412e-16  3.8684517514044789e-19  6.2520548693850764e-02    3.2187065514705422e-17    -5.0002739450589828e-01   5.7800033252868403e-17    -3.4285164481323480e-16   1.7631819111946135e-16    5.0002739450589928e-01    5.3222269209647886e-17    1.9431031970046383e-16  5.6095630948497731e-17  1.4576468061143373e-16  4.1543017786745353e-16  4.1543017786745353e-16  4.1543017786745353e-16
6.5931882713335412e-05  2.5003296702811090e-01  8.8699901694605498e-18  1.1137192214903694e-16  7.1641117798594539e-19  6.2524728531701310e-02  1.6911727297451819e-18  -5.0003296594135704e-01  5.7799440236483452e-17  -3.4285814520760827e-16  1.7632469151383482e-16  5.0003296594135815e-01  5.7799440236482811e-17  2.5003296702811084e-01  4.6641161061797280e-17  1.1751409441200407e-16  6.8585834409530789e-18  6.2524728531701282e-02  2.9446748345374096e-17  -5.0003296594135704e-01  5.7799440236483452e-17  -3.4285814520760822e-16  1.7632469151383477e-16  5.0003296594135804e-01  5.3222862226032843e-17  inf               inf               inf               inf               inf                 inf                 -5.0003296594135693e-01  1.6882174269899909e-16  -1.1408404809792329e-16  5.2449405595850163e-17  5.0003296594135815e-01  5.7799440236482811e-17  2.5003296702811084e-01  4.6641161061797280e-17  1.1104334852933218e-16  3.8783755828118120e-19  6.2524728531701282e-02    2.9446748345374096e-17    -5.0003296594135704e-01   5.7799440236483452e-17    -3.4285814520760822e-16   1.7632469151383477e-16    5.0003296594135804e-01    5.3222862226032843e-17    1.9431464983696560e-16  5.6097506065780032e-17  1.4577442577109750e-16  4.1543480669869166e-16  4.1543480669869166e-16  4.1543480669869166e-16
7.9340966657974921e-05  2.5003967205707711e-01  3.9925224622302311e-18  1.1173689104250368e-16  1.0782937131296975e-18  6.2529758764673926e-02  3.5893941354534943e-18  -5.0003967048332931e-01  5.7798726613706581e-17  -3.4286596763815328e-16  1.7633251394437983e-16  5.0003967048333031e-01  5.3223575848809708e-17  2.5003967205707711e-01  3.9925224622302311e-18  1.0723443002301344e-16  3.4241673063605484e-18  6.2529758764673926e-02  3.5893941354534943e-18  -5.0003967048332931e-01  5.7798726613706581e-17  -3.4286596763815328e-16  1.7633251394437983e-16  5.0003967048333042e-01  5.7798726613705952e-17  inf               inf               inf               inf               inf                 inf                 -5.0003967048332953e-01  1.6424587831132471e-16  -1.3356817494008653e-16  3.2965278753686922e-17  5.0003967048333042e-01  5.7798726613705952e-17  2.5003967205707711e-01  3.9925224622302311e-18  1.1104762915778962e-16  3.8903182841563751e-19  6.2529758764673926e-02    3.5893941354534943e-18    -5.0003967048332931e-01   5.7798726613706581e-17    -3.4286596763815328e-16   1.7633251394437983e-16    5.0003967048333042e-01    5.7798726613705952e-17    1.9431986069124296e-16  5.6099762595764233e-17  1.4578615360007489e-16  4.1544037693163221e-16  4.1544037693163221e-16  4.1544037693163221e-16
9.5477161142080657e-05  2.5004774085954401e-01  8.4078253317035778e-18  1.1519957465412653e-16  4.5372632083318889e-18  6.2535812482662240e-02  2.5916353026864848e-17  -5.0004773858057139e-01  5.7797867855870216e-17  -3.4287538097773231e-16  1.7634192728395885e-16  5.0004773858057250e-01  5.7797867855869587e-17  2.5004774085954401e-01  8.4078253317035778e-18  1.0723464475000577e-16  3.4276666957888692e-18  6.2535812482662254e-02  1.2038565219050389e-17  -5.0004773858057139e-01  5.7797867855870216e-17  -3.4287538097773236e-16  1.7634192728395890e-16  5.0004773858057250e-01  5.7797867855869587e-17  inf               inf               inf               inf               inf                 inf                 -5.0004773858057161e-01  1.6424673706916108e-16  -2.0412925861865450e-16  3.7595804924881041e-17  5.0004773858057250e-01  5.7797867855869587e-17  2.5004774085954407e-01  4.7103325899554246e-17  1.1105278051678916e-16  3.9046907099451518e-19  6.2535812482662295e-02    2.9594798204392979e-17    -5.0004773858057150e-01   5.3224434606645432e-17    -3.4287538097773236e-16   1.7634192728395890e-16    5.0004773858057250e-01    5.7797867855869587e-17    1.9432613141043890e-16  5.6102478134168055e-17  1.4580026765197489e-16  4.1544708002652092e-16  4.1544708002652092e-16  4.1544708002652092e-16
1.1489510001873109e-04  2.5005745085023123e-01  1.6799404122118695e-17  1.1388611242409415e-16  3.2193314042669790e-18  6.2543098040232503e-02  3.3964812579513376e-19  -5.0005744755000969e-01  5.7796834445719359e-17  -3.4288670878198928e-16  1.7635325508821583e-16  5.0005744755001069e-01  5.3225468016796936e-17  2.5005745085023123e-01  1.6799404122118695e-17  1.1340280884925856e-16  2.7360278294313916e-18  6.2543098040232489e-02  1.4217435933609590e-17  -5.0005744755000969e-01  5.7796834445719359e-17  -3.4288670878198928e-16  1.7635325508821583e-16  5.0005744755001069e-01  5.3225468016796936e-17  inf               inf               inf               inf               inf                 inf                 -5.0005744755000980e-01  5.3225468016796295e-17  -1.5951639983770963e-16  7.0170538560638279e-18  5.0005744755001080e-01  5.7796834445718718e-17  2.5005745085023123e-01  1.6799404122118695e-17  1.1105897975886175e-16  3.9219873903457742e-19  6.2543098040232489e-02    1.4217435933609590e-17    -5.0005744755000969e-01   5.7796834445719359e-17    -3.4288670878198928e-16   1.7635325508821583e-16    5.0005744755001069e-01    5.3225468016796936e-17    1.9433367758909979e-16  5.6105746069084356e-17  1.4581725369887449e-16  4.1545514638237459e-16  4.1545514638237459e-16  4.1545514638237459e-16
1.3826221737646592e-04  2.5006913588779928e-01  2.5419321290273640e-17  1.1396165136248918e-16  3.2894916279606949e-18  6.2551866256484220e-02  1.6277194430263434e-17  -5.0006913110868856e-01  5.7795590862843365e-17  -3.4290034041061689e-16  1.7636688671684343e-16  5.0006913110868956e-01  5.3226711599672924e-17  2.5006913588779928e-01  2.5419321290273640e-17  1.1545908838780871e-16  4.7869286532802286e-18  6.2551866256484220e-02  1.6277194430263434e-17  -5.0006913110868856e-01  5.7795590862843365e-17  -3.4290034041061679e-16  1.7636688671684334e-16  5.0006913110868956e-01  5.3226711599672924e-17  inf               inf               inf               inf               inf                 inf                 -5.0006913110868878e-01  1.6424901406218794e-16  -2.2270899731296261e-16  5.6175543619189158e-17  5.0006913110868956e-01  5.3226711599672924e-17  2.5006913588779933e-01  3.0091829940984184e-17  1.1106644009467442e-16  3.9428036014594063e-19  6.2551866256484262e-02    2.5356168993179936e-17    -5.0006913110868867e-01   5.3226711599672283e-17    -3.4290034041061709e-16   1.7636688671684363e-16    5.0006913110868967e-01    5.7795590862842736e-17    1.9434275868752595e-16  5.6109678797786713e-17  1.4583769651756637e-16  4.1546485325626474e-16  4.1546485325626474e-16  4.1546485325626474e-16
1.6638168860761272e-04  2.5008319776502130e-01  2.0744873112013488e-17  1.1182456236981140e-16  1.1459298233284643e-18  6.2562419091673843e-02  6.3530829547038315e-19  -5.0008319084430430e-01  5.3228208099748427e-17  -3.4291674441044116e-16  1.7638329071666770e-16  5.0008319084430519e-01  5.3228208099749068e-17  2.5008319776502130e-01  2.0744873112013488e-17  1.0929155693444941e-16  1.3870756120335304e-18  6.2562419091673829e-02  1.3242479512344074e-17  -5.0008319084430419e-01  5.7794094362767221e-17  -3.4291674441044116e-16  1.7638329071666770e-16  5.0008319084430519e-01  5.3228208099749068e-17  inf               inf               inf               inf               inf                 inf                 -5.0008319084430419e-01  5.7794094362767221e-17  -2.1498897115205375e-16  4.8455517458280298e-17  5.0008319084430530e-01  5.7794094362766592e-17  2.5008319776502130e-01  2.0744873112013488e-17  1.1107541813955743e-16  3.9678559307448723e-19  6.2562419091673829e-02    1.3242479512344074e-17    -5.0008319084430419e-01   5.7794094362767221e-17    -3.4291674441044116e-16   1.7638329071666770e-16    5.0008319084430519e-01    5.3228208099749068e-17    1.9435368696142890e-16  5.6114411599996638e-17  1.4586230011883179e-16  4.1547653429320743e-16  4.1547653429320743e-16  4.1547653429320743e-16
2.0022003718155845e-04  2.5010012004060750e-01  5.9124783790796669e-18  1.0932949473411070e-16  1.3569273200104663e-18  6.2575120106537638e-02  2.2994913145663677e-18  -5.0010011001859123e-01  5.3230008954778766e-17  -3.4293648462032973e-16  1.7640303092655627e-16  5.0010011001859223e-01  5.7792293507736248e-17  2.5010012004060750e-01  5.9124783790796669e-18  1.0929200731327128e-16  1.3944147408498822e-18  6.2575120106537638e-02  2.2994913145663677e-18  -5.0010011001859123e-01  5.3230008954778766e-17  -3.4293648462032977e-16  1.7640303092655632e-16  5.0010011001859223e-01  5.7792293507736248e-17  inf               inf               inf               inf               inf                 inf                 -5.0010011001859134e-01  1.6425231141729443e-16  -1.8972109608147617e-16  2.3187642387702713e-17  5.0010011001859211e-01  5.3230008954779407e-17  2.5010012004060744e-01  4.9598672852178162e-17  1.1108622276002592e-16  3.9980070590475858e-19  6.2575120106537596e-02    3.9333872108877003e-17    -5.0010011001859100e-01   1.6881459597025253e-16    -3.4293648462032963e-16   1.7640303092655617e-16    5.0010011001859211e-01    5.3230008954779407e-17    1.9436683821141828e-16  5.6120107302124121e-17  1.4589191213302136e-16  4.1549059099422143e-16  4.1549059099422143e-16  4.1549059099422143e-16
2.4094035602395270e-04  2.5012048469107667e-01  1.5835774427859870e-17  1.0799391471432025e-16  2.7018814504685173e-18  6.2590407074985921e-02  1.6178358331581047e-17  -5.0012047017801231e-01  5.7790126398698913e-17  -3.4296023955148180e-16  1.7642678585770835e-16  5.0012047017801342e-01  5.7790126398698284e-17  2.5012048469107662e-01  3.9675376803397960e-17  1.0518061220132657e-16  5.5151839634622030e-18  6.2590407074985907e-02  3.0056146139395507e-17  -5.0012047017801231e-01  5.7790126398698913e-17  -3.4296023955148185e-16  1.7642678585770840e-16  5.0012047017801342e-01  5.7790126398698284e-17  inf               inf               inf               inf               inf                 inf                 -5.0012047017801209e-01  2.7983473132373023e-16  -1.3207582263167684e-16  3.4457631062096615e-17  5.0012047017801331e-01  5.3232176063817376e-17  2.5012048469107662e-01  3.9675376803397960e-17  1.1109922572799663e-16  4.0342956320785698e-19  6.2590407074985907e-02    3.0056146139395507e-17    -5.0012047017801231e-01   5.7790126398698913e-17    -3.4296023955148185e-16   1.7642678585770840e-16    5.0012047017801342e-01    5.7790126398698284e-17    1.9438266472410579e-16  5.6126961894799377e-17  1.4592755321615220e-16  4.1550750651673618e-16  4.1550750651673618e-16  4.1550750651673618e-16
2.8994228538828810e-04  2.5014499215932728e-01  1.9919853819076989e-18  1.1163884099119740e-16  9.3176366489438922e-19  6.2608807199866764e-02  2.1139340779057575e-17  -5.0014497114269452e-01  5.7787518547704067e-17  -3.4298882570923954e-16  1.7645537201546608e-16  5.0014497114269563e-01  5.7787518547703438e-17  2.5014499215932728e-01  1.9919853819076989e-18  1.0518126451023705e-16  5.5258128160659674e-18  6.2608807199866778e-02  7.2615529712431201e-18  -5.0014497114269452e-01  5.7787518547704067e-17  -3.4298882570923949e-16  1.7645537201546603e-16  5.0014497114269563e-01  5.7787518547703438e-17  inf               inf               inf               inf               inf                 inf                 -5.0014497114269463e-01  5.3234783914811581e-17  -1.1965816831378806e-16  4.6875285379985394e-17  5.0014497114269563e-01  5.7787518547703438e-17  2.5014499215932728e-01  1.9919853819076989e-18  1.1111487455415029e-16  4.0779722784727687e-19  6.2608807199866778e-02    7.2615529712431201e-18    -5.0014497114269452e-01   5.7787518547704067e-17    -3.4298882570923949e-16   1.7645537201546603e-16    5.0014497114269563e-01    5.7787518547703438e-17    1.9440171085297476e-16  5.6135211299675001e-17  1.4597045252497945e-16  4.1552786228169562e-16  4.1552786228169562e-16  4.1552786228169562e-16
3.4891012134067808e-04  2.5017448549523946e-01  5.1416959244305355e-18  1.1117670475741316e-16  4.5605111391271771e-19  6.2630955478242711e-02  3.4258545332672268e-18  -5.0017445506067071e-01  5.7784380317604829e-17  -3.4302322565803815e-16  1.7648977196426469e-16  5.0017445506067182e-01  5.7784380317604188e-17  2.5017448549523946e-01  5.1416959244305355e-18  1.2368576664614454e-16  1.2965113002644100e-17  6.2630955478242725e-02  1.0451933274547230e-17  -5.0017445506067071e-01  5.7784380317604829e-17  -3.4302322565803815e-16  1.7648977196426469e-16  5.0017445506067182e-01  5.7784380317604188e-17  inf               inf               inf               inf               inf                 inf                 -5.0017445506067093e-01  1.6426022460742649e-16  -1.6442295667344703e-16  2.1104970203264272e-18  5.0017445506067182e-01  5.7784380317604188e-17  2.5017448549523946e-01  5.1416959244305355e-18  1.1113370794915959e-16  4.1305430565915154e-19  6.2630955478242725e-02    1.0451933274547230e-17    -5.0017445506067071e-01   5.7784380317604829e-17    -3.4302322565803815e-16   1.7648977196426469e-16    5.0017445506067182e-01    5.7784380317604188e-17    1.9442463177939666e-16  5.6145139522279466e-17  1.4602209053505787e-16  4.1555235795817987e-16  4.1555235795817987e-16  4.1555235795817987e-16
4.1987070844439058e-04  2.5020997942707607e-01  2.5475539467315032e-17  1.1061767469306854e-16  1.1931757343189081e-19  6.2657616881419520e-02  1.1287531636017051e-17  -5.0020993535422265e-01  5.3241698621471515e-17  -3.4306462179414630e-16  1.7653116810037284e-16  5.0020993535422364e-01  5.7780603841043498e-17  2.5020997942707607e-01  2.5475539467315032e-17  1.0723896297828003e-16  3.4980292882204065e-18  6.2657616881419548e-02  1.6468043979611864e-17  -5.0020993535422265e-01  5.3241698621471515e-17  -3.4306462179414640e-16  1.7653116810037294e-16  5.0020993535422364e-01  5.7780603841043498e-17  inf               inf               inf               inf               inf                 inf                 -5.0020993535422276e-01  1.6426400108398718e-16  -2.0166656249073698e-16  3.5133108796963526e-17  5.0020993535422353e-01  5.3241698621472156e-17  2.5020997942707601e-01  3.0035611763942798e-17  1.1115637445523761e-16  4.1938218873717593e-19  6.2657616881419506e-02    2.5165319443831506e-17    -5.0020993535422253e-01   5.7780603841044139e-17    -3.4306462179414625e-16   1.7653116810037279e-16    5.0020993535422364e-01    5.7780603841043498e-17    1.9445221610564827e-16  5.6157088477223452e-17  1.4608425075277688e-16  4.1558183551245588e-16  4.1558183551245588e-16  4.1558183551245588e-16
5.0526310653356793e-04  2.5025269537596939e-01  2.7306716004948868e-17  1.1553991837530149e-16  4.7832628577343948e-18  6.2689713161379571e-02  8.2131299021430502e-18  -5.0025263155326716e-01  5.7776059312834784e-17  -3.4311443698703255e-16  1.7658098329325910e-16  5.0025263155326816e-01  5.3246243149681505e-17  2.5025269537596939e-01  2.7306716004948868e-17  1.1135203728989166e-16  5.9538177232456590e-19  6.2689713161379557e-02  2.2090917709957505e-17  -5.0025263155326716e-01  5.7776059312834784e-17  -3.4311443698703251e-16  1.7658098329325905e-16  5.0025263155326816e-01  5.3246243149681505e-17  inf               inf               inf               inf               inf                 inf                 -5.0025263155326738e-01  1.6426854561219651e-16  -1.5778326169450049e-16  8.7501919992729637e-18  5.0025263155326816e-01  5.3246243149681505e-17  2.5025269537596939e-01  2.7306716004948868e-17  1.1118365490435315e-16  4.2699938678605853e-19  6.2689713161379557e-02    2.2090917709957505e-17    -5.0025263155326716e-01   5.7776059312834784e-17    -3.4311443698703251e-16   1.7658098329325905e-16    5.0025263155326816e-01    5.3246243149681505e-17    1.9448541306663437e-16  5.6171469832266579e-17  1.4615908221371144e-16  4.1561730814807194e-16  4.1561730814807194e-16  4.1561730814807194e-16
6.0802242616494269e-04  2.5030410363590100e-01  3.5412569705792846e-18  1.1273367475931789e-16  1.9533544387314343e-18  6.2728355276482697e-02  1.4621166150108932e-17  -5.0030401121308277e-01  5.7770590528290871e-17  -3.4317438348628593e-16  1.7664092979251248e-16  5.0030401121308377e-01  5.3251711934225417e-17  2.5030410363590094e-01  5.9052408201837114e-17  1.0724146888029082e-16  3.5388514402956327e-18  6.2728355276482642e-02  4.0889985081148895e-17  -5.0030401121308277e-01  5.7770590528290871e-17  -3.4317438348628598e-16  1.7664092979251252e-16  5.0030401121308377e-01  5.3251711934225417e-17  inf               inf               inf               inf               inf                 inf                 -5.0030401121308254e-01  2.7981519545332218e-16  -1.4368322909627844e-16  2.2850224597495011e-17  5.0030401121308377e-01  5.3251711934225417e-17  2.5030410363590105e-01  5.1969894260678540e-17  1.1121648949817878e-16  4.3616917759233185e-19  6.2728355276482725e-02    4.2376741765737846e-17    -5.0030401121308288e-01   5.3251711934224776e-17    -3.4317438348628613e-16   1.7664092979251267e-16    5.0030401121308399e-01    1.6879289299080588e-16    1.9452536531031675e-16  5.6188779291090017e-17  1.4624917508211757e-16  4.1565999513172625e-16  4.1565999513172625e-16  4.1565999513172625e-16
7.3168071434272068e-04  2.5036597419633916e-01  2.0019404554280038e-17  1.1072020788136671e-16  8.8593733677588213e-20  6.2774882654661635e-02  1.5784644596897701e-17  -5.0036584035717169e-01  5.7764009514154725e-17  -3.4324652177511985e-16  1.7671306808134639e-16  5.0036584035717280e-01  5.7764009514154096e-17  2.5036597419633916e-01  2.0019404554280038e-17  1.1135505346695782e-16  5.4625185191352187e-19  6.2774882654661635e-02  1.5784644596897701e-17  -5.0036584035717169e-01  5.7764009514154725e-17  -3.4324652177511985e-16  1.7671306808134639e-16  5.0036584035717280e-01  5.7764009514154096e-17  inf               inf               inf               inf               inf                 inf                 -5.0036584035717169e-01  5.7764009514154725e-17  -1.8916868241005589e-16  2.2635228716282441e-17  5.0036584035717269e-01  5.3258292948361564e-17  2.5036597419633921e-01  3.5491746676977786e-17  1.1125601047405012e-16  4.4720885900582379e-19  6.2774882654661676e-02    2.5848718826545670e-17    -5.0036584035717180e-01   5.3258292948360923e-17    -3.4324652177511995e-16   1.7671306808134649e-16    5.0036584035717280e-01    5.7764009514154096e-17    1.9457344839483820e-16  5.6209613824162935e-17  1.4635765219183001e-16  4.1571136370194556e-16  4.1571136370194556e-16  4.1571136370194556e-16
8.8048835816434824e-04  2.5044043799402027e-01  6.0273573138857121e-18  1.1216652210518576e-16  1.3234415255420922e-18  6.2830910794149500e-02  1.5291696430156461e-18  -5.0044024417908262e-01  5.3266212394942196e-17  -3.4333333139337403e-16  1.7679987769960057e-16  5.0044024417908350e-01  5.3266212394942837e-17  2.5044043799402027e-01  6.0273573138857121e-18  1.1546897365000630e-16  4.6258930703626361e-18  6.2830910794149500e-02  1.5291696430156461e-18  -5.0044024417908262e-01  5.3266212394942196e-17  -3.4333333139337403e-16  1.7679987769960057e-16  5.0044024417908362e-01  5.7756090067572817e-17  inf               inf               inf               inf               inf                 inf                 -5.0044024417908251e-01  5.7756090067573458e-17  -1.4278478105845333e-16  2.3748672635320121e-17  5.0044024417908350e-01  5.3266212394942837e-17  2.5044043799402027e-01  6.0273573138857121e-18  1.1130358152825695e-16  4.6050094861328764e-19  6.2830910794149500e-02    1.5291696430156461e-18    -5.0044024417908262e-01   5.3266212394942196e-17    -3.4333333139337403e-16   1.7679987769960057e-16    5.0044024417908362e-01    5.7756090067572817e-17    1.9463131839071880e-16  5.6234692466707515e-17  1.4648828002585127e-16  4.1577317950105984e-16  4.1577317950105984e-16  4.1577317950105984e-16
1.0595601792776149e-03  2.5053006075658302e-01  2.5563399435384964e-17  1.0883666961194614e-16  2.0476690531995157e-18  6.2898389056367091e-02  2.1552523233224101e-17  -5.0052978008963922e-01  5.3275742481469327e-17  -3.4343779616434742e-16  1.7690434247057397e-16  5.0052978008964011e-01  5.3275742481469968e-17  2.5053006075658307e-01  2.9947751795872860e-17  1.0519151797549058e-16  5.6928206896550710e-18  6.2898389056367132e-02  2.0080840190219270e-17  -5.0052978008963922e-01  5.3275742481469327e-17  -3.4343779616434752e-16  1.7690434247057407e-16  5.0052978008964022e-01  5.7746559981045686e-17  inf               inf               inf               inf               inf                 inf                 -5.0052978008963933e-01  1.6429804494398499e-16  -1.7416758037386711e-16  7.6341266800936570e-18  5.0052978008964022e-01  5.7746559981045686e-17  2.5053006075658302e-01  2.5563399435384964e-17  1.1136084542203148e-16  4.7650675688582991e-19  6.2898389056367091e-02    2.1552523233224101e-17    -5.0052978008963922e-01   5.3275742481469327e-17    -3.4343779616434752e-16   1.7690434247057407e-16    5.0052978008964022e-01    5.7746559981045686e-17    1.9470096926888819e-16  5.6264881437388766e-17  1.4664560345864022e-16  4.1584756726392394e-16  4.1584756726392394e-16  4.1584756726392394e-16
1.2750512407130128e-03  2.5063793205927398e-01  2.1588983221974299e-17  1.1400537754574806e-16  3.0713788968409120e-18  6.2979670954836711e-02  2.7117154592034809e-17  -5.0063752562035690e-01  5.3287210776416768e-17  -3.4356350675487883e-16  1.7703005306110538e-16  5.0063752562035779e-01  5.3287210776417409e-17  2.5063793205927393e-01  3.3922168009283531e-17  1.0108245461840697e-16  9.8515440305001764e-18  6.2979670954836656e-02  2.8393996639223021e-17  -5.0063752562035679e-01  5.7735091686098886e-17  -3.4356350675487883e-16  1.7703005306110538e-16  5.0063752562035779e-01  5.3287210776417409e-17  inf               inf               inf               inf               inf                 inf                 -5.0063752562035702e-01  1.6430951323893243e-16  -1.9201678601752570e-16  2.5483332323752244e-17  5.0063752562035790e-01  5.7735091686098245e-17  2.5063793205927398e-01  2.1588983221974299e-17  1.1142978150845939e-16  4.9578285955223732e-19  6.2979670954836697e-02    1.3239366784220353e-17    -5.0063752562035690e-01   5.3287210776416768e-17    -3.4356350675487883e-16   1.7703005306110538e-16    5.0063752562035790e-01    5.7735091686098245e-17    1.9478480211164883e-16  5.6301224497277914e-17  1.4683510963248916e-16  4.1593708384937965e-16  4.1593708384937965e-16  4.1593708384937965e-16
1.5343684089300133e-03  2.5076777277606943e-01  1.6075998859520231e-17  1.1401926465507088e-16  3.0254904709852119e-18  6.3077599817490615e-02  2.8639742108151790e-17  -5.0076718420446531e-01  5.7721290994087636e-17  -3.4371478409387541e-16  1.7718133040010195e-16  5.0076718420446642e-01  5.7721290994087008e-17  2.5076777277606943e-01  1.6075998859520231e-17  1.1136575731182416e-16  3.7198312773849214e-19  6.3077599817490629e-02  1.4761954300337333e-17  -5.0076718420446531e-01  5.7721290994087636e-17  -3.4371478409387531e-16  1.7718133040010185e-16  5.0076718420446642e-01  5.7721290994087008e-17  inf               inf               inf               inf               inf                 inf                 -5.0076718420446531e-01  5.7721290994087636e-17  -1.6922736281257087e-16  2.6939091187974170e-18  5.0076718420446642e-01  5.7721290994087008e-17  2.5076777277606943e-01  1.6075998859520231e-17  1.1151277530531353e-16  5.1900112122786728e-19  6.3077599817490629e-02    1.4761954300337333e-17    -5.0076718420446531e-01   5.7721290994087636e-17    -3.4371478409387531e-16   1.7718133040010185e-16    5.0076718420446642e-01    5.7721290994087008e-17    1.9488570861897295e-16  5.6344979674006618e-17  1.4706342767648610e-16  4.1604480612469913e-16  4.1604480612469913e-16  4.1604480612469913e-16
1.8464249428955463e-03  2.5092406479271612e-01  1.4364742798055674e-17  1.0571981400278591e-16  5.3459156334081484e-18  6.3195613437980455e-02  1.5405988263010445e-18  -5.0092321247144822e-01  5.3317618915381755e-17  -3.4389682789143570e-16  1.7736337419766224e-16  5.0092321247144922e-01  5.7704683547133264e-17  2.5092406479271612e-01  1.4364742798055674e-17  1.1342589178616721e-16  2.3601621499731567e-18  6.3195613437980469e-02  1.5418386634115502e-17  -5.0092321247144811e-01  5.7704683547133893e-17  -3.4389682789143570e-16  1.7736337419766224e-16  5.0092321247144922e-01  5.7704683547133264e-17  inf               inf               inf               inf               inf                 inf                 -5.0092321247144822e-01  5.3317618915381755e-17  -1.4268650713113470e-16  2.3846946562638753e-17  5.0092321247144922e-01  5.7704683547133264e-17  2.5092406479271612e-01  1.4364742798055674e-17  1.1161270271929733e-16  5.4697308310326980e-19  6.3195613437980469e-02    1.5418386634115502e-17    -5.0092321247144811e-01   5.7704683547133893e-17    -3.4389682789143570e-16   1.7736337419766224e-16    5.0092321247144922e-01    5.7704683547133264e-17    1.9500717191578530e-16  5.6397663731433447e-17  1.4733857269772915e-16  4.1617443672377670e-16  4.1617443672377670e-16  4.1617443672377670e-16
2.2219468609395283e-03  2.5111220769243381e-01  2.1668142677396700e-17  1.1074186817060281e-16  4.1048422286021150e-19  6.3337872290408798e-02  3.9732235296180827e-17  -5.0111097343047006e-01  5.7684698513477880e-17  -3.4411589536347058e-16  1.7758244166969712e-16  5.0111097343047117e-01  5.7684698513477252e-17  2.5111220769243381e-01  2.1668142677396700e-17  1.1754284552019220e-16  6.3904931267291743e-18  6.3337872290408825e-02  1.1976659680551912e-17  -5.0111097343047006e-01  5.7684698513477880e-17  -3.4411589536347068e-16  1.7758244166969722e-16  5.0111097343047117e-01  5.7684698513477252e-17  inf               inf               inf               inf               inf                 inf                 -5.0111097343047017e-01  5.3337603949037767e-17  -1.8751148175536680e-16  2.0978028061593343e-17  5.0111097343047106e-01  5.3337603949038408e-17  2.5111220769243381e-01  2.1668142677396700e-17  1.1173303212712809e-16  5.8067973366506974e-19  6.3337872290408825e-02    1.1976659680551912e-17    -5.0111097343047006e-01   5.7684698513477880e-17    -3.4411589536347068e-16   1.7758244166969722e-16    5.0111097343047117e-01    5.7684698513477252e-17    1.9515338832121575e-16  5.6461106084505100e-17  1.4767024470991691e-16  4.1633043131419338e-16  4.1633043131419338e-16  4.1633043131419338e-16
2.6738416158399439e-03  2.5133870816516746e-01  4.0349527318593921e-19  1.1098106044423018e-16  2.7557988019961585e-19  6.3509417139137436e-02  1.7070488812591975e-17  -5.0133692080792036e-01  5.3361653495686606e-17  -3.4437951630495267e-16  1.7784606261117921e-16  5.0133692080792136e-01  5.7660648966828407e-17  2.5133870816516746e-01  4.0349527318593921e-19  1.0521307599363343e-16  6.0435643307963643e-18  6.3509417139137450e-02  3.1927010047775187e-18  -5.0133692080792025e-01  5.7660648966829048e-17  -3.4437951630495267e-16  1.7784606261117921e-16  5.0133692080792136e-01  5.7660648966828407e-17  inf               inf               inf               inf               inf                 inf                 -5.0133692080792014e-01  1.6868295142934469e-16  -1.7454318143625920e-16  8.0097277424857422e-18  5.0133692080792125e-01  5.3361653495687241e-17  2.5133870816516746e-01  4.0349527318593921e-19  1.1187794827251443e-16  6.2130794808463354e-19  6.3509417139137450e-02    3.1927010047775187e-18    -5.0133692080792025e-01   5.7660648966829048e-17    -3.4437951630495267e-16   1.7784606261117921e-16    5.0133692080792136e-01    5.7660648966828407e-17    1.9532941454915790e-16  5.6537514260761435e-17  1.4807019609562704e-16  4.1651815174758195e-16  4.1651815174758195e-16  4.1651815174758195e-16
3.2176417502507355e-03  2.5161140917973451e-01  1.1075063543440905e-17  1.1534051555981243e-16  3.9583078986567912e-18  6.3716363540429685e-02  1.6698819818334768e-17  -5.0160882087512582e-01  5.3390594187204581e-17  -3.4469675190429721e-16  1.7816329821052376e-16  5.0160882087512670e-01  5.3390594187205216e-17  2.5161140917973446e-01  4.4436087687816925e-17  1.0933229098361566e-16  2.0499166775399736e-18  6.3716363540429630e-02  3.8812331412923056e-17  -5.0160882087512570e-01  5.7631708275311073e-17  -3.4469675190429706e-16  1.7816329821052361e-16  5.0160882087512670e-01  5.3390594187205216e-17  inf               inf               inf               inf               inf                 inf                 -5.0160882087512570e-01  5.7631708275311073e-17  -1.5480559967873080e-16  1.1727854015042656e-17  5.0160882087512682e-01  5.7631708275310432e-17  2.5161140917973446e-01  4.4436087687816925e-17  1.1205250289097912e-16  6.7029522982348549e-19  6.3716363540429630e-02    3.8812331412923056e-17    -5.0160882087512570e-01   5.7631708275311073e-17    -3.4469675190429706e-16   1.7816329821052361e-16    5.0160882087512670e-01    5.3390594187205216e-17    1.9554134581080558e-16  5.6629553518794830e-17  1.4855268508074071e-16  4.1674405035738303e-16  4.1674405035738303e-16  4.1674405035738303e-16
3.8720387818125569e-03  2.5193976756198910e-01  1.6472972121947474e-17  1.1354029630436185e-16  2.0068829623361707e-18  6.3966142961115080e-02  8.5926535808562823e-18  -5.0193601939090660e-01  5.7596881688441578e-17  -3.4507850619485404e-16  1.7854505250108058e-16  5.0193601939090760e-01  5.3425420774074711e-17  2.5193976756198910e-01  1.6472972121947474e-17  1.0522912233915295e-16  6.3042910028727304e-18  6.3966142961115080e-02  8.5926535808562823e-18  -5.0193601939090660e-01  5.7596881688441578e-17  -3.4507850619485399e-16  1.7854505250108053e-16  5.0193601939090760e-01  5.3425420774074711e-17  inf               inf               inf               inf               inf                 inf                 -5.0193601939090671e-01  5.3425420774074076e-17  -1.4027748764633759e-16  2.6255966047435868e-17  5.0193601939090771e-01  5.7596881688440937e-17  2.5193976756198910e-01  1.6472972121947474e-17  1.1226279818813810e-16  7.2938484611242105e-19  6.3966142961115080e-02    8.5926535808562823e-18    -5.0193601939090660e-01   5.7596881688441578e-17    -3.4507850619485399e-16   1.7854505250108053e-16    5.0193601939090760e-01    5.3425420774074711e-17    1.9579653153622100e-16  5.6740443883271534e-17  1.4913503789497792e-16  4.1701589173868002e-16  4.1701589173868002e-16  4.1701589173868002e-16
4.6595256686646873e-03  2.5233519062919751e-01  8.3655554458577834e-18  1.1621090727221358e-16  4.4953904750053074e-18  6.4267803253976963e-02  1.2620184241391630e-17  -5.0232976283433273e-01  5.7554972145532894e-17  -3.4553790084873202e-16  1.7900444715495856e-16  5.0232976283433373e-01  5.3467330316983389e-17  2.5233519062919751e-01  8.3655554458577834e-18  1.0112775217632776e-16  1.0587764620880515e-17  6.4267803253976963e-02  1.2620184241391630e-17  -5.0232976283433273e-01  5.7554972145532894e-17  -3.4553790084873202e-16  1.7900444715495856e-16  5.0232976283433384e-01  5.7554972145532265e-17  inf               inf               inf               inf               inf                 inf                 -5.0232976283433295e-01  1.6448963277949840e-16  -1.8088649434614584e-16  1.4353040652372388e-17  5.0232976283433373e-01  5.3467330316983389e-17  2.5233519062919751e-01  8.3655554458577834e-18  1.1251621085497846e-16  8.0069405777018840e-19  6.4267803253976963e-02    1.2620184241391630e-17    -5.0232976283433273e-01   5.7554972145532894e-17    -3.4553790084873202e-16   1.7900444715495856e-16    5.0232976283433384e-01    5.7554972145532265e-17    1.9610383699179886e-16  5.6874078691294850e-17  1.4983834932075382e-16  4.1734301963313929e-16  4.1734301963313929e-16  4.1734301963313929e-16
5.6071699382054694e-03  2.5281144505778258e-01  4.3891123204553620e-18  1.1181222580436454e-16  1.2264155552378315e-19  6.4632385352433999e-02  4.4770030798565391e-18  -5.0280358496910316e-01  5.3517763332236158e-17  -3.4609072619538039e-16  1.7955727250160694e-16  5.0280358496910404e-01  5.3517763332236793e-17  2.5281144505778258e-01  4.3891123204553620e-18  1.0730839590079405e-16  4.6264714590942765e-18  6.4632385352433999e-02  4.4770030798565391e-18  -5.0280358496910305e-01  5.7504539130279490e-17  -3.4609072619538034e-16  1.7955727250160689e-16  5.0280358496910404e-01  5.3517763332236793e-17  inf               inf               inf               inf               inf                 inf                 -5.0280358496910282e-01  2.7954914405531080e-16  -2.0713060287528294e-16  4.0597149181509484e-17  5.0280358496910416e-01  5.7504539130278861e-17  2.5281144505778264e-01  5.1122038910802463e-17  1.1282166632073923e-16  8.8679896085090122e-19  6.4632385352434041e-02    3.7156360343586831e-17    -5.0280358496910316e-01   5.3517763332236158e-17    -3.4609072619538044e-16   1.7955727250160698e-16    5.0280358496910416e-01    5.7504539130278861e-17    1.9647396103433526e-16  5.7035169828420490e-17  1.5068836094490744e-16  4.1773667809243165e-16  4.1773667809243165e-16  4.1773667809243165e-16
6.7475440531106863e-03  2.5338515436424336e-01  2.6854184267061392e-17  1.1570334330723044e-16  3.5286425190741112e-18  6.5073398748984157e-02  1.2579229576624134e-18  -5.0337377202655564e-01  5.7443849157279924e-17  -3.4675598396735723e-16  1.5246695465795486e-16  5.0337377202655664e-01  8.1334028920865235e-17  2.5338515436424336e-01  2.6854184267061392e-17  1.2171553637532584e-16  2.4835505490212818e-18  6.5073398748984143e-02  1.5135710765476871e-17  -5.0337377202655564e-01  5.7443849157279924e-17  -3.4675598396735728e-16  1.5246695465795491e-16  5.0337377202655664e-01  8.1334028920865235e-17  inf               inf               inf               inf               inf                 inf                 -5.0337377202655587e-01  1.6460075576775140e-16  -2.0492616283110105e-16  1.0637133521698690e-17  5.0337377202655675e-01  2.9688273541650419e-17  2.5338515436424336e-01  2.6854184267061392e-17  1.1318997557875887e-16  6.0420102475456834e-18  6.5073398748984143e-02    1.5135710765476871e-17    -5.0337377202655564e-01   5.7443849157279924e-17    -3.4675598396735728e-16   1.5246695465795491e-16    5.0337377202655664e-01    8.1334028920865235e-17    1.9691982273136739e-16  5.7229426251196973e-17  1.5171656972164548e-16  4.1821039795917880e-16  4.1821039795917880e-16  4.1821039795917880e-16
8.1198449931840083e-03  2.5407640546727128e-01  2.1477657590745926e-20  1.2277585171392195e-16  3.2062226761490492e-18  6.5607426296902305e-02  9.2450122625586181e-18  -5.0405992249659248e-01  5.3651486273900795e-17  -3.4755654042855944e-16  1.5326751111915707e-16  5.0405992249659348e-01  2.9615240572985361e-17  2.5407640546727128e-01  2.1477657590745926e-20  1.2790197277405610e-16  8.3323437362832001e-18  6.5607426296902319e-02  4.6327755452558386e-18  -5.0405992249659237e-01  5.7370816188614860e-17  -3.4755654042855944e-16  1.5326751111915707e-16  5.0405992249659348e-01  2.9615240572985361e-17  inf               inf               inf               inf               inf                 inf                 -5.0405992249659237e-01  5.7370816188614860e-17  -1.9385588916026537e-16  4.3314014913699883e-19  5.0405992249659348e-01  2.9615240572985361e-17  2.5407640546727128e-01  2.1477657590745926e-20  1.2785284705585369e-16  8.2832180180807825e-18  6.5607426296902319e-02    4.6327755452558386e-18    -5.0405992249659237e-01   5.7370816188614860e-17    -3.4755654042855944e-16   1.5326751111915707e-16    5.0405992249659348e-01    2.9615240572985361e-17    1.9745703275463276e-16  5.7463774267920538e-17  1.5296163804855948e-16  4.1878046194955849e-16  4.1878046194955849e-16  4.1878046194955849e-16
9.7712415353465015e-03  2.5490949005795971e-01  4.3764328220054601e-17  1.2068213899071014e-16  7.0552081129215108e-19  6.6254900156931931e-02  1.6926996670341359e-17  -5.0488562076767363e-01  8.5038505548106025e-17  -3.4851991233426132e-16  1.5423088302485892e-16  5.0488562076767474e-01  1.7717787012187195e-18  2.5490949005795971e-01  4.3764328220054601e-17  1.1764449637585862e-16  2.3321218035593667e-18  6.6254900156931917e-02  3.0804784478155813e-17  -5.0488562076767363e-01  8.5038505548106025e-17  -3.4851991233426132e-16  1.5423088302485892e-16  5.0488562076767474e-01  1.7717787012187195e-18  inf               inf               inf               inf               inf                 inf                 -5.0488562076767352e-01  1.9606080801062168e-16  -2.2354701914528459e-16  2.9257989835882202e-17  5.0488562076767485e-01  1.1279408116373437e-16  2.5490949005795976e-01  1.1746823011203226e-17  1.1417041733367803e-16  5.8062008457399520e-18  6.6254900156931959e-02    1.0828578945287556e-17    -5.0488562076767374e-01   2.5983796914409635e-17    -3.4851991233426132e-16   1.5423088302485892e-16    5.0488562076767474e-01    1.7717787012187195e-18    1.9810446954046270e-16  5.7746630551315354e-17  1.5447120286177990e-16  4.1946646432340661e-16  4.1946646432340661e-16  4.1946646432340661e-16
1.1758495540521581e-02  2.5591381332460589e-01  2.9525593137767030e-17  1.0551732133204186e-16  7.4396855124640228e-19  6.7041106857191002e-02  5.3512267154292888e-18  -5.0587924777026128e-01  2.9421593943703152e-17  -3.4967921273801056e-16  2.1090133465986590e-16  5.0587924777026216e-01  1.0935628413444209e-16  2.5591381332460594e-01  2.5985558093490800e-17  1.0739166596944100e-16  1.1303760861527462e-18  6.7041106857191016e-02  1.9229014523243745e-17  -5.0587924777026128e-01  2.9421593943703152e-17  -3.4967921273801086e-16  2.1090133465986619e-16  5.0587924777026239e-01  1.1268832079058922e-16  inf               inf               inf               inf               inf                 inf                 -5.0587924777026128e-01  2.9421593943703152e-17  -1.2026438939294979e-16  1.8513488685194868e-17  5.0587924777026227e-01  1.6660183280735640e-18  2.5591381332460594e-01  2.5985558093490800e-17  1.0061178686301333e-16  5.6495030202749293e-18  6.7041106857191016e-02    1.9229014523243745e-17    -5.0587924777026128e-01   2.9421593943703152e-17    -3.4967921273801086e-16   2.1090133465986619e-16    5.0587924777026239e-01    1.1268832079058922e-16    1.9888498551082082e-16  5.8088242229010089e-17  1.5630421890133843e-16  4.2029198437881627e-16  4.2029198437881627e-16  4.2029198437881627e-16
1.4149912974345789e-02  2.5712501149646932e-01  2.8782396720664919e-17  1.0791308530641294e-16  1.1270619917772398e-18  6.7997502816142419e-02  2.8525801141538876e-17  -5.0707495648717338e-01  2.9294324254228035e-17  -3.5107428915468719e-16  2.1229641107654253e-16  5.0707495648717449e-01  1.1256105110111410e-16  2.5712501149646927e-01  2.6728754510592905e-17  1.1770415590567948e-16  1.0918132591043783e-17  6.7997502816142433e-02  1.4648013333724422e-17  -5.0707495648717338e-01  2.9294324254228035e-17  -3.5107428915468719e-16  2.1229641107654253e-16  5.0707495648717438e-01  1.5387486385984481e-18  inf               inf               inf               inf               inf                 inf                 -5.0707495648717360e-01  1.9275028067080329e-16  -1.5931524406284509e-16  2.0537365984700426e-17  5.0707495648717438e-01  1.5387486385984481e-18  2.5712501149646927e-01  2.6728754510592905e-17  1.0132689999435335e-16  5.4591233202823501e-18  6.7997502816142433e-02    1.4648013333724422e-17    -5.0707495648717338e-01   2.9294324254228035e-17    -3.5107428915468719e-16   2.1229641107654253e-16    5.0707495648717438e-01    1.5387486385984481e-18    1.9982627557927145e-16  5.8501112987890069e-17  1.5853402581133979e-16  4.2128539692061374e-16  4.2128539692061374e-16  4.2128539692061374e-16
1.7027691722258979e-02  2.5858633143247750e-01  9.7405183380050921e-18  1.1027591214072012e-16  2.8565889837567009e-18  6.9163455948906771e-02  1.7806181635378561e-17  -5.0851384586112991e-01  2.9141170730111047e-17  -3.5275309320070683e-16  2.1397521512256217e-16  5.0851384586113091e-01  1.3855951144814610e-18  2.5858633143247750e-01  9.7405183380050921e-18  1.0129589884466430e-16  6.1234243122991185e-18  6.9163455948906744e-02  9.9493939802503544e-18  -5.0851384586112991e-01  2.9141170730111047e-17  -3.5275309320070693e-16  2.1397521512256226e-16  5.0851384586113102e-01  1.1240789757699711e-16  inf               inf               inf               inf               inf                 inf                 -5.0851384586112980e-01  1.4016347319262669e-16  -1.3302498224646038e-16  5.7528958316842809e-18  5.0851384586113091e-01  1.3855951144814610e-18  2.5858633143247756e-01  4.5770632893252732e-17  1.0219193371374080e-16  5.2273894432226170e-18  6.9163455948906785e-02    3.1683969443193017e-17    -5.0851384586112991e-01   2.9141170730111047e-17    -3.5275309320070693e-16   2.1397521512256226e-16    5.0851384586113102e-01    1.1240789757699711e-16    2.0096194930678151e-16  5.9000540438636774e-17  1.6125240863996018e-16  4.2248084756016323e-16  4.2248084756016323e-16  4.2248084756016323e-16
2.0490746898158461e-02  2.6035034112619132e-01  3.1298915077764499e-17  1.1398395445571820e-16  5.7998555521041137e-18  7.0588579838950991e-02  4.5481480147269558e-17  -5.1024537344907961e-01  1.3997917163546728e-16  -3.5477332878869485e-16  2.1599545071055018e-16  5.1024537344908072e-01  1.2012935573220511e-18  2.6035034112619138e-01  2.4212236153493328e-17  1.1573549911982364e-16  7.5514002162095530e-18  7.0588579838951060e-02  2.3907458891802729e-17  -5.1024537344907983e-01  8.2065433289564019e-17  -3.5477332878869499e-16  2.1599545071055033e-16  5.1024537344908083e-01  1.1222359601983770e-16  inf               inf               inf               inf               inf                 inf                 -5.1024537344907994e-01  1.9308773575207969e-16  -7.2226757817684896e-17  6.6551120260459770e-17  5.1024537344908072e-01  1.2012935573220511e-18  2.6035034112619138e-01  2.4212236153493328e-17  9.5865162556100756e-17  1.2318936347513333e-17  7.0588579838951060e-02    2.3907458891802729e-17    -5.1024537344907983e-01   8.2065433289564019e-17    -3.5477332878869499e-16   2.1599545071055033e-16    5.1024537344908083e-01    1.1222359601983770e-16    2.0233286023111766e-16  5.9605298746723841e-17  1.6457503988686831e-16  4.2391942636954068e-16  4.2391942636954068e-16  4.2391942636954068e-16
2.4658110758226038e-02  2.6248106098565521e-01  3.3707163584033402e-19  1.1656284594624412e-16  7.4545536418821766e-18  7.2335903432348206e-02  8.2130732583503078e-18  -5.1232905537911344e-01  2.8735084763045219e-17  -3.5720443552842992e-16  2.1842655745028526e-16  5.1232905537911444e-01  9.7950914741564232e-19  2.6248106098565516e-01  5.5848222867098158e-17  1.0962557119397260e-16  5.1727888961065147e-19  7.2335903432348164e-02  4.9846436681793678e-17  -5.1232905537911344e-01  2.8735084763045219e-17  -3.5720443552842987e-16  2.1842655745028521e-16  5.1232905537911444e-01  9.7950914741564232e-19  inf               inf               inf               inf               inf                 inf                 -5.1232905537911322e-01  2.5077968968807652e-16  -1.0645849645457548e-16  3.2319381623569181e-17  5.1232905537911444e-01  9.7950914741564232e-19  2.6248106098565527e-01  5.5174079595417490e-17  1.1943927982621789e-16  1.0330987521855945e-17  7.2335903432348261e-02    4.7298077972907519e-17    -5.1232905537911344e-01   2.8735084763045219e-17    -3.5720443552843002e-16   2.1842655745028535e-16    5.1232905537911455e-01    1.1200181160993129e-16    2.0398876220401965e-16  6.0338512814546398e-17  1.6864886954507496e-16  4.2565058023095754e-16  4.2565058023095754e-16  4.2565058023095754e-16
2.9673024081888724e-02  2.6505663413048647e-01  1.6988279587099042e-17  1.2350969643152273e-16  1.4299713594593805e-18  7.4486235782098217e-02  2.8382522929367449e-18  -5.1483651204094483e-01  2.8468194318733931e-17  -3.6012997550759221e-16  1.6584094619818984e-16  5.1483651204094583e-01  5.4798532528153438e-17  2.6505663413048641e-01  7.2499430818356869e-17  1.2203177968394506e-16  2.9078881070370517e-18  7.4486235782098162e-02  5.8349403524194567e-17  -5.1483651204094483e-01  2.8468194318733931e-17  -3.6012997550759221e-16  1.6584094619818984e-16  5.1483651204094583e-01  5.4798532528153438e-17  inf               inf               inf               inf               inf                 inf                 -5.1483651204094494e-01  8.2554108143781723e-17  -1.9161283773575020e-16  2.6761915736521771e-18  5.1483651204094583e-01  5.4798532528153438e-17  2.6505663413048652e-01  3.8522871644158785e-17  1.2076497003839081e-16  4.1746977525912969e-18  7.4486235782098259e-02    3.8795111130506625e-17    -5.1483651204094483e-01   2.8468194318733931e-17    -3.6012997550759235e-16   1.6584094619818998e-16    5.1483651204094594e-01    5.6223769934362216e-17    2.0599038462891820e-16  6.1228787673486174e-17  1.7366230136418135e-16  4.2773381242676329e-16  4.2773381242676329e-16  4.2773381242676329e-16
3.5707859649004699e-02  2.6817269263468169e-01  8.1268499660514102e-18  1.2521028801065263e-16  1.2556147198200988e-18  7.7144265640072554e-02  1.4367200697645324e-17  -5.1785392982450285e-01  2.8147024272134391e-17  -3.6365050549082507e-16  1.6936147618142270e-16  5.1785392982450384e-01  5.5119702574752972e-17  2.6817269263468169e-01  8.1268499660514102e-18  1.2006143927632169e-16  6.4044634541510338e-18  7.7144265640072582e-02  1.3388374917983589e-17  -5.1785392982450296e-01  8.2875278190381263e-17  -3.6365050549082512e-16  1.6936147618142275e-16  5.1785392982450396e-01  5.5902599887762676e-17  inf               inf               inf               inf               inf                 inf                 -5.1785392982450296e-01  8.2875278190381263e-17  -1.7035059586665796e-16  2.3938433442744414e-17  5.1785392982450396e-01  5.5902599887762676e-17  2.6817269263468169e-01  8.1268499660514102e-18  1.3052264457702517e-16  4.0567418465524450e-18  7.7144265640072582e-02    1.3388374917983589e-17    -5.1785392982450296e-01   8.2875278190381263e-17    -3.6365050549082512e-16   1.6936147618142275e-16    5.1785392982450396e-01    5.5902599887762676e-17    2.0841204855712375e-16  6.2311681560640323e-17  1.7985941385595631e-16  4.3024072788839033e-16  4.3024072788839033e-16  4.3024072788839033e-16
4.2970047043208351e-02  2.7194662975732908e-01  2.5893305487855098e-17  1.3131307903404980e-16  2.9973790476774648e-18  8.0447218768108245e-02  9.8694215632213409e-18  -5.2148502352160464e-01  2.7760535354935025e-17  -3.6788703326044036e-16  1.7359800395103799e-16  5.2148502352160564e-01  5.5506191491952338e-17  2.7194662975732908e-01  2.5893305487855098e-17  1.2633371918541939e-16  1.9819808009529473e-18  8.0447218768108217e-02  1.7886154052407571e-17  -5.2148502352160464e-01  2.7760535354935025e-17  -3.6788703326044036e-16  1.7359800395103799e-16  5.2148502352160564e-01  5.5506191491952338e-17  inf               inf               inf               inf               inf                 inf                 -5.2148502352160453e-01  1.3878283781745068e-16  -1.7686408782754610e-16  1.7424941481856277e-17  5.2148502352160575e-01  5.5516110970563316e-17  2.7194662975732908e-01  2.5893305487855098e-17  1.1743694126933390e-16  1.0878758717038440e-17  8.0447218768108217e-02    1.7886154052407571e-17    -5.2148502352160464e-01   2.7760535354935025e-17    -3.6788703326044036e-16   1.7359800395103799e-16    5.2148502352160564e-01    5.5506191491952338e-17    2.1134498687805931e-16  6.3631646930712424e-17  1.8756014454116234e-16  4.3325749440361491e-16  4.3325749440361491e-16  4.3325749440361491e-16
5.1709202428967552e-02  2.7652306161844481e-01  1.0148057000156333e-17  1.3598724756527138e-16  5.4264580553256118e-18  8.4577347616113296e-02  3.7490090231868662e-17  -5.2585460121448424e-01  2.7295443156271160e-17  -3.7298517690023443e-16  1.7869614759083206e-16  5.2585460121448524e-01  5.5971283690616194e-17  2.7652306161844475e-01  6.5659208231414154e-17  1.3057319932097482e-16  1.2409811029052511e-20  8.4577347616113269e-02  6.5245665847497569e-17  -5.2585460121448424e-01  2.7295443156271160e-17  -3.7298517690023443e-16  1.7869614759083206e-16  5.2585460121448524e-01  5.5971283690616194e-17  inf               inf               inf               inf               inf                 inf                 -5.2585460121448435e-01  8.3726859306244491e-17  -1.8362879779499255e-16  1.0660231514409830e-17  5.2585460121448535e-01  5.5051018771899460e-17  2.7652306161844487e-01  4.5363094231101494e-17  1.3642903062983013e-16  5.8682411198843590e-18  8.4577347616113380e-02    4.5776636615018079e-17    -5.2585460121448424e-01   2.7295443156271160e-17    -3.7298517690023458e-16   1.7869614759083221e-16    5.2585460121448535e-01    5.5051018771899460e-17    2.1490158889404648e-16  6.5244615708967374e-17  1.9718940923878237e-16  4.3688780437883612e-16  4.3688780437883612e-16  4.3688780437883612e-16
6.2225708367302311e-02  2.8208086387910536e-01  7.9416904202600630e-19  1.2392198569759467e-16  9.3681790326030251e-18  8.9780261559442895e-02  4.0963619448176182e-18  -5.3111285418365173e-01  8.4286540952035124e-17  -3.7912016998546396e-16  1.8483114067606159e-16  5.3111285418365273e-01  5.4491337126108840e-17  2.8208086387910530e-01  5.6305320273283828e-17  1.3072951692403137e-16  2.5606478061663185e-18  8.9780261559442839e-02  5.9607513176075441e-17  -5.3111285418365162e-01  2.6735761510480533e-17  -3.7912016998546391e-16  1.8483114067606154e-16  5.3111285418365262e-01  5.6530965336406814e-17  inf               inf               inf               inf               inf                 inf                 -5.3111285418365162e-01  2.6735761510480533e-17  -2.7753518220779650e-16  8.3246152898394121e-17  5.3111285418365273e-01  5.4491337126108840e-17  2.8208086387910536e-01  7.9416904202600630e-19  1.3208965488259438e-16  1.2005098476033121e-18  8.9780261559442895e-02    4.0963619448176182e-18    -5.3111285418365162e-01   2.6735761510480533e-17    -3.7912016998546391e-16   1.8483114067606154e-16    5.3111285418365273e-01    5.4491337126108840e-17    2.1922086891931584e-16  6.7221481540591647e-17  2.0931983843434063e-16  4.4125643895817117e-16  4.4125643895817117e-16  4.4125643895817117e-16
7.4881038575900311e-02  2.8884231177250258e-01  1.8177780458791719e-18  1.2813713129264187e-16  5.8053479393272748e-18  9.6392318876751579e-02  3.4946999526915897e-18  -5.3744051928795067e-01  5.7204473826840580e-17  -3.6799916764046681e-16  2.0146571394669338e-16  5.3744051928795178e-01  1.0932897986693237e-16  2.8884231177250252e-01  5.7328929277137005e-17  1.2886580466853105e-16  5.0766745634380942e-18  9.6392318876751523e-02  5.2016451278566234e-17  -5.3744051928795056e-01  5.3817828635675068e-17  -3.6799916764046671e-16  2.0146571394669328e-16  5.3744051928795167e-01  1.6933225955832831e-18  inf               inf               inf               inf               inf                 inf                 -5.3744051928795067e-01  5.7204473826840580e-17  -1.8481050448922013e-16  1.8277050795446704e-17  5.3744051928795178e-01  1.0932897986693237e-16  2.8884231177250264e-01  5.3693373185378656e-17  1.4529354065665915e-16  1.1351061424690005e-17  9.6392318876751634e-02    5.9005851183949420e-17    -5.3744051928795067e-01   5.7204473826840580e-17    -3.6799916764046681e-16   2.0146571394669338e-16    5.3744051928795178e-01    1.0932897986693237e-16    2.2447556951105283e-16  6.9652845123413813e-17  2.2473564080935702e-16  4.4651355700539761e-16  4.4651355700539761e-16  4.4651355700539761e-16
9.0110182516650372e-02  2.9708505250662232e-01  1.4678620554548439e-17  1.3717854301652429e-16  2.0017919986691151e-18  1.0488234654286337e-01  1.4760906620613422e-17  -5.4505509125832563e-01  2.5251767827081933e-17  -3.5837964587675888e-16  2.1960176779861436e-16  5.4505509125832685e-01  1.0851849467396805e-16  2.9708505250662226e-01  4.0832530676709391e-17  1.4349501951160702e-16  8.3182684937518448e-18  1.0488234654286331e-01  4.0750244610644402e-17  -5.4505509125832563e-01  2.5251767827081933e-17  -3.5837964587675878e-16  2.1960176779861426e-16  5.4505509125832663e-01  1.1352611025106324e-16  inf               inf               inf               inf               inf                 inf                 -5.4505509125832519e-01  4.6934097767714451e-16  -1.5099757601718859e-16  1.2219697939044078e-17  5.4505509125832674e-01  2.5038077885476009e-18  2.9708505250662232e-01  1.4678620554548439e-17  1.3334585756574127e-16  1.8308934521139022e-18  1.0488234654286337e-01    1.4760906620613422e-17    -5.4505509125832574e-01   8.5770534635433727e-17    -3.5837964587675893e-16   2.1960176779861441e-16    5.4505509125832674e-01    2.5038077885476009e-18    2.3088146589537759e-16  7.2655558320541281e-17  2.4452987161806290e-16  4.5283985636978202e-16  4.5283985636978202e-16  4.5283985636978202e-16
1.0843659686896087e-01  3.0715792231961203e-01  2.7193643262866294e-17  1.4499070193541396e-16  3.4943714311314651e-18  1.1591647214113443e-01  2.7502853686859694e-17  -5.5421829843448100e-01  5.8990278941296400e-17  -3.6907068965001789e-16  2.0253723595624446e-16  5.5421829843448212e-01  5.2032023521218724e-17  3.0715792231961198e-01  2.8317507968391533e-17  1.6023741948127055e-16  1.1752346114725119e-17  1.1591647214113437e-01  2.8008297544398130e-17  -5.5421829843448089e-01  5.2032023521219260e-17  -3.6907068965001789e-16  2.0253723595624446e-16  5.5421829843448200e-01  5.8990278941296930e-17  inf               inf               inf               inf               inf                 inf                 -5.5421829843448067e-01  2.7407662844625056e-16  -1.2731869218118700e-16  3.9214761512586440e-17  5.5421829843448212e-01  5.2032023521218724e-17  3.0715792231961203e-01  2.7193643262866294e-17  1.5879775484557927e-16  1.0312681479033839e-17  1.1591647214113443e-01    2.7502853686859694e-17    -5.5421829843448100e-01   5.8990278941296400e-17    -3.6907068965001789e-16   2.0253723595624446e-16    5.5421829843448212e-01    5.2032023521218724e-17    2.3870965828868055e-16  7.6381859041607888e-17  2.7025558623925619e-16  4.6045278483900730e-16  4.6045278483900730e-16  4.6045278483900730e-16
1.3049019780144017e-01  3.1950202183128595e-01  3.5298867113875035e-17  1.4227942186401454e-16  1.2422982560476229e-17  1.3046103618419019e-01  5.0832410499922691e-17  -5.6524509890072050e-01  5.0858345140027376e-17  -3.8193605482154095e-16  2.1540260112776752e-16  5.6524509890072161e-01  6.0163957322488796e-17  3.1950202183128595e-01  3.5298867113875035e-17  1.5854917574689763e-16  3.8467713224068593e-18  1.3046103618419019e-01  5.0832410499922691e-17  -5.6524509890072050e-01  5.0858345140027376e-17  -3.8193605482154095e-16  2.1540260112776752e-16  5.6524509890072161e-01  6.0163957322488796e-17  inf               inf               inf               inf               inf                 inf                 -5.6524509890072061e-01  6.0163957322488279e-17  -1.6376304589017480e-16  2.7704078035986442e-18  5.6524509890072172e-01  5.0858345140026852e-17  3.1950202183128595e-01  3.5298867113875035e-17  1.5808795099866196e-16  3.3855465741711885e-18  1.3046103618419019e-01    5.0832410499922691e-17    -5.6524509890072050e-01   5.0858345140027376e-17    -3.8193605482154095e-16   2.1540260112776752e-16    5.6524509890072161e-01    6.0163957322488796e-17    2.4830295073596775e-16  8.1032279961286137e-17  3.0416577699510120e-16  4.6961401426229803e-16  4.6961401426229803e-16  4.6961401426229803e-16
1.5702901247293774e-01  3.3467903392602655e-01  1.9483032858423646e-17  1.7622487637669948e-16  4.5694470109690908e-18  1.4994966899318424e-01  2.2140487407852347e-17  -5.7851450623646938e-01  6.1576335878614271e-17  -3.9741795018246400e-16  2.0312892087306163e-16  5.7851450623647049e-01  2.1690390968271906e-17  3.3467903392602649e-01  7.4994184089681470e-17  1.6106707851056926e-16  1.0588350855161136e-17  1.4994966899318415e-01  1.0540721425473908e-16  -5.7851450623646938e-01  6.1576335878614271e-17  -3.9741795018246410e-16  2.0312892087306173e-16  5.7851450623647049e-01  2.1690390968271906e-17  inf               inf               inf               inf               inf                 inf                 -5.7851450623646883e-01  4.9353517643396405e-16  -2.4122655298143935e-16  4.6937523672036988e-17  5.7851450623647049e-01  2.1690390968271906e-17  3.3467903392602655e-01  1.9483032858423646e-17  1.5830091807935696e-16  1.3354511286373431e-17  1.4994966899318424e-01    2.2140487407852347e-17    -5.7851450623646938e-01   6.1576335878614271e-17    -3.9741795018246410e-16   2.0312892087306173e-16    5.7851450623647049e-01    2.1690390968271906e-17    2.6009785852678458e-16  8.6874116822235528e-17  3.4960290760742296e-16  4.8063843474456580e-16  4.8063843474456580e-16  4.8063843474456580e-16
1.8896523396912115e-01  3.5340958189681315e-01  2.7987233182990269e-18  1.7163162215615559e-16  6.7613713365619736e-18  1.7656106998185206e-01  2.5287138166959016e-18  -5.9448261698456129e-01  1.1878711216710354e-16  -3.9754480291595025e-16  2.3101134922217677e-16  5.9448261698456240e-01  4.7746341526669240e-17  3.5340958189681315e-01  2.7987233182990269e-18  1.7398756399325895e-16  4.4054294994586110e-18  1.7656106998185206e-01  2.5287138166959016e-18  -5.9448261698456117e-01  7.7648097045878784e-18  -3.9754480291595025e-16  2.3101134922217677e-16  5.9448261698456240e-01  4.7746341526669240e-17  inf               inf               inf               inf               inf                 inf                 -5.9448261698456129e-01  1.1878711216710354e-16  -1.6991072492279007e-16  3.3772712290166068e-18  5.9448261698456240e-01  4.7746341526669240e-17  3.5340958189681315e-01  2.7987233182990269e-18  1.7123278752537148e-16  7.1602059673460827e-18  1.7656106998185206e-01    2.5287138166959016e-18    -5.9448261698456117e-01   7.7648097045878784e-18    -3.9754480291595025e-16   2.3101134922217677e-16    5.9448261698456240e-01    4.7746341526669240e-17    2.7465441846149382e-16  9.4268180090247681e-17  4.1164654680724131e-16  4.9390497806034160e-16  4.9390497806034160e-16  4.9390497806034160e-16
2.2739657523579321e-01  3.7662558822513992e-01  6.0636612586607741e-18  1.9683802269471902e-16  4.2408738330829773e-18  2.1369258872948199e-01  2.6688463321408713e-17  -6.1369828761789713e-01  9.8101008360906500e-18  -4.1996441778705235e-16  2.2567538847765001e-16  6.1369828761789835e-01  1.7945474779537627e-17  3.7662558822513992e-01  6.0636612586607741e-18  2.0557353381673934e-16  4.4946372889373468e-18  2.1369258872948196e-01  1.0671122942202005e-18  -6.1369828761789713e-01  9.8101008360906500e-18  -4.1996441778705235e-16  2.2567538847765001e-16  6.1369828761789835e-01  1.7945474779537627e-17  inf               inf               inf               inf               inf                 inf                 -6.1369828761789691e-01  2.1223450408894065e-16  -2.5073046788254562e-16  5.6441438573143251e-17  6.1369828761789846e-01  1.2896777724205329e-16  3.7662558822513992e-01  6.0636612586607741e-18  2.0053449390828100e-16  5.4440261952099483e-19  2.1369258872948196e-01    1.0671122942202005e-18    -6.1369828761789713e-01   9.8101008360906500e-18    -4.1996441778705235e-16   2.2567538847765001e-16    6.1369828761789835e-01    1.7945474779537627e-17    2.9269687979738001e-16  1.0370802815818131e-16  4.9821750761837183e-16  5.0986964231026200e-16  5.0986964231026200e-16  5.0986964231026200e-16
2.7364399970746661e-01  4.0554225949770983e-01  2.4369609639879220e-17  2.0889841398941008e-16  4.5323875885101310e-18  2.6678925906760131e-01  4.5540141194789038e-17  -6.3682199985373389e-01  1.5484216753949035e-17  -4.2843996844461811e-16  2.6190651475084463e-16  6.3682199985373511e-01  4.0026934477309464e-17  4.0554225949770989e-01  3.1141541591378607e-17  2.1064781004966351e-16  2.7829915282567045e-18  2.6678925906760143e-01  6.5482161267726616e-17  -6.3682199985373389e-01  1.5484216753949035e-17  -4.2843996844461811e-16  2.6190651475084463e-16  6.3682199985373522e-01  7.0995367985206196e-17  inf               inf               inf               inf               inf                 inf                 -6.3682199985373344e-01  4.5957342660401165e-16  -8.2600119571422684e-17  8.3933334122350772e-17  6.3682199985373522e-01  7.0995367985206196e-17  4.0554225949770983e-01  2.4369609639879220e-17  2.2321908308182473e-16  9.7882815039045159e-18  2.6678925906760131e-01    4.5540141194789038e-17    -6.3682199985373389e-01   1.5484216753949035e-17    -4.2843996844461811e-16   2.6190651475084463e-16    6.3682199985373522e-01    7.0995367985206196e-17    3.1516964776700675e-16  1.1587822049279061e-16  6.2201071409302630e-16  5.2908116550406999e-16  5.2908116550406999e-16  5.2908116550406999e-16
3.2929712550971479e-01  4.4175771197209929e-01  2.1464086205916818e-17  2.6283306512743231e-16  4.9478633545516272e-18  3.4483585100701658e-01  1.3505244270883798e-16  -6.6464856275485795e-01  6.8033544616776742e-17  -4.6090622139690436e-16  2.3886161647187310e-16  6.6464856275485928e-01  4.2988757845739645e-17  4.4175771197209929e-01  2.1464086205916818e-17  2.6124544978434898e-16  3.3602480114683009e-18  3.4483585100701669e-01  2.4030140246322322e-17  -6.6464856275485795e-01  6.8033544616776742e-17  -4.6090622139690446e-16  2.3886161647187320e-16  6.6464856275485928e-01  4.2988757845739645e-17  inf               inf               inf               inf               inf                 inf                 -6.6464856275485806e-01  4.2988757845738912e-17  -2.5865908926565896e-16  3.6614484340627677e-17  6.6464856275485940e-01  6.8033544616776003e-17  4.4175771197209934e-01  3.4047065025341009e-17  2.6900493705872968e-16  1.1119735285848999e-17  3.4483585100701680e-01    8.6992162216193326e-17    -6.6464856275485795e-01   6.8033544616776742e-17    -4.6090622139690446e-16   2.3886161647187320e-16    6.6464856275485928e-01    4.2988757845739645e-17    3.4331470819600640e-16  1.3174187868966735e-16  8.0397387315881849e-16  5.5219988680308379e-16  5.5219988680308379e-16  5.5219988680308379e-16
3.9626886387014781e-01  4.8739168505331026e-01  2.3282556140101296e-17  3.1123172181530346e-16  1.6530081279660081e-17  4.6312085543927300e-01  1.4092559107350529e-17  -6.9813443193507474e-01  1.5757525291812069e-16  -4.8147167369567983e-16  2.5942706877064853e-16  6.9813443193507607e-01  1.1998050323816773e-16  4.8739168505331026e-01  2.3282556140101296e-17  2.9579611442721333e-16  1.0944738915699464e-18  4.6312085543927306e-01  6.9603710338608359e-17  -6.9813443193507452e-01  6.4469352006910617e-17  -4.8147167369567973e-16  2.5942706877064843e-16  6.9813443193507607e-01  1.1998050323816773e-16  inf               inf               inf               inf               inf                 inf                 -6.9813443193507418e-01  3.9753625939445758e-16  -2.2659617939328636e-16  4.5515744682550614e-18  6.9813443193507585e-01  1.0206410168686359e-16  4.8739168505331026e-01  2.3282556140101296e-17  3.1038313267738736e-16  1.5681492141743981e-17  4.6312085543927306e-01    6.9603710338608359e-17    -6.9813443193507452e-01   6.4469352006910617e-17    -4.8147167369567973e-16   2.5942706877064843e-16    6.9813443193507607e-01    1.1998050323816773e-16    3.7877942952992579e-16  1.5267390581615540e-16  1.0797516174748351e-15  5.8002044372142995e-16  5.8002044372142995e-16  5.8002044372142995e-16
4.7686116977144744e-01  5.4527972869467412e-01  3.7258312780659173e-18  3.7413115109343193e-16  2.5095048979986247e-18  6.4851204881683278e-01  7.5853744846538272e-17  -7.3843058488572444e-01  5.0842020862581082e-17  -5.0998292930309170e-16  2.3242717314680266e-16  7.3843058488572588e-01  4.6691303686759591e-18  5.4527972869467400e-01  1.0729647118444973e-16  3.5146473654368565e-16  2.0156909651747661e-17  6.4851204881683233e-01  3.6823546500352436e-16  -7.3843058488572433e-01  6.0180281599934566e-17  -5.0998292930309160e-16  2.3242717314680257e-16  7.3843058488572577e-01  1.0635317209383969e-16  inf               inf               inf               inf               inf                 inf                 -7.3843058488572400e-01  3.9324718898748154e-16  -3.3792486971547812e-16  6.0369113559189074e-17  7.3843058488572599e-01  1.1569143283119162e-16  5.4527972869467412e-01  3.7258312780659173e-18  3.7346107668579000e-16  1.8394304903566890e-18  6.4851204881683266e-01    3.5168557615977382e-17    -7.3843058488572444e-01   5.0842020862581082e-17    -5.0998292930309170e-16   2.3242717314680266e-16    7.3843058488572588e-01    4.6691303686759591e-18    4.2376747676072940e-16  1.8066610075901578e-16  1.5119853175208879e-15  6.1349908543505933e-16  6.1349908543505933e-16  6.1349908543505933e-16
5.7384416483024048e-01  6.1924636379255149e-01  2.6265687249197230e-17  3.8947368731958280e-16  1.1772108440503054e-17  9.4983985086856482e-01  6.9776539491575317e-17  -7.8692208241512096e-01  5.6003393147871078e-17  -5.4805598853929418e-16  3.2601138361426287e-16  7.8692208241512240e-01  4.9224191661408459e-19  6.1924636379255138e-01  1.3728798971171288e-16  3.9558736141213864e-16  5.6584343479472130e-18  9.4983985086856426e-01  6.2488805180415362e-16  -7.8692208241512074e-01  1.6604121177716023e-16  -5.4805598853929398e-16  3.2601138361426267e-16  7.8692208241512240e-01  4.9224191661408459e-19  inf               inf               inf               inf               inf                 inf                 -7.8692208241512085e-01  5.5018909314644583e-17  -2.5405947337162215e-16  3.2014868446590852e-17  7.8692208241512240e-01  4.9224191661408459e-19  6.1924636379255149e-01  2.6265687249197230e-17  4.1308219608922857e-16  1.1836400329142714e-17  9.4983985086856482e-01    6.9776539491575317e-17    -7.8692208241512096e-01   5.6003393147871078e-17    -5.4805598853929427e-16   3.2601138361426297e-16    7.8692208241512240e-01    4.9224191661408459e-19    4.8125109969852673e-16  2.1864665625536065e-16  2.2145215514956882e-15  6.5378654101257313e-16  6.5378654101257313e-16  6.5378654101257313e-16
6.9055135201623452e-01  7.1449096845098226e-01  1.7125788441574205e-17  5.1424058924383022e-16  2.0491721657911690e-18  1.4589829668192051e+00  3.4348829760238650e-16  -8.4527567600811793e-01  7.6563403894152001e-17  -5.7913179330316412e-16  3.2933161276250389e-16  8.4527567600811959e-01  6.2214474183993565e-17  7.1449096845098226e-01  1.7125788441574205e-17  5.2308392564974607e-16  1.0892508571707015e-17  1.4589829668192054e+00  1.2144369267735517e-16  -8.4527567600811793e-01  7.6563403894152001e-17  -5.7913179330316412e-16  3.2933161276250389e-16  8.4527567600811959e-01  6.2214474183993565e-17  inf               inf               inf               inf               inf                 inf                 -8.4527567600811782e-01  1.8758570635666767e-16  -1.7845958071717857e-16  7.1340599823481656e-17  8.4527567600811948e-01  1.7323677664650922e-16  7.1449096845098226e-01  1.7125788441574205e-17  5.4254481539825037e-16  3.0353398320211317e-17  1.4589829668192054e+00    1.2144369267735517e-16    -8.4527567600811793e-01   7.6563403894152001e-17    -5.7913179330316412e-16   3.2933161276250389e-16    8.4527567600811959e-01    6.2214474183993565e-17    5.5527102684270380e-16  2.7098344374838687e-16  3.4015726128270599e-15  7.0226757231586489e-16  7.0226757231586489e-16  7.0226757231586489e-16
8.3099419493533866e-01  8.3813493547173024e-01  7.5278916625089257e-17  6.3322720187300314e-16  2.7934007627191658e-18  2.3550591626101847e+00  2.6526531942350237e-17  -9.1549709746767005e-01  6.9089126608009597e-17  -6.2405422019132824e-16  3.7425403965066801e-16  9.1549709746767183e-01  6.9688751470135957e-17  8.3813493547173046e-01  1.4676568829994204e-16  5.6999953252589207e-16  6.6021070109830235e-17  2.3550591626101860e+00  1.3587941614925380e-15  -9.1549709746767016e-01  4.1933175854506057e-17  -6.2405422019132834e-16  3.7425403965066811e-16  9.1549709746767194e-01  4.1333550992379697e-17  inf               inf               inf               inf               inf                 inf                 -9.1549709746767027e-01  1.5295547831702171e-16  -2.6871154834225303e-16  1.8911367801592808e-17  9.1549709746767194e-01  4.1333550992379697e-17  8.3813493547173024e-01  7.5278916625089257e-17  6.0025130669881926e-16  3.5769295936903051e-17  2.3550591626101842e+00    4.1756267790771239e-16    -9.1549709746767005e-01   6.9089126608009597e-17    -6.2405422019132834e-16   3.7425403965066811e-16    9.1549709746767183e-01    6.9688751470135957e-17    6.5136169217240321e-16  3.4428536159540602e-16  5.4907459040369526e-15  7.6060857108428942e-16  7.6060857108428942e-16  7.6060857108428942e-16
1.0000000000000000e+00  1.0000000000000036e+00  5.5511151231262844e-17  9.8532293435482663e-16  6.3192810977046272e-17  4.0000000000000435e+00  2.2204460492483779e-16  -1.0000000000000007e+00  1.4336147379292521e-16  -7.0414308239057856e-16  3.1556502377177382e-16  1.0000000000000027e+00  1.3419428236336506e-16  1.0000000000000036e+00  5.5511151231262844e-17  9.7300123415493296e-16  5.0871110777152606e-17  4.0000000000000426e+00  6.6613381477528749e-16  -1.0000000000000007e+00  1.4336147379292521e-16  -7.0414308239057866e-16  3.1556502377177392e-16  1.0000000000000029e+00  8.7850322561666259e-17  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  3.0072773605713738e-16  -3.6675041988608900e-16  2.1827638732715739e-17  1.0000000000000029e+00  8.7850322561666259e-17  1.0000000000000036e+00  5.5511151231262844e-17  9.9920072216264404e-16  7.7070598784863687e-17  4.0000000000000426e+00    6.6613381477528749e-16    -1.0000000000000007e+00   1.4336147379292521e-16    -7.0414308239057866e-16   3.1556502377177392e-16    1.0000000000000029e+00    8.7850322561666259e-17    7.7715611723761106e-16  4.4869129348950015e-16  9.3258734068514001e-15  8.3081483621104566e-16  8.3081483621104566e-16  8.3081483621104566e-16


==> results/invariants-single_J3-u2.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c              J3_errors_c             disc_values_c           disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c            eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive       disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive        eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack       eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor  J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  2.4999998603016138e-01  4.7668891056829980e-10  0.0000000000000000e+00   3.4106048630848434e-13  6.2965113589531177e-02  4.6512442442619821e-04  -4.9999998556321151e-01  1.1671927836166273e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022377532e-11  2.4999998525405923e-01  2.9941324419645756e-10  -4.9449779369212960e-07  4.9449813475261587e-07  6.2499988933942811e-02  2.3116216740282708e-10  -5.0000097424548184e-01  9.8869394225872346e-07  1.9779925801439517e-06   1.9779926938307606e-06  4.9999899625676747e-01  9.8929863746822057e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998485239522e-01  6.9914436687720154e-10  -2.2834526163316957e-13  1.1465845250276871e-13  4.9999998485714059e-01  6.9826434856814123e-10  2.4999998546411462e-01  8.9357854447626453e-11  3.3873656059572533e-13  2.3239257127590046e-15  6.2499989098086593e-02    6.7018385502832389e-11    -4.9999998546214847e-01   8.9391118983949420e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618485610e-11    3.9994681455555059e-09  4.5112506551365464e-13  2.9996007624960791e-09  8.5020149797913395e-09  8.5020149797913395e-09  8.5020149797913395e-09
1.2033778407775906e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
1.4481182276745360e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
1.7426333860096471e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
2.0970464013232307e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
2.5235391704347656e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
3.0367711180354603e-16  2.4999998556450009e-01  1.1027623260563784e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.3220919120792363e-02  7.2092995568738387e-04  -4.9999998556321151e-01  1.1671927836169556e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0383403022380815e-11  2.4999998571972051e-01  1.6624804311128501e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989288578334e-02  1.2347335493434095e-10  -4.9999956186261679e-01  4.2368892279268574e-07  -8.4770926373011348e-07  8.4770915004330435e-07  5.0000040957574587e-01  4.2402034093668881e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579658278e-01  2.4504319459188039e-10  -1.5366546045977091e-13  3.9978651329370059e-14  4.9999998580108240e-01  2.4567746503443998e-10  2.4999998546411462e-01  8.9357854447623170e-11  3.3872235329260327e-13  2.3381330158810648e-15  6.2499989098086593e-02    6.7018385502829934e-11    -4.9999998546214858e-01   8.9391007961643675e-11    -6.6446501936391288e-14   4.7240307194009558e-14    4.9999998546608021e-01    8.9324727618482327e-11    3.9994681455555076e-09  4.5112506551365474e-13  2.9996007624960807e-09  8.5020149797913412e-09  8.5020149797913412e-09  8.5020149797913412e-09
3.6543830709572618e-16  2.4999998556450009e-01  1.1027623260567067e-11  2.3841857910156250e-07   2.3841823804107620e-07  6.3927987990771235e-02  1.4279988256662558e-03  -4.9999951361547851e-01  4.7193606107723747e-07  -9.4296152122470988e-07  9.4296140753790075e-07  5.0000045658086489e-01  4.7102545995602761e-07  2.4999998525405923e-01  2.9941324419645099e-10  -7.0642541956018515e-08  7.0642883016504826e-08  6.2499988940410332e-02  2.2469464643959514e-10  -5.0000012653780279e-01  1.4098626320621170e-07  2.8257147296130745e-07   2.8257158664811658e-07  4.9999984397019520e-01  1.4158520973639845e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998581133365e-01  2.5979406178626337e-10  -3.8377670618277883e-13  2.7008989705237799e-13  4.9999998581404270e-01  2.5863776453470746e-10  2.4999998534769929e-01  2.0577317627455471e-10  3.3870814598948116e-13  2.3523403190031755e-15  6.2499989010775116e-02    1.5432986299524077e-10    -4.9999998534573326e-01   2.0580632978857519e-10    -6.6446501620929864e-14   4.7240307509470983e-14    4.9999998534966489e-01    2.0574004944541386e-10    3.9994681455555092e-09  4.5112506551365484e-13  2.9996007624960820e-09  8.5020149797913428e-09  8.5020149797913428e-09  8.5020149797913428e-09
4.3976036093027123e-16  2.4999998556450009e-01  1.1027623260567067e-11  2.3841857910156250e-07   2.3841823804107620e-07  6.3927987990771235e-02  1.4279988256662558e-03  -4.9999951361547851e-01  4.7193606107723747e-07  -9.4296152122470988e-07  9.4296140753790075e-07  5.0000045658086489e-01  4.7102545995602761e-07  2.4999998525405923e-01  2.9941324419645099e-10  -7.0642541956018515e-08  7.0642883016504826e-08  6.2499988940410332e-02  2.2469464643959514e-10  -5.0000012653780279e-01  1.4098626320621170e-07  2.8257147296130745e-07   2.8257158664811658e-07  4.9999984397019520e-01  1.4158520973639845e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998581133365e-01  2.5979406178626337e-10  -3.8377670618277883e-13  2.7008989705237799e-13  4.9999998581404270e-01  2.5863776453470746e-10  2.4999998534769929e-01  2.0577317627455471e-10  3.3870814598948116e-13  2.3523403190031755e-15  6.2499989010775116e-02    1.5432986299524077e-10    -4.9999998534573326e-01   2.0580632978857519e-10    -6.6446501620929864e-14   4.7240307509470983e-14    4.9999998534966489e-01    2.0574004944541386e-10    3.9994681455555092e-09  4.5112506551365484e-13  2.9996007624960820e-09  8.5020149797913428e-09  8.5020149797913428e-09  8.5020149797913428e-09
5.2919787359584365e-16  2.4999998556450009e-01  1.1027623260567067e-11  2.3841857910156250e-07   2.3841823804107620e-07  6.3927987990771235e-02  1.4279988256662558e-03  -4.9999951361547851e-01  4.7193606107723747e-07  -9.4296152122470988e-07  9.4296140753790075e-07  5.0000045658086489e-01  4.7102545995602761e-07  2.4999998525405923e-01  2.9941324419645099e-10  -7.0642541956018515e-08  7.0642883016504826e-08  6.2499988940410332e-02  2.2469464643959514e-10  -5.0000012653780279e-01  1.4098626320621170e-07  2.8257147296130745e-07   2.8257158664811658e-07  4.9999984397019520e-01  1.4158520973639845e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998581133365e-01  2.5979406178626337e-10  -3.8377670618277883e-13  2.7008989705237799e-13  4.9999998581404270e-01  2.5863776453470746e-10  2.4999998534769929e-01  2.0577317627455471e-10  3.3870814598948116e-13  2.3523403190031755e-15  6.2499989010775116e-02    1.5432986299524077e-10    -4.9999998534573326e-01   2.0580632978857519e-10    -6.6446501620929864e-14   4.7240307509470983e-14    4.9999998534966489e-01    2.0574004944541386e-10    3.9994681455555092e-09  4.5112506551365484e-13  2.9996007624960820e-09  8.5020149797913428e-09  8.5020149797913428e-09  8.5020149797913428e-09
6.3682499447185866e-16  2.4999998603016138e-01  4.7668891056830962e-10  -7.1525573730468750e-07  7.1525607836517377e-07  6.2270574502910535e-02  2.2941466219444394e-04  -5.0000141916696250e-01  1.4336154229166129e-06  2.8662897917632727e-06   2.8662899054500816e-06  4.9999855288103645e-01  1.4326743684867122e-06  2.4999998603016138e-01  4.7668891056830962e-10  3.5321270978009257e-07   3.5321236871960625e-07  6.2499989519253119e-02  3.5414813976342278e-10  -4.9999927960191654e-01  7.0594962304996097e-07  -1.4128496297505364e-06  1.4128495160637273e-06  5.0000069245541157e-01  7.0690000662842643e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998458215017e-01  9.6938941543862666e-10  -8.6715070465841443e-13  7.5346389552801355e-13  4.9999998458622485e-01  9.6918008285874230e-10  2.4999998534769929e-01  2.0577317627455141e-10  3.3869393868635976e-13  2.3665476221245793e-15  6.2499989010775116e-02    1.5432986299523831e-10    -4.9999998534573326e-01   2.0580632978857191e-10    -6.6446501620929864e-14   4.7240307509470983e-14    4.9999998534966489e-01    2.0574004944541058e-10    3.9994681455555109e-09  4.5112506551365494e-13  2.9996007624960832e-09  8.5020149797913445e-09  8.5020149797913445e-09  8.5020149797913445e-09
7.6634108680074624e-16  2.4999998603016138e-01  4.7668891056830962e-10  -7.1525573730468750e-07  7.1525607836517377e-07  6.2270574502910535e-02  2.2941466219444394e-04  -5.0000141916696250e-01  1.4336154229166129e-06  2.8662897917632727e-06   2.8662899054500816e-06  4.9999855288103645e-01  1.4326743684867122e-06  2.4999998603016138e-01  4.7668891056830962e-10  3.5321270978009257e-07   3.5321236871960625e-07  6.2499989519253119e-02  3.5414813976342278e-10  -4.9999927960191654e-01  7.0594962304996097e-07  -1.4128496297505364e-06  1.4128495160637273e-06  5.0000069245541157e-01  7.0690000662842643e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998458215017e-01  9.6938941543862666e-10  -8.6715070465841443e-13  7.5346389552801355e-13  4.9999998458622485e-01  9.6918008285874230e-10  2.4999998534769929e-01  2.0577317627455141e-10  3.3869393868635976e-13  2.3665476221245793e-15  6.2499989010775116e-02    1.5432986299523831e-10    -4.9999998534573326e-01   2.0580632978857191e-10    -6.6446501620929864e-14   4.7240307509470983e-14    4.9999998534966489e-01    2.0574004944541058e-10    3.9994681455555109e-09  4.5112506551365494e-13  2.9996007624960832e-09  8.5020149797913445e-09  8.5020149797913445e-09  8.5020149797913445e-09
9.2219788233343405e-16  2.4999998603016138e-01  4.7668891056831293e-10  7.1525573730468750e-07   7.1525539624420123e-07  6.5710898130012615e-02  3.2109089649076366e-03  -4.9999859089957682e-01  1.3946519627628154e-06  -2.7902456248288149e-06  2.7902455111420059e-06  5.0000138114906734e-01  1.3955936623988269e-06  2.4999998525405923e-01  2.9941324419644442e-10  1.4128508391203703e-07   1.4128474285155073e-07  6.2499988940006114e-02  2.2509886476506844e-10  -4.9999970268234656e-01  2.8286919302681264e-07  -5.6513908037544724e-07  5.6513896668863810e-07  5.0000026782529250e-01  2.8226988756152203e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998586252797e-01  3.1098838834202900e-10  5.6763027701575831e-13   6.8131708614615919e-13  4.9999998586616812e-01  3.1076317963007498e-10  2.4999998534769929e-01  2.0577317627454815e-10  3.3999812027172747e-13  1.0623660367568673e-15  6.2499989010775116e-02    1.5432986299523586e-10    -4.9999998534573070e-01   2.0580888330152527e-10    -7.1574401967681575e-14   4.2112407162719272e-14    4.9999998534966772e-01    2.0573721837669450e-10    3.9994681455555125e-09  4.5112506551365504e-13  2.9996007624960848e-09  8.5020149797913461e-09  8.5020149797913461e-09  8.5020149797913461e-09
1.1097524964120698e-15  2.4999998556450009e-01  1.1027623260576915e-11  -7.1525573730468750e-07  7.1525607836517377e-07  6.3094326402360235e-02  5.9433723725525582e-04  -5.0000140931516435e-01  1.4237636247615656e-06  2.8475173566375093e-06   2.8475174703243182e-06  4.9999856180167290e-01  1.4237537320349642e-06  2.4999998587494093e-01  3.2146846296201936e-10  0.0000000000000000e+00   3.4106048630848434e-13  6.2499989406206297e-02  2.4110131785993245e-10  -4.9999998587365235e-01  3.2211276753762510e-10  1.2883447699907718e-12   1.4020315791211727e-12  4.9999998587622918e-01  3.2082424272383638e-10  inf               inf               inf               inf               inf                 inf                 -4.9999998574985244e-01  1.9831285277354731e-10  7.5115759794883637e-13   8.6484440707923725e-13  4.9999998575390237e-01  1.9849742737998246e-10  2.4999998534769929e-01  2.0577317627454484e-10  3.3998391296858052e-13  1.0765733399038176e-15  6.2499989010775116e-02    1.5432986299523338e-10    -4.9999998534573070e-01   2.0580888330152198e-10    -7.1574401967681575e-14   4.2112407162719272e-14    4.9999998534966772e-01    2.0573721837669122e-10    3.9994681455555150e-09  4.5112506551365514e-13  2.9996007624960861e-09  8.5020149797913478e-09  8.5020149797913478e-09  8.5020149797913478e-09
1.3354515629298974e-15  2.4999998556450009e-01  1.1027623260580198e-11  -4.7683715820312500e-07  4.7683749926361127e-07  6.5789720654824510e-02  3.2897314897195312e-03  -5.0000091508559119e-01  9.2953405160575235e-07  1.8590512322476079e-06   1.8590513459344170e-06  4.9999905603822459e-01  9.2951718035028499e-07  2.4999998540927965e-01  1.4419282434571664e-10  -4.2385525173611109e-07  4.2385559279659741e-07  6.2499989052109732e-02  1.1299524670992637e-10  -5.0000083311638799e-01  8.4756484840294936e-07  1.6954223940040035e-06   1.6954225076908127e-06  4.9999913769785920e-01  8.4785754574046414e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579123628e-01  2.3969669357220946e-10  5.9050562306966143e-13   7.0419243220006231e-13  4.9999998579465910e-01  2.3925415870318506e-10  2.4999998534769929e-01  2.0577317627454158e-10  3.3996970566543574e-13  1.0907806430485970e-15  6.2499989010775116e-02    1.5432986299523092e-10    -4.9999998534573070e-01   2.0580888330151870e-10    -7.1574401967681575e-14   4.2112407162719272e-14    4.9999998534966744e-01    2.0573749593244409e-10    3.9994681455555167e-09  4.5112506551365525e-13  2.9996007624960873e-09  8.5020149797913511e-09  8.5020149797913511e-09  8.5020149797913511e-09
1.6070528182616385e-15  2.4999998603016138e-01  4.7668891056832275e-10  2.3841857910156250e-07   2.3841823804107620e-07  6.0896219313318400e-02  1.6037698517865782e-03  -4.9999950295277246e-01  4.8259876712867163e-07  -9.6614951199285907e-07  9.6614939830604994e-07  5.0000046910614937e-01  4.8355074443228894e-07  2.4999998587494093e-01  3.2146846296202592e-10  7.0642541956018515e-07   7.0642507849969887e-07  6.2499989392732304e-02  2.2762732510507297e-10  -4.9999857301674483e-01  1.4125347947558145e-06  -2.8257005495241191e-06  2.8257004358373102e-06  5.0000139872115967e-01  1.4131657547355974e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998537851820e-01  1.7302138836022668e-10  -2.6304999090585106e-13  1.4936318177545020e-13  4.9999998538305590e-01  1.7234903726792247e-10  2.4999998534769929e-01  2.0577317627453827e-10  3.3995549836228727e-13  1.1049879461970619e-15  6.2499989010775116e-02    1.5432986299522846e-10    -4.9999998534573070e-01   2.0580888330151542e-10    -7.1574401967681575e-14   4.2112407162719272e-14    4.9999998534966744e-01    2.0573749593244081e-10    3.9994681455555183e-09  4.5112506551365535e-13  2.9996007624960886e-09  8.5020149797913527e-09  8.5020149797913527e-09  8.5020149797913527e-09
1.9338917504552319e-15  2.4999998556450009e-01  1.1027623260590047e-11  7.1525573730468750e-07   7.1525539624420123e-07  6.3565360308612567e-02  1.0653711435075887e-03  -4.9999856708413687e-01  1.4184674027162606e-06  -2.8369447881806558e-06  2.8369446744938468e-06  5.0000140403279070e-01  1.4184773857595051e-06  2.4999998540927965e-01  1.4419282434570677e-10  -3.5321270978009257e-07  3.5321305084057890e-07  6.2499989053591873e-02  1.1151310591093831e-10  -5.0000069183195461e-01  7.0628041502814957e-07  1.4128522098135502e-06   1.4128523235003593e-06  4.9999927898361007e-01  7.0657179486400103e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998575902616e-01  2.0748657011488688e-10  -8.0975945158677885e-14  3.2710863971722961e-14  4.9999998576197413e-01  2.0656919285823033e-10  2.4999998534769929e-01  2.0577317627453171e-10  3.6768959788249613e-13  2.6629111574011796e-14  6.2499989010775116e-02    1.5432986299522353e-10    -4.9999998534567530e-01   2.0586428343043765e-10    -1.8233704945751949e-13   6.8650240327118640e-14    4.9999998534972306e-01    2.0568187375890052e-10    3.9994681455555216e-09  4.5112506551365555e-13  2.9996007624960915e-09  8.5020149797913560e-09  8.5020149797913560e-09  8.5020149797913560e-09
2.3272024789604123e-15  2.4999998556450009e-01  1.1027623260593330e-11  2.3841857910156250e-07   2.3841823804107620e-07  5.7504938065785091e-02  4.9950510993198877e-03  -4.9999948844672687e-01  4.9710481271561998e-07  -9.9423019800128961e-07  9.9423008431448048e-07  5.0000048268079034e-01  4.9712538539914029e-07  2.4999998525405923e-01  2.9941324419642473e-10  3.5321270978009257e-07   3.5321236871960625e-07  6.2499988937176572e-02  2.2792840692118895e-10  -4.9999927882581213e-01  7.0672572745292735e-07  -1.4128496342237737e-06  1.4128495205369646e-06  5.0000069167931160e-01  7.0612390666635214e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998520494882e-01  3.4659076945024977e-10  -6.2106184137170936e-13  5.0737503224130848e-13  4.9999998520974032e-01  3.4566462137451628e-10  2.4999998534769929e-01  2.0577317627452845e-10  3.3925368200809174e-13  1.8068043003925925e-15  6.2499989010775116e-02    1.5432986299522107e-10    -4.9999998534573215e-01   2.0580744001157356e-10    -6.8497661759630500e-14   4.5189147370770346e-14    4.9999998534966594e-01    2.0573899473351420e-10    3.9994681455555241e-09  4.5112506551365565e-13  2.9996007624960927e-09  8.5020149797913577e-09  8.5020149797913577e-09  8.5020149797913577e-09
2.8005038941836253e-15  2.4999998603016138e-01  4.7668891056834074e-10  -7.1525573730468750e-07  7.1525607836517377e-07  6.2135077047079768e-02  3.6491211802521125e-04  -5.0000142072879694e-01  1.4351772573561691e-06  2.8694132595563680e-06   2.8694133732431769e-06  4.9999855131917537e-01  1.4342362295716210e-06  2.4999998525405923e-01  2.9941324419641651e-10  -3.5321270978009257e-07  3.5321305084057890e-07  6.2499988937176572e-02  2.2792840692118279e-10  -5.0000069167681038e-01  7.0612527079735391e-07  1.4128521351220883e-06   1.4128522488088975e-06  4.9999927882831346e-01  7.0672709147290682e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998585271294e-01  3.0117335067055576e-10  2.1518804931389203e-13   3.2887485844429289e-13  4.9999998585610683e-01  3.0070189449173988e-10  2.4999998591897565e-01  3.6550318327660032e-10  3.3855186645189882e-13  2.5086198565855191e-15  6.2499989439232337e-02    2.7412735809586817e-10    -4.9999998591708567e-01   3.6554608003976666e-10    -1.4172493828145432e-13   2.8038129151053474e-14    4.9999998592086525e-01    3.6546031533970556e-10    3.9994681455555282e-09  4.5112506551365590e-13  2.9996007624960964e-09  8.5020149797913627e-09  8.5020149797913627e-09  8.5020149797913627e-09
3.3700643292719250e-15  2.4999998556450009e-01  1.1027623260608103e-11  4.7683715820312500e-07   4.7683681714263868e-07  6.3264230013667183e-02  7.6424084856220435e-04  -4.9999903766398296e-01  9.4788755662603615e-07  -1.8957920049308131e-06  1.8957918912440040e-06  5.0000093345962604e-01  9.4790422110246518e-07  2.4999998540927965e-01  1.4419282434568873e-10  5.6514033564814812e-07   5.6513999458766185e-07  6.2499989048337014e-02  1.1676796495882322e-10  -4.9999885512349690e-01  1.1304280426860705e-06  -2.2605602619980997e-06  2.2605601483112908e-06  5.0000111568739680e-01  1.1301319918643987e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998633791981e-01  7.8638022534912988e-10  -2.2343853858496639e-13  1.0975172945456554e-13  4.9999998634109488e-01  7.8568994421216048e-10  2.4999998580256033e-01  2.4908786144967207e-10  3.3984184073387260e-13  1.2186455746117402e-15  6.2499989351920852e-02    1.8681587366456590e-10    -4.9999998580066779e-01   2.4912820469988178e-10    -1.4685283831752892e-13   3.3166029187128069e-14    4.9999998580445276e-01    2.4904782458149010e-10    3.9994681455555324e-09  4.5112506551365610e-13  2.9996007624960989e-09  8.5020149797913660e-09  8.5020149797913660e-09  8.5020149797913660e-09
4.0554607358408276e-15  2.4999998603016138e-01  4.7668891056835718e-10  2.3841857910156250e-07   2.3841823804107620e-07  6.3106213267101183e-02  6.0622410199620395e-04  -4.9999951148696026e-01  4.7406457932778114e-07  -9.4908141247985037e-07  9.4908129879304124e-07  5.0000046057201109e-01  4.7501660614734546e-07  2.4999998556450009e-01  1.1027623260617951e-11  2.8257016782407406e-07   2.8256982676358773e-07  6.2499989171219857e-02  6.1148778313459748e-12  -4.9999942042196083e-01  5.6512957875790489e-07  -1.1302795240497488e-06  1.1302794103629397e-06  5.0000055070512295e-01  5.6514971801035660e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998577433535e-01  2.2279576846837844e-10  6.0879290525698041e-13   7.2247971438738130e-13  4.9999998577771976e-01  2.2231481988270204e-10  2.4999998580256033e-01  2.4908786144968189e-10  3.3979921882443311e-13  1.2612674840512281e-15  6.2499989351920852e-02    1.8681587366457326e-10    -4.9999998580066779e-01   2.4912820469989160e-10    -1.4685283831752892e-13   3.3166029187128069e-14    4.9999998580445221e-01    2.4904726946998766e-10    3.9994681455555373e-09  4.5112506551365641e-13  2.9996007624961030e-09  8.5020149797913726e-09  8.5020149797913726e-09  8.5020149797913726e-09
4.8802515836544337e-15  2.4999998649582267e-01  9.4235019787610957e-10  0.0000000000000000e+00   3.4106048630848434e-13  6.7560883560073851e-02  5.0608943949688717e-03  -4.9999998649460986e-01  9.4307027517314608e-10  1.2125535448428964e-12   1.3262403539732973e-12  4.9999998649703509e-01  9.4163014940534465e-10  2.4999998540927965e-01  1.4419282434566575e-10  2.1192762586805554e-07   2.1192728480756925e-07  6.2499989055747711e-02  1.0935726790279649e-10  -4.9999956155225128e-01  4.2399928830375491e-07  -8.4770934053338083e-07  8.4770922684657169e-07  5.0000040926522971e-01  4.2370982476835520e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998581615879e-01  2.6461920207365077e-10  4.4128578639938593e-13   5.5497259552978682e-13  4.9999998581932914e-01  2.6392420248882666e-10  2.4999998591897565e-01  3.6550318327662984e-10  3.3908319516723679e-13  1.9772911412475488e-15  6.2499989439232337e-02    2.7412735809589034e-10    -4.9999998591708467e-01   3.6554508083907402e-10    -1.4377609842249863e-13   3.0089289292097784e-14    4.9999998592086620e-01    3.6546125902930606e-10    3.9994681455555448e-09  4.5112506551365681e-13  2.9996007624961084e-09  8.5020149797913809e-09  8.5020149797913809e-09  8.5020149797913809e-09
5.8727866131894888e-15  2.4999998556450009e-01  1.1027623260644214e-11  -4.7683715820312500e-07  4.7683749926361127e-07  6.6635507997995364e-02  4.1355188328903846e-03  -5.0000090916775064e-01  9.2361621105482386e-07  1.8472152578775010e-06   1.8472153715643101e-06  4.9999906195613097e-01  9.2359927396313093e-07  2.4999998571972051e-01  1.6624804311136543e-10  -4.9449779369212960e-07  4.9449813475261587e-07  6.2499989283188735e-02  1.1808375644467673e-10  -5.0000097471121718e-01  9.8915967759790694e-07  1.9779925000413943e-06   1.9779926137282033e-06  4.9999899672235459e-01  9.8883305034381088e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998609260138e-01  5.4106179311431268e-10  3.3744665011987387e-13   4.5113345925027470e-13  4.9999998609564500e-01  5.4024006157122755e-10  2.4999998580256033e-01  2.4908786144970815e-10  3.3902636595469973e-13  2.0341203537846106e-15  6.2499989351920852e-02    1.8681587366459296e-10    -4.9999998580066934e-01   2.4912975901215234e-10    -1.4377609810667881e-13   3.0089288976277965e-14    4.9999998580445087e-01    2.4904593720238438e-10    3.9994681455555522e-09  4.5112506551365721e-13  2.9996007624961138e-09  8.5020149797913875e-09  8.5020149797913875e-09  8.5020149797913875e-09
7.0671812739274769e-15  2.4999998556450009e-01  1.1027623260663912e-11  0.0000000000000000e+00   3.4106048630848434e-13  6.0670315396794079e-02  1.8296737683108995e-03  -4.9999998556328729e-01  1.1747700557700351e-11  1.2125535448430939e-12   1.3262403539734948e-12  4.9999998556571251e-01  1.0307574789899044e-11  2.4999998571972051e-01  1.6624804311138513e-10  0.0000000000000000e+00   3.4106048630848434e-13  6.2499989289790996e-02  1.2468601684974459e-10  -4.9999998571850762e-01  1.6696803714169471e-10  1.2125535448430608e-12   1.3262403539734616e-12  4.9999998572093296e-01  1.6552802239619587e-10  inf               inf               inf               inf               inf                 inf                 -4.9999998556721725e-01  1.5677668020268480e-11  2.6532810355408814e-13   3.7901491268448897e-13  4.9999998557115077e-01  1.5745835742571678e-11  2.4999998580256033e-01  2.4908786144972790e-10  3.3828192769257897e-13  2.7785586159053695e-15  6.2499989351920852e-02    1.8681587366460775e-10    -4.9999998580067090e-01   2.4913131332440651e-10    -1.4069935789582873e-13   2.7012548765427885e-14    4.9999998580444965e-01    2.4904471595707699e-10    3.9994681455555630e-09  4.5112506551365787e-13  2.9996007624961221e-09  8.5020149797913991e-09  8.5020149797913991e-09  8.5020149797913991e-09
8.5044893418026682e-15  2.4999998556450009e-01  1.1027623260681967e-11  9.5367431640625000e-07   9.5367397534576373e-07  6.4562971727957483e-02  2.0629825628525039e-03  -4.9999810892408209e-01  1.8766274574999787e-06  -3.7532558401097531e-06  3.7532557264229441e-06  5.0000186218378739e-01  1.8766283824556103e-06  2.4999998540927965e-01  1.4419282434561485e-10  9.1835304542824069e-07   9.1835270436775442e-07  6.2499989034189317e-02  1.3091566186165646e-10  -4.9999814869167225e-01  1.8368598673346493e-06  -3.6734111081708469e-06  3.6734109944840380e-06  5.0000182210664568e-01  1.8365512407392222e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998484188884e-01  7.0965074042601530e-10  -4.7885146349379244e-13  3.6516465436339160e-13  4.9999998484565822e-01  7.0974671917790295e-10  2.4999998534769929e-01  2.0577317627443979e-10  3.3887008482346210e-13  2.1904014850222403e-15  6.2499989010775116e-02    1.5432986299515459e-10    -4.9999998534573287e-01   2.0580671836651891e-10    -6.6959291655604824e-14   4.6727517474796022e-14    4.9999998534966544e-01    2.0573949433378665e-10    3.9994681455555729e-09  4.5112506551365843e-13  2.9996007624961295e-09  8.5020149797914106e-09  8.5020149797914106e-09  8.5020149797914106e-09
1.0234114021054527e-14  2.4999998603016138e-01  4.7668891056844745e-10  -1.1920928955078125e-06  1.1920932365682988e-06  6.2496102078308025e-02  3.8870867969542042e-06  -5.0000236980622959e-01  2.3842546899998881e-06  4.7685214325861493e-06   4.7685215462729582e-06  4.9999760128866239e-01  2.3842667425522139e-06  2.4999998556450009e-01  1.1027623260708230e-11  7.0642541956018515e-08   7.0642200895532203e-08  6.2499989173240955e-02  8.1359763976986472e-12  -4.9999984427805938e-01  1.4127348020534963e-07  -2.8256889593442016e-07  2.8256878224761102e-07  5.0000012685082063e-01  1.4129541568763296e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998584011923e-01  2.8857964681312941e-10  -1.1636652479403958e-13  2.6797156636387287e-15  4.9999998584411287e-01  2.8870793311221609e-10  2.4999998546411462e-01  8.9357854447478724e-11  3.3941562084270907e-13  1.6448654657752675e-15  6.2499989098086593e-02    6.7018385502721599e-11    -4.9999998546214708e-01   8.9392506762582473e-11    -6.9010452110364110e-14   4.4676357020036737e-14    4.9999998546608176e-01    8.9323173306103405e-11    3.9994681455555878e-09  4.5112506551365923e-13  2.9996007624961407e-09  8.5020149797914255e-09  8.5020149797914255e-09  8.5020149797914255e-09
1.2315506032928262e-14  2.4999998603016138e-01  4.7663206714961559e-10  4.7683715820312500e-07   4.7683682661654131e-07  6.4576106106463096e-02  2.0761169413154850e-03  -4.9999904780745319e-01  9.3774420008244719e-07  -1.8764364965697412e-06  1.8764363828829321e-06  5.0000092424758791e-01  9.3869218297015239e-07  2.4999998571972051e-01  1.6619119969259755e-10  1.4128508391203703e-07   1.4128475232545331e-07  6.2499989289252038e-02  1.2410442652327657e-10  -4.9999970314808412e-01  2.8240356915402232e-07  -5.6513915566742029e-07  5.6513904198061116e-07  5.0000026829087751e-01  2.8273547257650649e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998542102342e-01  1.3062985363475558e-10  5.0203185253696384e-13   6.1571866166736472e-13  4.9999998542398316e-01  1.3142177568962949e-10  2.4999998580528882e-01  2.5175950213625909e-10  3.3796936702396543e-13  6.3827833114136973e-15  6.2499989353967215e-02    1.8881960418443311e-10    -4.9999998580340005e-01   2.5174677672424924e-10    -1.3967377783292500e-13   2.5986968702524157e-14    4.9999998580717736e-01    2.5177242290470932e-10    3.9994681455556035e-09  4.5112506551379065e-13  2.9996007624975163e-09  8.5020149797914421e-09  8.5020149797914421e-09  8.5020149797914421e-09
1.4820207057988601e-14  2.4999998603016138e-01  4.7668891056851476e-10  -9.5367431640625000e-07  9.5367465746673627e-07  6.5557372380577919e-02  3.0573832154729402e-03  -5.0000184789433200e-01  1.8623427924113433e-06  3.7246841116394605e-06   3.7246842253262694e-06  4.9999812321385778e-01  1.8623415471563690e-06  2.4999998525405923e-01  2.9941324419624254e-10  4.2385525173611109e-07   4.2385491067562476e-07  6.2499988935694431e-02  2.2941054772003299e-10  -4.9999913754013692e-01  8.4801140266769112e-07  -1.6954198946305208e-06  1.6954197809437117e-06  5.0000083296366915e-01  8.4740826421291956e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998611291180e-01  5.6137221312693660e-10  1.1798627275157262e-13   2.3167308188197348e-13  4.9999998611644969e-01  5.6104475287441460e-10  2.4999998591897565e-01  3.6550318327677428e-10  3.3845807382930977e-13  2.6024124791745651e-15  6.2499989439232337e-02    2.7412735809599865e-10    -4.9999998591708600e-01   3.6554641310684802e-10    -1.4121214824619344e-13   2.7525339115792598e-14    4.9999998592086525e-01    3.6546031533987957e-10    3.9994681455556250e-09  4.5112506551366135e-13  2.9996007624961684e-09  8.5020149797914652e-09  8.5020149797914652e-09  8.5020149797914652e-09
1.7834308769319056e-14  2.4999998556450009e-01  1.1027623260816565e-11  -7.1525573730468750e-07  7.1525607836517377e-07  6.3918030931355369e-02  1.4180417662503898e-03  -5.0000140011158944e-01  1.4145600498593713e-06  2.8291100501720472e-06   2.8291101638588561e-06  4.9999857100540485e-01  1.4145500000917225e-06  2.4999998509883881e-01  4.5463366404692271e-10  1.4128508391203703e-07   1.4128474285155073e-07  6.2499988823590813e-02  3.4151416577513936e-10  -4.9999970252712589e-01  2.8302441369646328e-07  -5.6513908122558456e-07  5.6513896753877542e-07  5.0000026767007222e-01  2.8211466728044945e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998579964172e-01  2.4810213658073166e-10  -4.2525708601329742e-13  3.1157027688289659e-13  4.9999998580346983e-01  2.4806488862684667e-10  2.4999998534769929e-01  2.0577317627430522e-10  3.3828758539493216e-13  2.7729009135521779e-15  6.2499989010775116e-02    1.5432986299505364e-10    -4.9999998534573403e-01   2.0580555263220846e-10    -6.4908131516904188e-14   4.8778677613496659e-14    4.9999998534966439e-01    2.0574054904552544e-10    3.9994681455556474e-09  4.5112506551366262e-13  2.9996007624961858e-09  8.5020149797914900e-09  8.5020149797914900e-09  8.5020149797914900e-09
2.1461411978584016e-14  2.4999998556450009e-01  1.0970779842010941e-11  2.3841857910156250e-07   2.3841824751497878e-07  5.9252651641563986e-02  3.2473375235836256e-03  -4.9999949583315068e-01  4.8971850259652617e-07  -9.7945762155583510e-07  9.7945750786902597e-07  5.0000047529441005e-01  4.8973900511394857e-07  2.4999998571972051e-01  1.6619119969273215e-10  -4.2385525173611109e-07  4.2385558332269478e-07  6.2499989284940355e-02  1.1979274356826157e-10  -5.0000083342690360e-01  8.4787525032933241e-07  1.6954223161886943e-06   1.6954224298755035e-06  4.9999913800822554e-01  8.4754717939672903e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998588151218e-01  3.2985890460138970e-10  -5.5465453412568877e-14  5.8221355717831976e-14  4.9999998588407379e-01  3.2866885656988518e-10  2.4999998557245817e-01  1.8928858482524064e-11  3.3738686759593123e-13  5.8002838833794925e-15  6.2499989179344254e-02    1.4196642260813550e-11    -4.9999998557057052e-01   1.8917243293538840e-11    -1.3710982702866750e-13   2.3423017898266657e-14    4.9999998557434538e-01    1.8940446983344719e-11    3.9994681455556780e-09  4.5112506551379489e-13  2.9996007624975725e-09  8.5020149797915215e-09  8.5020149797915215e-09  8.5020149797915215e-09
2.5826187606826749e-14  2.4999998603016138e-01  4.7668891056867234e-10  2.3841857910156250e-07   2.3841823804107620e-07  6.0714214620737741e-02  1.7857745443672372e-03  -4.9999950222932377e-01  4.8332221581851462e-07  -9.6759663254885736e-07  9.6759651886204822e-07  5.0000046982959445e-01  4.8427418951390784e-07  2.4999998556450009e-01  1.1027623260933107e-11  7.0642541956018515e-08   7.0642200895532203e-08  6.2499989173240955e-02  8.1359763978673048e-12  -4.9999984427813521e-01  1.4127340437711681e-07  -2.8256897172564529e-07  2.8256885803883615e-07  5.0000012685074480e-01  1.4129533985940059e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998544116159e-01  1.1037799788497354e-10  -2.6991631837478703e-13  1.5622950924438617e-13  4.9999998544552682e-01  1.0987811993954483e-10  2.4999998580256033e-01  2.4908786144999705e-10  3.3711692883651465e-13  3.9435574719696896e-15  6.2499989351920852e-02    1.8681587366480963e-10    -4.9999998580067317e-01   2.4913358928187619e-10    -1.3608424757955388e-13   2.2397438449153032e-14    4.9999998580444704e-01    2.4904210693323831e-10    3.9994681455557119e-09  4.5112506551366625e-13  2.9996007624962342e-09  8.5020149797915579e-09  8.5020149797915579e-09  8.5020149797915579e-09
3.1078661877820137e-14  2.4999998556450009e-01  1.0970779842148821e-11  -4.7683715820312500e-07  4.7683748978970869e-07  6.1560822406669088e-02  9.3916675847852289e-04  -5.0000094648194138e-01  9.6093028810525459e-07  1.9218440612525480e-06   1.9218441749393569e-06  4.9999902464151830e-01  9.6091388664066264e-07  2.4999998556450009e-01  1.0970779842148821e-11  -4.9449779369212960e-07  4.9449812527871329e-07  6.2499989166773434e-02  1.6258228754790461e-12  -5.0000097455599735e-01  9.8900434407408432e-07  1.9779925014785052e-06   1.9779926151653141e-06  4.9999899656713404e-01  9.8898827090244075e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998568399445e-01  1.3234118020306151e-10  9.4446267968825221e-14   2.0813307709922607e-13  4.9999998568785031e-01  1.3244537466251379e-10  2.4999998557245817e-01  1.8928858482661945e-11  3.3679016086475381e-13  5.2035771522020734e-15  6.2499989179344254e-02    1.4196642260916961e-11    -4.9999998557057174e-01   1.8918464539003808e-11    -1.3454587685413891e-13   2.0859067723738061e-14    4.9999998557434439e-01    1.8939447782760437e-11    3.9994681455557541e-09  4.5112506551379918e-13  2.9996007624976296e-09  8.5020149797916025e-09  8.5020149797916025e-09  8.5020149797916025e-09
3.7399373024788013e-14  2.4999998556450009e-01  1.1027623261098892e-11  -2.3841857910156250e-07  2.3841892016204882e-07  6.6688270267115143e-02  4.1882811020101645e-03  -5.0000044718336289e-01  4.6163182330968412e-07  9.2324286990758551e-07   9.2324298359439465e-07  4.9999952394435826e-01  4.6161104667819313e-07  2.4999998556450009e-01  1.1027623261098892e-11  7.0642541956018515e-07   7.0642507849969887e-07  6.2499989159901702e-02  5.2032769150466700e-12  -4.9999857270630227e-01  1.4128452373163610e-06  -2.8257005528975930e-06  2.8257004392107841e-06  5.0000139841072078e-01  1.4128553158387869e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998558539105e-01  3.3851463822304961e-11  -2.7681084029652285e-13  1.6312403116612199e-13  4.9999998558922698e-01  3.3822042940743607e-11  2.4999998546411462e-01  8.9357854447088062e-11  3.6482827145430806e-13  2.3767785145823725e-14  6.2499989098086593e-02    6.7018385502428596e-11    -4.9999998546209629e-01   8.9443299465568412e-11    -1.7105566903448337e-13   5.7368859904082519e-14    4.9999998546613250e-01    8.9272436113487374e-11    3.9994681455558037e-09  4.5112506551367145e-13  2.9996007624963028e-09  8.5020149797916555e-09  8.5020149797916555e-09  8.5020149797916555e-09
4.5005576757004881e-14  2.4999998556450009e-01  1.0970779842350718e-11  2.3841857910156250e-07   2.3841824751497878e-07  6.1988274837694771e-02  5.1171432745284069e-04  -4.9999950676130905e-01  4.7879034421830516e-07  -9.5760136828512573e-07  9.5760125459831659e-07  5.0000046436631529e-01  4.7881091035150772e-07  2.4999998540927965e-01  1.4424966776394611e-10  -6.3578287760416663e-07  6.3578320919075032e-07  6.2499989046046436e-02  1.1910117496752641e-10  -5.0000125696904552e-01  1.2714173922434233e-06  2.5431328712942213e-06   2.5431329849810302e-06  4.9999871383981209e-01  1.2717155928454510e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998484001934e-01  7.1163393181601619e-10  -3.0202873956614289e-13  1.8834193043574203e-13  4.9999998484389607e-01  7.1150886516370087e-10  2.4999998580528882e-01  2.5175950213673347e-10  3.3657560616388865e-13  4.9890224513369168e-15  6.2499989353967215e-02    1.8881960418478890e-10    -4.9999998580340282e-01   2.5174955228228519e-10    -1.3352029741119145e-13   1.9833488280790602e-14    4.9999998580717459e-01    2.5176964734762209e-10    3.9994681455558657e-09  4.5112506551380550e-13  2.9996007624977136e-09  8.5020149797917217e-09  8.5020149797917217e-09  8.5020149797917217e-09
5.4158713780794649e-14  2.4999998556450009e-01  1.1027623261343466e-11  -2.3841857910156250e-07  2.3841892016204882e-07  6.1620445747812905e-02  8.7954341729207404e-04  -5.0000046579080670e-01  4.8023926711767850e-07  9.6045763556759753e-07   9.6045774925440666e-07  4.9999950533680942e-01  4.8021859551328522e-07  2.4999998571972051e-01  1.6624804311206468e-10  -2.1192762586805554e-07  2.1192796692854184e-07  6.2499989288578334e-02  1.2347335493492572e-10  -5.0000040957324454e-01  4.2402170495666908e-07  8.4771176462842841e-07   8.4771187831523755e-07  4.9999956186511824e-01  4.2369028670164211e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998577894655e-01  2.2740696877958208e-10  -3.0114609846604480e-13  1.8745928933564394e-13  4.9999998578181248e-01  2.2640754604140573e-10  2.4999998591897565e-01  3.6550318327734225e-10  3.3534101594600509e-13  5.7194703624792452e-15  6.2499989439232337e-02    2.7412735809642460e-10    -4.9999998591709210e-01   3.6555251933405142e-10    -1.2890518739992786e-13   1.5218378269527012e-14    4.9999998592085881e-01    3.6545387604690466e-10    3.9994681455559394e-09  4.5112506551367908e-13  2.9996007624964046e-09  8.5020149797917994e-09  8.5020149797917994e-09  8.5020149797917994e-09
6.5173396048824200e-14  2.4999998556450009e-01  1.0970779842642894e-11  9.5367431640625000e-07   9.5367398481966631e-07  5.7972214075050564e-02  4.5277750900970474e-03  -4.9999800511861009e-01  1.9804330431827722e-06  -3.9608646088812607e-06  3.9608644951944518e-06  5.0000196598685698e-01  1.9804314520399612e-06  2.4999998571972051e-01  1.6619119969336411e-10  -1.4128508391203703e-07  1.4128541549862075e-07  6.2499989289252038e-02  1.2410442652385149e-10  -5.0000026828845201e-01  2.8273679873788162e-07  5.6514158077451004e-07   5.6514169446131918e-07  4.9999970315050951e-01  2.8240489542641815e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998560635794e-01  5.4704671870299170e-11  -3.4804957532041659e-13  2.3436276619001576e-13  4.9999998561037273e-01  5.4967794755726546e-11  2.4999998557245817e-01  1.8928858483156018e-11  3.3531115618467043e-13  3.7245724721186880e-15  6.2499989179344254e-02    1.4196642261287515e-11    -4.9999998557057462e-01   1.8921351119361906e-11    -1.2839239643527087e-13   1.4705587304870027e-14    4.9999998557434133e-01    1.8936394669936790e-11    3.9994681455560279e-09  4.5112506551381463e-13  2.9996007624978347e-09  8.5020149797918937e-09  8.5020149797918937e-09  8.5020149797918937e-09
7.8428220613376820e-14  2.4999998556450009e-01  1.0970779842831659e-11  4.7683715820312500e-07   4.7683682661654131e-07  6.3860698257942092e-02  1.3607090927944805e-03  -4.9999904210113960e-01  9.4345051367076243e-07  -1.8869177421205396e-06  1.8869176284337305e-06  5.0000092902251947e-01  9.4346711453141108e-07  2.4999998525405923e-01  2.9947008761418637e-10  2.8257016782407406e-07   2.8256983623749037e-07  6.2499988938389234e-02  2.2675837756425470e-10  -4.9999942011151921e-01  5.6544013406160081e-07  -1.1302795253991382e-06  1.1302794117123290e-06  5.0000055039468272e-01  5.6483927778127719e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998559533271e-01  4.3679435590994125e-11  -8.1156650582723866e-14  3.2530158547676981e-14  4.9999998559786718e-01  4.2462242606537548e-11  2.4999998580528882e-01  2.5175950213721443e-10  3.3383504181477101e-13  2.2484581022192695e-15  6.2499989353967215e-02    1.8881960418514960e-10    -4.9999998580340832e-01   2.5175504788673804e-10    -1.2275170667315772e-13   9.0648975427568715e-15    4.9999998580716914e-01    2.5176420725528238e-10    3.9994681455561321e-09  4.5112506551382049e-13  2.9996007624979133e-09  8.5020149797920045e-09  8.5020149797920045e-09  8.5020149797920045e-09
9.4378782777753910e-14  2.4999998603016138e-01  4.7663206715080239e-10  -4.7683715820312500e-07  4.7683748978970869e-07  5.9687325788174511e-02  2.8126633769731003e-03  -5.0000096191194510e-01  9.7636029182443023e-07  1.9517729201314931e-06   1.9517730338183020e-06  4.9999901014266301e-01  9.7541274192370210e-07  2.4999998571972051e-01  1.6619119969378432e-10  3.5321270978009257e-07   3.5321237819350888e-07  6.2499989286422496e-02  1.2127488436803136e-10  -4.9999927929155064e-01  7.0626010263644629e-07  -1.4128497072284984e-06  1.4128495935416893e-06  5.0000069214489573e-01  7.0658949079315935e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998562454456e-01  7.2891290748255292e-11  6.6543422632397895e-14   1.8023023176279875e-13  4.9999998562884684e-01  7.3441905885909365e-11  2.4999998568887349e-01  1.3534418031051104e-10  3.3283342694433737e-13  1.2468432317856328e-15  6.2499989266655738e-02    1.0150812669290987e-10    -4.9999998568699494e-01   1.3534166895032775e-10    -1.1864938608203232e-13   4.9625769516314732e-15    4.9999998569075177e-01    1.3534683151598347e-10    3.9994681455562603e-09  4.5112506551382771e-13  2.9996007624980093e-09  8.5020149797921419e-09  8.5020149797921419e-09  8.5020149797921419e-09
1.1357333583431028e-13  2.4999998556450009e-01  1.0970779843338863e-11  -2.3841857910156250e-07  2.3841891068814619e-07  5.9098638926877847e-02  3.4013502382697642e-03  -5.0000047592969199e-01  4.9037803871773226e-07  9.8073546470399057e-07   9.8073557839079970e-07  4.9999949519786507e-01  4.9035753986404309e-07  2.4999998587494093e-01  3.2141161954478127e-10  -4.2385525173611109e-07  4.2385558332269478e-07  6.2499989401355656e-02  2.3620804457951063e-10  -5.0000083358212366e-01  8.4803047038836203e-07  1.6954223151766524e-06   1.6954224288634615e-06  4.9999913816344627e-01  8.4739195867156560e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998526321393e-01  2.8843934133301577e-10  1.7103894764856773e-13   2.8472575677896859e-13  4.9999998526703848e-01  2.8836645516285789e-10  2.4999998580528882e-01  2.5175950213772159e-10  3.3164001348161014e-13  5.3429769058401761e-17  6.2499989353967215e-02    1.8881960418553000e-10    -4.9999998580341271e-01   2.5175943326819247e-10    -1.1403427607570165e-13   3.4746694530080150e-16    4.9999998580716482e-01    2.5175987738599356e-10    3.9994681455564133e-09  4.5112506551383634e-13  2.9996007624981238e-09  8.5020149797923040e-09  8.5020149797923040e-09  8.5020149797923040e-09
1.3667163564620100e-13  2.4999998649582267e-01  9.4229335445915397e-10  9.5367431640625000e-07   9.5367398481966631e-07  6.0502725742220487e-02  1.9972634229271247e-03  -4.9999804790833036e-01  1.9376433229157152e-06  -3.8771487979488095e-06  3.8771486842620005e-06  5.0000192506076613e-01  1.9395053611903597e-06  2.4999998556450009e-01  1.0970779843675357e-11  -7.0642541956018515e-08  7.0642873542602221e-08  6.2499989173240955e-02  8.0933438398509504e-12  -5.0000012684831929e-01  1.4129666602077486e-07  2.8257139683273498e-07   2.8257151051954412e-07  4.9999984428056082e-01  1.4127484411430658e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998566440873e-01  1.1275545827141950e-10  7.1860918834714992e-13   8.3229599747755080e-13  4.9999998566778459e-01  1.1237964780617511e-10  2.4999998580528882e-01  2.5175950213805810e-10  3.3084295934717790e-13  7.4362436537384073e-16  6.2499989353967215e-02    1.8881960418578237e-10    -4.9999998580341426e-01   2.5176098758076346e-10    -1.1095753586483487e-13   2.7292732655659762e-15    4.9999998580716304e-01    2.5175810102949067e-10    3.9994681455565994e-09  4.5112506551384684e-13  2.9996007624982636e-09  8.5020149797925009e-09  8.5020149797925009e-09  8.5020149797925009e-09
1.6446761779946627e-13  2.4999998556450009e-01  1.0970779844075868e-11  4.7683715820312500e-07   4.7683682661654131e-07  6.2204363714675755e-02  2.9562545047185658e-04  -4.9999902962269765e-01  9.5592895561716761e-07  -1.9118744839326262e-06  1.9118743702458173e-06  5.0000094150081931e-01  9.5594541436927145e-07  2.4999998603016138e-01  4.7663206715181517e-10  7.0642541956018515e-08   7.0642210369434809e-08  6.2499989522486879e-02  3.5733926768759233e-10  -4.9999984474379672e-01  1.4080785655460182e-07  -2.8256897096322924e-07  2.8256885727642010e-07  5.0000012731640597e-01  1.4176100103568640e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998642673216e-01  8.7507888487813503e-10  -5.2614498185708397e-14  6.1072310944692450e-14  4.9999998642971377e-01  8.7430883421684621e-10  2.4999998568887349e-01  1.3534418031152380e-10  3.5753137696052087e-13  2.5944793247969135e-14  6.2499989266655738e-02    1.0150812669366946e-10    -4.9999998568694554e-01   1.3529226402674468e-10    -2.1761786284187211e-13   1.0393105371147126e-13    4.9999998569080101e-01    1.3539606990813835e-10    3.9994681455568211e-09  4.5112506551385936e-13  2.9996007624984299e-09  8.5020149797927374e-09  8.5020149797927374e-09  8.5020149797927374e-09
1.9791668678535574e-13  2.4999998556450009e-01  1.0970779844556809e-11  9.5367431640625000e-07   9.5367398481966631e-07  6.0685229976727650e-02  1.8147591884199608e-03  -4.9999804942860765e-01  1.9361230456227708e-06  -3.8713143431255037e-06  3.8713142294386948e-06  5.0000192074658900e-01  1.9351911840637086e-06  2.4999998525405923e-01  2.9947008761246123e-10  -5.6514033564814812e-07  5.6514066723473181e-07  6.2499988931921713e-02  2.3322589852618787e-10  -5.0000111552975168e-01  1.1299780984108353e-06  2.2605626884545786e-06   2.2605628021413875e-06  4.9999885497070107e-01  1.1305847038700660e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998603604912e-01  4.8439584340512185e-10  6.3657399257433862e-13   7.5026080170473951e-13  4.9999998604062057e-01  4.8521563211509636e-10  2.4999998592170414e-01  3.6817482396587438e-10  3.2636910402013861e-13  5.2174796924131292e-15  6.2499989441278700e-02    2.7613108861775065e-10    -4.9999998591983852e-01   3.6818524670392797e-10    -9.3009884938778374e-14   2.0676924191622472e-14    4.9999998592356937e-01    3.6816443005080743e-10    3.9994681455570875e-09  4.5112506551387441e-13  2.9996007624986297e-09  8.5020149797930203e-09  8.5020149797930203e-09  8.5020149797930203e-09
2.3816855519761609e-13  2.4999998603016138e-01  4.7651838031516051e-10  -4.7683715820312500e-07  4.7683750873751396e-07  6.7162618340160060e-02  4.6626291749271836e-03  -5.0000090600185920e-01  9.2045020593008941e-07  1.8399523393697133e-06   1.8399524530565225e-06  4.9999906605338507e-01  9.1950224724524615e-07  2.4999998556450009e-01  1.0857093007421250e-11  -7.0642541956018515e-07  7.0642577009457410e-07  6.2499989159901702e-02  5.3311745905233912e-12  -5.0000139840814362e-01  1.4128564903436940e-06  2.8257031295871329e-06   2.8257032432739418e-06  4.9999857270887932e-01  1.4128467529928078e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998582425176e-01  2.7259848597237981e-10  -1.3330262313998412e-13  1.9615814009583277e-14  4.9999998582802618e-01  2.7239387189753258e-10  2.4999998522866917e-01  3.2497382562223250e-10  3.2449939819789241e-13  2.6034990706839025e-14  6.2499988921502533e-02    2.4373034305232372e-10    -4.9999998522673145e-01   3.2492182503519128e-10    -9.5268074629883080e-15   1.0416000166741254e-13    4.9999998523060657e-01    3.2502574188170500e-10    3.9994681455574117e-09  4.5112506551404188e-13  2.9996007625016013e-09  8.5020149797933644e-09  8.5020149797933644e-09  8.5020149797933644e-09
2.8660676169482442e-13  2.4999998509883881e-01  4.5486103771848021e-10  2.3841857910156250e-07   2.3841823804107620e-07  6.1914406953722016e-02  5.8558221155349279e-04  -4.9999950601003623e-01  4.7954173072687507e-07  -9.5817236227505479e-07  9.5817224858824565e-07  5.0000046418626376e-01  4.7863063144858918e-07  2.4999998556450009e-01  1.0800249589259053e-11  -7.0642541956018515e-08  7.0642883016504826e-08  6.2499989173240955e-02  7.9654461638201677e-12  -5.0000012684824358e-01  1.4129647661672411e-07  2.8257147262396011e-07   2.8257158631076925e-07  4.9999984428063660e-01  1.4127499571526337e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998675444635e-01  1.2026793871561737e-09  3.4404293318526315e-13   4.5772974231566403e-13  4.9999998675832558e-01  1.2026932649725728e-09  2.4999998523139766e-01  3.2230218493507591e-10  3.4990205485260687e-13  8.8415685438123455e-15  6.2499988923548896e-02    2.4172661253202937e-10    -4.9999998522940919e-01   3.2235776496076329e-10    -1.1105923431213932e-13   2.6275748182615302e-15    4.9999998523338585e-01    3.2224646507395343e-10    3.9994681455577989e-09  4.5112506551419425e-13  2.9996007625032553e-09  8.5020149797937764e-09  8.5020149797937764e-09  8.5020149797937764e-09
3.4489622604057667e-13  2.4999998556450009e-01  1.0800249590099468e-11  -7.1525573730468750e-07  7.1525607836517377e-07  6.5010473138953764e-02  2.5104839736782552e-03  -5.0000138817618311e-01  1.4026244161557613e-06  2.8052390356242587e-06   2.8052391493110676e-06  4.9999858294101268e-01  1.4026146196299881e-06  2.4999998556450009e-01  1.0800249590099468e-11  0.0000000000000000e+00   3.4106048630879453e-13  6.2499989173375695e-02  8.1001856062765499e-12  -4.9999998556321151e-01  1.1444554159135772e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  1.0156029345347031e-11  inf               inf               inf               inf               inf                 inf                 -4.9999998619551933e-01  6.4375237137570660e-10  -3.2719375438176734e-13  2.1350694525136648e-13  4.9999998619932740e-01  6.4369508389622713e-10  2.4999998523139766e-01  3.2230218493423550e-10  3.4626498610356719e-13  5.2044997947726638e-15  6.2499988923548896e-02    2.4172661253139906e-10    -4.9999998522941652e-01   3.2235043748796035e-10    -9.6701113344574307e-14   1.6985695785826540e-14    4.9999998523337835e-01    3.2225395907852923e-10    3.9994681455582637e-09  4.5112506551422050e-13  2.9996007625036043e-09  8.5020149797942710e-09  8.5020149797942710e-09  8.5020149797942710e-09
4.1504047578504725e-13  2.4999998556450009e-01  1.0800249591112235e-11  2.3841857910156250e-07   2.3841823804107620e-07  6.5704466656156368e-02  3.2044774908808592e-03  -4.9999952049872687e-01  4.6505304009073466e-07  -9.3012661049140952e-07  9.3012649680460038e-07  5.0000045062897525e-01  4.6507334293454767e-07  2.4999998571972051e-01  1.6602066944183346e-10  4.2385525173611109e-07   4.2385491067562476e-07  6.2499989284940355e-02  1.1966484589486899e-10  -4.9999913800579993e-01  8.4754596703321388e-07  -1.6954198910816048e-06  1.6954197773947957e-06  5.0000083342932922e-01  8.4787369690530579e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998563161363e-01  7.9846671463782745e-11  4.1816395462586471e-13   5.3185076375626555e-13  4.9999998563527015e-01  7.9637838541441980e-11  2.4999998580267402e-01  2.4897417461789783e-10  3.4253412468020903e-13  1.4736383714145021e-15  6.2499989352006118e-02    1.8673060856044361e-10    -4.9999998580077615e-01   2.4900918879101982e-10    -1.5762142905581576e-13   4.3934619925414915e-14    4.9999998580457156e-01    2.4893924476905967e-10    3.9994681455588246e-09  4.5112506551425210e-13  2.9996007625040250e-09  8.5020149797948666e-09  8.5020149797948666e-09  8.5020149797948666e-09
4.9945051158551402e-13  2.4999998556450009e-01  1.0800249592331822e-11  -7.1525573730468750e-07  7.1525607836517377e-07  5.9064759988393487e-02  3.4352291768820226e-03  -5.0000145707993748e-01  1.4715281705246178e-06  2.9430477325885032e-06   2.9430478462753121e-06  4.9999851403607010e-01  1.4715195622150323e-06  2.4999998525405923e-01  2.9964061786468622e-10  -2.1192762586805554e-07  2.1192796692854184e-07  6.2499988939332410e-02  2.2594309914456564e-10  -5.0000040910750820e-01  4.2355574124460927e-07  8.4771184168132156e-07   8.4771195536813069e-07  4.9999956139953156e-01  4.2415610075563819e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998646596205e-01  9.1419509514890841e-10  -4.4621827027110608e-13  3.3253146114070525e-13  4.9999998646978838e-01  9.1415607083818402e-10  2.4999998534781298e-01  2.0588686310506833e-10  3.3660401997360798e-13  4.4564663351865501e-15  6.2499989010860381e-02    1.5441512809841759e-10    -4.9999998534585105e-01   2.0591590880046719e-10    -5.8241861066433220e-14   5.5444948063967627e-14    4.9999998534977452e-01    2.0585778859653685e-10    3.9994681455595004e-09  4.5112506551429022e-13  2.9996007625045316e-09  8.5020149797955846e-09  8.5020149797955846e-09  8.5020149797955846e-09
6.0102767820703880e-13  2.4999998603016138e-01  4.7640469348267867e-10  4.7683715820312500e-07   4.7683682661654131e-07  6.2570073463182732e-02  7.0084297864590566e-05  -4.9999903288610220e-01  9.5266577844424925e-07  -1.9062790290459142e-06  1.9062789153591050e-06  5.0000093916876920e-01  9.5361313688701806e-07  2.4999998556450009e-01  1.0743406174939449e-11  0.0000000000000000e+00   3.3158658371285333e-13  6.2499989173375695e-02  8.0575530498334155e-12  -4.9999998556328729e-01  1.1406640044903184e-11  1.2125535448430939e-12   1.3262403539734948e-12  4.9999998556571251e-01  1.0080201114823494e-11  inf               inf               inf               inf               inf                 inf                 -4.9999998578699029e-01  2.3510964061296831e-10  5.2463101829361384e-13   6.3831782742401472e-13  4.9999998579062321e-01  2.3499090228907589e-10  2.4999998568898718e-01  1.3523049348010899e-10  3.2958705817973106e-13  1.9995255331222499e-15  6.2499989266741003e-02    1.0142286158981668e-10    -4.9999998568711518e-01   1.3523453242920154e-10    -1.0582963520670512e-13   7.8571739236957281e-15    4.9999998569085907e-01    1.3522676089662038e-10    3.9994681455603135e-09  4.5112506551446662e-13  2.9996007625065053e-09  8.5020149797964482e-09  8.5020149797964482e-09  8.5020149797964482e-09
7.2326338964835186e-13  2.4999998603016138e-01  4.7623416322786187e-10  4.7683715820312500e-07   4.7683681714263868e-07  6.4483595372494484e-02  1.9836062070484450e-03  -4.9999904713468757e-01  9.3841730676395191e-07  -1.8777820201888856e-06  1.8777819065020765e-06  5.0000092492034565e-01  9.3936448596120725e-07  2.4999998556450009e-01  1.0572875920122556e-11  -2.1192762586805554e-07  2.1192796692854184e-07  6.2499989172163033e-02  6.7169934581734209e-12  -5.0000040941802448e-01  4.2386603015028646e-07  8.4771176487805453e-07   8.4771187856486366e-07  4.9999956170989740e-01  4.2384596228518084e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998615756308e-01  6.0556874844442670e-10  -2.5514607693098603e-13  1.4145926780058517e-13  4.9999998616186758e-01  6.0600789719040837e-10  2.4999998568637238e-01  1.3244516595769494e-10  3.2326902210764943e-13  1.7791464201455291e-14  6.2499989264779905e-02    9.9333865962787345e-11    -4.9999998568451293e-01   1.3251859384089962e-10    -8.0702923483706772e-14   3.2983885646694074e-14    4.9999998568823140e-01    1.3237171136333292e-10    3.9994681455612904e-09  4.5112506551480145e-13  2.9996007625113306e-09  8.5020149797974871e-09  8.5020149797974871e-09  8.5020149797974871e-09
8.7035913614851839e-13  2.4999998556450009e-01  1.0572875922248216e-11  0.0000000000000000e+00   3.4106048630910472e-13  6.2320571074416728e-02  1.7941809102931127e-04  -4.9999998556321151e-01  1.1217180484715155e-11  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  9.9286556709264135e-12  2.4999998509883881e-01  4.5508841138549105e-10  5.6514033564814812e-07   5.6513999458766185e-07  6.2499988815506412e-02  3.4993962744368283e-10  -4.9999885481297884e-01  1.1307390154891348e-06  -2.2605601889056536e-06  2.2605600752188446e-06  5.0000111537703307e-01  1.1298211733823348e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998595701634e-01  4.0502200257000149e-10  6.9398449488476551e-14   1.8308525861887740e-13  4.9999998596041451e-01  4.0455482074983042e-10  2.4999998534792667e-01  2.0600054993743033e-10  3.6960192530376306e-13  2.8541438994658336e-14  6.2499989010945646e-02    1.5450039320298099e-10    -4.9999998534589879e-01   2.0609554288706127e-10    -1.9002889997831942e-13   7.6342090847918575e-14    4.9999998534995432e-01    2.0590536165435176e-10    3.9994681455624683e-09  4.5112506551486784e-13  2.9996007625122132e-09  8.5020149797987395e-09  8.5020149797987395e-09  8.5020149797987395e-09
1.0473708979594487e-12  2.4999998556450009e-01  1.0572875924803933e-11  2.3841857910156250e-07   2.3841823804107620e-07  5.7243795639563257e-02  5.2561935258827828e-03  -4.9999948731418487e-01  4.9823780946759150e-07  -9.9649550274727989e-07  9.9649538906047075e-07  5.0000048381332574e-01  4.9825746605058707e-07  2.4999998571972051e-01  1.6579329577552515e-10  3.5321270978009257e-07   3.5321236871960625e-07  6.2499989286422496e-02  1.2097645646382651e-10  -4.9999927929155064e-01  7.0626044369695712e-07  -1.4128497072284984e-06  1.4128495935416893e-06  5.0000069214489573e-01  7.0658903604581080e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998570946041e-01  1.5746608236502550e-10  -2.1149198164544698e-13  9.7805172515046137e-14  4.9999998571320248e-01  1.5734279212673209e-10  2.4999998580278771e-01  2.4886048778931113e-10  3.3011272839575231e-13  1.0947757913352408e-14  6.2499989352091383e-02    1.8664534345871167e-10    -4.9999998580091459e-01   2.4892025992931294e-10    -1.0788079564736222e-13   5.8060134830386252e-15    4.9999998580466060e-01    2.4880091098275693e-10    3.9994681455638836e-09  4.5112506551494772e-13  2.9996007625132749e-09  8.5020149798002433e-09  8.5020149798002433e-09  8.5020149798002433e-09
1.2603829296797275e-12  2.4999998509883881e-01  4.5525894163644079e-10  -7.1525573730468750e-07  7.1525608783907646e-07  6.1945321157684988e-02  5.5466800788894917e-04  -5.0000142199315012e-01  1.4364410420996908e-06  2.8738048761645758e-06   2.8738049898513847e-06  4.9999854819213879e-01  1.4373639482667714e-06  2.4999998571972051e-01  1.6562276552201971e-10  -7.0642541956018515e-08  7.0642892490407418e-08  6.2499989289656256e-02  1.2408231927009200e-10  -5.0000012700346386e-01  1.4145135583728636e-07  2.8257147219889140e-07   2.8257158588570053e-07  4.9999984443585693e-01  1.4112023012602770e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998585854899e-01  3.0644097034444360e-10  3.1338653462329066e-13   4.2707334375369149e-13  4.9999998586156380e-01  3.0547674167614789e-10  2.4999998534531187e-01  2.0878587745597721e-10  3.4588849257117790e-13  4.6458963341911492e-15  6.2499989008984548e-02    1.5658938882711010e-10    -4.9999998534333145e-01   2.0877656495737151e-10    -9.5162743556133117e-14   1.8524065574267729e-14    4.9999998534729184e-01    2.0879521667559400e-10    3.9994681455655868e-09  4.5112506551532354e-13  2.9996007625186450e-09  8.5020149798020548e-09  8.5020149798020548e-09  8.5020149798020548e-09
1.5167168884709241e-12  2.4999998509883881e-01  4.5531578505159754e-10  7.1525573730468750e-07   7.1525539624420123e-07  6.3373252216817041e-02  8.7326305120047202e-04  -4.9999856447019941e-01  1.4210820222926605e-06  -2.8412415315920714e-06  2.8412414179052624e-06  5.0000140571536877e-01  1.4201592817153479e-06  2.4999998556450009e-01  1.0345502256141708e-11  -3.5321270978009257e-07  3.5321305084057890e-07  6.2499989170007195e-02  4.3906252217845352e-12  -5.0000069198725050e-01  7.0643502879438628e-07  1.4128521329225619e-06   1.4128522466093710e-06  4.9999927913875525e-01  7.0641733181053991e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998607487028e-01  5.2264857771956979e-10  -4.0476327448181068e-14  7.3210481682219779e-14  4.9999998607876250e-01  5.2267544514535691e-10  2.4999998568648607e-01  1.3233147913143572e-10  3.2919635734415055e-13  1.1864128965264366e-14  6.2499989264865170e-02    9.9248600862800702e-11    -4.9999998568461484e-01   1.3239313864401011e-10    -1.0429126509504202e-13   9.3955440353588273e-15    4.9999998568835696e-01    1.3226990391686793e-10    3.9994681455676382e-09  4.5112506551556977e-13  2.9996007625215471e-09  8.5020149798042336e-09  8.5020149798042336e-09  8.5020149798042336e-09
1.8251834943190388e-12  2.4999998509883881e-01  4.5554315872258413e-10  -4.7683715820312500e-07  4.7683749926361127e-07  6.2854141588166129e-02  3.5415242237902948e-04  -5.0000093607874330e-01  9.5052629421662574e-07  1.9019688735930806e-06   1.9019689872798898e-06  4.9999903411350788e-01  9.5144280655379656e-07  2.4999998540927965e-01  1.4510231902114172e-10  4.2385525173611109e-07   4.2385491067562476e-07  6.2499989052109732e-02  1.1367736763766344e-10  -4.9999913769535803e-01  8.4785709104865289e-07  -1.6954198931056887e-06  1.6954197794188796e-06  5.0000083311888932e-01  8.4756257488826823e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998594029721e-01  3.8784812913618356e-10  6.8641860523045215e-14   1.8232866965344607e-13  4.9999998594427097e-01  3.8795654244312945e-10  2.4999998568659976e-01  1.3221779229817072e-10  3.3965714579405680e-13  1.4033405156683052e-15  6.2499989264950435e-02    9.9163335757559434e-11    -4.9999998568470766e-01   1.3225857961131300e-10    -1.4582725793218388e-13   3.2140448801783038e-14    4.9999998568849163e-01    1.3217720029219919e-10    3.9994681455701056e-09  4.5112506551611922e-13  2.9996007625288540e-09  8.5020149798068574e-09  8.5020149798068574e-09  8.5020149798068574e-09
2.1963853724165516e-12  2.4999998603016138e-01  4.7555204222281377e-10  7.1525573730468750e-07   7.1525539624420123e-07  6.5745423831425370e-02  3.2454346654677405e-03  -4.9999859173168310e-01  1.3938209933584192e-06  -2.7895129688190082e-06  2.7895128551321993e-06  5.0000138124828986e-01  1.3956917480495385e-06  2.4999998525405923e-01  3.0055011254194358e-10  -5.6514033564814812e-07  5.6514067670863439e-07  6.2499988931921713e-02  2.3403591712968764e-10  -5.0000111552975168e-01  1.1299770752292934e-06  2.2605626884545786e-06   2.2605628021413875e-06  4.9999885497070107e-01  1.1305858407384456e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998640419407e-01  8.5151762082538761e-10  5.6018423052500150e-13   6.7387103965540238e-13  4.9999998640885224e-01  8.5231043111586363e-10  2.4999998591954409e-01  3.6493474911968132e-10  3.4421913525093174e-13  3.1586489408964390e-15  6.2499989439658662e-02    2.7370103257671784e-10    -4.9999998591764289e-01   3.6496643259745264e-10    -1.6428769983450671e-13   5.0600890704105864e-14    4.9999998592144496e-01    3.6490314991364020e-10    3.9994681455730752e-09  4.5112506551669699e-13  2.9996007625365373e-09  8.5020149798100123e-09  8.5020149798100123e-09  8.5020149798100123e-09
2.6430814869741027e-12  2.4999998603016138e-01  2.4795099310996240e-10  0.0000000000000000e+00   3.4106048662053822e-13  6.3014483620958531e-02  5.1449428430013356e-04  -4.9999998602887269e-01  2.4859518010664921e-10  1.2883447699907391e-12   1.4020315791211400e-12  4.9999998603144963e-01  2.4730676631516290e-10  2.4999998571972051e-01  6.2489874347055659e-11  7.7706796151620366e-07   7.7706762045571707e-07  6.2499989273487461e-02  6.3170936485237625e-11  -4.9999843157517393e-01  1.5542051035798432e-06  -3.1082707355740450e-06  3.1082706218872361e-06  5.0000153984977447e-01  1.5540656316061216e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998609170893e-01  3.1143141632093012e-10  -5.5468475961720076e-14  5.8218333168680796e-14  4.9999998609615659e-01  3.1201372832593721e-10  2.4999998569489890e-01  8.7311491331083287e-11  3.4473770133223157e-13  3.6772147116933447e-15  6.2499989271174783e-02    6.5483614312258673e-11    -4.9999998569292087e-01   8.7356641810386225e-11    -9.0547634208238491e-14   2.3139174922162384e-14    4.9999998569687659e-01    8.7266269627590523e-11    3.9994681455766470e-09  4.5112506592760457e-13  2.9996007680009147e-09  8.5020149798138090e-09  8.5020149798138090e-09  8.5020149798138090e-09
3.1806256927941190e-12  2.4999998556450009e-01  9.4360075784042312e-12  -4.7683715820312500e-07  4.7683749926361127e-07  6.5019760460562737e-02  2.5197712942640464e-03  -5.0000092057305279e-01  9.3501992158625617e-07  1.8700262168671245e-06   1.8700263305539336e-06  4.9999905055070154e-01  9.3500629501308942e-07  2.4999998556450009e-01  9.4360075784042312e-12  -7.0642541956018515e-07  7.0642576062067142e-07  6.2499989159901702e-02  6.3969885391153502e-12  -5.0000139840814362e-01  1.4128550124148051e-06  2.8257031295871329e-06   2.8257032432739418e-06  4.9999857270887932e-01  1.4128481172348589e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998579728716e-01  2.4415595986171019e-10  6.5486926647690225e-14   1.7917373577809107e-13  4.9999998580068450e-01  2.4368794537427065e-10  2.4999998523207978e-01  3.2298430591960104e-10  3.4021833347241073e-13  8.4215283824495160e-16  6.2499988924060487e-02    2.4223820315217932e-10    -4.9999998523011069e-01   3.2302051259292335e-10    -7.2599981722303813e-14   4.1086827408097034e-14    4.9999998523404848e-01    3.2294807051197537e-10    3.9994681455809475e-09  4.5112506551796154e-13  2.9996007625533539e-09  8.5020149798183800e-09  8.5020149798183800e-09  8.5020149798183800e-09
3.8274944785163149e-12  2.4999998603016138e-01  4.7469939096346430e-10  -2.3841857910156250e-07  2.3841892963595140e-07  5.9603526919471968e-02  2.8964622471251505e-03  -5.0000047431397254e-01  4.8876050028120314e-07  9.7657291855581086e-07   9.7657303224261999e-07  4.9999949774491942e-01  4.8781253188190989e-07  2.4999998556450009e-01  9.0381036557250908e-12  7.0642541956018515e-07   7.0642506902579619e-07  6.2499989159901702e-02  6.6954164466388248e-12  -4.9999857270630227e-01  1.4128471699926050e-06  -2.8257005528975930e-06  2.8257004392107841e-06  5.0000139841072078e-01  1.4128532694757052e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998558070324e-01  2.7230981879135442e-11  -3.8383359348340424e-13  2.7014678435300340e-13  4.9999998558524794e-01  2.7796640538773173e-11  2.4999998534599399e-01  2.0946799844522091e-10  3.2819895550452075e-13  2.2335433402761159e-14  6.2499989009496139e-02    1.5710097945080222e-10    -4.9999998534404905e-01   2.0942321436039199e-10    -2.4397718773087823e-14   8.9289090357313023e-14    4.9999998534793882e-01    2.0951247626298064e-10    3.9994681455861232e-09  4.5112506551894347e-13  2.9996007625667844e-09  8.5020149798238808e-09  8.5020149798238808e-09  8.5020149798238808e-09
4.6059220411450943e-12  2.4999998556450009e-01  8.7538865726619102e-12  0.0000000000000000e+00   3.4106048631158626e-13  6.5363755601191148e-02  2.8637664343808670e-03  -4.9999998556321151e-01  9.3981910825776495e-12  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  8.1096662687889080e-12  2.4999998556450009e-01  8.7538865726619102e-12  4.2385525173611109e-07   4.2385491067562476e-07  6.2499989168525054e-02  1.7147727981398079e-12  -4.9999913785050315e-01  8.4770331017173073e-07  -1.6954198168152116e-06  1.6954197031284025e-06  5.0000083327418510e-01  8.4771650642245482e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998703277032e-01  1.4789569990586344e-09  1.1023266029777226e-12   1.2160134121081235e-12  4.9999998703634674e-01  1.4786680635450670e-09  2.4999998523242084e-01  3.2332536641217850e-10  3.3574447813635334e-13  5.3160081752329251e-15  6.2499988924316283e-02    2.4249399846249462e-10    -4.9999998523046069e-01   3.2335263580985855e-10    -5.4652330513739016e-14   5.9034478616661837e-14    4.9999998523438077e-01    3.2329790178615329e-10    3.9994681455923477e-09  4.5112506551983542e-13  2.9996007625782731e-09  8.5020149798304982e-09  8.5020149798304982e-09  8.5020149798304982e-09
5.5426645206631182e-12  2.4999998556450009e-01  8.2991392353061563e-12  2.3841857910156250e-07   2.3841823804107618e-07  6.2904143323953221e-02  4.0415415680187953e-04  -4.9999951025963690e-01  4.7529463116594358e-07  -9.5060450476161940e-07  9.5060439107481026e-07  5.0000046086800742e-01  4.7530987400179201e-07  2.4999998556450009e-01  8.2991392353061563e-12  4.2385525173611109e-07   4.2385491067562476e-07  6.2499989168525054e-02  1.3737123345332868e-12  -4.9999913785050315e-01  8.4770376491908120e-07  -1.6954198168152116e-06  1.6954197031284025e-06  5.0000083327418510e-01  8.4771605167510436e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998678063656e-01  1.2263684933920221e-09  8.0817720291401462e-13   9.2186401204441550e-13  4.9999998678435986e-01  1.2262264403846126e-09  2.4999998523264821e-01  3.2355274007409102e-10  3.3403960176031005e-13  7.0208845518966028e-15  6.2499988924486813e-02    2.4266452866951874e-10    -4.9999998523069139e-01   3.2357667881583396e-10    -4.7986060065106586e-14   6.5700749065294267e-14    4.9999998523460459e-01    3.2352882817488138e-10    3.9994681455998411e-09  4.5112506552107862e-13  2.9996007625948055e-09  8.5020149798384623e-09  8.5020149798384623e-09  8.5020149798384623e-09
6.6699196630301151e-12  2.4999998556450009e-01  7.6738616441202491e-12  4.7683715820312500e-07   4.7683680766873610e-07  6.1337298306332853e-02  1.1626908612874464e-03  -4.9999902288971437e-01  9.6266512213064574e-07  -1.9253401452346466e-06  1.9253400315478377e-06  5.0000094823372521e-01  9.6267490966361437e-07  2.4999998587494093e-01  3.1811470134556266e-10  -3.5321270978009257e-07  3.5321306031448148e-07  6.2499989402837797e-02  2.3521749701481805e-10  -5.0000069229761468e-01  7.0674277817591753e-07  1.4128522075398402e-06   1.4128523212266493e-06  4.9999927944927275e-01  7.0610954279404669e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998610991020e-01  5.5507369586287640e-10  -4.6347690255816680e-13  3.4979009342776597e-13  4.9999998611360752e-01  5.5479197679896895e-10  2.4999998534667611e-01  2.1015011943049606e-10  3.4950280607800488e-13  1.0315828311898874e-15  6.2499989010007730e-02    1.5761257007152911e-10    -4.9999998534468842e-01   2.1014807897152503e-10    -1.0952086453078382e-13   4.1659445996170325e-15    4.9999998534866325e-01    2.1015229779042740e-10    3.9994681456088591e-09  4.5112506552268754e-13  2.9996007626165736e-09  8.5020149798480477e-09  8.5020149798480477e-09  8.5020149798480477e-09
8.0264335222571747e-12  2.4999998556450009e-01  7.1054274751032446e-12  -2.3841857910156250e-07  2.3841891068814619e-07  6.3758702328475941e-02  1.2587131604293162e-03  -5.0000045766952350e-01  4.7211400487687029e-07  9.4421502249362144e-07   9.4421513618043057e-07  4.9999951345813898e-01  4.7210113131246471e-07  2.4999998556450009e-01  7.1054274751032446e-12  1.0596381293402778e-06   1.0596377977536941e-06  6.2499989143059202e-02  2.4987423031814941e-11  -4.9999786627343196e-01  2.1192820866678141e-06  -4.2385515495452426e-06  4.2385514358584337e-06  5.0000210482861984e-01  2.1192693495519765e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998539697094e-01  1.5854768834133806e-10  -2.3301199960183605e-13  1.1932519047143519e-13  4.9999998539993840e-01  1.5933189434619083e-10  2.4999998592363681e-01  3.6624214783768829e-10  3.4932666024996168e-13  1.7740076532283146e-14  6.2499989442728207e-02    2.7468158185661049e-10    -4.9999998592172529e-01   3.6620666274200714e-10    -1.8479930125641132e-13   7.1112492126010475e-14    4.9999998592554790e-01    3.6627760602187192e-10    3.9994681456197084e-09  4.5112506552438113e-13  2.9996007626383516e-09  8.5020149798595802e-09  8.5020149798595802e-09  8.5020149798595802e-09
9.6588322411587091e-12  2.4999998509883881e-01  2.3203483564651796e-10  -2.3841857910156250e-07  2.3841892016204851e-07  6.3160881739392494e-02  6.6089274123661685e-04  -5.0000045989843611e-01  4.7456949536110578e-07  9.4867308768106554e-07   9.4867320136787467e-07  4.9999951122921371e-01  4.7410359239168164e-07  2.4999998525405923e-01  7.6814415795796747e-11  -1.4128508391203703e-07  1.4128542497252304e-07  6.2499988940006114e-02  5.8149762907913446e-11  -5.0000026782271545e-01  2.8249377469917299e-07  5.6514165706498714e-07   5.6514177075179627e-07  4.9999970268492350e-01  2.8264788260572237e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998564995873e-01  3.2101798323587316e-10  6.8628238494685594e-14   1.8231504762508643e-13  4.9999998565385795e-01  3.2105184506671547e-10  2.4999998511998456e-01  2.1088908383029738e-10  3.6033165969397010e-13  1.9271173689164449e-14  6.2499988839989085e-02    1.5816679228869683e-10    -4.9999998511797522e-01   2.1096552956116754e-10    -1.5310801682450603e-13   3.9421207694105206e-14    4.9999998512199378e-01    2.1081231875517806e-10    3.9994681456327671e-09  4.5112506511633234e-13  2.9996007572123640e-09  8.5020149798734587e-09  8.5020149798734587e-09  8.5020149798734587e-09
1.1623224686798494e-11  2.4999998603016138e-01  2.4340351972875535e-10  0.0000000000000000e+00   3.4106048662674208e-13  5.8145287019778905e-02  4.3547023202900976e-03  -4.9999998556321151e-01  2.2161346968928397e-10  1.2883447699908378e-12   1.4020315791212387e-12  4.9999998556578834e-01  2.2290199450307272e-10  2.4999998571972051e-01  6.7037347728262680e-11  -4.9449779369212960e-07  4.9449813475261619e-07  6.2499989283188735e-02  5.6880266627328213e-11  -5.0000097471114135e-01  9.8892631637214893e-07  1.9779925758326196e-06   1.9779926895194286e-06  4.9999899672243037e-01  9.8906625996861488e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998610246266e-01  3.1763767404925544e-10  8.1594379890164736e-13   9.2963060803204824e-13  4.9999998610667262e-01  3.1798228730469033e-10  2.4999998569717263e-01  8.9585227957857987e-11  3.2349067997634654e-13  1.7569806650395538e-14  6.2499989272880085e-02    6.7188916394471626e-11    -4.9999998569523701e-01   8.9587968046909607e-11    -5.4244883989336401e-15   1.0826232073146723e-13    4.9999998569910797e-01    8.9582361392044037e-11    3.9994681456484785e-09  4.5112506593986167e-13  2.9996007681639136e-09  8.5020149798901595e-09  8.5020149798901595e-09  8.5020149798901595e-09
1.3987131026472414e-11  2.4999998603016138e-01  4.6975401366929589e-10  -7.1525573730468750e-07  7.1525605941736861e-07  5.9909237630131937e-02  2.5907515401742140e-03  -5.0000144713770012e-01  1.4615791119476332e-06  2.9222315254539996e-06   2.9222316391408085e-06  4.9999852490981306e-01  1.4606524130900156e-06  2.4999998587494093e-01  3.1453356606299911e-10  -2.8257016782407406e-07  2.8257048993675517e-07  6.2499989404050459e-02  2.3374430777852264e-10  -5.0000055101313745e-01  5.6545454928166567e-07  1.1302819478074490e-06   1.1302820614942582e-06  4.9999942073482756e-01  5.6482739858809915e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998610683732e-01  5.4824915493273957e-10  4.7828710161713736e-14   1.6151551929211460e-13  4.9999998611031060e-01  5.4808445337562762e-10  2.4999998581142790e-01  2.5102053789290670e-10  3.4627919373037779e-13  2.4166512604974165e-14  6.2499989358571532e-02    1.8826538159795829e-10    -4.9999998580952254e-01   2.5093437102913790e-10    -1.7249234009917833e-13   5.8805530968777486e-14    4.9999998581333283e-01    2.5110667767115097e-10    3.9994681456673862e-09  4.5112506553253444e-13  2.9996007627464054e-09  8.5020149799102566e-09  8.5020149799102566e-09  8.5020149799102566e-09
1.6831803533309551e-11  2.4999998509883881e-01  4.6304648979548657e-10  -7.1525573730468750e-07  7.1525607836517377e-07  6.3026483719096707e-02  5.2649454768210970e-04  -5.0000140961556672e-01  1.4240556143052205e-06  2.8490494972794066e-06   2.8490496109662155e-06  4.9999856056993502e-01  1.4249938827393155e-06  2.4999998556450009e-01  2.6147975122526628e-12  1.4128508391203703e-07   1.4128474285155070e-07  6.2499989172836737e-02  1.4221394898831240e-12  -4.9999970299278779e-01  2.8256716462452444e-07  -5.6513907970075246e-07  5.6513896601394333e-07  5.0000026813573306e-01  2.8257191529767642e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998613527280e-01  5.7532038907438749e-10  3.1075010545200605e-13   4.2443691458240689e-13  4.9999998613958496e-01  5.7576719835923908e-10  2.4999998535190571e-01  2.0997958902716931e-10  3.3834585977085570e-13  2.7146265491057630e-15  6.2499989013929926e-02    1.5748467183069737e-10    -4.9999998534994033e-01   2.1001207665037651e-10    -6.4908131528289773e-14   4.8778677602111074e-14    4.9999998535387080e-01    2.0994696204139103e-10    3.9994681456901428e-09  4.5112506553642886e-13  2.9996007627989380e-09  8.5020149799344434e-09  8.5020149799344434e-09  8.5020149799344434e-09
2.0255019392306665e-11  2.4999998556450009e-01  8.5265157698604228e-13  -2.3841857910156250e-07  2.3841892963595140e-07  6.4977996053400419e-02  2.4780068806642126e-03  -5.0000045321900743e-01  4.6765734972083971e-07  9.3531419244269414e-07   9.3531430612950327e-07  4.9999951790868041e-01  4.6765695633999544e-07  2.4999998509883881e-01  4.6480863573075321e-10  -7.0642541956018515e-07  7.0642577009457410e-07  6.2499988810655778e-02  3.6208042864392471e-10  -5.0000139794248510e-01  1.4123808273902245e-06  2.8257031351601336e-06   2.8257032488469426e-06  4.9999857224321520e-01  1.4133224215529035e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998558015130e-01  1.8493582187300841e-11  1.1441479685783020e-12   1.2578347777087029e-12  4.9999998558399739e-01  1.8360633008693192e-11  2.4999998546650204e-01  9.7145402539046971e-11  3.5177886404557480e-13  1.2444751268157594e-15  6.2499989099877161e-02    7.2859045689750169e-11    -4.9999998546450986e-01   9.7147858680319011e-11    -1.1875108549215669e-13   5.0642763617558381e-15    4.9999998546849378e-01    9.7142973670419447e-11    3.9994681457175233e-09  4.5112506554112487e-13  2.9996007628617595e-09  8.5020149799635469e-09  8.5020149799635469e-09  8.5020149799635469e-09
2.4374441501222218e-11  2.4999998556450009e-01  2.2862423031019703e-10  -2.3841857910156250e-07  2.3841892016204914e-07  6.4544242869180077e-02  2.0442535243362283e-03  -5.0000045478775490e-01  4.6899656345422439e-07  9.3845169622005037e-07   9.3845180990685951e-07  4.9999951633992362e-01  4.6945513317617380e-07  2.4999998587494093e-01  8.1816609391245388e-11  2.8257016782407406e-07   2.8256982676358742e-07  6.2499989404050459e-02  5.9206610274263910e-11  -4.9999942073232656e-01  5.6505886488522880e-07  -1.1302794469091342e-06  1.1302793332223251e-06  5.0000055101563889e-01  5.6522058209620793e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998592735889e-01  1.3616744631589055e-10  6.6077552261016058e-13   7.7446233174056147e-13  4.9999998593045802e-01  1.3540122592403671e-10  2.4999998546752522e-01  3.2559910288673550e-10  3.2299908285822244e-13  1.8061403777205032e-14  6.2499989100644547e-02    2.4419930123164120e-10    -4.9999998546559060e-01   3.2560084395600060e-10    -3.3733276654712990e-15   1.1031348146492957e-13    4.9999998546945962e-01    3.2559718019142815e-10    3.9994681457504757e-09  4.5112506595710241e-13  2.9996007683931861e-09  8.5020149799985714e-09  8.5020149799985714e-09  8.5020149799985714e-09
2.9331662783900365e-11  2.4999998556450009e-01  3.5811349631408280e-12  2.3841857910156250e-07   2.3841824751497878e-07  5.8449773253401255e-02  4.0502159226602913e-03  -4.9999949248109948e-01  4.9308510570392510e-07  -9.8616170412108651e-07  9.8616159043427737e-07  5.0000047864644170e-01  4.9307648485097167e-07  2.4999998509883881e-01  4.6924242227088008e-10  7.7706796151620366e-07   7.7706762992961997e-07  6.2499988807826236e-02  3.6823531032116823e-10  -4.9999843095436414e-01  1.5546118410503548e-06  -3.1082708187869124e-06  3.1082707051001035e-06  5.0000153922882096e-01  1.5536588641040772e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998595793160e-01  3.9172641571851313e-10  -1.5861593600031230e-13  4.4929126869911451e-14  4.9999998596246087e-01  3.9250401595355177e-10  2.4999998581256477e-01  2.4448354494542535e-10  3.2515293445522537e-13  6.4336492766272458e-15  6.2499989359424184e-02    1.8336263755201535e-10    -4.9999998581070160e-01   2.4449640975389724e-10    -8.8394774337411083e-14   2.5292034792989767e-14    4.9999998581442773e-01    2.4447087465292205e-10    3.9994681457901274e-09  4.5112506555327631e-13  2.9996007630226089e-09  8.5020149800407163e-09  8.5020149800407163e-09  8.5020149800407163e-09
3.5297073027306577e-11  2.4999998603016138e-01  4.5912429464992147e-10  -4.7683715820312500e-07  4.7683748978970869e-07  6.5755760780316308e-02  3.2557716020378690e-03  -5.0000091579132555e-01  9.3022216450574838e-07  1.8595311532492079e-06   1.8595312669360170e-06  4.9999905626381008e-01  9.2930910262856306e-07  2.4999998540927965e-01  1.6175744026411462e-10  9.8899558738425920e-07   9.8899525579767551e-07  6.2499989030551338e-02  1.4772710108606252e-10  -4.9999800740503902e-01  1.9781641220207058e-06  -3.9559813681473813e-06  3.9559812544605723e-06  5.0000196339004510e-01  1.9778171323903122e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998590595940e-01  3.3679835362056479e-10  -3.7660777044113570e-13  2.6292096131073486e-13  4.9999998591079020e-01  3.3787749042909168e-10  2.4999998569762738e-01  1.2659029431419458e-10  3.2179290726387968e-13  9.7936764718934327e-15  6.2499989273221146e-02    9.4942706773412162e-11    -4.9999998569577103e-01   1.2660998690895925e-10    -7.4549443092411951e-14   3.9137366037988896e-14    4.9999998569948340e-01    1.2657068504247873e-10    3.9994681458378450e-09  4.5112506556130133e-13  2.9996007631293284e-09  8.5020149800914357e-09  8.5020149800914357e-09  8.5020149800914357e-09
4.2475715525368941e-11  2.4999998556450009e-01  1.0288658199067997e-11  -4.7683715820312500e-07  4.7683750873751396e-07  6.2018343711528819e-02  4.8164546956336942e-04  -5.0000094293087327e-01  9.5735807424720391e-07  1.9147421114638192e-06   1.9147422251506281e-06  4.9999902819262715e-01  9.5738415091473696e-07  2.4999998556450009e-01  1.0288658199067997e-11  -1.2009232132523146e-06  1.2009235637867035e-06  6.2499989134435850e-02  4.6656337813499371e-11  -5.0000238739247016e-01  2.4018196711361393e-06  4.8036944189846107e-06   4.8036945326714196e-06  4.9999758370191616e-01  2.4018748619036918e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998596227185e-01  3.8947282950806617e-10  1.7947985073239997e-13   2.9316665986280083e-13  4.9999998596564410e-01  3.8886603714254853e-10  2.4999998523924205e-01  3.3554670092061147e-10  3.2853282715074015e-13  2.2001561783640537e-14  6.2499988929432190e-02    2.5165999769457498e-10    -4.9999998523729627e-01   3.3550275006100982e-10    -2.5936088596481436e-14   8.7750720533919414e-14    4.9999998524118716e-01    3.3559090174057382e-10    3.9994681458952670e-09  4.5112506557125380e-13  2.9996007632624230e-09  8.5020149801524684e-09  8.5020149801524684e-09  8.5020149801524684e-09
5.1114334834401653e-11  2.4999998603016138e-01  4.5105252939984165e-10  4.7683715820312500e-07   4.7683680766873604e-07  6.4657396681969376e-02  2.1574074976371134e-03  -4.9999904886301483e-01  9.3671410429600073e-07  -1.8752564752187330e-06  1.8752563615319238e-06  5.0000092412335528e-01  9.3854225712063853e-07  2.4999998556450009e-01  1.4608757907897625e-11  -5.6514033564814812e-07  5.6514068618253707e-07  6.2499989164752336e-02  1.9579926788099151e-11  -5.0000111584011542e-01  1.1302629962938944e-06  2.2605627615470252e-06   2.2605628752338342e-06  4.9999885528121912e-01  1.1302998790396819e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998611263674e-01  5.3551761688271721e-10  6.2907064243420175e-13   7.4275745156460264e-13  4.9999998611514229e-01  5.3404412891302588e-10  2.4999998535781742e-01  2.2129142888579558e-10  3.2798729114786801e-13  2.2547097792570048e-14  6.2499989018363712e-02    1.6596855023350285e-10    -4.9999998535587276e-01   2.2124636792778732e-10    -2.3884928769446951e-14   8.9801880360953893e-14    4.9999998535976148e-01    2.2133668454224937e-10    3.9994681459643647e-09  4.5112506558294641e-13  2.9996007634179152e-09  8.5020149802259121e-09  8.5020149802259121e-09  8.5020149802259121e-09
6.1509857885805039e-11  2.4999998556450009e-01  1.9781508874341116e-11  0.0000000000000000e+00   3.6000829154486651e-13  6.7003166959640106e-02  4.5031777714282812e-03  -4.9999998556313568e-01  1.9099346582816255e-11  1.3641359951385818e-12   1.4778228042689827e-12  4.9999998556586411e-01  2.0463644118035665e-11  2.4999998525405923e-01  3.3022237633135914e-10  2.1192762586805554e-07   2.1192726585976401e-07  6.2499988939332410e-02  2.4887941534661623e-10  -4.9999956139687901e-01  4.2418535602054630e-07  -8.4770918920055647e-07  8.4770907551374734e-07  5.0000040911016097e-01  4.2352383321286330e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998528908968e-01  2.9314535469135788e-10  -2.4062375079211821e-13  1.2693694166171735e-13  4.9999998529352752e-01  2.9280024183556196e-10  2.4999998559053438e-01  6.2527769639089537e-12  3.5971364203025851e-13  2.9464951460798490e-16  6.2499989192901409e-02    4.6895837845877867e-12    -4.9999998558845055e-01   6.2155147354767146e-12    -7.4752842858791597e-14   3.8933966271609250e-14    4.9999998559261782e-01    6.2900662401715090e-12    3.9994681460475196e-09  4.5112506559694245e-13  2.9996007636044105e-09  8.5020149803142980e-09  8.5020149803142980e-09  8.5020149803142980e-09
7.4019599969156214e-11  2.4999998556450009e-01  2.0139623411022038e-10  0.0000000000000000e+00   3.5053438863756931e-13  6.1655285779490927e-02  8.4470324283760986e-04  -4.9999998509755023e-01  2.6356389966648100e-10  1.2883447699909366e-12   1.4020315791213375e-12  4.9999998510012705e-01  2.6496611131799139e-10  2.4999998525405923e-01  1.0904463334679767e-10  -8.4771050347222218e-07  8.4771085400661081e-07  6.2499988921142516e-02  1.0118602142102843e-10  -5.0000168066525408e-01  1.6953041399524858e-06  3.3908435021854912e-06   3.3908436158723001e-06  4.9999828982561684e-01  1.6955394763274339e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998541603841e-01  5.4924280606654389e-11  -1.7968326591962881e-13  6.5996456789227988e-14  4.9999998542034518e-01  5.5252018472114955e-11  2.4999998524981493e-01  1.1328893270321279e-10  3.4656189405425729e-13  3.9724945833120411e-15  6.2499988937361847e-02    8.4966689987552671e-11    -4.9999998524783312e-01   1.1328100242875088e-10    -9.7726693464745209e-14   1.5960115665655615e-14    4.9999998525179640e-01    1.1329676756710934e-10    3.9994681461475844e-09  4.5112506520349856e-13  2.9996007583718996e-09  8.5020149804206552e-09  8.5020149804206552e-09  8.5020149804206552e-09
8.9073546386104582e-11  2.4999998509883881e-01  4.9919890314923309e-10  -4.7683715820312500e-07  4.7683749926361138e-07  6.4024176061137139e-02  1.5241868626082349e-03  -5.0000092734908963e-01  9.4175298480433375e-07  1.8845096947921843e-06   1.8845098084789934e-06  4.9999904284326058e-01  9.4275670960098288e-07  2.4999998540927965e-01  1.8875806344779066e-10  -2.1192762586805554e-07  2.1192796692854192e-07  6.2499989055747711e-02  1.4278119337247075e-10  -5.0000040926272848e-01  4.2366662365896920e-07  8.4771184143169555e-07   8.4771195511850468e-07  4.9999956155475261e-01  4.2404521756412209e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998684655189e-01  1.2504470658591855e-09  7.7219694549149351e-13   8.8588375462189439e-13  4.9999998685024138e-01  1.2502712065606759e-09  2.4999998525356659e-01  3.4447111701011367e-10  3.7071009501033128e-13  2.9649608641049172e-14  6.2499988940175596e-02    2.5835330775109666e-10    -4.9999998525153649e-01   3.4456833167829491e-10    -1.9413121997592953e-13   8.0444410845528681e-14    4.9999998525559630e-01    3.4437387608694062e-10    3.9994681462680004e-09  4.5112506563425595e-13  2.9996007640998735e-09  8.5020149805486449e-09  8.5020149805486449e-09  8.5020149805486449e-09
1.0718913192051264e-10  2.4999998556450009e-01  1.8491164312581873e-10  9.5367431640625000e-07   9.5367398481966652e-07  6.1063184362150982e-02  1.4368046725409967e-03  -4.9999805589407237e-01  1.9294836400352707e-06  -3.8593148758229919e-06  3.8593147621361830e-06  5.0000191521258597e-01  1.9298311218984435e-06  2.4999998571972051e-01  3.4013206297653992e-10  9.1835304542824069e-07   9.1835271384165721e-07  6.2499989267019940e-02  2.3232796071155565e-10  -4.9999814900219125e-01  1.8363755211537466e-06  -3.6734111790637658e-06  3.6734110653769568e-06  5.0000182241700852e-01  1.8370355444540943e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998552169977e-01  1.4398737084574436e-10  -2.5618960659881517e-13  1.4250279746841434e-13  4.9999998552590341e-01  1.4443934266766048e-10  2.4999998560190306e-01  2.2231461273623040e-10  3.4693417456667303e-13  1.5347591084827138e-14  6.2499989201427922e-02    1.6673594278333798e-10    -4.9999998559999631e-01   2.2228390676714043e-10    -1.7505628969341037e-13   6.1369480563009549e-14    4.9999998560380932e-01    2.2234524661784218e-10    3.9994681464129051e-09  4.5112506524826451e-13  2.9996007589664671e-09  8.5020149807026626e-09  8.5020149807026626e-09  8.5020149807026626e-09
1.2898902612533082e-10  2.4999998556450009e-01  5.3375968449439855e-11  4.7683715820312500e-07   4.7683682661654120e-07  6.5730103173093746e-02  3.2301139596860786e-03  -4.9999905561427499e-01  9.3000172503246646e-07  -1.8598916227900906e-06  1.8598915091032815e-06  5.0000091550953607e-01  9.2988978438235267e-07  2.4999998525405923e-01  3.6381683590645792e-10  3.5321270978009257e-07   3.5321237819350877e-07  6.2499988937176572e-02  2.7623109513370806e-10  -4.9999927882588796e-01  7.0679011206168028e-07  -1.4128497100149988e-06  1.4128495963281897e-06  5.0000069167923578e-01  7.0605948408797177e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998600213852e-01  3.8613849670309926e-10  4.5447002353161095e-14   1.5913381148356194e-13  4.9999998600657136e-01  3.8681967406844927e-10  2.4999998595387751e-01  3.3600145074709503e-10  3.7644418733655075e-13  4.4857603538652932e-14  6.2499989465408724e-02    2.5200105732985108e-10    -4.9999998595191175e-01   3.3591172951330103e-10    -2.9351078882386605e-13   1.7982397969346519e-13    4.9999998595584300e-01    3.3609130811612538e-10    3.9994681465872805e-09  4.5112506568808908e-13  2.9996007648153909e-09  8.5020149808880056e-09  8.5020149808880056e-09  8.5020149808880056e-09
1.5522253574270480e-10  2.4999998463317752e-01  9.9794305928238375e-10  -9.5367431640625000e-07  9.5367467641454164e-07  6.4282278299391246e-02  1.7822890760501931e-03  -5.0000186534259550e-01  1.8797135214887126e-06  3.7614439243085252e-06   3.7614440379953341e-06  4.9999810390253646e-01  1.8817306302731978e-06  2.4999998556450009e-01  6.6620484666905160e-11  -7.0642541956018515e-08  7.0642901964310129e-08  6.2499989173240955e-02  5.0100097835625750e-11  -5.0000012684824358e-01  1.4121916956707479e-07  2.8257147262396011e-07   2.8257158631076925e-07  4.9999984428063660e-01  1.4135253013858814e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998555759873e-01  7.1475283503183252e-11  -1.0566720577715630e-13  8.0196033532445508e-15  4.9999998556228320e-01  7.0883534602466830e-11  2.4999998526470790e-01  3.6641267573880666e-10  3.2978451505732445e-13  3.0223776554991728e-14  6.2499988948531579e-02    2.7480947394215014e-10    -4.9999998526275974e-01   3.6631427006187083e-10    -3.1063989009326012e-14   8.2622820121074841e-14    4.9999998526665584e-01    3.6651089053094071e-10    3.9994681467971214e-09  4.5112506572373948e-13  2.9996007652905975e-09  8.5020149811110433e-09  8.5020149811110433e-09  8.5020149811110433e-09
1.8679135990207848e-10  2.4999998556450009e-01  8.2422954656855385e-11  -7.1525573730468750e-07  7.1525607836517398e-07  6.4510454190677802e-02  2.0104649554848978e-03  -5.0000139360147700e-01  1.4079564868296415e-06  2.8160897148113447e-06   2.8160898284981536e-06  4.9999857751562732e-01  1.4081332282001089e-06  2.4999998540927965e-01  2.3764340226315221e-10  7.0642541956018515e-07   7.0642507849969866e-07  6.2499989043486380e-02  1.9170652410642838e-10  -4.9999857255108077e-01  1.4130939093992887e-06  -2.8257005550971199e-06  2.8257004414103109e-06  5.0000139825550116e-01  1.4126066456432386e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998565578974e-01  1.0799570092979749e-11  -3.7359395122195219e-13  2.5990714209155136e-13  4.9999998565965598e-01  1.0800458299990664e-11  2.4999998527800926e-01  3.6891378571532778e-10  3.4692418066895988e-13  5.8636942329863407e-15  6.2499988958507599e-02    2.7668530506290784e-10    -4.9999998527602685e-01   3.6896331771030129e-10    -9.9265063646721084e-14   1.4421745483679769e-14    4.9999998527999123e-01    3.6886428578791354e-10    3.9994681470496373e-09  4.5112506576655244e-13  2.9996007658591932e-09  8.5020149813794402e-09  8.5020149813794402e-09  8.5020149813794402e-09
2.2478058335487300e-10  2.4999998556450009e-01  1.0135181259258717e-10  -2.3841857910156250e-07  2.3841891068814635e-07  6.0625305427514556e-02  1.8746838218749900e-03  -5.0000046971613044e-01  4.8405215456789443e-07  9.6830830536949765e-07   9.6830841905630678e-07  4.9999950141146327e-01  4.8425626426818272e-07  2.4999998587494093e-01  2.0908902710885525e-10  -7.0642541956018515e-08  7.0642873542602379e-08  6.2499989406071557e-02  1.5668201123130113e-10  -5.0000012715876008e-01  1.4149478420929620e-07  2.8257139649538759e-07   2.8257151018219673e-07  4.9999984459100183e-01  1.4107672570374067e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998555338260e-01  1.1059327012950748e-10  -2.2904371794308383e-13  1.1535690881268297e-13  4.9999998555756520e-01  1.1016233703390802e-10  2.4999998574503479e-01  7.9182885709339089e-11  3.5934991191259188e-13  2.7763328051061477e-14  6.2499989308776704e-02    5.9387158501277864e-11    -4.9999998574310328e-01   7.9127413478167316e-11    -2.2479692349368202e-13   1.1111011436328116e-13    4.9999998574696614e-01    7.9238602342674739e-11    3.9994681473535112e-09  4.5112506581787545e-13  2.9996007665413310e-09  8.5020149817024262e-09  8.5020149817024262e-09  8.5020149817024262e-09
2.7049597304631314e-10  2.4999998556450009e-01  1.2420286631985984e-10  -2.3841857910156250e-07  2.3841892963595162e-07  6.5573738434105022e-02  3.0737491675771880e-03  -5.0000045108981916e-01  4.6540310592920876e-07  9.3105580400360852e-07   9.3105591769041765e-07  4.9999952003788034e-01  4.6565281193400647e-07  2.4999998603016138e-01  3.4145842098787944e-10  2.8257016782407406e-07   2.8256981728968494e-07  6.2499989520465780e-02  2.5393794616023258e-10  -4.9999942088754729e-01  5.6479916594967959e-07  -1.1302794462344394e-06  1.1302793325476303e-06  5.0000055117085873e-01  5.6548016645674100e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998614101943e-01  4.5430619041296479e-10  -1.9336508311964149e-13  7.9678273989240634e-14  4.9999998614453034e-01  4.5383806490322278e-10  2.4999998552902980e-01  1.5967315968900404e-10  3.7272608703030952e-13  2.2191697936205432e-14  6.2499989146772982e-02    1.1975485276706165e-10    -4.9999998552699570e-01   1.5971753034450803e-10    -2.0233586135050143e-13   8.8649052220100573e-14    4.9999998553106356e-01    1.5962871247394681e-10    3.9994681477191871e-09  4.5112506587967767e-13  2.9996007673639398e-09  8.5020149820911001e-09  8.5020149820911001e-09  8.5020149820911001e-09
3.2550885998350564e-10  2.4999998603016138e-01  8.6515688109646559e-11  -4.7683715820312500e-07  4.7683749926361180e-07  6.0197341250986178e-02  2.3026482067486846e-03  -5.0000095730346994e-01  9.7136175712064651e-07  1.9434872435973963e-06   1.9434873572842053e-06  4.9999901381986445e-01  9.7212571372504217e-07  2.4999998603016138e-01  8.6515688109646559e-11  -1.4128508391203703e-07  1.4128542497252388e-07  6.2499989522082661e-02  6.4347798438743574e-11  -5.0000026859889257e-01  2.8265717975328599e-07  5.6514158009981527e-07   5.6514169378662440e-07  4.9999970346095074e-01  2.8248462743171769e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998611807706e-01  1.7636423665792391e-10  5.8019880939380282e-13   6.9388561852420370e-13  4.9999998612167929e-01  1.7610111382967896e-10  2.4999998611406227e-01  1.7041657434819919e-10  3.4502184839794910e-13  3.9613615571740477e-15  6.2499989585547276e-02    1.2781241394606843e-10    -4.9999998611215934e-01   1.7044652589206690e-10    -1.6736444058295608e-13   5.3677631452555196e-14    4.9999998611596491e-01    1.7038674041078205e-10    3.9994681481592306e-09  4.5112506636456757e-13  2.9996007738117849e-09  8.5020149825588211e-09  8.5020149825588211e-09  8.5020149825588211e-09
3.9171014908092606e-10  2.4999998556450009e-01  4.2632569856786650e-11  -9.5367431640625000e-07  9.5367465746673627e-07  6.0573908720039982e-02  1.9260804213612898e-03  -5.0000192298764190e-01  1.9374677072624823e-06  3.8748724440946063e-06   3.8748725577814152e-06  4.9999804811883602e-01  1.9374049639653696e-06  2.4999998525405923e-01  2.6780829760023138e-10  -6.3578287760416663e-07  6.3578321866465290e-07  6.2499988929631135e-02  2.1177013621436645e-10  -5.0000125681382601e-01  1.2712938913738558e-06  2.5431328730686799e-06   2.5431329867554889e-06  4.9999871368459076e-01  1.2718392092337242e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998612610974e-01  6.0617510337579528e-10  3.5960215806519670e-13   4.7328896719559748e-13  4.9999998613026264e-01  6.0646265116776438e-10  2.4999998567034254e-01  1.4847501577561119e-10  3.2793190731381055e-13  1.3128578951556988e-14  6.2499989252757522e-02    1.1135625054432109e-10    -4.9999998566847387e-01   1.4853922973501268e-10    -9.9163364702460685e-14   1.4523444427940149e-14    4.9999998567221082e-01    1.4841083247080600e-10    3.9994681486887709e-09  4.5112506563333380e-13  2.9996007640876101e-09  8.5020149831216646e-09  8.5020149831216646e-09  8.5020149831216646e-09
4.7137531341167291e-10  2.4999998649582267e-01  7.0673423345221174e-10  2.3841857910156250e-07   2.3841824751497846e-07  6.5686745942432428e-02  3.1867566006154968e-03  -4.9999952136732112e-01  4.6441989127957429e-07  -9.3025206681896883e-07  9.3025195313215969e-07  5.0000045162302598e-01  4.6583206191108489e-07  2.4999998618538180e-01  3.9629336599519364e-10  -8.4771050347222218e-07  8.4771083505880619e-07  6.2499989619634370e-02  2.7781743862379407e-10  -5.0000168159664626e-01  1.6958094338636849e-06  3.3908434142497612e-06   3.3908435279365701e-06  4.9999829075687030e-01  1.6950340937649262e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998593373807e-01  1.4652566712469339e-10  -7.1188807697069143e-14  4.2498001433331717e-14  4.9999998593710870e-01  1.4614463861123325e-10  2.4999998603948370e-01  2.5039526683764494e-10  3.2266099819473908e-13  8.9255858302456551e-15  6.2499989529613359e-02    1.8779642714531353e-10    -4.9999998603762547e-01   2.5041306580830422e-10    -7.8138974220185433e-14   3.5547834910215426e-14    4.9999998604134149e-01    2.5037742767780499e-10    3.9994681493260069e-09  4.5112506615150091e-13  2.9996007709779862e-09  8.5020149837989799e-09  8.5020149837989799e-09  8.5020149837989799e-09
5.6724260684919888e-10  2.4999998603016138e-01  1.9315394540488386e-10  4.7683715820312500e-07   4.7683681714263830e-07  6.1538149576219045e-02  9.6183980153713325e-04  -4.9999902492774978e-01  9.6090732477852267e-07  -1.9221956425362325e-06  1.9221955288494236e-06  5.0000094712703025e-01  9.6128809033757398e-07  2.4999998571972051e-01  1.1728692205213418e-10  4.9449779369212960e-07   4.9449745263164291e-07  6.2499989283188735e-02  9.4567443092550803e-11  -4.9999899671992926e-01  9.8911514530234055e-07  -1.9779900749343046e-06  1.9779899612474957e-06  5.0000097471364258e-01  9.8887470266539742e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998542471952e-01  4.1035504108835281e-10  -1.4267921172778952e-13  2.8992402597388651e-14  4.9999998542909907e-01  4.0984084126590648e-10  2.4999998606074314e-01  2.2373570475199858e-10  3.2859110214232372e-13  1.2469384552970937e-14  6.2499989545557938e-02    1.6780175966002622e-10    -4.9999998605887302e-01   2.2379846639550607e-10    -1.0172731590376596e-13   1.1959493226634899e-14    4.9999998606261298e-01    2.2367306673346587e-10    3.9994681500928439e-09  4.5112506628119096e-13  2.9996007727030163e-09  8.5020149846140440e-09  8.5020149846140440e-09  8.5020149846140440e-09
6.8260718342723792e-10  2.4999998556450009e-01  3.3031709725380572e-10  4.7683715820312500e-07   4.7683682661654083e-07  6.1495686253436842e-02  1.0043031676766482e-03  -4.9999902413032132e-01  9.6176261983552714e-07  -1.9228591736163400e-06  1.9228590599295311e-06  5.0000094699313236e-01  9.6109643953123418e-07  2.4999998587494093e-01  1.9876257552363303e-11  2.1192762586805554e-07   2.1192729428147137e-07  6.2499989404993635e-02  1.6119855203257336e-11  -4.9999956201791346e-01  4.2387502770194803e-07  -8.4770933875892261e-07  8.4770922507211348e-07  5.0000040973089033e-01  4.2383419750268762e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998604009754e-01  1.4715638482172137e-10  5.1594918738805614e-13   6.2963599651845703e-13  4.9999998604329221e-01  1.4659938595885814e-10  2.4999998609234808e-01  1.9753089028765749e-10  3.3743514842902766e-13  5.8485642638099660e-15  6.2499989569261644e-02    1.4814815371429898e-10    -4.9999998609046048e-01   1.9751932086548988e-10    -1.3710982843213047e-13   2.3423019301729601e-14    4.9999998609423563e-01    1.9754280211105192e-10    3.9994681510156358e-09  4.5112506643758040e-13  2.9996007747823602e-09  8.5020149855948734e-09  8.5020149855948734e-09  8.5020149855948734e-09
8.2143435849194222e-10  2.4999998603016138e-01  6.5881534159351333e-11  -2.3841857910156250e-07  2.3841892963595199e-07  6.3135934047918438e-02  6.3594457470796182e-04  -5.0000046045780344e-01  4.7449551331176609e-07  9.4886050050276340e-07   9.4886061418957253e-07  4.9999951160116823e-01  4.7436510093535428e-07  2.4999998571972051e-01  2.4455933329766671e-10  4.9449779369212960e-07   4.9449744315774012e-07  6.2499989283188735e-02  1.9002174075994585e-10  -4.9999899671985348e-01  9.8924243664647755e-07  -1.9779899991430797e-06  1.9779898854562708e-06  5.0000097471371840e-01  9.8874744923537671e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998597478318e-01  1.2493048782572267e-11  -1.0430553628484235e-13  9.3812728455585267e-15  4.9999998597854756e-01  1.2278387189352208e-11  2.4999998589964889e-01  6.4630955545063869e-11  3.3001749078163825e-13  2.0516898698862570e-14  6.2499989424737265e-02    4.8473210918228467e-11    -4.9999998589770023e-01   6.4589902350606049e-11    -3.1576780720195507e-14   8.2110028410205359e-14    4.9999998590159711e-01    6.4672058825837097e-11    3.9994681521261059e-09  4.5112506662549827e-13  2.9996007772820946e-09  8.5020149867751857e-09  8.5020149867751857e-09  8.5020149867751857e-09
9.8849590466255860e-10  2.4999998603016138e-01  1.7621445809295029e-11  2.3841857910156250e-07   2.3841823804107551e-07  6.0560824411552458e-02  1.9391651242852460e-03  -4.9999950115128278e-01  4.8489456717874067e-07  -9.6882116102020443e-07  9.6882104733339529e-07  5.0000046997630909e-01  4.8392659378392862e-07  2.4999998603016138e-01  1.7621445809295029e-11  0.0000000000000000e+00   3.4106048698284328e-13  6.2499989522621618e-02  1.3216085482961502e-11  -4.9999998602887269e-01  1.6977266293785933e-11  1.2883447699907391e-12   1.4020315791211400e-12  4.9999998603144963e-01  1.8265680085272210e-11  inf               inf               inf               inf               inf                 inf                 -4.9999998623202835e-01  1.8617839266833159e-10  -3.7286937497999494e-13  2.5918256584959406e-13  4.9999998623621877e-01  1.8650346599853305e-10  2.4999998582768512e-01  2.2009770379149317e-10  3.7561727372084875e-13  3.4556786738005445e-14  6.2499989370764446e-02    1.6507325815292841e-10    -4.9999998582564525e-01   2.2020470117444546e-10    -2.1413003304981547e-13   1.0044322391941460e-13    4.9999998582972460e-01    2.1999070565785774e-10    3.9994681534624220e-09  4.5112506685157314e-13  2.9996007802881360e-09  8.5020149881955458e-09  8.5020149881955458e-09  8.5020149881955458e-09
1.1895340673703207e-09  2.4999998603016138e-01  1.0930991157229723e-10  9.5367431640625000e-07   9.5367396587186062e-07  6.0990125519024344e-02  1.5098639216148530e-03  -4.9999805473857978e-01  1.9311802819733270e-06  -3.8616256067903660e-06  3.8616254931035570e-06  5.0000191636805180e-01  1.9304452110113341e-06  2.4999998603016138e-01  1.0930991157229723e-10  7.0642541956018515e-08   7.0642191421629095e-08  6.2499989522486879e-02  8.1847682437229202e-11  -4.9999984474372089e-01  1.4117514086205431e-07  -2.8256889517200405e-07  2.8256878148519492e-07  5.0000012731648169e-01  1.4139364090000133e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998586853139e-01  5.0330357731502481e-11  1.0363629593572486e-13   2.1732310506612572e-13  4.9999998587236405e-01  5.0476740608708094e-11  2.4999998564510406e-01  2.7574740779081627e-10  3.4536848127324007e-13  5.1659081463681782e-15  6.2499989233828664e-02    2.0681053294881034e-10    -4.9999998564312470e-01   2.7573705104200615e-10    -9.3111584245805397e-14   2.0575224884595459e-14    4.9999998564708298e-01    2.7575781218397540e-10    3.9994681550705124e-09  4.5112506671319078e-13  2.9996007784482568e-09  8.5020149899047756e-09  8.5020149899047756e-09  8.5020149899047756e-09
1.4314589375234814e-09  2.4999998649582267e-01  7.9578802070784447e-13  9.5367431640625000e-07   9.5367397534576235e-07  6.3160358622373486e-02  6.6036874990909678e-04  -4.9999808913227489e-01  1.8973624107053733e-06  -3.7947016299808126e-06  3.7947015162940037e-06  5.0000188383777056e-01  1.8973392196054703e-06  2.4999998634060222e-01  1.5601623562700469e-10  -5.6514033564814812e-07  5.6514067670863576e-07  6.2499989746828868e-02  1.2563552066511170e-10  -5.0000111661621394e-01  1.1301215283389110e-06  2.2605627542872880e-06   2.2605628679740969e-06  4.9999885605732469e-01  1.1304412262579114e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998614120428e-01  3.5348131966053334e-10  -8.5186527155123390e-13  7.3817846242083301e-13  4.9999998614453034e-01  3.5402061046615382e-10  2.4999998628493358e-01  2.1168487199430559e-10  3.4541110395902078e-13  4.3506163638570348e-15  6.2499989713700750e-02    1.5876363896924934e-10    -4.9999998628295411e-01   2.1173148556776969e-10    -9.3111586013734320e-14   2.0575223116666597e-14    4.9999998628691250e-01    2.1163844884971489e-10    3.9994681570056543e-09  4.5112506786132883e-13  2.9996007937161828e-09  8.5020149919616247e-09  8.5020149919616247e-09  8.5020149919616247e-09
1.7225859653987838e-09  2.4999998696148396e-01  5.4672002674837874e-10  0.0000000000000000e+00   3.4106048748349435e-13  6.4056860177158254e-02  1.5568703660847534e-03  -4.9999998649460986e-01  8.1778792594156378e-11  1.2125535448428964e-12   1.3262403539732973e-12  4.9999998649703509e-01  8.0338666826355070e-11  2.4999998634060222e-01  7.4161708165657325e-11  3.5321270978009257e-07   3.5321236871960508e-07  6.2499989752083727e-02  5.8989772673180526e-11  -4.9999927991243404e-01  7.0650039703193864e-07  -1.4128497038550247e-06  1.4128495901682156e-06  5.0000069276577608e-01  7.0634907965771596e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998617118541e-01  2.4164566129106742e-10  2.8207004263256063e-13   3.9575685176296152e-13  4.9999998617420260e-01  2.4249381614213857e-10  2.4999998681528268e-01  4.0051875343838052e-10  3.6761856336637736e-13  2.6558075882883011e-14  6.2499990111462532e-02    3.0038903181992401e-10    -4.9999998681333452e-01   4.0050345037153694e-10    -2.5761548888609105e-13   1.4392867975569014e-13    4.9999998681723051e-01    4.0053409255560783e-10    3.9994681593343613e-09  4.5112506784495707e-13  2.9996007934984655e-09  8.5020149944367906e-09  8.5020149944367906e-09  8.5020149944367906e-09
2.0729217795953697e-09  2.4999998696148396e-01  3.7147177112905261e-10  2.3841857910156250e-07   2.3841822856717214e-07  5.9517010838751383e-02  2.9829791037582947e-03  -4.9999949831889684e-01  4.8826912564473731e-07  -9.7727987587484538e-07  9.7727976218803624e-07  5.0000047560263827e-01  4.8901063674832644e-07  2.4999998649582267e-01  9.4189516178686656e-11  3.5321270978009257e-07   3.5321235924570224e-07  6.2499989868499049e-02  7.4010628368142844e-11  -4.9999928006757915e-01  7.0652044332989590e-07  -1.4128496269640360e-06  1.4128495132772269e-06  5.0000069292107174e-01  7.0632907021916312e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998766636528e-01  1.0783427905821427e-09  1.3115512891566717e-12   1.4252380982870725e-12  4.9999998766958242e-01  1.0775809000600849e-09  2.4999998632893039e-01  2.6108179395401897e-10  3.2858965753643899e-13  2.1944732821424694e-14  6.2499989746698355e-02    1.9581132289841471e-10    -4.9999998632698456e-01   2.6103792686451610e-10    -2.5936091461025669e-14   8.7750717669375244e-14    4.9999998633087600e-01    2.6112552343256778e-10    3.9994681621366755e-09  4.5112506831920990e-13  2.9996007998055994e-09  8.5020149974153522e-09  8.5020149974153522e-09  8.5020149974153522e-09
2.4945081352303164e-09  2.4999998696148396e-01  1.6081006644025846e-10  9.5367431640625000e-07   9.5367398481966461e-07  6.0940580098992496e-02  1.5594100015134435e-03  -4.9999805535089720e-01  1.9314479006849214e-06  -3.8631951488118094e-06  3.8631950351250005e-06  5.0000191854968390e-01  1.9317471343516222e-06  2.4999998696148396e-01  1.6081006644025846e-10  7.0642541956018515e-07   7.0642508797359976e-07  6.2499990207639480e-02  1.0713354094796726e-10  -4.9999857410336973e-01  1.4126954281512870e-06  -2.8257006129953967e-06  2.8257004993085878e-06  5.0000139980762082e-01  1.4130050712690665e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998700314152e-01  2.0434363975596543e-10  5.9205062773339596e-13   7.0573743686379685e-13  4.9999998700724291e-01  2.0469336003731357e-10  2.4999998712735302e-01  3.2667913492052064e-10  3.2504782639064608e-13  6.5387589760514080e-15  6.2499990345515267e-02    2.4500932812413436e-10    -4.9999998712549010e-01   3.2669221547110198e-10    -8.7369197685632458e-14   2.6317611444768462e-14    4.9999998712921573e-01    3.2666618076976576e-10    3.9994681655089171e-09  4.5112506888959309e-13  2.9996008073899887e-09  8.5020150009996846e-09  8.5020150009996846e-09  8.5020150009996846e-09
3.0018358135755922e-09  2.4999998742714524e-01  3.7277918200416587e-10  -2.3841857910156250e-07  2.3841892016205084e-07  6.1089329816652715e-02  1.4106604741223328e-03  -5.0000046973650281e-01  4.8268406958925803e-07  9.6462374898224228e-07   9.6462386266905142e-07  4.9999950511639168e-01  4.8193990688450189e-07  2.4999998696148396e-01  9.2882105303573372e-11  -7.0642541956018515e-07  7.0642576062067354e-07  6.2499990207639480e-02  8.3135567961591882e-11  -5.0000139980519542e-01  1.4127527622065054e-06  2.8257030381024864e-06   2.8257031517892954e-06  4.9999857410579546e-01  1.4129505031124123e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998760026709e-01  5.4783387600938808e-10  -4.9472002958278875e-13  3.8103322045238782e-13  4.9999998760358721e-01  5.4728864551058596e-10  2.4999998725149908e-01  1.9713301772426911e-10  3.3634829117786437e-13  4.7121971782021008e-15  6.2499990438624795e-02    1.4784974624747267e-10    -4.9999998724961353e-01   1.9718031426681269e-10    -1.3249472123165487e-13   1.8807912101253940e-14    4.9999998725338429e-01    1.9708572329370584e-10    3.9994681695669999e-09  4.5112506957622100e-13  2.9996008165213525e-09  8.5020150053129931e-09  8.5020150053129931e-09  8.5020150053129931e-09
3.6123426997094379e-09  2.4999998742714524e-01  6.7586873950924267e-11  -9.5367431640625000e-07  9.5367464799283602e-07  6.0576533499943144e-02  1.9234570197261115e-03  -5.0000192480831984e-01  1.9374506374658351e-06  3.8747885081343326e-06   3.8747886218211415e-06  4.9999805002344949e-01  1.9373379845499821e-06  2.4999998742714524e-01  6.7586873950924267e-11  4.9449779369212960e-07   4.9449746210554347e-07  6.2499990563757143e-02  4.4087887560642735e-11  -4.9999899842736095e-01  9.8893032142391643e-07  -1.9779900616900365e-06  1.9779899480032275e-06  5.0000097642106056e-01  9.8905962651940490e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998805191653e-01  6.9423415679831318e-10  -2.3761614644895771e-13  1.2392933731855675e-13  4.9999998805589030e-01  6.9445625694298063e-10  2.4999998763962594e-01  2.8006757365262463e-10  3.4937783338596177e-13  1.7791247277989855e-14  6.2499990729719915e-02    2.1005065886418326e-10    -4.9999998763771436e-01   2.8003198423770609e-10    -1.8479930605246025e-13   7.1112496922059304e-14    4.9999998764153708e-01    2.8010303853987329e-10    3.9994681744504037e-09  4.5112507040238344e-13  2.9996008275075464e-09  8.5020150105035299e-09  8.5020150105035299e-09  8.5020150105035299e-09
4.3470131581250172e-09  2.4999998789280653e-01  6.1675052376279291e-11  -4.7683715820312500e-07  4.7683750873751724e-07  6.2846072853456184e-02  3.4608188759456147e-04  -5.0000093893368602e-01  9.5098119410563417e-07  1.9020910512179361e-06   1.9020911649047452e-06  4.9999903684649993e-01  9.5110997102340897e-07  2.4999998773758608e-01  2.1689549998257612e-10  -4.2385525173611109e-07  4.2385560227050338e-07  6.2499990798339372e-02  1.6752224996478012e-10  -5.0000083544468665e-01  8.4749219473556256e-07  1.6954223783105820e-06   1.6954224919973911e-06  4.9999914002617379e-01  8.4793029716298827e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998759018793e-01  3.6230398448391989e-10  -5.0857537279788476e-13  3.9488856366748377e-13  4.9999998759500386e-01  3.6146709833936626e-10  2.4999998782607233e-01  1.2840925387444352e-10  3.3484797624300515e-13  1.5686416028032458e-14  6.2499990869554690e-02    9.6306931600154335e-11    -4.9999998782411409e-01   1.2837782826050139e-10    -5.1062807220303783e-14   6.2624001910097222e-14    4.9999998782803029e-01    1.2844066685510396e-10    3.9994681803269876e-09  4.5112507180729498e-13  2.9996008461912416e-09  8.5020150167497097e-09  8.5020150167497097e-09  8.5020150167497097e-09
5.2310993080562578e-09  2.4999998835846782e-01  1.8945918379482690e-10  2.3841857910156250e-07   2.3841824751497531e-07  5.8577559413635315e-02  3.9224317131215805e-03  -4.9999949581318498e-01  4.9235394768091121e-07  -9.8508547205392649e-07  9.8508535836711735e-07  5.0000048090229454e-01  4.9273141021543772e-07  2.4999998804802695e-01  1.2098168366219114e-10  -5.6514033564814812e-07  5.6514066723473530e-07  6.2499991027397284e-02  9.9359611423619905e-11  -5.0000111832370686e-01  1.1301565742005372e-06  2.2605626631399885e-06   2.2605627768267974e-06  4.9999885776468150e-01  1.1304062028227903e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998794485612e-01  2.2227654386966089e-10  9.1987949072964352e-13   1.0335662998600446e-12  4.9999998794794465e-01  2.2293968005367829e-10  2.4999998839359702e-01  2.2458838889523064e-10  3.3060854203393714e-13  9.7804514764624660e-16  6.2499991295198169e-02    1.6844127421020886e-10    -4.9999998839172305e-01   2.2459038847686263e-10    -1.0993196264109546e-13   3.7548464893055363e-15    4.9999998839547105e-01    2.2458672476947258e-10    3.9994681873987358e-09  4.5112507259329847e-13  2.9996008566430169e-09  8.5020150242662238e-09  8.5020150242662238e-09  8.5020150242662238e-09
6.2949889902218881e-09  2.4999998835846782e-01  3.4248151760068383e-10  2.3841857910156250e-07   2.3841822856716918e-07  5.5756513244105688e-02  6.7434782816066970e-03  -4.9999948350650131e-01  5.0519245837990921e-07  -1.0096985381216395e-06  1.0096984244348303e-06  5.0000049320890483e-01  5.0450596610129512e-07  2.4999998866890866e-01  3.2040677899241424e-11  -1.4128508391203703e-07  1.4128543444643035e-07  6.2499991501142924e-02  2.4569460619305440e-11  -5.0000027123756119e-01  2.8253860150148209e-07  5.6514164964334512e-07   5.6514176333015426e-07  4.9999970609977701e-01  2.8260316171868976e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998969890808e-01  9.9994838850390894e-10  9.4907936847778939e-13   1.0627661776081905e-12  4.9999998970298520e-01  1.0000464767367257e-09  2.4999998866496748e-01  3.5981858614358267e-11  3.4430438228110599e-13  6.2300110365821555e-15  6.2499991498725996e-02    2.6986388388338790e-11    -4.9999998866299022e-01   3.5969462995681471e-11    -8.9009272285446967e-14   2.4677536844954060e-14    4.9999998866694439e-01    3.5994331962841861e-11    3.9994681959087220e-09  4.5112507403307701e-13  2.9996008757903849e-09  8.5020150333114289e-09  8.5020150333114289e-09  8.5020150333114289e-09
7.5752502587719207e-09  2.4999998928979039e-01  5.1329512139959388e-11  0.0000000000000000e+00   3.3158658873620896e-13  5.9805611751513506e-02  2.6943802543267629e-03  -4.9999998928857764e-01  5.0666317841068980e-11  1.2125535448423037e-12   1.3262403539727047e-12  4.9999998929100292e-01  5.1992701259997434e-11  2.4999998944501081e-01  1.0389090771076183e-10  1.4128508391203703e-07   1.4128475232544828e-07  6.2499992083219484e-02  7.7379215247507588e-11  -4.9999970687337875e-01  2.8246586521122312e-07  -5.6513914705829346e-07  5.6513903337148433e-07  5.0000027201616359e-01  2.8267316797058840e-07  inf               inf               inf               inf               inf                 inf                 -4.9999998879249208e-01  5.4675187935987987e-10  -9.2364395194546312e-13  8.0995714281506203e-13  4.9999998879695795e-01  5.4603767285954732e-10  2.4999998944531393e-01  1.0419402635206012e-10  3.6351265669872625e-13  3.1926067962517271e-14  6.2499992083985781e-02    7.8145511995785583e-11    -4.9999998944337404e-01   1.0413008008097227e-10    -2.4120621537574689e-13   1.2751940624534583e-13    4.9999998944725355e-01    1.0425792229084907e-10    3.9994682061494496e-09  4.5112507576587883e-13  2.9996008988329802e-09  8.5020150441962291e-09  8.5020150441962291e-09  8.5020150441962291e-09
9.1158882997508378e-09  2.4999999022111297e-01  1.0970790932110306e-10  0.0000000000000000e+00   3.4106049252660759e-13  5.8840384903743770e-02  3.6596076798103166e-03  -4.9999999021990021e-01  1.1042793121143891e-10  1.2125535448421059e-12   1.3262403539725070e-12  4.9999999022232555e-01  1.0898791646594006e-10  2.4999999022111297e-01  1.0970790932110306e-10  -7.0642541956018515e-07  7.0642576062067766e-07  6.2499992652361017e-02  6.8806930377690155e-11  -5.0000140306480623e-01  1.4129553339436675e-06  2.8257030011426426e-06   2.8257031148294515e-06  4.9999857736544251e-01  1.4127478951264684e-06  inf               inf               inf               inf               inf                 inf                 -4.9999998989550182e-01  2.1397046582213728e-10  -2.0274610525616056e-13  8.9059296125759450e-14  4.9999998989846972e-01  2.1486791457550181e-10  2.4999999040983309e-01  2.9842803218341006e-10  3.3796082391032533e-13  3.0996686162822484e-15  6.2499992807375095e-02    2.2382100834039089e-10    -4.9999999040794435e-01   2.9847206702962727e-10    -1.3916100024681664e-13   2.5474191116415527e-14    4.9999999041172166e-01    2.9838402637236568e-10    3.9994682184729154e-09  4.5112507785085117e-13  2.9996009265599639e-09  8.5020150572947566e-09  8.5020150572947566e-09  8.5020150572947566e-09
1.0969857978923818e-08  2.4999999068677425e-01  3.5163326067955348e-10  0.0000000000000000e+00   3.4106049379126330e-13  6.1709941368627452e-02  7.9005191017842455e-04  -4.9999999115114702e-01  1.1467225832292042e-10  1.2883447699896526e-12   1.4020315791200537e-12  4.9999999115372384e-01  1.1338373350913167e-10  2.4999999115243554e-01  1.1402802662818580e-10  -5.6514033564814812e-07  5.6514067670864191e-07  6.2499993355703533e-02  7.6897655991780440e-11  -5.0000112142802566e-01  1.1303915509052970e-06  2.2605627109178437e-06   2.2605628246046526e-06  4.9999886086917994e-01  1.1301711601707828e-06  inf               inf               inf               inf               inf                 inf                 -4.9999999139254325e-01  3.5606849465637807e-10  3.4643296842436162e-13   4.6011977755476280e-13  4.9999999139640749e-01  3.5606738446194463e-10  2.4999999065130390e-01  3.8710360955984891e-10  3.4017005995684021e-13  8.9043383442308734e-16  6.2499992988478192e-02    2.9032768442233190e-10    -4.9999999064933504e-01   3.8713972253460456e-10    -7.2087206433868913e-14   4.1599602696532249e-14    4.9999999065327266e-01    3.8706744698711027e-10    3.9994682333027012e-09  4.5112508035999961e-13  2.9996009599274029e-09  8.5020150730572357e-09  8.5020150730572357e-09  8.5020150730572357e-09
1.3200884008314167e-08  2.4999999254941940e-01  3.9551665557631698e-10  -2.3841857910156250e-07  2.3841892016205782e-07  6.0038896287340514e-02  2.4610978280867313e-03  -5.0000047905962974e-01  4.8690765973354979e-07  9.7302570617290368e-07   9.7302581985971282e-07  4.9999950603778903e-01  4.8611804633003434e-07  2.4999999208375812e-01  7.0144631731422250e-11  5.6514033564814812e-07   5.6513999458765285e-07  6.2499994054195415e-02  6.1231830103490532e-11  -4.9999886179792991e-01  1.1303540401042299e-06  -2.2605601256191765e-06  2.2605600119323676e-06  5.0000112236192107e-01  1.1302060857065720e-06  inf               inf               inf               inf               inf                 inf                 -4.9999999215935209e-01  7.3820815804963568e-12  -1.6875232788797726e-13  5.5065518757576031e-14  4.9999999216367996e-01  7.8446005211464121e-12  2.4999999190754346e-01  2.4635928571107835e-10  3.3861291610648927e-13  2.4475792065795231e-15  6.2499993930657791e-02    1.8476945467800064e-10    -4.9999999190557776e-01   2.4639225329911207e-10    -6.5933729355358658e-14   4.7753079775042567e-14    4.9999999190950922e-01    2.4632613948940445e-10    3.9994682511485356e-09  4.5112508337938292e-13  2.9996010000801035e-09  8.5020150920254516e-09  8.5020150920254516e-09  8.5020150920254516e-09
1.5885651294280526e-08  2.4999999348074198e-01  1.5574930362579816e-11  4.7683715820312500e-07   4.7683681714262788e-07  6.2504119807667055e-02  4.1246854292471744e-06  -4.9999903983392713e-01  9.5366045706150009e-07  -1.9072845351424655e-06  1.9072844214556564e-06  5.0000094712210019e-01  9.5362385065022704e-07  2.4999999332552153e-01  1.7079537796887663e-10  5.6514033564814812e-07   5.6513999458765094e-07  6.2499994985517920e-02  1.3671988750268840e-10  -4.9999886303977470e-01  1.1304546094903832e-06  -2.2605601906152854e-06  2.2605600769284765e-06  5.0000112360360316e-01  1.1301053536172344e-06  inf               inf               inf               inf               inf                 inf                 -4.9999999400125833e-01  5.0687414040488264e-10  2.4448910344243408e-13   3.5817591257283537e-13  4.9999999400500883e-01  5.0675928786157636e-10  2.4999999373210352e-01  2.3578661232876201e-10  3.4242047587237812e-13  1.3599787279314952e-15  6.2499995299077758e-02    1.7683995031409081e-10    -4.9999999373020604e-01   2.3582184868224270e-10    -1.5710866074363634e-13   4.3421851613235042e-14    4.9999999373400117e-01    2.3575162710452640e-10    3.9994682726238185e-09  4.5112508701293558e-13  2.9996010484002213e-09  8.5020151148513832e-09  8.5020151148513832e-09  8.5020151148513832e-09
1.9116440753857035e-08  2.4999999534338713e-01  2.3175080350476317e-10  7.1525573730468750e-07   7.1525540571809110e-07  5.8439674736581113e-02  4.0603215971462018e-03  -4.9999851596340189e-01  1.4791463585761863e-06  -2.9587432016716684e-06  2.9587430879848595e-06  5.0000147471024092e-01  1.4795967287906087e-06  2.4999999503294626e-01  7.8690063952254876e-11  7.0642541956018515e-07   7.0642508797358875e-07  6.2499996261235778e-02  7.2491536079517475e-11  -4.9999858217487786e-01  1.4129348826075502e-06  -2.8257005222083382e-06  2.8257004085215293e-06  5.0000140787903757e-01  1.4127655254414484e-06  inf               inf               inf               inf               inf                 inf                 -4.9999999491997521e-01  1.8978525643010742e-10  -5.3718526210060611e-13  4.2349845297020472e-13  4.9999999492354164e-01  1.8997049711317492e-10  2.4999999524095523e-01  1.2931890720643589e-10  3.2459320308169425e-13  6.9933933082185557e-15  6.2499996430716492e-02    9.6989178105471082e-11    -4.9999999523909339e-01   1.2933291989835154e-10    -8.5830848647001851e-14   2.7855960483399545e-14    4.9999999524281696e-01    1.2930483128441973e-10    3.9994682984666978e-09  4.5112509138529809e-13  2.9996011065448910e-09  8.5020151423196029e-09  8.5020151423196029e-09  8.5020151423196029e-09
2.3004301197729216e-08  2.4999999627470970e-01  7.8091468827544997e-10  -4.7683715820312500e-07  4.7683749926362705e-07  5.9550069577222850e-02  2.9499282144954684e-03  -5.0000097328043747e-01  9.7622674576133354e-07  1.9540210479902464e-06   1.9540211616770553e-06  4.9999901926325463e-01  9.7779430242806278e-07  2.4999999674037099e-01  3.1525340096771071e-10  2.1192762586805554e-07   2.1192728480755355e-07  6.2499997554065614e-02  2.3765270395468199e-10  -4.9999957288328623e-01  4.2417040547973940e-07  -8.4770922600785269e-07  8.4770911232104356e-07  5.0000042059637784e-01  4.2353882077960807e-07  inf               inf               inf               inf               inf                 inf                 -4.9999999764829905e-01  5.9460734999149003e-10  9.0588074561893321e-13   1.0195675547493347e-12  4.9999999765202574e-01  5.9446868316430553e-10  2.4999999680312607e-01  2.5249832205652989e-10  3.3892837423190370e-13  2.1321277682998133e-15  6.2499997602344579e-02    1.8937373979486177e-10    -4.9999999680115970e-01   2.5253200867027368e-10    -6.7472112755632797e-14   4.6214696374768706e-14    4.9999999680509238e-01    2.5246467361523898e-10    3.9994683295654471e-09  4.5112509664710873e-13  2.9996011765184640e-09  8.5020151753742513e-09  8.5020151753742513e-09  8.5020151753742513e-09
2.7682866303920610e-08  2.4999999953433871e-01  1.3943711480324807e-10  2.3841857910156250e-07   2.3841824751496044e-07  6.3551903234442667e-02  1.0519036882664671e-03  -4.9999952665803832e-01  4.7273498744674255e-07  -9.4574762129508029e-07  9.4574750760827116e-07  5.0000047240929746e-01  4.7301252002806724e-07  2.4999999937911827e-01  1.5783332803048766e-11  7.7706796151620366e-07   7.7706762992960154e-07  6.2499999518035164e-02  2.8141035611715507e-11  -4.9999844523473258e-01  1.5541582931844259e-06  -3.1082706414228673e-06  3.1082705277360584e-06  5.0000155350901188e-01  1.5541122344453445e-06  inf               inf               inf               inf               inf                 inf                 -4.9999999978837895e-01  3.9535318127151069e-10  -4.2622228129285797e-14  7.1064581001115845e-14  4.9999999979291943e-01  3.9614199475909805e-10  2.4999999959447899e-01  1.9957739644683172e-10  3.3115698284855324e-13  4.2961922245315479e-16  6.2499999695859246e-02    1.4968304623669453e-10    -4.9999999959260394e-01   1.9957817395479873e-10    -1.1198315246662596e-13   1.7036566637756780e-15    4.9999999959635416e-01    1.9957673069345793e-10    3.9994683669889915e-09  4.5112510297898128e-13  2.9996012607213123e-09  8.5020152151514810e-09  8.5020152151514810e-09  8.5020152151514810e-09
3.3312947879346700e-08  2.5000000232830644e-01  1.1834820188766106e-10  -2.3841857910156250e-07  2.3841892016207154e-07  5.8820300465859052e-02  3.6797011916096388e-03  -5.0000049385235423e-01  4.9164432867950852e-07  9.8305318298755143e-07   9.8305329667436057e-07  4.9999951080280941e-01  4.9140908149559049e-07  2.5000000217308599e-01  3.6872245718635770e-11  2.1192762586805554e-07   2.1192728480754651e-07  6.2500001628601851e-02  2.8866840039366754e-11  -4.9999957831608627e-01  4.2389193928519209e-07  -8.4770928331915434e-07  8.4770916963234521e-07  5.0000042602900785e-01  4.2381711694349916e-07  inf               inf               inf               inf               inf                 inf                 -5.0000000241533460e-01  2.0730904545286646e-10  3.4555290951636654e-13   4.5923971864676833e-13  5.0000000241874432e-01  2.0685340995215151e-10  2.5000000251270649e-01  3.0274825267212226e-10  3.4088754365643925e-13  1.7296537552317797e-16  6.2500001884529879e-02    2.2706118873013641e-10    -5.0000000251081211e-01   3.0278656023609299e-10    -1.5095520417106811e-13   3.7268395040666310e-14    5.0000000251460108e-01    3.0271017692059001e-10    3.9994684120236587e-09  4.5112511059859523e-13  2.9996013620496929e-09  8.5020152630185206e-09  8.5020152630185206e-09  8.5020152630185206e-09
4.0088063288984644e-08  2.5000000605359674e-01  4.5616861373269191e-10  0.0000000000000000e+00   3.3158661029770530e-13  6.1101611929199696e-02  1.3983922688714885e-03  -5.0000000605238404e-01  4.5683178126220749e-10  1.2125535448387477e-12   1.3262403539691496e-12  5.0000000605480932e-01  4.5550539784327901e-10  2.5000000574315584e-01  1.4572771852009827e-10  4.2385525173611109e-07   4.2385492014950077e-07  6.2500004302516343e-02  1.0444515825745956e-10  -4.9999915802930334e-01  8.4756624892049189e-07  -1.6954197554002649e-06  1.6954196417134557e-06  5.0000085345269685e-01  8.4785339292458959e-07  inf               inf               inf               inf               inf                 inf                 -5.0000000592687799e-01  3.3132573126503697e-10  -7.1813884287985507e-14  4.1872924842416489e-14  5.0000000593041705e-01  3.3111312358441244e-10  2.5000000595537131e-01  3.5794318594121566e-10  3.2280875322907926e-13  8.7778570686260243e-15  6.2500004466528591e-02    2.6845740648461176e-10    -5.0000000595351302e-01   3.5796075878191171e-10    -7.8651815690796148e-14   3.5034993439605848e-14    5.0000000595722949e-01    3.5792556474062228e-10    3.9994684662173759e-09  4.5112511976773844e-13  2.9996014839834572e-09  8.5020153206206537e-09  8.5020153206206537e-09  8.5020153206206537e-09
4.8241087041653738e-08  2.5000000977888703e-01  1.0493306633717459e-10  7.1525573730468750e-07   7.1525539624416830e-07  6.2258500467181635e-02  2.4150678828412111e-04  -4.9999857648823087e-01  1.4331837903247854e-06  -2.8665653484501403e-06  2.8665652347633314e-06  5.0000144305721739e-01  1.4333813308375887e-06  2.5000001024454832e-01  5.7059435364491381e-10  -5.6514033564814812e-07  5.6514067670866732e-07  6.2500007674788208e-02  4.1932245163420429e-10  -5.0000114052012790e-01  1.1308481066984702e-06  2.2605624624854270e-06   2.2605625761722359e-06  4.9999887996130354e-01  1.1297145830058164e-06  inf               inf               inf               inf               inf                 inf                 -5.0000001009092521e-01  4.1890400922765329e-10  5.3964143239919977e-13   6.5332824152960197e-13  5.0000001009345851e-01  4.1757196367129922e-10  2.5000001008640993e-01  4.1245596237414596e-10  3.3098650831932856e-13  1.0074010895330624e-14  6.2500007564807752e-02    3.0934199633578469e-10    -5.0000001008453521e-01   4.1251400958712074e-10    -1.1147039020269965e-13   2.2164189277025783e-15    5.0000001008828443e-01    4.1239788028733614e-10    3.9994685314328976e-09  4.5112513080183672e-13  2.9996016307187243e-09  8.5020153899377835e-09  8.5020153899377835e-09  8.5020153899377835e-09
5.8052255160949073e-08  2.5000001490116119e-01  3.2156321663469612e-10  0.0000000000000000e+00   3.3158662221117417e-13  6.0959297888741860e-02  1.5407130459572601e-03  -5.0000001489994828e-01  3.2222634335307646e-10  1.2125535448368710e-12   1.3262403539672735e-12  5.0000001490237356e-01  3.2089995993414802e-10  2.5000001459072030e-01  1.1122321422102441e-11  4.9449779369212960e-07   4.9449746210550737e-07  6.2500010936438602e-02  1.7394813457219579e-12  -4.9999902559104337e-01  9.8898667856509500e-07  -1.9779898466037170e-06  1.9779897329169081e-06  5.0000100358452804e-01  9.8900305443904877e-07  inf               inf               inf               inf               inf                 inf                 -5.0000001431586150e-01  2.6186043558998392e-10  -5.7063830415042344e-14  5.6622978715360163e-14  5.0000001431970986e-01  2.6176373513594783e-10  2.5000001487023849e-01  2.9064050779671902e-10  3.3136300815636488e-13  2.2361405480928357e-16  6.2500011152679530e-02    2.1798040928731307e-10    -5.0000001486836287e-01   2.9064094239170060e-10    -1.1300877306637939e-13   6.7803606402311635e-16    5.0000001487211365e-01    2.9064005424187214e-10    3.9994686099118104e-09  4.5112514408016562e-13  2.9996018072977344e-09  8.5020154733524814e-09  8.5020154733524814e-09  8.5020154733524814e-09
6.9858797467852635e-08  2.5000002048909664e-01  6.1957218094745687e-12  9.5367431640625000e-07   9.5367398481961993e-07  6.8688704781265236e-02  6.1886894190882882e-03  -4.9999820108107484e-01  1.8193999498228642e-06  -3.6387925435273673e-06  3.6387924298405584e-06  5.0000183987725633e-01  1.8193924799936264e-06  2.5000002048909664e-01  6.1957218094745687e-12  -1.4128508391203703e-07  1.4128541549866707e-07  6.2500015366284786e-02  4.1078378207704873e-12  -5.0000030305778875e-01  2.8257676408568463e-07  5.6514150213195067e-07   5.6514161581875981e-07  4.9999973791992480e-01  2.8256485153033615e-07  inf               inf               inf               inf               inf                 inf                 -5.0000002094711427e-01  4.6608959799459983e-10  7.4483382823465460e-13   8.5852063736505740e-13  5.0000002095043783e-01  4.6566149602489556e-10  2.5000002049944237e-01  1.6541446086746553e-11  3.6374146273948828e-13  3.2154832698489361e-14  6.2500015374583037e-02    1.2406088796028757e-11    -5.0000002049750181e-01   1.6477139619329519e-11    -2.4223188581427174e-13   1.2854507668386889e-13    5.0000002050138204e-01    1.6605703474172325e-11    3.9994687043515950e-09  4.5112516005890610e-13  2.9996020197880434e-09  8.5020155737318810e-09  8.5020155737318810e-09  8.5020155737318810e-09
8.4066528856183169e-08  2.5000002700835466e-01  3.5095180125160292e-10  -2.3841857910156250e-07  2.3841892016210584e-07  6.2560103148977669e-02  6.0082629495574907e-05  -5.0000050361445791e-01  4.7625708487368369e-07  9.5321743608729360e-07   9.5321754977410273e-07  4.9999955040088712e-01  4.7696035127668745e-07  2.5000002731879550e-01  4.0510961550160504e-11  -7.0642541956018515e-07  7.0642576062072849e-07  6.2500020475624862e-02  4.3857232127571138e-11  -5.0000144016220260e-01  1.4128048295635589e-06  2.8257026579072084e-06   2.8257027715940173e-06  4.9999861446340993e-01  1.4128978284633643e-06  inf               inf               inf               inf               inf                 inf                 -5.0000002724253567e-01  1.1483736857429918e-10  7.2015088577638322e-13   8.3383769490678643e-13  5.0000002724635806e-01  1.1488033417676096e-10  2.5000002720537434e-01  1.5393212290198372e-10  3.3289451768838764e-13  8.1660256533728780e-15  6.2500020404032977e-02    1.1544911732546808e-10    -5.0000002720341929e-01   1.5395374537861484e-10    -4.3371061554475191e-14   7.0315747575928035e-14    5.0000002720732784e-01    1.5391055767436571e-10    3.9994688179983422e-09  4.5112517887681984e-13  2.9996022700349511e-09  8.5020156945262256e-09  8.5020156945262256e-09  8.5020156945262256e-09
1.0116379797662070e-07  2.5000003632158041e-01  1.8616109970306888e-10  9.5367431640625000e-07   9.5367396587179021e-07  6.4199853057707604e-02  1.6998259561392037e-03  -4.9999815438122530e-01  1.8817522031833516e-06  -3.7638555927283856e-06  3.7638554790415767e-06  5.0000191824068307e-01  1.8821032755500459e-06  2.5000003647680080e-01  3.4138149179821448e-10  -3.5321270978009257e-07  3.5321306031455242e-07  6.2500027354236098e-02  2.5266769842233833e-10  -5.0000074289933039e-01  7.0676590190107357e-07  1.4128519213203064e-06   1.4128520350071155e-06  4.9999933005127434e-01  7.0608613318646180e-07  inf               inf               inf               inf               inf                 inf                 -5.0000003674993210e-01  6.1650361257103600e-10  4.0578232246523546e-13   5.1946913159563923e-13  5.0000003675353355e-01  6.1612602574895217e-10  2.5000003589809766e-01  2.3732164916498482e-10  3.2457615083676959e-13  2.5958308990574859e-14  6.2500026923577118e-02    1.7799128227671185e-10    -5.0000003589615882e-01   2.3726966172977046e-10    -1.0039729085077972e-14   1.0364708004532576e-13    5.0000003590003395e-01    2.3737357857628418e-10    3.9994689547583223e-09  4.5112520242629984e-13  2.9996025832037307e-09  8.5020158398874654e-09  8.5020158398874654e-09  8.5020158398874654e-09
1.2173827277396620e-07  2.5000004656612873e-01  3.7095823281895331e-10  7.1525573730468750e-07   7.1525539624411843e-07  6.3718519490034556e-02  1.2184848436502804e-03  -4.9999862932582723e-01  1.4168674084614348e-06  -2.8335335949324361e-06  2.8335334812456271e-06  5.0000146286306002e-01  1.4166659589797815e-06  2.5000004594524700e-01  2.4992350209508278e-10  -7.0642541956018515e-08  7.0642883016587557e-08  6.2500034458806836e-02  1.8757743972362097e-10  -5.0000018722903028e-01  1.4103579459183318e-07  2.8257132839831303e-07   2.8257144208512216e-07  4.9999990466133998e-01  1.4153576106239230e-07  inf               inf               inf               inf               inf                 inf                 -5.0000004562824907e-01  5.6498661978171042e-10  -2.1504044708536564e-13  1.0135363795496134e-13  5.0000004563224820e-01  5.6485283787865190e-10  2.5000004650780860e-01  3.1263810631309138e-10  3.3106324656257818e-13  9.9973224758598853e-15  6.2500034880862948e-02    2.3447867255778940e-10    -5.0000004650593166e-01   3.1269597348821351e-10    -1.1198327675342482e-13   1.7035323769794870e-15    5.0000004650968111e-01    3.1258006623303383e-10    3.9994691193322529e-09  4.5112522986081735e-13  2.9996029480362393e-09  8.5020160148119584e-09  8.5020160148119584e-09  8.5020160148119584e-09
1.4649713983072877e-07  2.5000005867332220e-01  1.2863990584624128e-10  -2.3841857910156250e-07  2.3841891068824339e-07  6.0484123203211608e-02  2.0159208982703449e-03  -5.0000054338974542e-01  4.8458966260597517e-07  9.6943790101422606e-07   9.6943801470103520e-07  4.9999957395548233e-01  4.8484835214690649e-07  2.5000005898376304e-01  1.8180093385520115e-10  -6.3578287760416663e-07  6.3578320919084752e-07  6.2500044226918780e-02  1.2543682705350413e-10  -5.0000133054315155e-01  1.2717430687292062e-06  2.5431321230158607e-06   2.5431322367026696e-06  4.9999878741466636e-01  1.2713891681248606e-06  inf               inf               inf               inf               inf                 inf                 -5.0000005936190284e-01  5.6182002158608482e-10  1.0689555285868595e-12   1.1826423377172646e-12  5.0000005936567504e-01  5.6184056074063158e-10  2.5000005898391653e-01  1.8195442218835557e-10  3.2184982318869139e-13  9.7368576766573792e-15  6.2500044237947833e-02    1.3646587972464509e-10    -5.0000005898205668e-01   1.8197386705595686e-10    -7.5062421872152560e-14   3.8624387258252477e-14    5.0000005898576927e-01    1.8193478723408125e-10    3.9994693173768791e-09  4.5112526377915622e-13  2.9996033990926847e-09  8.5020162253122156e-09  8.5020162253122156e-09  8.5020162253122156e-09
1.7629141180959516e-07  2.5000007357448339e-01  1.2471968384921729e-10  -4.7683715820312500e-07  4.7683749926373155e-07  5.8906108733184574e-02  3.5939465412340292e-03  -5.0000105590621613e-01  9.8220895115904723e-07  1.9646729046181989e-06   1.9646730183050078e-06  4.9999909123694991e-01  9.8246418041237248e-07  2.5000007419536507e-01  4.9616199555366752e-10  1.4128508391203703e-07   1.4128474285143048e-07  6.2500055646001362e-02  3.7158275874623641e-10  -4.9999979162382346e-01  2.8207344150658041e-07  -5.6513895517472020e-07  5.6513884148791106e-07  5.0000035676641674e-01  2.8306528641941049e-07  inf               inf               inf               inf               inf                 inf                 -5.0000007446964356e-01  7.7237859216227277e-10  6.7418681474118080e-13   7.8787362387158673e-13  5.0000007447283679e-01  7.7170646317175588e-10  2.5000007388041767e-01  1.8121459406181794e-10  3.4181821243359571e-13  7.5760587300017928e-16  6.2500055410329630e-02    1.3591102661677539e-10    -5.0000007387851586e-01   1.8125088981934208e-10    -1.5454492968549552e-13   4.0858120555089631e-14    5.0000007388230838e-01    1.8117805921751788e-10    3.9994695556994025e-09  4.5112530410215590e-13  2.9996039353211265e-09  8.5020164786235628e-09  8.5020164786235628e-09  8.5020164786235628e-09
2.1214517849106278e-07  2.5000009173527360e-01  1.0924486442774289e-10  -1.1920928955078125e-06  1.1920932365684436e-06  6.6927099525352224e-02  4.4270308058054868e-03  -5.0000239616632047e-01  2.3045422328093722e-06  4.6079662761270954e-06   4.6079663898139043e-06  4.9999778820368251e-01  2.3034242705022329e-06  2.5000009142483270e-01  2.0119603078485077e-10  -2.8257016782407406e-07  2.8257050888470507e-07  6.2500068566493761e-02  1.5305297686357342e-10  -5.0000065656278259e-01  5.6493869492243640e-07  1.1302814705544156e-06   1.1302815842412247e-06  4.9999952628494987e-01  5.6534300314714788e-07  inf               inf               inf               inf               inf                 inf                 -5.0000009154053759e-01  8.3550069116797004e-11  -2.5284119872167082e-13  1.3915438959126390e-13  5.0000009154433656e-01  8.3616460425078375e-11  2.5000009180781035e-01  1.8178161880853488e-10  3.3423863565382604e-13  6.8219953632986693e-15  6.2500068855883051e-02    1.3633631344528787e-10    -5.0000009180592075e-01   1.8183309077519947e-10    -1.2429036021865137e-13   1.0603551088244458e-14    5.0000009180968330e-01    1.8173028415171036e-10    3.9994698424914533e-09  4.5112535262566378e-13  2.9996045806022251e-09  8.5020167834528253e-09  8.5020167834528253e-09  8.5020167834528253e-09
2.5529080682395163e-07  2.5000011269003153e-01  2.8138747057190145e-10  -9.5367431640625000e-07  9.5367465746691013e-07  6.5802814771270146e-02  3.3027300426676093e-03  -5.0000197154380477e-01  1.8585743312082149e-06  3.7177321695100135e-06   3.7177322831968224e-06  4.9999825381550078e-01  1.8591578381311060e-06  2.5000011269003153e-01  2.8138747057190145e-10  -3.5321270978009257e-07  3.5321305084075270e-07  6.2500084514193241e-02  2.1440929595512927e-10  -5.0000081911233440e-01  7.0614286084451318e-07  1.4128514905604729e-06   1.4128516042472820e-06  4.9999940626470907e-01  7.0670862984516207e-07  inf               inf               inf               inf               inf                 inf                 -5.0000011358052265e-01  6.1104909347642076e-10  2.9628259635491702e-13   4.0996940548532512e-13  5.0000011358326901e-01  6.0993009971849225e-10  2.5000011273585399e-01  2.3556501363194244e-10  3.2677417181104175e-13  1.4286488326361680e-14  6.2500084551928611e-02    1.7667392557114483e-10    -5.0000011273389933e-01   2.3557423352349718e-10    -1.8757361441708744e-14   9.4929447688699373e-14    5.0000011273778322e-01    2.3555569277039475e-10    3.9994701876106651e-09  4.5112541060751965e-13  2.9996053516635453e-09  8.5020171502776021e-09  8.5020171502776021e-09  8.5020171502776021e-09
3.0721129988617594e-07  2.5000013876706362e-01  1.6458078426996433e-10  2.3841857910156250e-07   2.3841824751477536e-07  6.2679291353734387e-02  1.7918715494317960e-04  -4.9999966261033535e-01  4.7631941391797181e-07  -9.5230841981206236e-07  9.5230830612525323e-07  5.0000061492239301e-01  4.7598889207241377e-07  2.5000013876706362e-01  1.6458078426996433e-10  9.1835304542824069e-07   9.1835271384145350e-07  6.2500104052584438e-02  1.4620676992333446e-10  -4.9999830205063978e-01  1.8368791094914429e-06  -3.6734089303417882e-06  3.6734088166549793e-06  5.0000197546320801e-01  1.8365297070821059e-06  inf               inf               inf               inf               inf                 inf                 -5.0000013831336898e-01  6.1638028687991355e-10  -2.5554061455257431e-14  8.8132747675152175e-14  5.0000013831726164e-01  6.1623928852719497e-10  2.5000013932845933e-01  3.9681492342889969e-10  3.4527777481379035e-13  1.3690987668723876e-14  6.2500104496402725e-02    2.9761151775314400e-10    -5.0000013932653664e-01   3.9678737399941919e-10    -1.6839044384720776e-13   5.4703634716798157e-14    5.0000013933034304e-01    3.9684210802312440e-10    3.9994706029194986e-09  4.5112548087544474e-13  2.9996062861087161e-09  8.5020175917064122e-09  8.5020175917064122e-09  8.5020175917064122e-09
3.6969127071950321e-07  2.5000017043203115e-01  3.2883512364119411e-11  -2.3841857910156250e-07  2.3841892963621060e-07  6.1633877551539380e-02  8.6625024790845911e-04  -5.0000065060608012e-01  4.8020895103470002e-07  9.6035340496279303e-07   9.6035351864960216e-07  4.9999969025654084e-01  4.8014456728529431e-07  2.5000017043203115e-01  3.2883512364119411e-11  7.0642541956018515e-07   7.0642506902553710e-07  6.2500127810636505e-02  1.1188665580637473e-11  -4.9999875757484924e-01  1.4128222798471031e-06  -2.8256984634846536e-06  2.8256983497978446e-06  5.0000158327717825e-01  1.4128760701259636e-06  inf               inf               inf               inf               inf                 inf                 -5.0000017019913201e-01  1.9799707654491358e-10  -4.0024251748858370e-13  2.8655570835817227e-13  5.0000017020278165e-01  1.9832647968772868e-10  2.5000017008518760e-01  3.1396004151369864e-10  3.4787064947029177e-13  2.6639986132813255e-15  6.2500127563977492e-02    2.3547034707866300e-10    -5.0000017008317454e-01   3.1395454239649298e-10    -1.0285510813534040e-13   1.0831700995071020e-14    5.0000017008714293e-01    3.1396520050893820e-10    3.9994711026929746e-09  4.5112556584482747e-13  2.9996074160599260e-09  8.5020181229120607e-09  8.5020181229120607e-09  8.5020181229120607e-09
4.4487828311275942e-07  2.5000020768493414e-01  3.0773647852334472e-10  -4.7683715820312500e-07  4.7683750873782577e-07  6.1828836758626209e-02  6.7131923600653764e-04  -5.0000116651774162e-01  9.5852710378704392e-07  1.9176750829465690e-06   1.9176751966333779e-06  4.9999924884652408e-01  9.5914809279618474e-07  2.5000020784015453e-01  1.5251608642819913e-10  2.1192762586805554e-07   2.1192727533335475e-07  6.2500155879032834e-02  1.1559991190411529e-10  -4.9999978398338457e-01  4.2400725326577870e-07  -8.4770851012798372e-07  8.4770839644117459e-07  5.0000063169576026e-01  4.2370114337941362e-07  inf               inf               inf               inf               inf                 inf                 -5.0000020841154535e-01  4.2090751769562925e-10  -3.4690866957966248e-15  1.1021772243461695e-13  5.0000020841508785e-01  4.2047097803093783e-10  2.5000020774123138e-01  2.5143923387950106e-10  3.4884954519019063e-13  1.6851556046764692e-15  6.2500155806053004e-02    1.8857974241624737e-10    -5.0000020773920206e-01   2.5143577445619317e-10    -1.0695753501947985e-13   6.7292741109337130e-15    5.0000020774317433e-01    2.5144254678805220e-10    3.9994717041093412e-09  4.5112566760115260e-13  2.9996087692488872e-09  8.5020187621531667e-09  8.5020187621531667e-09  8.5020187621531667e-09
5.3535666774107191e-07  2.5000025378540158e-01  5.5353413864289377e-10  -4.7683715820312500e-07  4.7683750873788919e-07  6.1900953283426194e-02  5.9923664066676840e-04  -5.0000121205957937e-01  9.5882976557156800e-07  1.9165578594176632e-06   1.9165579731044721e-06  4.9999929550558547e-01  9.5772820736473143e-07  2.5000025300929940e-01  2.2256804387743915e-10  3.5321270978009257e-07   3.5321235924532833e-07  6.2500189753798091e-02  1.7029487120485408e-10  -4.9999954658174511e-01  7.0664806868462245e-07  -1.4128481212101834e-06  1.4128480075233743e-06  5.0000095943373124e-01  7.0619993840281446e-07  inf               inf               inf               inf               inf                 inf                 -5.0000025290930028e-01  3.2051351798101082e-10  4.0118377739395235e-13   5.1487058652436848e-13  5.0000025291177508e-01  3.2201775912848425e-10  2.5000025306181772e-01  1.7004972085366336e-10  3.4615167065431977e-13  4.3830935721284975e-15  6.2500189796555417e-02    1.2753754574685582e-10    -5.0000025305977303e-01   1.7004077260606980e-10    -9.6189065006834201e-14   1.7497744123581953e-14    5.0000025306373463e-01    1.7005820307896520e-10    3.9994724278405295e-09  4.5112579005244461e-13  2.9996103976467049e-09  8.5020195314017466e-09  8.5020195314017466e-09  8.5020195314017466e-09
6.4423635087213704e-07  2.5000030780211091e-01  1.3041803659709170e-10  2.3841857910156250e-07   2.3841825698846634e-07  6.3437922919746648e-02  9.3769216569300658e-04  -4.9999983450080160e-01  4.7316897762387025e-07  -9.4659744727537266e-07  9.4659733358856352e-07  5.0000078110188695e-01  4.7342846974718092e-07  2.5000030764689046e-01  2.4802411009205124e-11  -1.4128508391203703e-07  1.4128540602513319e-07  6.2500230734912829e-02  1.9140812213944076e-11  -5.0000059021516374e-01  2.8254538452007414e-07  5.6514085239901441e-07   5.6514096608582355e-07  5.0000002507794894e-01  2.8259546826170642e-07  inf               inf               inf               inf               inf                 inf                 -5.0000030766545167e-01  4.3275516815628435e-12  1.9404441276572089e-13   3.0773122189614015e-13  5.0000030766847203e-01  4.9451687215706216e-12  2.5000030775304655e-01  8.1353672914076009e-11  3.4675701491670592e-13  2.4643918766754540e-14  6.2500230815069044e-02    6.1015402784850363e-11    -5.0000030775104565e-01   8.1266424669543147e-11    -1.7454439343636912e-13   6.0857584305949856e-14    5.0000030775485804e-01    8.1440840735302960e-11    3.9994732987626928e-09  4.5112593740768065e-13  2.9996123572248855e-09  8.5020204570984452e-09  8.5020204570984452e-09  8.5020204570984452e-09
7.7525974886294648e-07  2.5000037346035242e-01  4.9371384353415848e-11  -4.7683715820312500e-07  4.7683750873805775e-07  5.9893479739166054e-02  2.6068003194880305e-03  -5.0000134766173376e-01  9.7425288168262089e-07  1.9484126013785082e-06   1.9484127150653172e-06  4.9999939925299791e-01  9.7415983320900687e-07  2.5000037330513197e-01  1.0584906325288098e-10  2.8257016782407406e-07   2.8256981728914131e-07  6.2500279977111203e-02  8.1542881519495144e-11  -4.9999980816325423e-01  5.6524559784765586e-07  -1.1302776951804304e-06  1.1302775814936213e-06  5.0000093844481486e-01  5.6503198373705490e-07  inf               inf               inf               inf               inf                 inf                 -5.0000037350689053e-01  9.8038446357507409e-11  5.0211687965654505e-14   1.6389849709607755e-13  5.0000037351054516e-01  9.7714039218303138e-11  2.5000037298885025e-01  4.2213078628687636e-10  3.3388943684804878e-13  1.6645495886059512e-14  6.2500279742055048e-02    3.1659903661516493e-10    -5.0000037298675482e-01   4.2209726592109471e-10    -4.7474306055917225e-14   6.6212503074505817e-14    5.0000037299066746e-01    4.2216365722937610e-10    3.9994743468112499e-09  4.5112611514226993e-13  2.9996147208009661e-09  8.5020215710613370e-09  8.5020215710613370e-09  8.5020215710613370e-09
9.3293040262846960e-07  2.5000045215710998e-01  1.3815276925548939e-10  -4.7683715820312500e-07  4.7683749926424771e-07  6.3188047587237409e-02  6.8770857240654001e-04  -5.0000140062172971e-01  9.4860490949862768e-07  1.8969386841203231e-06   1.8969387978071322e-06  4.9999950368668383e-01  9.4833400172911832e-07  2.5000045184666908e-01  1.7228812595710427e-10  1.4128508391203703e-07   1.4128474285091434e-07  6.2500338885075349e-02  1.2975551985268187e-10  -5.0000016927535573e-01  2.8274146447685612e-07  -5.6513810158836373e-07  5.6513798790155460e-07  5.0000073441709503e-01  2.8239640946558424e-07  inf               inf               inf               inf               inf                 inf                 -5.0000045220210398e-01  1.8528377495440665e-10  -1.3577672169262556e-13  2.2089912562198038e-14  5.0000045220622269e-01  1.8553712787721730e-10  2.5000045221519418e-01  1.9623697336861848e-10  3.4929884967100989e-13  8.2377269907018342e-15  6.2500339162009130e-02    1.4717826160963664e-10    -5.0000045221307843e-01   1.9625821853052386e-10    -1.8480060450245434e-13   7.1113795372026820e-14    5.0000045221690104e-01    1.9621547497266698e-10    3.9994756080098415e-09  4.5112632811984226e-13  2.9996175530499498e-09  8.5020229115795985e-09  8.5020229115795985e-09  8.5020229115795985e-09
1.1226677735108159e-06  2.5000054668635130e-01  2.0124036267832730e-10  2.3841857910156250e-07   2.3841824751423427e-07  6.2913943430151539e-02  4.1353326356053407e-04  -5.0000007141775249e-01  4.7546766425380109e-07  -9.5053160655302191e-07  9.5053149286621278e-07  5.0000102195299723e-01  4.7506382881756571e-07  2.5000054637591040e-01  5.1168125789092101e-10  4.9449779369212960e-07   4.9449746210480137e-07  6.2500409776226118e-02  3.9036488731064635e-10  -4.9999955737803897e-01  9.8950737777106805e-07  -1.9779856394211406e-06  1.9779855257343317e-06  5.0000153536731617e-01  9.8847814776536814e-07  inf               inf               inf               inf               inf                 inf                 -5.0000054709842634e-01  2.1300959659714300e-10  -3.0181396620913807e-13  1.8812715707870512e-13  5.0000054710147879e-01  2.1231037816482526e-10  2.5000054714966302e-01  2.6207135964239774e-10  3.2398860505217721e-13  7.5987231838017952e-15  6.2500410363145381e-02    1.9655437587956455e-10    -5.0000054714750297e-01   2.6208622824458081e-10    -8.3268328888372912e-14   3.0418480242060032e-14    5.0000054715122444e-01    2.6205603020690219e-10    3.9994771257085417e-09  4.5112658490598651e-13  2.9996209678822398e-09  8.5020245247295655e-09  8.5020245247295655e-09  8.5020245247295655e-09
1.3509935211980250e-06  2.5000066123902798e-01  1.8839705880127976e-10  7.1525573730468750e-07   7.1525539624327966e-07  5.8796463036532465e-02  3.7040327527516890e-03  -4.9999918635199353e-01  1.4746962677248160e-06  -2.9497562772474660e-06  2.9497561635606571e-06  5.0000213611213618e-01  1.4750600095680935e-06  2.5000066123902798e-01  1.8839705880127976e-10  -2.1192762586805554e-07  2.1192796692946339e-07  6.2500495929370042e-02  1.4008588878493852e-10  -5.0000108509089392e-01  4.2404263266068331e-07  8.4770955001075866e-07   8.4770966369756780e-07  5.0000023738520960e-01  4.2366691700657406e-07  inf               inf               inf               inf               inf                 inf                 -5.0000066063626625e-01  4.1199500703082865e-10  -6.7143162460848813e-13  5.5774481547804868e-13  5.0000066064092152e-01  4.1120508332021667e-10  2.5000066081712924e-01  2.3350167936639000e-10  3.3386432544335601e-13  7.1970824067486752e-15  6.2500495614156965e-02    1.7512718907670391e-10    -5.0000066081473638e-01   2.3352487946549534e-10    -4.6962284361189932e-14   6.6724524769249544e-14    5.0000066081864891e-01    2.3347769495835758e-10    3.9994789520739118e-09  4.5112689391717620e-13  2.9996250772249144e-09  8.5020264659584944e-09  8.5020264659584944e-09  8.5020264659584944e-09
1.6257556664437935e-06  2.5000079814344645e-01  2.8843551343926013e-10  -4.7683715820312500e-07  4.7683748979078686e-07  6.2493125473163096e-02  7.4733526608560514e-06  -5.0000175186715956e-01  9.5343779092701639e-07  1.9074577958894132e-06   1.9074579095762222e-06  4.9999984441300188e-01  9.5402011841772236e-07  2.5000079860910773e-01  1.7722577386847916e-10  5.6514033564814812e-07   5.6514000406048626e-07  6.2500598950120778e-02  1.2429682652761583e-10  -4.9999966832636394e-01  1.1301030046895510e-06  -2.2605529089529344e-06  2.2605527952661254e-06  5.0000192888291084e-01  1.1304497905406639e-06  inf               inf               inf               inf               inf                 inf                 -5.0000079854524038e-01  1.1587174328033027e-10  -6.6555857093344640e-14  4.7130952037102693e-14  5.0000079854874002e-01  1.1561972268233152e-10  2.5000079865035674e-01  2.1847477808079730e-10  3.5307845148479557e-13  2.1490789613946201e-14  6.2500598989681078e-02    1.6385712600832787e-10    -5.0000079864780012e-01   2.1843148175994312e-10    -1.9967250795373976e-13   8.5985698823292424e-14    5.0000079865163760e-01    2.1851730202833783e-10    3.9994811498820774e-09  4.5112726577454344e-13  2.9996300223217219e-09  8.5020288019903685e-09  8.5020288019903685e-09  8.5020288019903685e-09
1.9563983435170650e-06  2.5000096391886473e-01  1.6533838980330238e-10  0.0000000000000000e+00   3.3158788114462150e-13  6.3430854248306731e-02  9.3013143037551209e-04  -5.0000096391672300e-01  1.6600131044383336e-10  1.2125535446355703e-12   1.3262403537660271e-12  5.0000096391914817e-01  1.6467481600260239e-10  2.5000096391886473e-01  1.6533838980330238e-10  2.8257016782407406e-07   2.8256983623619292e-07  6.2500722939780123e-02  1.2184890431641360e-10  -5.0000039877760816e-01  5.6497311352824254e-07  -1.1302751006746525e-06  1.1302749869878434e-06  5.0000152905634698e-01  5.6530187363179312e-07  inf               inf               inf               inf               inf                 inf                 -5.0000096455868503e-01  8.0796334952678838e-10  1.0082465067634999e-12   1.1219333158939567e-12  5.0000096456210485e-01  8.0763150389331911e-10  2.5000096384964265e-01  9.6116317284831256e-11  3.2647539000432444e-13  5.1124911402970528e-15  6.2500722890019011e-02    7.2087792418718773e-11    -5.0000096384684800e-01   9.6126315764580185e-11    -9.3525229675971465e-14   2.0161579454485319e-14    5.0000096385057913e-01    9.6105776667215782e-11    3.9994837946765231e-09  4.5112771325977045e-13  2.9996359731516336e-09  8.5020316131193616e-09  8.5020316131193616e-09  8.5020316131193616e-09
2.3542864143224202e-06  2.5000116275623441e-01  5.8163404588657645e-11  0.0000000000000000e+00   3.5053603942325452e-13  5.8691849251457144e-02  3.8090227761517145e-03  -5.0000116228793379e-01  4.0679583260899183e-10  1.2883447697412369e-12   1.4020315788717050e-12  5.0000116229051061e-01  4.0819804426050221e-10  2.5000116260101396e-01  9.7057043017639179e-11  3.5321270978009257e-07   3.5321235924405317e-07  6.2500871951446893e-02  7.6161965822868806e-11  -5.0000045617474231e-01  7.0651998730578790e-07  -1.4128429805955716e-06  1.4128428669087625e-06  5.0000186902158816e-01  7.0632287950455625e-07  inf               inf               inf               inf               inf                 inf                 -5.0000116268928552e-01  5.4441029803622842e-12  4.2276045827952789e-13   5.3644726740999602e-13  5.0000116269404771e-01  4.6609516302005507e-12  2.5000116251316951e-01  1.8490149695081161e-10  3.2304454909356081e-13  2.7491490329693720e-14  6.2500871888931442e-02    1.3867741697197208e-10    -5.0000116250988358e-01   1.8484604073026348e-10    -3.8891599760097730e-15   1.0979764915445838e-13    5.0000116251375260e-01    1.8495606380341270e-10    3.9994869773647126e-09  4.5112825175403721e-13  2.9996431342631771e-09  8.5020349959697000e-09  8.5020349959697000e-09  8.5020349959697000e-09
2.8330961018393298e-06  2.5000140257179737e-01  4.6835676781346676e-10  -2.3841857910156250e-07  2.3841892016398133e-07  6.1248386786886190e-02  1.2526647965919555e-03  -5.0000188425380887e-01  4.8215426683203721e-07  9.6337321510203665e-07   9.6337332878884579e-07  5.0000092088445947e-01  4.8121894792530235e-07  2.5000140257179737e-01  4.6835676781346676e-10  4.2385525173611109e-07   4.2385491067369226e-07  6.2501051929899035e-02  3.4642088916415200e-10  -5.0000055486063821e-01  8.4723890382501888e-07  -1.6954102070881049e-06  1.6954100934012958e-06  5.0000225027471024e-01  8.4817130284519898e-07  inf               inf               inf               inf               inf                 inf                 -5.0000140277609828e-01  6.7655624210900636e-10  -3.1196442724884973e-13  1.9827761811836789e-13  5.0000140277995797e-01  6.7655058000017195e-10  2.5000140200992105e-01  9.3519555432757528e-11  3.3399009849149644e-13  7.0723203340038695e-15  6.2501051513337694e-02    7.0140451812632326e-11    -5.0000140200599896e-01   9.3543075539480790e-11    -4.7477055439209079e-14   6.6209753691272768e-14    5.0000140200991172e-01    9.3495668987738173e-11    3.9994908073428336e-09  4.5112889976642234e-13  2.9996517518004056e-09  8.5020390668168373e-09  8.5020390668168373e-09  8.5020390668168373e-09
3.4092850697468074e-06  2.5000169081613421e-01  3.8987385181304828e-10  -2.3841857910156250e-07  2.3841891069040745e-07  6.4938189603203009e-02  2.4369217749350947e-03  -5.0000215861276598e-01  4.6819123898045186e-07  9.3560393252704916e-07   9.3560404621385830e-07  5.0000122301247185e-01  4.6741280681258982e-07  2.5000169066091377e-01  2.3465340420675145e-10  -2.8257016782407406e-07  2.8257049941291901e-07  6.2501268002104496e-02  1.7383658175855182e-10  -5.0000225579239854e-01  5.6537087154373419e-07  1.1302742401710290e-06   1.1302743538578382e-06  5.0000112552179643e-01  5.6490348223400875e-07  inf               inf               inf               inf               inf                 inf                 -5.0000169035580821e-01  6.5718783638600114e-11  -6.6117621653405377e-13  5.4748940740355545e-13  5.0000169035968156e-01  6.5597103166510074e-11  2.5000169051823184e-01  9.1971482373663768e-11  3.6345812485249647e-13  3.1869279888091470e-14  6.2501267897247456e-02    6.8979542040808966e-11    -5.0000169051343446e-01   9.1907461750908198e-11    -2.4121116163107944e-13   1.2752435250058109e-13    5.0000169051731380e-01    9.2035137427331214e-11    3.9994954162560635e-09  4.5112967998160131e-13  2.9996621274416715e-09  8.5020439655840717e-09  8.5020439655840717e-09  8.5020439655840717e-09
4.1026581058271900e-06  2.5000203633680940e-01  5.4990234635568589e-10  -4.7683715820312500e-07  4.7683750874039016e-07  6.1321356669287820e-02  1.1801710081927434e-03  -5.0000299912838331e-01  9.6224780997463568e-07  1.9256008680119449e-06   1.9256009816987538e-06  5.0000107353138046e-01  9.6335317191443307e-07  2.5000203757857281e-01  6.9186106796123506e-10  -1.4128508391203703e-07  1.4128543444930219e-07  6.2501528195845868e-02  5.1836530438377920e-10  -5.0000232014075796e-01  2.8326018462806354e-07  5.6513701817389589e-07   5.6513713186070502e-07  5.0000175500760535e-01  2.8187694701920538e-07  inf               inf               inf               inf               inf                 inf                 -5.0000203691991851e-01  3.9345180412576430e-11  5.1078501749449557e-13   6.2447182662501369e-13  5.0000203692297873e-01  3.8426359865987747e-11  2.5000203663061094e-01  2.5610080770235935e-10  3.2278275112153638e-13  2.7754514034525349e-14  6.2501527485401831e-02    1.9207873254943176e-10    -5.0000203662452902e-01   2.5604431023287150e-10    -2.8658350005239205e-15   1.1082097412999423e-13    5.0000203662839715e-01    2.5615522148444047e-10    3.9995009625236377e-09  4.5113061797219286e-13  2.9996746012740361e-09  8.5020498606520125e-09  8.5020498606520125e-09  8.5020498606520125e-09
4.9370478528390038e-06  2.5000245403498411e-01  4.8427477598850179e-11  9.5367431640625000e-07   9.5367397534239603e-07  6.5926220504460439e-02  3.4243799238341120e-03  -5.0000059688386356e-01  1.8571915928600525e-06  -3.7142658652128478e-06  3.7142657515260389e-06  5.0000431115336630e-01  1.8570740445289454e-06  2.5000245372454322e-01  3.5886837281144385e-10  -5.6514033564814812e-07  5.6514067671200209e-07  6.2501840302846418e-02  2.7777990976775235e-10  -5.0000358398305511e-01  1.1299075986936579e-06  2.2605403679468107e-06   2.2605404816336196e-06  5.0000132344632486e-01  1.1306329969063048e-06  inf               inf               inf               inf               inf                 inf                 -5.0000245321821879e-01  8.5723762758277302e-10  -3.0424876822027497e-13  1.9056195908973297e-13  5.0000245322183900e-01  8.5748276479801918e-10  2.5000245430278167e-01  2.1937008430479859e-10  3.3885738697190252e-13  2.2064670088977214e-15  6.2501840745157120e-02    1.6453079218579983e-10    -5.0000245429486767e-01   2.1941125357699667e-10    -1.4275720968062162e-13   2.9070400550079620e-14    5.0000245429864865e-01    2.1932687665571622e-10    3.9995076367842309e-09  4.5113174722473096e-13  2.9996896186292943e-09  8.5020569546461393e-09  8.5020569546461393e-09  8.5020569546461393e-09
5.9411339849650401e-06  2.5000295648351312e-01  3.5426363307169520e-10  -2.3841857910156250e-07  2.3841892016610140e-07  6.2070730346895385e-02  4.3148677625793160e-04  -5.0000343495887789e-01  4.7884029973129621e-07  9.5697322245899335e-07   9.5697333614580248e-07  5.0000247798929320e-01  4.7813315030787541e-07  2.5000295601785183e-01  1.1139765423604405e-10  -3.5321270978009257e-07  3.5321305084463147e-07  6.2502217036234597e-02  8.6918719115371959e-11  -5.0000366242347083e-01  7.0630489267028245e-07  1.4128353463221513e-06   1.4128354600089605e-06  5.0000224959176254e-01  7.0653068097393335e-07  inf               inf               inf               inf               inf                 inf                 -5.0000295656767424e-01  4.4909608028877443e-10  -2.0351101981390446e-13  8.9824210683333747e-14  5.0000295657110883e-01  4.4866531378381090e-10  2.5000295643355186e-01  3.0430237571823607e-10  3.4515350789640381e-13  4.0889690035663219e-15  6.2502217351385503e-02    2.2823218625689146e-10    -5.0000295642290848e-01   3.0433032534961654e-10    -1.6788543186543476e-13   5.4198622734864052e-14    5.0000295642671455e-01    3.0427103946869259e-10    3.9995156684489183e-09  4.5113310614487990e-13  2.9997076902676029e-09  8.5020654914014757e-09  8.5020654914014757e-09  8.5020654914014757e-09
7.1494289865975915e-06  2.5000355998054147e-01  3.0013246869845118e-10  2.3841857910156250e-07   2.3841822856216133e-07  6.1410881283330013e-02  1.0917889652024154e-03  -5.0000307891554419e-01  4.8135046472278671e-07  -9.6209939414794234e-07  9.6209928046113321e-07  5.0000404101880347e-01  4.8074881552117509e-07  2.5000356029098231e-01  1.0308371002991272e-11  -3.5321270978009257e-07  3.5321306031949374e-07  6.2502670252895423e-02  4.3629948884468784e-12  -5.0000426669088049e-01  7.0642487158597393e-07  1.4128320072712854e-06   1.4128321209580945e-06  5.0000285386273868e-01  7.0640724926463528e-07  inf               inf               inf               inf               inf                 inf                 -5.0000355986980838e-01  3.9620053019658616e-10  3.7682517129302276e-13   4.9051198042362802e-13  5.0000355987424427e-01  3.9574367339336188e-10  2.5000356003304774e-01  2.4762619159449257e-10  3.5060996033566853e-13  7.0559171575199214e-17  6.2502670062807492e-02    1.8572493661798610e-10    -5.0000356001838431e-01   2.4762460085921720e-10    -1.1414600242344801e-13   4.5919329284275432e-16    5.0000356002236390e-01    2.4762404571911386e-10    3.9995253335869180e-09  4.5113474144271961e-13  2.9997294373950452e-09  8.5020757643436799e-09  8.5020757643436799e-09  8.5020757643436799e-09
8.6034644166844919e-06  2.5000428687781096e-01  4.2634582778962070e-10  7.1525573730468750e-07   7.1525538676426693e-07  6.5944417087864277e-02  3.4412015546034435e-03  -5.0000289418925115e-01  1.3930945352980489e-06  -2.7853248625762158e-06  2.7853247488894069e-06  5.0000567951797947e-01  1.3922302139901449e-06  2.5000428749869263e-01  1.9453585161326418e-10  7.7706796151620366e-07   7.7706761097578309e-07  6.2503215662864195e-02  1.2960336180027175e-10  -5.0000273336250589e-01  1.5539212805526875e-06  -3.1082172519933788e-06  3.1082171383065699e-06  5.0000584158362338e-01  1.5542958578951188e-06  inf               inf               inf               inf               inf                 inf                 -5.0000428773338823e-01  4.4960178687451247e-10  6.0794277021705128e-13   7.2162957934769814e-13  5.0000428773705607e-01  4.4929059138930102e-10  2.5000428699342631e-01  3.1073047716307954e-10  3.3066182529770431e-13  1.9878595253387437e-14  6.2503215300204987e-02    2.3305584641926840e-10    -5.0000428697309840e-01   3.1068804421759666e-10    -3.4152108028753239e-14   7.9534701101893587e-14    5.0000428697699806e-01    3.1076742513526637e-10    3.9995369644152963e-09  4.5113670932931721e-13  2.9997556075823737e-09  8.5020881265746882e-09  8.5020881265746882e-09  8.5020881265746882e-09
1.0353218432956615e-05  2.5000516185536981e-01  3.3394323704043689e-10  -4.7683715820312500e-07  4.7683749927067351e-07  6.4853506744616041e-02  2.3496350226861126e-03  -5.0000609804466134e-01  9.3588392889639649e-07  1.8724409962167789e-06   1.8724411099035881e-06  5.0000422560753033e-01  9.3655706746798556e-07  2.5000516216581065e-01  2.3502397338994451e-11  -3.5321270978009257e-07  3.5321305084764109e-07  6.2503871700933897e-02  2.0996031489689111e-11  -5.0000586854721063e-01  7.0638647818640421e-07  1.4128229547347997e-06   1.4128230684216088e-06  5.0000445572812124e-01  7.0643647655189140e-07  inf               inf               inf               inf               inf                 inf                 -5.0000516227516623e-01  1.1443378241593439e-10  6.2006939496557418e-13   7.3375620409627102e-13  5.0000516227879643e-01  1.1419863720790970e-10  2.5000516192748568e-01  2.6182736820828030e-10  3.3644706772310381e-13  4.6204807696115392e-15  6.2503871525551299e-02    1.9637862882353986e-10    -5.0000516189887911e-01   2.6185333016415268e-10    -5.7743008175425541e-14   5.5943800955271318e-14    5.0000516190280198e-01    2.6179582058288616e-10    3.9995509607188589e-09  4.5113907744770635e-13  2.9997871004534723e-09  8.5021030030095448e-09  8.5021030030095448e-09  8.5021030030095448e-09
1.2458833642950081e-05  2.5000621518120170e-01  1.7226343669012700e-10  2.3841857910156250e-07   2.3841823803257771e-07  6.0971311504288986e-02  1.5333498682946775e-03  -5.0000573235681633e-01  4.8261156339272318e-07  -9.6556647841957318e-07  9.6556636473276405e-07  5.0000669792693264e-01  4.8295468756175810e-07  2.5000621471554041e-01  2.9339785061761226e-10  2.8257016782407406e-07   2.8256982675508924e-07  6.2504661150368485e-02  2.2221517876037141e-10  -5.0000564954846005e-01  5.6541991967588260e-07  -1.1302513621979391e-06  1.1302512485111299e-06  5.0000677980346009e-01  5.6483121500860281e-07  inf               inf               inf               inf               inf                 inf                 -5.0000621495773800e-01  1.0641723093947121e-11  -3.4307314194297134e-14  7.9379494936459925e-14  5.0000621496138820e-01  1.0856884287528617e-11  2.5000621522225352e-01  2.1331526529327171e-10  3.7014893803320230e-13  2.9079953239695421e-14  6.2504661532578068e-02    1.5999440466679075e-10    -5.0000621518167199e-01   2.1329225937439129e-10    -2.6788973219365882e-13   1.5420292306290177e-13    5.0000621518557808e-01    2.1333300458798588e-10    3.9995678035928852e-09  4.5114192720018793e-13  2.9998249986464186e-09  8.5021209049816021e-09  8.5021209049816021e-09  8.5021209049816021e-09
1.4992684327860471e-05  2.5000748224556446e-01  2.9389268862616415e-10  7.1525573730468750e-07   7.1525538675978761e-07  6.1826404547689659e-02  6.7920708400464789e-04  -5.0000604387752567e-01  1.4380161778149532e-06  -2.8766078337081717e-06  2.8766077200213628e-06  5.0000892048922463e-01  1.4385915421000118e-06  2.5000748209034401e-01  1.3867224101986735e-10  -1.4128508391203703e-07  1.4128543445693692e-07  6.2505611735165750e-02  1.0347144340990885e-10  -5.0000776459454632e-01  2.8270084283295742e-07  5.6512471114847065e-07   5.6512482483527978e-07  5.0000719947370098e-01  2.8242398154799432e-07  inf               inf               inf               inf               inf                 inf                 -5.0000748197302869e-01  7.9325199704920643e-11  -1.1541847555852395e-13  1.7316664276944509e-15  5.0000748197732037e-01  7.9637838537245874e-11  2.5000748165182518e-01  2.9984659133759227e-10  3.2519032506197770e-13  2.5354574824676295e-14  6.2505611406795905e-02    2.2489840179399304e-10    -5.0000748159391206e-01   2.9979142727572611e-10    -1.2623054033523318e-14   1.0106375509730618e-13    5.0000748159778985e-01    2.9989267958698115e-10    3.9995880719812797e-09  4.5114535654503509e-13  2.9998706050206733e-09  8.5021424478180817e-09  8.5021424478180817e-09  8.5021424478180817e-09
1.8041864093920754e-05  2.5000900635495782e-01  4.3912052810320973e-10  -4.7683715820312500e-07  4.7683749927591845e-07  6.2434544914583529e-02  7.2210424345173124e-05  -5.0000996092675754e-01  9.5421573274256372e-07  1.9083838476307992e-06   1.9083839613176081e-06  5.0000805254677516e-01  9.5416811498369924e-07  2.5000900697583950e-01  1.8176115129967510e-10  -3.5321270978009257e-07  3.5321305085288602e-07  6.2506755471890885e-02  1.3296218302249768e-10  -5.0000971329189925e-01  7.0658087445673595e-07  1.4128012275718461e-06   1.4128013412586552e-06  5.0000830049453748e-01  7.0622035266185623e-07  inf               inf               inf               inf               inf                 inf                 -5.0000900616469690e-01  5.4632789170945748e-10  -3.6460162495109457e-13  2.5091481582017786e-13  5.0000900616845456e-01  5.4643558331425534e-10  2.5000900659608943e-01  1.9798891342767152e-10  3.4814293078675926e-13  7.0701373226021908e-15  6.2506755190426311e-02    1.4850239084774047e-10    -5.0000900651298752e-01   1.9803727314134295e-10    -1.0390529505468464e-13   9.7815140762320665e-15    5.0000900651695701e-01    1.9793313419304242e-10    3.9996124625788272e-09  4.5114948377597574e-13  2.9999254929426772e-09  8.5021683719901273e-09  8.5021683719901273e-09  8.5021683719901273e-09
2.1711179456945007e-05  2.5001084152609110e-01  2.6531024774821959e-10  9.5367431640625000e-07   9.5367396585663986e-07  6.6736048631849842e-02  4.2279173336603011e-03  -5.0000899553490108e-01  1.8456063598648982e-06  -3.6917229995783823e-06  3.6917228858915734e-06  5.0001268726176618e-01  1.8461165261918113e-06  2.5001084121565020e-01  4.5130647464374093e-11  7.0642541956018515e-08   7.0642191406408416e-08  6.2508131264203876e-02  3.3985665499461337e-11  -5.0001069981781521e-01  1.4132344573706785e-07  -2.8255662640094728e-07  2.8255651271413815e-07  5.0001098237830699e-01  1.4123306700585383e-07  inf               inf               inf               inf               inf                 inf                 -5.0001084173041688e-01  5.8915593289005762e-10  1.5090948026980300e-12   1.6227816118290517e-12  5.0001084173391064e-01  5.8867065443458464e-10  2.5001084117948469e-01  8.1296162491538561e-11  3.2496497281280451e-13  2.5584637287632458e-14  6.2508131237212133e-02    6.0977407674148142e-11    -5.0001084106001770e-01   8.1243247723343637e-11    -1.1606193393771059e-14   1.0208061573725052e-13    5.0001084106389471e-01    8.1345277190716096e-11    3.9996418137820369e-09  4.5115444952342330e-13  2.9999915329372031e-09  8.5021995685643108e-09  8.5021995685643108e-09  8.5021995685643108e-09
2.6126752255633263e-05  2.5001304922625422e-01  1.0104501254790641e-10  2.3841857910156250e-07   2.3841823802325405e-07  5.7341851220856083e-02  5.1679362854820630e-03  -5.0001255121884502e-01  4.9793624103722889e-07  -9.9566913787421319e-07  9.9566902418740406e-07  5.0001354689162092e-01  4.9773266950450240e-07  2.5001304922625422e-01  1.0104501254790641e-10  -6.3578287760416663e-07  6.3578321868247511e-07  6.2509787419632534e-02  8.6705611030912434e-11  -5.0001432054930051e-01  1.2713942144438817e-06  2.5429999866720921e-06   2.5430001003589010e-06  5.0001177755295223e-01  1.2716059991845000e-06  inf               inf               inf               inf               inf                 inf                 -5.0001304833005200e-01  8.2503406096493864e-10  -4.1637485663419374e-13  3.0268804750304590e-13  5.0001304833415361e-01  8.2479780547670794e-10  2.5001304963681809e-01  3.0951884813870158e-10  3.4502431938235761e-13  3.9460109244391193e-15  6.2509787738501521e-02    2.3216337573966939e-10    -5.0001304946462688e-01   3.0954081752695101e-10    -1.6740049606493061e-13   5.3713686933782761e-14    5.0001304946843239e-01    3.0948097653451418e-10    3.9996771345123582e-09  4.5116042614634163e-13  3.0000710176334031e-09  8.5022371098303899e-09  8.5022371098303899e-09  8.5022371098303899e-09
3.1440354715915004e-05  2.5001570582389832e-01  3.8111161058156564e-10  4.7683715820312500e-07   4.7683680764669360e-07  5.9407753090550290e-02  3.1040273032772797e-03  -5.0001472736290464e-01  9.7859343863627607e-07  -1.9564190506993857e-06  1.9564189370125767e-06  5.0001668378582054e-01  9.7782549821858378e-07  2.5001570628955960e-01  8.4549676726173616e-11  -3.5321270978009257e-07  3.5321306033652397e-07  6.2511780453879298e-02  6.0051728275507513e-11  -5.0001641242113548e-01  7.0646479220181185e-07  1.4127633702404474e-06   1.4127634839272565e-06  5.0001499966163043e-01  7.0629869188585748e-07  inf               inf               inf               inf               inf                 inf                 -5.0001570606933565e-01  1.1299237333667363e-10  7.3107523562879356e-15   1.2099756148758770e-13  5.0001570607332724e-01  1.1300491888544221e-10  2.5001570603334955e-01  1.7166037644715995e-10  3.3486653247384238e-13  1.5689898948067898e-14  6.2511780265066111e-02    1.2876145903183870e-10    -5.0001570578471966e-01   1.7162362410011426e-10    -5.1104916066411893e-14   6.2581893064887877e-14    5.0001570578863597e-01    1.7168635167241527e-10    3.9997196389033061e-09  4.5116761785822915e-13  3.0001666635173089e-09  8.5022822861581032e-09  8.5022822861581032e-09  8.5022822861581032e-09
3.7834626171319328e-05  2.5001890305429697e-01  1.6956434234703362e-10  4.7683715820312500e-07   4.7683680764221094e-07  5.8117940230054461e-02  4.3962382598641591e-03  -5.0001791368111370e-01  9.8918343972802074e-07  -1.9780220086360381e-06  1.9780218949492291e-06  5.0001989170698791e-01  9.8883845543794569e-07  2.5001890274385608e-01  4.8000523755962733e-10  -2.1192762586805554e-07  2.1192797642896963e-07  6.2514178128647596e-02  3.6127102433062441e-10  -5.0001932620793454e-01  4.2334338111511994e-07  8.4764770036885730e-07   8.4764781405566643e-07  5.0001847856409942e-01  4.2430443304654091e-07  inf               inf               inf               inf               inf                 inf                 -5.0001890235099056e-01  5.1356287226854758e-10  -7.0845863890766987e-13  5.9477182977618735e-13  5.0001890235495239e-01  5.1358008069683912e-10  2.5001890304156982e-01  1.8229149501212656e-10  3.4464816610497847e-13  5.9127479774340888e-15  6.2514178353179323e-02    1.3673929778582782e-10    -5.0001890268228066e-01   1.8227276580961070e-10    -9.0086997772266858e-14   2.3599811359215687e-14    5.0001890268623617e-01    1.8229630250914262e-10    3.9997707880449232e-09  4.5117627189553822e-13  3.0002817595602413e-09  8.5023366503498027e-09  8.5023366503498027e-09  8.5023366503498027e-09
4.5529350748669567e-05  2.5002275081351399e-01  6.7118703626586565e-11  7.1525573730468750e-07   7.1525539621314392e-07  6.3022849731925776e-02  5.0578511929282033e-04  -5.0002132565860213e-01  1.4245682875691360e-06  -2.8492588571205274e-06  2.8492587434337185e-06  5.0002417492109730e-01  1.4246903422421170e-06  2.5002275096873439e-01  2.2233909572173218e-10  2.8257016782407406e-07   2.8256982673253053e-07  6.2517064777261780e-02  1.6462882451194699e-10  -5.0002218536007048e-01  5.6486681922156243e-07  -1.1301766081363948e-06  1.1301764944495857e-06  5.0002331554031665e-01  5.6530956159316200e-07  inf               inf               inf               inf               inf                 inf                 -5.0002275003778529e-01  1.8910441217067891e-10  6.0441618891666603e-13   7.1810299804836858e-13  5.0002275004112562e-01  1.8962943661043422e-10  2.5002275079078862e-01  4.4393326490929311e-11  3.3639077409956032e-13  4.7007694421207935e-15  6.2517064645934012e-02    3.3301056407186099e-11    -5.0002275027132825e-01   4.4438550575790221e-11    -1.3255596078737178e-13   1.8869151655669249e-14    5.0002275027509913e-01    4.4344070624984534e-11    3.9998323402221045e-09  4.5118668661309116e-13  3.0004202750373434e-09  8.5024020710134239e-09  8.5024020710134239e-09  8.5024020710134239e-09
5.4789011795939334e-05  2.5002738088369370e-01  7.4675818990407708e-11  -4.7683715820312500e-07  4.7683749930098512e-07  6.1963475739046849e-02  5.5706211692477649e-04  -5.0002833797672186e-01  9.5791930430961903e-07  1.9156945423285256e-06   1.9156946560153345e-06  5.0002642228581773e-01  9.5777546517351957e-07  2.5002738072847325e-01  8.0544628615889122e-11  0.0000000000000000e+00   3.4109786006775110e-13  6.2520537795549919e-02  6.0421706365893869e-11  -5.0002737997759750e-01  7.9820052832965144e-11  1.2125535390323264e-12   1.3262403481642936e-12  5.0002737998002267e-01  8.1260234111919248e-11  inf               inf               inf               inf               inf                 inf                 -5.0002738043310280e-01  3.7568524731241058e-10  -1.8659600947991406e-13  7.2909200347946812e-14  5.0002738043696127e-01  3.7567836395824754e-10  2.5002738109003886e-01  2.8102098216881959e-10  3.3692225305073649e-13  4.1756070170146196e-15  6.2520538066783538e-02    2.1081191253224294e-10    -5.0002738033846938e-01   2.8105183509480656e-10    -1.3461968961909676e-13   2.0932880487129514e-14    5.0002738034224226e-01    2.8095935354544492e-10    3.9999064113760605e-09  4.5119921966588507e-13  3.0005869685584569e-09  8.5024807967903556e-09  8.5024807967903556e-09  8.5024807967903556e-09
6.5931882713335412e-05  2.5003295205533504e-01  5.2521100043467576e-10  2.3841857910156250e-07   2.3841823799610119e-07  6.2383609098932952e-02  1.4110859423740541e-04  -5.0003247365436754e-01  4.7783844482567280e-07  -9.5462516980845744e-07  9.5462505612164831e-07  5.0003342828340303e-01  4.7678672530969277e-07  2.5003295252099633e-01  5.9549713126936500e-11  -2.1192762586805554e-07  2.1192796697351686e-07  6.2524717647283637e-02  4.5886720214037691e-11  -5.0003337523276270e-01  4.2373995033702153e-07  8.4760006958905708e-07   8.4760018327586621e-07  5.0003252763655825e-01  4.2386011946062143e-07  inf               inf               inf               inf               inf                 inf                 -5.0003295085422583e-01  6.3858653036539051e-10  4.6723544472192857e-13   5.8092225385421434e-13  5.0003295085866739e-01  6.3801032458702072e-10  2.5003295245600071e-01  1.2454533312411335e-10  3.2894362754061899e-13  1.2161833772079005e-14  6.2524717599736726e-02    9.3433631066995726e-11    -5.0003295136826165e-01   1.2455071645098639e-10    -2.7048396789416381e-14   8.6638412342869411e-14    5.0003295137215431e-01    1.2452340493599129e-10    3.9999955478706242e-09  4.5121430197146727e-13  3.0007875740776431e-09  8.5025755336458134e-09  8.5025755336458134e-09  8.5025755336458134e-09
7.9340966657974921e-05  2.5003965757787228e-01  3.1575964406864144e-11  2.3841857910156250e-07   2.3841823798695389e-07  6.0653569222693063e-02  1.8761787028205613e-03  -5.0003917145852539e-01  4.8457638891724096e-07  -9.6815697618809669e-07  9.6815686250128755e-07  5.0004013961936689e-01  4.8358058722717297e-07  2.5003965757787228e-01  3.1575964406864144e-11  2.8257016782407406e-07   2.8256982670946545e-07  6.2529747899668295e-02  2.5845329363746986e-11  -5.0003909095232579e-01  5.6508258851289448e-07  -1.1301001147357870e-06  1.1301000010489779e-06  5.0004022105630574e-01  5.6501752608626484e-07  inf               inf               inf               inf               inf                 inf                 -5.0003965610124301e-01  6.6328706920946247e-11  7.2263817150383995e-13   8.3632498063650912e-13  5.0003965610437717e-01  6.5597514065517071e-11  2.5003965738249506e-01  2.2695317881385289e-10  3.4516486125225964e-13  4.0502526572648096e-15  6.2529747755244738e-02    1.7026888581113979e-10    -5.0003965580793308e-01   2.2698122497707632e-10    -9.2195536426262678e-14   2.1491272706406443e-14    5.0003965581189047e-01    2.2688918745974596e-10    4.0001028140696854e-09  4.5123245212975212e-13  3.0010289931359709e-09  8.5026895378783758e-09  8.5026895378783758e-09  8.5026895378783758e-09
9.5477161142080657e-05  2.5004772655665874e-01  1.4496005755201744e-10  -2.3841857910156250e-07  2.3841892022717888e-07  6.3536777825513258e-02  1.0009761828732745e-03  -5.0004819725293259e-01  4.7312075955646813e-07  9.4595296877588397e-07   9.4595308246269310e-07  5.0004725130382932e-01  4.7283220906637954e-07  2.5004772640143830e-01  1.0260390054279402e-11  2.1192762586805554e-07   2.1192728474243916e-07  6.2535801633729099e-02  8.9108842581667701e-12  -5.0004730034766831e-01  4.2378450472396613e-07  -8.4754741321911702e-07  8.4754729953230789e-07  5.0004814789894714e-01  4.2376290874998827e-07  inf               inf               inf               inf               inf                 inf                 -5.0004772347174864e-01  6.6042439522555356e-10  -4.6072350480642906e-13  3.4703669567329864e-13  5.0004772347574544e-01  6.6029294479084944e-10  2.5004772615662296e-01  2.5507572472552389e-10  3.4791360262453472e-13  6.7879862303105761e-15  6.2535801451260142e-02    1.9137984086917060e-10    -5.0004772387707030e-01   2.5510273010546945e-10    -1.0298743184174697e-13   1.0699377291383422e-14    5.0004772388103846e-01    2.5499992342480066e-10    4.0002318977434419e-09  4.5125429427305858e-13  3.0013195329354699e-09  8.5028267280455962e-09  8.5028267280455962e-09  8.5028267280455962e-09
1.1489510001873109e-04  2.5005743606016040e-01  3.4185073114497571e-10  -7.1525573730468750e-07  7.1525608791963045e-07  6.1962133288697228e-02  5.8095391038986380e-04  -5.0005886962607193e-01  1.4365246116953556e-06  2.8737451185858398e-06   2.8737452322726488e-06  5.0005599588481886e-01  1.4372206204172059e-06  2.5005743683626253e-01  4.3425139586420598e-10  -2.8257016782407406e-07  2.8257051843901696e-07  6.2543087522769464e-02  3.2368237160212764e-10  -5.0005799854593125e-01  5.6544447101009026e-07  1.1300223403322098e-06   1.1300224540190190e-06  5.0005686852745612e-01  5.6457798315537245e-07  inf               inf               inf               inf               inf                 inf                 -5.0005743364438993e-01  5.4292968781895558e-10  -5.3750270564982738e-13  4.2381589651614191e-13  5.0005743364835098e-01  5.4291170223454464e-10  2.5005743636653410e-01  3.5477026960793868e-11  3.4324318838847193e-13  7.3717545138348145e-15  6.2543087172467093e-02    2.6619998842183255e-11    -5.0005743306600203e-01   3.5458205316401377e-11    -8.4551886468014595e-14   2.9134922665670867e-14    5.0005743306995176e-01    3.5487515175663550e-11    4.0003872369372312e-09  4.5128057955851849e-13  3.0016691931646321e-09  8.5029918196528030e-09  8.5029918196528030e-09  8.5029918196528030e-09
1.3826221737646592e-04  2.5006912183016539e-01  3.9092033696575665e-10  0.0000000000000000e+00   3.3167828184746469e-13  6.0940361346726889e-02  1.6114940673479744e-03  -5.0006911705178581e-01  3.9152957314656981e-10  1.2125535301792649e-12   1.3262403393136183e-12  5.0006911705421098e-01  3.9020307870533493e-10  2.5006912105406320e-01  3.8518184555457627e-10  -1.4128508391203703e-07  1.4128541559031887e-07  6.2551855124489755e-02  2.8958510786521487e-10  -5.0006939876761469e-01  2.8210735846017683e-07  5.6498533924137280e-07   5.6498545292818193e-07  5.0006883378591360e-01  2.8287809429542320e-07  inf               inf               inf               inf               inf                 inf                 -5.0006911677581256e-01  1.1555632888958137e-10  6.1000159503506662e-13   7.2368840416942004e-13  5.0006911678025290e-01  1.1624500026034362e-10  2.5006912164840805e-01  2.0916300555796197e-10  3.2947247738499978e-13  2.2058044624649155e-15  6.2551855571033876e-02    1.5695901325911108e-10    -5.0006911686939470e-01   2.0913847092516783e-10    -1.0498621078237404e-13   8.7005983519793511e-15    5.0006911687313749e-01    2.0912958916955809e-10    4.0005741726793630e-09  4.5131221204209236e-13  3.0020900115432959e-09  8.5031904872346126e-09  8.5031904872346126e-09  8.5031904872346126e-09
1.6638168860761272e-04  2.5008318340405822e-01  8.8036351396609666e-11  7.1525573730468750e-07   7.1525540560775468e-07  5.9551475310500319e-02  3.0109329372106095e-03  -5.0008171073675001e-01  1.4656590828910452e-06  -2.9314814348984792e-06  2.9314813212116698e-06  5.0008464222182269e-01  1.4658222381313723e-06  2.5008318340405822e-01  8.8036351396609666e-11  2.1192762586805554e-07   2.1192729417112278e-07  6.2562408312569484e-02  6.4858555092986289e-11  -5.0008275276971148e-01  4.2362612141750720e-07  -8.4742732279673988e-07  8.4742720910993074e-07  5.0008360020067222e-01  4.2380108765445953e-07  inf               inf               inf               inf               inf                 inf                 -5.0008317674942959e-01  3.5359669408176392e-10  7.3735519335126088e-14   1.8742232847028321e-13  5.0008317675235503e-01  3.5277046613542431e-10  2.5008318360662629e-01  2.9060442482294429e-10  3.2330445750297152e-13  8.3924752644960294e-15  6.2562408465809308e-02    2.1809837870113965e-10    -5.0008317668640567e-01   2.9057277466517013e-10    -8.0405240384480045e-14   3.3281568750677065e-14    5.0008317669012392e-01    2.9053935698071534e-10    4.0007991327994279e-09  4.5135027983138656e-13  3.0025964802318231e-09  8.5034295594002448e-09  8.5034295594002448e-09  8.5034295594002448e-09
2.0022003718155845e-04  2.5010010553523898e-01  5.5949941023569383e-11  0.0000000000000000e+00   3.4119707427281982e-13  6.9519762385464715e-02  6.9446531246721765e-03  -5.0010009551491408e-01  5.5218620861283520e-11  1.2125535236082665e-12   1.3262403327443908e-12  5.0010009551733925e-01  5.6658802140241779e-11  2.5010010538001853e-01  2.1117038862986621e-10  2.8257016782407406e-07   2.8256982662699981e-07  6.2575109100132045e-02  1.6066049257722730e-10  -5.0009953044463551e-01  5.6512549718953024e-07  -1.1298270513248583e-06  1.1298269376380491e-06  5.0010066027532474e-01  5.6470132668624419e-07  inf               inf               inf               inf               inf                 inf                 -5.0010009563060909e-01  6.0476388267274493e-11  2.8744788164254606e-13   4.0113469077867032e-13  5.0010009563413860e-01  6.0140545830910871e-11  2.5010010580718639e-01  2.1599746801267454e-10  3.4045948843387051e-13  7.3758583894932511e-16  6.2575109422920397e-02    1.6212785902603750e-10    -5.0010009578612635e-01   2.1599365399920487e-10    -1.4866371798444671e-13   3.4976908848322477e-14    5.0010009578991288e-01    2.1591482819304196e-10    4.0010698532080567e-09  4.5139609260354947e-13  3.0032060478271682e-09  8.5037172535467102e-09  8.5037172535467102e-09  8.5037172535467102e-09
2.4094035602395270e-04  2.5012047030031681e-01  5.9271533787636357e-11  0.0000000000000000e+00   3.4122485658425050e-13  6.5600142771386163e-02  3.0097465443716968e-03  -5.0012045578950659e-01  5.9977231987617805e-11  1.2125535192895461e-12   1.3262403284268340e-12  5.0012045579193187e-01  5.8537161730960839e-11  2.5012047014509636e-01  9.5948913818660473e-11  -5.6514033564814812e-07  5.6514067687300473e-07  6.2590396146360056e-02  8.0654411075936583e-11  -5.0012158536676887e-01  1.1296372395141209e-06  2.2594737590854342e-06   2.2594738727722436e-06  5.0011932589664765e-01  1.1298367470625161e-06  inf               inf               inf               inf               inf                 inf                 -5.0012045577919761e-01  4.9668256092460914e-11  2.7396280327759380e-13   3.8764961241488178e-13  5.0012045578375819e-01  5.0363477779065512e-11  2.5012047039831919e-01  1.5727391777346541e-10  3.3676089905499829e-13  4.4639575292522038e-15  6.2590396345083607e-02    1.1806914042736266e-10    -5.0012045588681231e-01   1.5728295102549456e-10    -1.3384464623001964e-13   2.0157837092731679e-14    5.0012045589058396e-01    1.5718924823080054e-10    4.0013956442914439e-09  4.5145122678798357e-13  3.0039397246761470e-09  8.5040634583074915e-09  8.5040634583074915e-09  8.5040634583074915e-09
2.8994228538828810e-04  2.5014497758820653e-01  1.0711254931330369e-10  2.3841857910156250e-07   2.3841823784327212e-07  6.1677994853212521e-02  9.3080132520685633e-04  -5.0014447643052551e-01  4.8003625797279297e-07  -9.6028529573783331e-07  9.6028518205102418e-07  5.0014543671968703e-01  4.8024903819710719e-07  2.5014497727776563e-01  2.0332834589928996e-10  6.3578287760416663e-07   6.3578253634587625e-07  6.2608796014832269e-02  1.6358710901723374e-10  -5.0014368543052468e-01  1.2710362588054464e-06  -2.5416562915325289e-06  2.5416561778457195e-06  5.0014622709068179e-01  1.2706200329603081e-06  inf               inf               inf               inf               inf                 inf                 -5.0014495704839912e-01  5.8161563774076039e-10  -1.9784428914906669e-13  8.4157480010378460e-14  5.0014495705204354e-01  5.8139470338744290e-10  2.5014497732380830e-01  1.5728567622239655e-10  3.5843452483839086e-13  1.7176234447021558e-14  6.2608796060318259e-02    1.1810111904267520e-10    -5.0014495630947120e-01   1.5731228111223366e-10    -1.4429308899129156e-13   3.0606279852603336e-14    5.0014495631348110e-01    1.5716773004584453e-10    4.0017877116458305e-09  4.5151757958487194e-13  3.0048228076856771e-09  8.5044800734449848e-09  8.5044800734449848e-09  8.5044800734449848e-09
3.4891012134067808e-04  2.5017447117716074e-01  1.3347335917322182e-10  -4.7683715820312500e-07  4.7683749950165178e-07  6.2330017609322115e-02  3.0092701512237215e-04  -5.0017539605056416e-01  9.5543833732215060e-07  1.9106152948375044e-06   1.9106154085243138e-06  5.0017348543913487e-01  9.5517695732024678e-07  2.5017447086671984e-01  1.7696753603937184e-10  4.2385525173611109e-07   4.2385491043758436e-07  6.2630944486682882e-02  1.3776160477963685e-10  -5.0017359331450029e-01  8.4729772654956210e-07  -1.6942373375504522e-06  1.6942372238636431e-06  5.0017528755570329e-01  8.4693961109653158e-07  inf               inf               inf               inf               inf                 inf                 -5.0017444056717975e-01  4.5047090608008287e-11  -1.8705404684941019e-13  7.3367237709037061e-14  5.0017444057124294e-01  4.4849248836438842e-11  2.5017447089967260e-01  1.4401478440086765e-10  3.4237581688029531e-13  1.0772901309748439e-15  6.2630944516282594e-02    1.0816189320895432e-10    -5.0017444046822224e-01   1.4400459946192236e-10    -8.0256431955632647e-14   3.3430377184740487e-14    5.0017444047216764e-01    1.4392455235326565e-10    4.0022595422757776e-09  4.5159743659428862e-13  3.0058857890558589e-09  8.5049814188695777e-09  8.5049814188695777e-09  8.5049814188695777e-09
4.1987070844439058e-04  2.5020996481180191e-01  6.4833308413332181e-11  -7.1525573730468750e-07  7.1525607865163629e-07  6.5544680337312852e-02  2.8870744844761449e-03  -5.0021131821576548e-01  1.3975374215589635e-06  2.7949569435328385e-06   2.7949570572196478e-06  5.0020852326268717e-01  1.3974195221046148e-06  2.5020996434614062e-01  4.0082797889440709e-10  -2.8257016782407406e-07  2.8257050917102280e-07  6.2657605549554712e-02  3.0328199508629319e-10  -5.0021048494346887e-01  5.6426512495139572e-07  1.1293334815417165e-06   1.1293335952285256e-06  5.0020935561385249e-01  5.6506835677940772e-07  inf               inf               inf               inf               inf                 inf                 -5.0020992095165229e-01  2.7330836910798594e-10  -3.6186715325177267e-13  2.4818034410937227e-13  5.0020992095534211e-01  2.7313284287637195e-10  2.5020996445232740e-01  2.9464119730449507e-10  3.6257341099612692e-13  2.1226462244692811e-14  6.2657605631484467e-02    2.2135224043902349e-10    -5.0020992038374601e-01   2.9459790845188495e-10    -1.6089535967896312e-13   4.7208550536562725e-14    5.0020992038777201e-01    2.9443725915164244e-10    4.0028273696747422e-09  4.5169354632711850e-13  3.0071653606561532e-09  8.5055847268441088e-09  8.5055847268441088e-09  8.5055847268441088e-09
5.0526310653356793e-04  2.5025268085300922e-01  6.9089269799345987e-11  -2.3841857910156250e-07  2.3841891102330781e-07  6.5252811930558957e-02  2.5631096315075785e-03  -5.0025308394219881e-01  4.6683737874073310e-07  9.3381405968443314e-07   9.3381417337124228e-07  5.0025215013177704e-01  4.6697679469087351e-07  2.5025268054256833e-01  3.7953016501193967e-10  0.0000000000000000e+00   3.3192174531146805e-13  6.2689702013828064e-02  2.8522331499643708e-10  -5.0025261672614485e-01  3.7867521576537043e-10  1.2125534912562226e-12   1.3262403004010622e-12  5.0025261672857002e-01  3.8000171020661581e-10  inf               inf               inf               inf               inf                 inf                 -5.0025261750604677e-01  4.0122670505674208e-10  9.3856874179275334e-13   1.0522555509375929e-12  5.0025261750994332e-01  4.0137158919003243e-10  2.5025268125119127e-01  3.2909277309397869e-10  3.5499512873499882e-13  2.3073383423530771e-14  6.2689702546370143e-02    2.4731876488208035e-10    -5.0025261743370064e-01   3.2888057596927823e-10    -2.0602735075249004e-13   9.2340541607650403e-14    5.0025261743754446e-01    3.2897272450889888e-10    4.0035107339823665e-09  4.5180922163191606e-13  3.0087057825670862e-09  8.5063107342918228e-09  8.5063107342918228e-09  8.5063107342918228e-09
6.0802242616494269e-04  2.5030408939346671e-01  2.1288560540014781e-10  2.3841857910156250e-07   2.3841823762620523e-07  5.9837971847410007e-02  2.8903725611918473e-03  -5.0030350888729236e-01  4.8787732199977821e-07  -9.7524797404527154e-07  9.7524786035846240e-07  5.0030448413913198e-01  4.8737065226665257e-07  2.5030408908302582e-01  9.7555289812445849e-11  0.0000000000000000e+00   3.4147535726060617e-13  6.2728344335257286e-02  7.3344568673866411e-11  -5.0030399666776260e-01  9.6851762324868532e-11  1.2883447055055078e-12   1.4020315146532821e-12  5.0030399667033942e-01  9.8140287138674646e-11  inf               inf               inf               inf               inf                 inf                 -5.0030399672969539e-01  3.4918970096876337e-11  8.5240111609249298e-13   9.6608792524026728e-13  5.0030399673357806e-01  3.4901650589118342e-11  2.5030408884383959e-01  3.3674151619308462e-10  3.3881699702694097e-13  2.6583602336651933e-15  6.2728344155430951e-02    2.5317090305271837e-10    -5.0030399642804502e-01   3.3656934144509292e-10    -6.5217901962406295e-14   4.8468907185368090e-14    5.0030399643197532e-01    3.3650439336957853e-10    4.0043331567744257e-09  4.5194844841627111e-13  3.0105603572906071e-09  8.5071843955666417e-09  8.5071843955666417e-09  8.5071843955666417e-09
7.3168071434272068e-04  2.5036595994606614e-01  2.0687762348880423e-10  -4.7683715820312500e-07  4.7683749027511723e-07  6.0477433224532785e-02  2.2974385554975969e-03  -5.0036679631280578e-01  9.7040408995922560e-07  1.9404002569642841e-06   1.9404003706510934e-06  5.0036485591618673e-01  9.6999628075538047e-07  2.5036596010128653e-01  3.6209801558394983e-10  0.0000000000000000e+00   3.3207199226563409e-13  6.2774872052399552e-02  2.7236917036393686e-10  -5.0036582627121229e-01  3.6249646377345241e-10  1.2125534672427746e-12   1.3262402763940798e-12  5.0036582627363757e-01  3.6117008035450304e-10  inf               inf               inf               inf               inf                 inf                 -5.0036582613834391e-01  2.2962808081078263e-10  7.3563316762927294e-13   8.4931997678057811e-13  5.0036582614131930e-01  2.2885181290053504e-10  2.5036595997385880e-01  2.3467028055345562e-10  3.2622422636689482e-13  5.8477658987392890e-15  6.2774871956548753e-02    1.7651837084425572e-10    -5.0036582614322633e-01   2.3451050860617668e-10    -9.0373061163468825e-14   2.3313747987836369e-14    5.0036582614695468e-01    2.3448719395122985e-10    4.0053229541169065e-09  4.5211602875897358e-13  3.0127933742776978e-09  8.5082357401851040e-09  8.5082357401851040e-09  8.5082357401851040e-09
8.8048835816434824e-04  2.5044042384251952e-01  3.0776955367494258e-10  0.0000000000000000e+00   3.5115194358094727e-13  6.6631533500784476e-02  3.8006335893312117e-03  -5.0044023003874294e-01  3.0819989649926215e-10  1.2883446766083600e-12   1.4020314857639130e-12  5.0044023004131977e-01  3.0679768484772664e-10  2.5044042368729907e-01  1.5254910606864575e-10  2.1192762586805554e-07   2.1192727471611197e-07  6.2830900025055911e-02  1.1360264639457719e-10  -5.0043980677326105e-01  4.2295728198937128e-07  -8.4621843439916449e-07  8.4621832071235535e-07  5.0044065299556062e-01  4.2326103853777185e-07  inf               inf               inf               inf               inf                 inf                 -5.0044022958108103e-01  1.4946201187144793e-10  7.1794655141838242e-13   8.3163336057393537e-13  5.0044022958576306e-01  1.4875901862368922e-10  2.5044042347609935e-01  5.8650618307242106e-11  3.4495332044035374e-13  6.1986231405935168e-15  6.2830899867310178e-02    4.4143086747956414e-11    -5.0044022967195634e-01   5.8586704592200067e-11    -8.8682376539747576e-14   2.5004432615805359e-14    5.0044022967591073e-01    5.8611351514780683e-11    4.0065142164641977e-09  4.5231774614321713e-13  3.0154823671292900e-09  8.5095009050019838e-09  8.5095009050019838e-09  8.5095009050019838e-09
1.0595601792776149e-03  2.5053004594519734e-01  1.2179046340702458e-10  2.3841857910156250e-07   2.3841824681193492e-07  6.6314783220297185e-02  3.4164052278936462e-03  -5.0052930188268685e-01  4.6353102956671814e-07  -9.2681756261582348e-07  9.2681744892901435e-07  5.0053022870388741e-01  4.6328641933186412e-07  2.5053004594519734e-01  1.2179046340702458e-10  1.4128508391203703e-07   1.4128475162240945e-07  6.2898377900134000e-02  9.2269538825083063e-11  -5.0052948332014502e-01  2.8209357139793093e-07  -5.6394345686950801e-07  5.6394334318269888e-07  5.0053004726723971e-01  2.8184977162588489e-07  inf               inf               inf               inf               inf                 inf                 -5.0052976530155502e-01  1.1216139824334710e-10  1.3262148940613821e-13   2.4630829856680106e-13  5.0052976530531623e-01  1.1215185029677436e-10  2.5053004637076987e-01  3.0378205826028106e-10  3.4323545692013384e-13  1.0945829340100056e-14  6.2898378221207224e-02    2.2880368473858955e-10    -5.0052976571715513e-01   3.0343871163871674e-10    -1.5753332373688073e-13   4.3846514576217857e-14    5.0052976572095054e-01    3.0348245445444797e-10    4.0079479900001426e-09  4.5256056749498628e-13  3.0187208872525871e-09  8.5110233763075472e-09  8.5110233763075472e-09  8.5110233763075472e-09
1.2750512407130128e-03  2.5063791731372476e-01  5.2800958279827212e-11  -9.5367431640625000e-07  9.5367462984279529e-07  6.8350382342206875e-02  5.3707224632403294e-03  -5.0063933710190234e-01  1.8261574591323797e-06  3.6524404842356084e-06   3.6524404842355712e-06  5.0063568466528330e-01  1.8262829115725845e-06  2.5063791762416560e-01  2.5763988142161523e-10  -2.1192762586805554e-07  2.1192793930460084e-07  6.2979660071971172e-02  1.9300462593115942e-10  -5.0063793397827239e-01  4.2303382918183734e-07  8.4555421926747728e-07   8.4555421926744012e-07  5.0063708842791832e-01  4.2252027655096295e-07  inf               inf               inf               inf               inf                 inf                 -5.0063751066873585e-01  2.7570735285102765e-10  3.2922968074443600e-13   3.2922964356212403e-13  5.0063751067250450e-01  2.7569036640156860e-10  2.5063791701438004e-01  3.5214567396165350e-10  3.2964262436963107e-13  1.6206079065076121e-14  6.2979659613507738e-02    2.6545880795217879e-10    -5.0063751059267581e-01   3.5176740000046758e-10    -2.6585110881791371e-14   2.6585148064103361e-14    5.0063751059656791e-01    3.5162695675067021e-10    4.0096737013558708e-09  4.5285288935409569e-13  3.0226218992364997e-09  8.5128554845398820e-09  8.5128554845398820e-09  8.5128554845398820e-09
1.5343684089300133e-03  2.5076775811612606e-01  2.6438345526760720e-10  4.7683715820312500e-07   4.7683685410720477e-07  5.7275151017457490e-02  5.8024375379321707e-03  -5.0076617181030159e-01  9.9749088255975234e-07  -1.9955037582396486e-06  1.9955037582396858e-06  5.0076816731769769e-01  9.9801287556346964e-07  2.5076775780568517e-01  4.6057439944986475e-11  0.0000000000000000e+00   3.0409592020047120e-13  6.3077588520634095e-02  3.4755565989056030e-11  -5.0076716925580367e-01  4.5380477502058009e-11  1.2125533821118883e-12   1.2125533449392036e-12  5.0076716925822884e-01  4.6593285096985848e-11  inf               inf               inf               inf               inf                 inf                 -5.0076716944034982e-01  1.3916567863244386e-10  2.0892720658882333e-13   2.0892716941613854e-13  5.0076716944448663e-01  1.3966450187458061e-10  2.5076775788384109e-01  3.2098486230340820e-11  3.1693003449109762e-13  1.2834114290626403e-14  6.3077588579611613e-02    2.4221951325262077e-11    -5.0076716933320786e-01   3.2023716663295592e-11    -5.1359229262193227e-14   5.1359266434878009e-14    5.0076716933689702e-01    3.2074897981903494e-11    4.0117508765991488e-09  4.5320482903573392e-13  3.0273218536784846e-09  8.5150602029885802e-09  8.5150602029885802e-09  8.5150602029885802e-09
1.8464249428955463e-03  2.5092405080795288e-01  7.1630342594347151e-10  0.0000000000000000e+00   3.1379437007080480e-13  6.4616863309831976e-02  1.4212609793099245e-03  -5.0092319851124689e-01  7.1564653489360077e-10  1.2125533490157353e-12   1.2125533118546291e-12  5.0092319851367206e-01  7.1432004046093972e-10  2.5092404972140986e-01  3.7023959627830378e-10  2.8257016782407406e-07   2.8256985402970398e-07  6.3195602048629992e-02  2.8189205926456527e-10  -5.0092263436659989e-01  5.6342900046238410e-07  -1.1261171014374879e-06  1.1261171014375249e-06  5.0092376048733922e-01  5.6268798719739517e-07  inf               inf               inf               inf               inf                 inf                 -5.0092319803760843e-01  2.4200807310932489e-10  1.7257426607193969e-13   1.7257422891083353e-13  5.0092319804139152e-01  2.4203949245808287e-10  2.5092405034780330e-01  2.5615384084148389e-10  3.1033797184776005e-13  3.4563982230447284e-15  6.3195602524060257e-02    1.9353820533694101e-10    -5.0092319805132690e-01   2.5572654391310563e-10    -2.4011280835128818e-14   2.4011317996234968e-14    5.0092319805498908e-01    2.5563705997448193e-10    4.0142512163670806e-09  4.5362858803948968e-13  3.0329857592170777e-09  8.5177133123148964e-09  8.5177133123148964e-09  8.5177133123148964e-09
2.2219468609395283e-03  2.5111219286918640e-01  1.1132199917026429e-10  -1.4305114746093750e-06  1.4305117791229775e-06  6.4175230816195347e-02  8.3736982659665671e-04  -5.0111378832227749e-01  2.8297950852568800e-06  5.6594159573117883e-06   5.6594159573117511e-06  5.0110812890995848e-01  2.8296208717253550e-06  2.5111219271396595e-01  4.3898448436032544e-11  -5.6514033564814812e-07  5.6514064016175061e-07  6.3337860947757910e-02  4.1840780876560018e-11  -5.0111208375478966e-01  1.1252275974311102e-06  2.2505503776780257e-06   2.2505503776779884e-06  5.0110983320804992e-01  1.1253227802936664e-06  inf               inf               inf               inf               inf                 inf                 -5.0111095910324788e-01  5.7605564712713094e-10  -6.0911387288780608e-14  6.0911424435962918e-14  5.0111095910745007e-01  5.7661986250539257e-10  2.5111219306396809e-01  3.0610368994684409e-10  3.1774351588966107e-13  1.3229913399291534e-14  6.3337861221223674e-02    2.3162498304594907e-10    -5.0111095883259094e-01   3.0539870582356006e-10    -5.2740940021385084e-14   5.2740977168567394e-14    5.0111095883628154e-01    3.0545133043207448e-10    4.0172611025040149e-09  4.5413887942180512e-13  3.0398132700151713e-09  8.5209060052873456e-09  8.5209060052873456e-09  8.5209060052873456e-09
2.6738416158399439e-03  2.5133869284763932e-01  3.7620477752562563e-10  4.7683715820312500e-07   4.7683685341485455e-07  6.4445737825122779e-02  9.3633201231092225e-04  -5.0133596384884782e-01  9.4205577461152785e-07  -1.8833558397932904e-06  1.8833558397933275e-06  5.0133784720832575e-01  9.4130006533742851e-07  2.5133869331330061e-01  8.9456509782113643e-11  0.0000000000000000e+00   3.0478827045117374e-13  6.3509405880624689e-02  6.7812832861336958e-11  -5.0133690599444669e-01  8.9824258542185945e-11  1.2125532612621527e-12   1.2125532241317121e-12  5.0133690599687197e-01  8.8611561969518331e-11  inf               inf               inf               inf               inf                 inf                 -5.0133690640231665e-01  4.9769421857069223e-10  1.5493303810153258e-13   1.5493300097109213e-13  5.0133690640512896e-01  4.9686854574440898e-10  2.5133869340344750e-01  1.7960339973490493e-10  3.1490468105612301e-13  1.0116410604949274e-14  6.3509405948960873e-02    1.3614901679509626e-10    -5.0133690608372672e-01   1.7910428635734992e-10    -4.0457470983258642e-14   4.0457508113699096e-14    5.0133690608740500e-01    1.7914458749027425e-10    4.0208846282066203e-09  4.5475346043072635e-13  3.0480463270950761e-09  8.5247480212627977e-09  8.5247480212627977e-09  8.5247480212627977e-09
3.2176417502507355e-03  2.5161139527335763e-01  1.0429226041184172e-09  2.3841857910156250e-07   2.3841825491266273e-07  6.3136164209914608e-02  5.8018797353868209e-04  -5.0160833105610247e-01  4.7491573862484998e-07  -9.5190927791393905e-07  9.5190927791397611e-07  5.0160928296924556e-01  4.7699353911066148e-07  2.5161139434203506e-01  1.1160002950293866e-10  -7.0642541956018515e-08  7.0642866144918281e-08  6.3716352268101045e-02  8.4647755031930829e-11  -5.0160894646392051e-01  1.4049207941385464e-07  2.8076179254375796e-07   2.8076179254372085e-07  5.0160866570599350e-01  1.4026971295668455e-07  inf               inf               inf               inf               inf                 inf                 -5.0160880613769632e-01  1.6585521772457817e-10  4.6029106680686899e-13   4.6029102969655536e-13  5.0160880614203052e-01  1.6632406494498767e-10  2.5161139407755279e-01  1.5288223991572572e-10  3.1746548265403713e-13  6.7234171161486923e-15  6.3716352067308732e-02    1.1614455829987931e-10    -5.0160880581946243e-01   1.5237866596476685e-10    2.6423086814619977e-14    2.6423049704306300e-14    5.0160880582330125e-01    1.5240520025794510e-10    4.0252472642907072e-09  4.5549376837747546e-13  3.0579784325920487e-09  8.5293714181515727e-09  8.5293714181515727e-09  8.5293714181515727e-09
3.8720387818125569e-03  2.5193975307047367e-01  2.3934265210153754e-10  -2.3841857910156250e-07  2.3841888461871364e-07  6.4294772655576662e-02  3.2864091471627077e-04  -5.0193647644456563e-01  4.7172951732975125e-07  9.4391125736415338e-07   9.4391125736411632e-07  5.0193553253694589e-01  4.7218174038163890e-07  2.5193975291525322e-01  8.4122204495240705e-11  -2.8257016782407406e-07  2.8257047334122520e-07  6.3966131802779061e-02  6.1918669305782725e-11  -5.0193656558767852e-01  5.6087263022107245e-07  1.1215795443985236e-06   1.1215795443984865e-06  5.0193544401177193e-01  5.6070691435070623e-07  inf               inf               inf               inf               inf                 inf                 -5.0193600461824184e-01  9.6806459308382255e-11  1.6457559974861583e-13   1.6457556266249339e-13  5.0193600462279164e-01  9.5894633101171488e-11  2.5193975297151011e-01  1.4037909253213925e-10  3.2446758031696066e-13  1.8950429172569504e-14  6.3966131847784852e-02    1.0692446006661528e-10    -5.0193600485484835e-01   1.3980005285223752e-10    -7.5415361360419344e-14   7.5415398446541775e-14    5.0193600485856160e-01    1.3987532601039323e-10    4.0305002998513211e-09  4.5638570359975016e-13  3.0699662550039207e-09  8.5349351115166413e-09  8.5349351115166413e-09  8.5349351115166413e-09
4.6595256686646873e-03  2.5233517633751035e-01  4.5058499528686487e-10  7.1525573730468750e-07   7.1525540262083456e-07  6.4804457154099063e-02  5.3666516434634792e-04  -5.0232833720917758e-01  1.4109492672076050e-06  -2.8227837419456472e-06  2.8227837419456840e-06  5.0233115999678479e-01  1.4118343609682166e-06  2.5233517556140816e-01  3.2551718723346805e-10  7.0642541956018515e-08   7.0642207272165624e-08  6.4267791740897945e-02  2.4885476994163065e-10  -5.0232960785748515e-01  1.4030095963565168e-07  -2.7995390129542951e-07  2.7995390129546656e-07  5.0232988781525190e-01  1.3965282807178413e-07  inf               inf               inf               inf               inf                 inf                 -5.0232974888437532e-01  7.2593053016679878e-10  2.3622281867111809e-13   2.3622278161406506e-13  5.0232974888859871e-01  7.2617489029157574e-10  2.5233517578732723e-01  9.9598125997099867e-11  3.0738064142741918e-13  2.7303211467759896e-14  6.4267791913652131e-02    7.6100583985216527e-11    -5.0232974805940056e-01   9.9044225009045883e-11    6.9945011485039095e-14    6.9944974427986049e-14    5.0232974806319575e-01    9.9228077904866764e-11    4.0368262276965927e-09  4.5746058091306303e-13  3.0844440223820426e-09  8.5416303368250495e-09  8.5416303368250495e-09  8.5416303368250495e-09
5.6071699382054694e-03  2.5281143002212048e-01  5.0558936076040650e-11  -2.3841857910156250e-07  2.3841893357798345e-07  6.6471612371743302e-02  1.8392385123361095e-03  -5.0280403498042925e-01  4.6491486305076206e-07  9.2993145628335989e-07   9.2993156997016850e-07  5.0280310505283821e-01  4.6501670703090779e-07  2.5281143033256132e-01  2.5988190362540180e-10  -4.9449779369212960e-07  4.9449814816855050e-07  6.4632374052124852e-02  1.9271765971050610e-10  -5.0280454831914889e-01  9.7825358269397027e-07  1.9559958927886371e-06   1.9559960064754456e-06  5.0280259232712132e-01  9.7774242391445192e-07  inf               inf               inf               inf               inf                 inf                 -5.0280357052818325e-01  4.6261705453459010e-10  6.9519851086758800e-13   8.0888531943768903e-13  5.0280357053185298e-01  4.6230774642908103e-10  2.5281142995907252e-01  1.1360689182111758e-10  3.4443536591931357e-13  1.0041055017239631e-14  6.4632373772274862e-02    8.7132330692807489e-11    -5.0280356995261266e-01   1.1295353665347809e-10    -7.4043640435287459e-14   3.9643168134813615e-14    5.0280356995655195e-01    1.1299328260860816e-10    4.0444452853618150e-09  4.5875630020278349e-13  3.1019416289319578e-09  8.5496872226001973e-09  8.5496872226001973e-09  8.5496872226001973e-09
6.7475440531106863e-03  2.5338513916358352e-01  1.9863062943938519e-10  -9.5367431640625000e-07  9.5367467168709025e-07  6.2210109237151937e-02  2.8632779535429204e-03  -5.0337568160272272e-01  1.9244796370928091e-06  3.8493758366991596e-06   3.8493759503859685e-06  5.0337183223075133e-01  1.9248963133448229e-06  2.5338513962924480e-01  2.6703065786835406e-10  2.1192762586805554e-07   2.1192727058721521e-07  6.5073387395215537e-02  2.0452068039556285e-10  -5.0337333919581739e-01  4.1792726823846452e-07  -8.3638408986832602e-07  8.3638397618151741e-07  5.0337417558377273e-01  4.1845670806082435e-07  inf               inf               inf               inf               inf                 inf                 -5.0337375688703401e-01  2.3605162418462783e-10  1.7542699087085745e-13   2.8911379947397936e-13  5.0337375689065311e-01  2.3641155846009284e-10  2.5338513917645150e-01  1.8576264498361855e-10  3.5409536378607862e-13  1.1854765458679429e-15  6.5073387047574330e-02    1.4312052709208497e-10    -5.0337375693857045e-01   1.8451518240383055e-10    -1.0914498712862229e-13   4.5418214744996120e-15    5.0337375694254505e-01    1.8451962326681057e-10    4.0536234137458096e-09  4.6031878100292907e-13  3.1231074552190225e-09  8.5593827004076879e-09  8.5593827004076879e-09  8.5593827004076879e-09
8.1198449931840083e-03  2.5407639052718878e-01  8.2358780467227586e-11  -4.7683715820312500e-07  4.7683751445319445e-07  6.6733628077421087e-02  1.1262134177699686e-03  -5.0406083809478142e-01  9.3050162208550552e-07  1.8608448917542233e-06   1.8608450054410320e-06  5.0405897725375493e-01  9.3034338344465264e-07  2.5407639052718878e-01  8.2358780467227586e-11  2.8257016782407406e-07   2.8256981157400455e-07  6.5607414721295138e-02  6.1644019425383259e-11  -5.0405935160138693e-01  5.5599177240141523e-07  -1.1121452095015304e-06  1.1121450958147217e-06  5.0406046375046143e-01  5.5615332305959517e-07  inf               inf               inf               inf               inf                 inf                 -5.0405990789096466e-01  2.9780533415399941e-10  -2.8321090572057647e-13  1.6952409707781708e-13  5.0405990789477073e-01  2.9763236143584167e-10  2.5407639016899386e-01  2.7583613770356792e-10  3.3031005984085497e-13  2.5940009660103309e-14  6.5607414445972512e-02    2.1367860638359923e-10    -5.0405990731959593e-01   2.7356339595276996e-10    -1.1794922969200418e-14   1.0189188567355897e-13    5.0405990732347317e-01    2.7366520337504922e-10    4.0646819608143706e-09  4.6220373425921584e-13  3.1487373666935516e-09  8.5710500235569744e-09  8.5710500235569744e-09  8.5710500235569744e-09
9.7712415353465015e-03  2.5490947486832738e-01  1.4250170209860309e-10  -4.7683715820312500e-07  4.7683751562129376e-07  6.6949590525356900e-02  6.9470210136688207e-04  -5.0488653616276258e-01  9.3029860237299500e-07  1.8608844804723868e-06   1.8608845941591955e-06  5.0488467528214731e-01  9.3058599193386456e-07  2.5490947517876822e-01  1.6793913760283933e-10  4.9449779369212960e-07   4.9449743627396085e-07  6.6254888548337637e-02  1.2434761905978809e-10  -5.0488463608053247e-01  9.6978362773773840e-07  -1.9398944073925879e-06  1.9398942937057794e-06  5.0488657597880493e-01  9.7011066568574038e-07  inf               inf               inf               inf               inf                 inf                 -5.0488560549414652e-01  3.7001368850800181e-10  7.5445600374425754e-14   1.8913240906474118e-13  5.0488560549780459e-01  3.7033465395538965e-10  2.5490947474170067e-01  2.6912841121683022e-10  3.5042521776658860e-13  6.9929509705788448e-15  6.6254888214138191e-02    2.0985182683517900e-10    -5.0488560559764972e-01   2.6651048250206249e-10    -8.6416937854401188e-14   2.7269870835914245e-14    5.0488560560160167e-01    2.6653757191483205e-10    4.0780095419464173e-09  4.6447885858007136e-13  3.1798119765710751e-09  8.5850902216960155e-09  8.5850902216960155e-09  8.5850902216960155e-09
1.1758495540521581e-02  2.5591379823163152e-01  1.6157236532498356e-11  -7.1525573730468750e-07  7.1525606703702523e-07  6.7931800851269555e-02  8.9070584298703900e-04  -5.0588062064816075e-01  1.3877813149739410e-06  2.7765264972943959e-06   2.7765266109812049e-06  5.0587784412530168e-01  1.3887451820763212e-06  2.5591379823163152e-01  1.6157236532498356e-11  1.4128508391203703e-07   1.4128475417969933e-07  6.7041094995045541e-02  1.3236974842621086e-11  -5.0587895681087736e-01  2.7605596842042383e-07  -5.5207954602967326e-07  5.5207943234286455e-07  5.0587950889406152e-01  2.7602357776957042e-07  inf               inf               inf               inf               inf                 inf                 -5.0587923262382073e-01  2.4302504711351599e-10  3.1144623506223371e-13   4.2513304380957121e-13  5.0587923262730783e-01  2.4317592639358827e-10  2.5591379839299189e-01  1.4520313297803421e-10  3.4894881470738449e-13  1.9216476998289717e-14  6.7041095122398017e-02    1.1411550094459134e-10    -5.0587923301028603e-01   1.4344025708942710e-10    -1.5090580571426029e-13   3.7218996966922774e-14    5.0587923301407500e-01    1.4359124744975040e-10    4.0940765775975822e-09  4.6722657564302545e-13  3.2175448767027384e-09  8.6019858850166641e-09  8.6019858850166641e-09  8.6019858850166641e-09
1.4149912974345789e-02  2.5712499627843499e-01  1.0558998449627731e-10  0.0000000000000000e+00   3.4103681617851006e-13  6.6737462840627176e-02  1.2600279859183571e-03  -5.0707494148025611e-01  1.0345358213512712e-10  1.2125520441384817e-12   1.3262388529541420e-12  5.0707494148268140e-01  1.0477996555374083e-10  2.5712499627843499e-01  1.0558998449627731e-10  7.0642541956018515e-07   7.0642507852336900e-07  6.7997490729300752e-02  9.7244781103510944e-11  -5.0707356777427559e-01  1.3738094341051342e-06  -2.7473995843026236e-06  2.7473994706158147e-06  5.0707631517749763e-01  1.3735900362657319e-06  inf               inf               inf               inf               inf                 inf                 -5.0707494192257541e-01  3.3886571016907805e-10  1.0286547988922215e-14   1.2397335680458256e-13  5.0707494192596414e-01  3.3850277829123407e-10  2.5712499660405064e-01  2.2002566106149792e-10  3.5894359350521955e-13  1.7906777326709485e-14  6.7997491001104915e-02    1.7455938140698071e-10    -5.0707494180063062e-01   2.1692092256799767e-10    -1.8377138321571697e-13   7.0084574400056621e-14    5.0707494180445212e-01    2.1699075562515255e-10    4.1134531716228725e-09  4.7054745751872451e-13  3.2634457742696788e-09  8.6223177518619709e-09  8.6223177518619709e-09  8.6223177518619709e-09
1.7027691722258979e-02  2.5858631636947393e-01  2.0782990118629215e-10  -4.7683715820312500e-07  4.7683754037530584e-07  7.0526841074153149e-02  1.3633973786035271e-03  -5.0851474409892761e-01  9.1325494688783383e-07  1.8261057702884111e-06   1.8261059976620615e-06  5.0851291799679521e-01  9.1285116454766266e-07  2.5858631590381265e-01  2.5783138612144711e-10  -7.7706796151620366e-07  7.7706834368838450e-07  6.9163443472361516e-02  2.2318810553732538e-10  -5.0851533311567998e-01  1.5022716992603846e-06  3.0050634056191988e-06   3.0050636329928493e-06  5.0851232805591262e-01  1.5027920471370087e-06  inf               inf               inf               inf               inf                 inf                 -5.0851383144456508e-01  6.0058435964690420e-10  6.6417862184775152e-13   8.9155227228068400e-13  5.0851383144754436e-01  5.9958460383823957e-10  2.5858631648443969e-01  3.2279566032112512e-10  4.2004800930914652e-13  3.7875828463976568e-14  6.9163443954561699e-02    2.5901207702374018e-10    -5.0851383116133653e-01   3.1735580792399036e-10    -4.1198824914503340e-13   1.8461459871210090e-13    5.0851383116538662e-01    3.1742686222257664e-10    4.1368311817609934e-09  4.7456454904108426e-13  3.3194040747948919e-09  8.6467846698852528e-09  8.6467846698852528e-09  8.6467846698852528e-09
2.0490746898158461e-02  2.6035032561048865e-01  1.9279826984902506e-10  2.3841857910156250e-07   2.3841818445616577e-07  6.8927374055844190e-02  1.6611933196470985e-03  -5.1024489487793312e-01  4.6355386940201539e-07  -9.2672884987701325e-07  9.2672862250336269e-07  5.1024582161064824e-01  4.6317475299485361e-07  2.6035032561048865e-01  1.9279826984902506e-10  2.1192762586805554e-07   2.1192723122265882e-07  7.0588567217458931e-02  1.5803235777074459e-10  -5.1024495123842051e-01  4.0719338201379697e-07  -8.1400816334366512e-07  8.1400793597001456e-07  5.1024576525044940e-01  4.0681455415359929e-07  inf               inf               inf               inf               inf                 inf                 -5.1024535835422768e-01  7.7574836569556862e-11  -9.7707714244492736e-14  1.2966593627331270e-13  5.1024535835807683e-01  7.7818419476234201e-11  2.6035032558472015e-01  2.1856676829517986e-10  3.9133641121097233e-13  3.3089855045933049e-15  7.0588567197711810e-02    1.7777947837611802e-10    -5.1024535821763084e-01   2.1417168151582531e-10    -2.1509107819695586e-13   1.2282572320849578e-14    5.1024535822171091e-01    2.1418433803338060e-10    4.1650515840748321e-09  4.7942885793588108e-13  3.3878009192929291e-09  8.6762276168665957e-09  8.6762276168665957e-09  8.6762276168665957e-09
2.4658110758226038e-02  2.6248104590922594e-01  3.0919708973535120e-10  0.0000000000000000e+00   3.9787519592675453e-13  6.6129169530556586e-02  6.2067211816382575e-03  -5.1232904066413032e-01  3.0243851665755760e-10  1.3641333799604704e-12   1.5915070380501198e-12  5.1232904066685869e-01  3.0107416359994932e-10  2.6248104559878505e-01  1.2438054772424722e-12  -9.8899558738425920e-07  9.8899598525945521e-07  7.2335890684757487e-02  2.7437357014496205e-11  -5.1233092428792149e-01  1.8839262296823469e-06  3.7678756698108470e-06   3.7678758971845050e-06  5.1232715641634452e-01  1.8839494400089142e-06  inf               inf               inf               inf               inf                 inf                 -5.1232904060095075e-01  2.3925894397291135e-10  -2.4824255258038711e-13  2.0868894490737571e-14  5.1232904060572082e-01  2.3993629105758874e-10  2.6248104575590780e-01  1.5587895377059832e-10  4.3491821608583235e-13  3.7043020159077813e-14  7.2335890841068645e-02    1.2887380144676798e-10    -5.1232904051367323e-01   1.5198142542726377e-10    -2.9256149858973988e-13   6.5187840500090339e-14    5.1232904051805883e-01    1.5227430227851349e-10    4.1991385688949447e-09  4.8532638843206882e-13  3.4716612917010599e-09  8.7116586068311297e-09  8.7116586068311297e-09  8.7116586068311297e-09
2.9673024081888724e-02  2.6505661709234118e-01  6.4042877434386064e-10  4.7683715820312500e-07   4.7683675642381374e-07  7.5022077969090814e-02  5.3585601125443014e-04  -5.1483559965993275e-01  8.9645379739229009e-07  -1.7925634518319228e-06  1.7925632244582647e-06  5.1483739222747704e-01  8.9610965417137188e-07  2.6505661786844331e-01  1.3567335266532102e-10  -8.4771050347222218e-07  8.4771090525153343e-07  7.4486222052814632e-02  9.4978248514854650e-11  -5.1483809535085168e-01  1.5992371215321414e-06  3.1982256164654678e-06   3.1982258438391259e-06  5.1483489712932806e-01  1.5989884948088187e-06  inf               inf               inf               inf               inf                 inf                 -5.1483649540425813e-01  7.0947201242422938e-10  3.3700154124301505e-13   5.6437519941718332e-13  5.1483649540813303e-01  7.0968983816439179e-10  2.6505661765464961e-01  7.8120352296452271e-11  4.2964874794658403e-13  2.7869436694185915e-14  7.4486221891976234e-02    6.5860149640650397e-11    -5.1483649603773274e-01   7.5997406319928747e-11    -2.5684577080066767e-13   2.9472112626499401e-14    5.1483649604208215e-01    7.5740722739366348e-11    4.2403422598921481e-09  4.9248721749897512e-13  3.5748634851964764e-09  8.7542954750312671e-09  8.7542954750312671e-09  8.7542954750312671e-09
3.5707859649004699e-02  2.6817267620936036e-01  6.3809004212924002e-10  -4.7683715820312500e-07  4.7683756470583301e-07  7.9317601022795670e-02  2.1733490070889477e-03  -5.1785479074578766e-01  8.7616626942794138e-07  1.7535691737853449e-06   1.7535694011589958e-06  5.1785303718070652e-01  8.7740290443996448e-07  2.6817267698546249e-01  1.3801208487994169e-10  -1.4128508391203703e-07  1.4128549041474504e-07  7.7144252134272062e-02  1.1856534034185615e-10  -5.1785417813510060e-01  2.6355558236052494e-07  5.2684505871726999e-07   5.2684528609092087e-07  5.1785365129413441e-01  2.6328947655187900e-07  inf               inf               inf               inf               inf                 inf                 -5.1785391477217513e-01  1.9265689272224153e-10  -4.2490064947470013e-13  1.9752699859082821e-13  5.1785391477602616e-01  1.9241519719434002e-10  2.6817267713068293e-01  2.8323253165883484e-10  4.4982718606962418e-13  4.3324478067407262e-14  7.7144252260136117e-02    2.4442939563110484e-10    -5.1785391485282928e-01   2.7331104274758038e-10    -3.1308370614758973e-13   8.5710055263717808e-14    5.1785391485723498e-01    2.7362401464278157e-10    4.2901925668010119e-09  5.0119735876063666e-13  3.7024319605551437e-09  8.8056037374234647e-09  8.8056037374234647e-09  8.8056037374234647e-09
4.2970047043208351e-02  2.7194661414250731e-01  2.8311373566225890e-10  0.0000000000000000e+00   4.1222333415134790e-13  8.0245510017098023e-02  2.0169464223500095e-04  -5.2148500854889634e-01  2.7228319670961615e-10  1.2125489875464174e-12   1.4399226386012958e-12  5.2148500855132174e-01  2.7061586379562242e-10  2.7194661367684603e-01  1.8254755164548038e-10  4.2385525173611109e-07   4.2385483951277692e-07  8.0447204492478830e-02  1.6685419452201541e-10  -5.2148422880203449e-01  7.7947457865973555e-07  -1.5585960649531112e-06  1.5585958375794601e-06  5.2148578740173768e-01  7.7912103180274322e-07  inf               inf               inf               inf               inf                 inf                 -5.2148500865045277e-01  3.7383962664187525e-10  -2.7508662279180714e-13  4.7712971736928684e-14  5.2148500865445158e-01  3.7374570179838030e-10  2.7194661368429129e-01  1.7510228502004162e-10  3.6092621129709051e-13  5.1297122854257367e-14  8.0447204503936831e-02    1.5539619330752271e-10    -5.2148500810889520e-01   1.6771794991917172e-10    -1.1435096031141226e-13   1.1302269074346619e-13    5.2148500811264775e-01    1.6805812222952851e-10    4.3505675320224427e-09  5.1181435930610865e-13  3.8609526149182028e-09  8.8673469634350359e-09  8.8673469634350359e-09  8.8673469634350359e-09
5.1709202428967552e-02  2.7652304479852319e-01  3.1035416082325961e-10  4.7683715820312500e-07   4.7683676000074467e-07  9.2419497083159025e-02  7.8421646158944210e-03  -5.2585376040831955e-01  8.2510638786832940e-07  -1.6496189320061273e-06  1.6496187046324760e-06  5.2585541003088976e-01  8.2451231698927540e-07  2.7652304557462531e-01  4.6574796618592202e-10  2.8257016782407406e-07   2.8256976962169373e-07  8.4577332892469742e-02  4.2520513875148547e-10  -5.2585407502332104e-01  5.1049138637289642e-07  -1.0218672082741468e-06  1.0218669809004955e-06  5.2585509689416721e-01  5.1137559443754310e-07  inf               inf               inf               inf               inf                 inf                 -5.2585458510256100e-01  4.1214641584556297e-10  -6.2473957375298148e-13  3.9736592249544854e-13  5.2585458510702665e-01  4.1154611823196242e-10  2.7652304487841650e-01  2.3046084663669644e-10  3.6205581051485703e-13  3.6146569834587072e-14  8.4577332255798360e-02    2.1146624352992083e-10    -5.2585458529564288e-01   2.1906453203083551e-10    -9.6886902114936005e-14   1.3048674914259693e-13    5.2585458529937756e-01    2.1919520525664819e-10    4.4237807058177920e-09  5.2478810057877333e-13  4.0591724068159084e-09  8.9416473934354831e-09  8.9416473934354831e-09  8.9416473934354831e-09
6.2225708367302311e-02  2.8208084730431437e-01  3.4139691750582309e-10  0.0000000000000000e+00   3.8482654444986039e-13  9.5624350737565242e-02  5.8441053302958276e-03  -5.3111283857845626e-01  3.2207993498814972e-10  1.3641293956342789e-12   1.3641293629247556e-12  5.3111283858118463e-01  3.2071558194589737e-10  2.8208084683865309e-01  1.2426436980191617e-10  8.4771050347222218e-07   8.4771011864567777e-07  8.9780245269214867e-02  1.3805454669815225e-10  -5.3111133553167156e-01  1.5027247047660461e-06  -3.0052026862961149e-06  3.0052026862961475e-06  5.3111434073845076e-01  1.5024779817130669e-06  inf               inf               inf               inf               inf                 inf                 -5.3111283837211198e-01  1.1573565998815752e-10  2.3611369690902195e-13   2.3611366419949869e-13  5.3111283837574774e-01  1.1527869222393132e-10  2.8208084697055891e-01  7.6414497984036083e-12  3.8342853621905647e-13  1.3980082308039308e-15  8.9780245414565737e-02    7.2963235305586971e-12    -5.3111283826357258e-01   7.1962602979135618e-12    5.1059957629309028e-15    5.1059630534076260e-15    5.3111283826766054e-01    7.1914863716171964e-12    4.5126937182210249e-09  5.4068881013782401e-13  4.3088790376787413e-09  9.0310588844582694e-09  9.0310588844582694e-09  9.0310588844582694e-09
7.4881038575900311e-02  2.8884229436516762e-01  7.7855478620280941e-10  0.0000000000000000e+00   3.9405079628506485e-13  9.7589688795657797e-02  1.1973865669510947e-03  -5.3744050309192481e-01  7.2363504017845318e-10  1.3641280534414185e-12   1.3641280211170076e-12  5.3744050309465319e-01  7.2499939322109057e-10  2.8884229529649019e-01  1.5276778841266911e-10  5.6514033564814812e-07   5.6513994159735182e-07  9.6392302373028108e-02  1.4432140495507135e-10  -5.3743952567040887e-01  9.7814515098655356e-07  -1.9565692101344342e-06  1.9565692101344664e-06  5.3744148224371202e-01  9.7842405943967442e-07  inf               inf               inf               inf               inf                 inf                 -5.3744050429688384e-01  4.8132398127178274e-10  5.3618284516262412e-13   5.3618281283821312e-13  5.3744050430049128e-01  4.8083870282004355e-10  2.8884229484724144e-01  2.9648096089973400e-10  4.1198399034121844e-13  1.7933194056153614e-14  9.6392301931882279e-02    2.9682442324546847e-10    -5.3744050353970196e-01   2.7585789148519067e-10    -6.2347228258808528e-14   6.2347260583219517e-14    5.3744050354385686e-01    2.7579571896348725e-10    4.6208625000909267e-09  5.6024522449700546e-13  4.6262155732189246e-09  9.1386546914659751e-09  9.1386546914659751e-09  9.1386546914659751e-09
9.0110182516650372e-02  2.9708503372967243e-01  6.7267324768095109e-10  -9.5367431640625000e-07  9.5367478925145570e-07  1.0585224752628994e-01  9.6992015792442287e-04  -5.4505667170744765e-01  1.5970590310531033e-06  3.1953660222747183e-06   3.1953662496483684e-06  5.4505347634551804e-01  1.5983072186554910e-06  2.9708503404011327e-01  3.6223240797950871e-10  0.0000000000000000e+00   4.7284520573035236e-13  1.0488232698472003e-01  3.8364549012510252e-10  -5.4505507431692279e-01  3.3149380142173672e-10  1.3641264382762799e-12   1.5915000881095708e-12  5.4505507431965117e-01  3.3308552814653183e-10  inf               inf               inf               inf               inf                 inf                 -5.4505507453584290e-01  1.1257369715490796e-10  -1.0926947828401449e-12  8.6532113300685391e-13  5.4505507453990276e-01  1.1283393340627016e-10  2.9708503431050381e-01  9.1841864690696645e-11  4.9551754220265940e-13  2.2672336472306986e-14  1.0488232727109449e-01    9.7271024317398675e-11    -5.4505507456412838e-01   8.4288212089625461e-11    -3.0392251218698905e-13   7.6548862353698095e-14    5.4505507456852476e-01    8.4211939742223775e-11    4.7527288160836651e-09  5.8439722751725765e-13  5.0336826348491634e-09  9.2681331013796315e-09  9.2681331013796315e-09  9.2681331013796315e-09
1.0843659686896087e-01  3.0715790437534451e-01  4.6427208611140941e-10  4.7683715820312500e-07   4.7683666932578186e-07  1.1932032054847760e-01  3.4038692486044737e-03  -5.5421751718583001e-01  7.6463882989306271e-07  -1.5301124251520092e-06  1.5301121977783590e-06  5.5421904730234783e-01  7.6547336782988399e-07  3.0715790422012407e-01  3.0905163850511258e-10  -1.4128508391203703e-07  1.4128557278938017e-07  1.1591645164922752e-01  3.4935439210602030e-10  -5.5421851209183681e-01  2.3026717690845870e-07  4.5997677757743276e-07   4.5997700495108301e-07  5.5421805211915220e-01  2.2970982779908410e-07  inf               inf               inf               inf               inf                 inf                 -5.5421828237990955e-01  5.5524965083334622e-10  6.7496614321175997e-13   9.0233979346847471e-13  5.5421828238252147e-01  5.5354146171284447e-10  3.0715790395746612e-01  4.6393687560512262e-11  5.2515141524533334e-13  3.6274072105673710e-14  1.1591645135239782e-01    5.2524692397452992e-11    -5.5421828186645594e-01   4.1796037873055533e-11    -3.4560838913492577e-13   1.1823473887821101e-13    5.5421828187089406e-01    4.1914054605759706e-11    4.9138733038891835e-09  6.1436932958695303e-13  5.5632501876519449e-09  9.4239445507288390e-09  9.4239445507288390e-09  9.4239445507288390e-09
1.3049019780144017e-01  3.1950200209394097e-01  7.0558394827690904e-10  -4.7683715820312500e-07  4.7683764251207885e-07  1.2276179378942341e-01  7.6992190812700326e-03  -5.6524585070228583e-01  7.6863880207977809e-07  1.5385290245347097e-06   1.5385290245346760e-06  5.6524431217780902e-01  7.6989022221215627e-07  3.1950200349092484e-01  6.9139991364630874e-10  -1.4128508391203703e-07  1.4128556822099085e-07  1.3046101371710442e-01  8.4641097600134316e-10  -5.6524530377773607e-01  2.2171425231953660e-07  4.4220557798371297e-07   4.4220557798367930e-07  5.6524486157670550e-01  2.2049132572440463e-07  inf               inf               inf               inf               inf                 inf                 -5.6524508218312630e-01  1.1964254675713956e-10  -9.0904341627777090e-13  9.0904344993893778e-13  5.6524508218745950e-01  1.1942827374704806e-10  3.1950200338774110e-01  5.8821617431570531e-10  4.9475796560782019e-13  1.0449011775951746e-14  1.3046101359124554e-01    7.2055209712694676e-10    -5.6524508258378692e-01   5.2030316255293990e-10    -3.2685066464933194e-14   3.2685100126100043e-14    5.6524508258836736e-01    5.2033613621043245e-10    5.1113526350192133e-09  6.5177449415839632e-13  6.2612963555252496e-09  9.6114445962151179e-09  9.6114445962151179e-09  9.6114445962151179e-09
1.5702901247293774e-01  3.3467901404947042e-01  3.9738166953897463e-10  -4.7683715820312500e-07  4.7683771624923516e-07  1.4416563447859052e-01  5.7840083322342438e-03  -5.7851521518200300e-01  7.2578331791266619e-07  1.4530611993028383e-06   1.4530614266764970e-06  5.7851376212535122e-01  7.2727788133979820e-07  3.3467901498079300e-01  5.3394090507650389e-10  5.6514033564814812e-07   5.6513977760203796e-07  1.4994964351988233e-01  7.0905756608259996e-10  -5.7851364555705220e-01  8.4384163287971477e-07  -1.6886025207324563e-06  1.6886022933587976e-06  5.7851533416412049e-01  8.4476088793101334e-07  inf               inf               inf               inf               inf                 inf                 -5.7851448891399471e-01  4.8469037601128178e-10  5.7166710011546406e-13   7.9904075876500845e-13  5.7851448891887003e-01  4.8436252713531624e-10  3.3467901521920773e-01  7.7235563747733066e-10  6.2373400840022490e-13  6.5687898225058061e-14  1.4994964384896381e-01    1.0381390503674988e-09    -5.7851449006604472e-01   6.6735963493281276e-10    -3.4789417906871380e-13   1.2052052041916947e-13    5.7851449007093991e-01    6.6770735680091909e-10    5.3541525406897151e-09  6.9876268625028032e-13  7.1966262571738378e-09  9.8370779960980955e-09  9.8370779960980955e-09  9.8370779960980955e-09
1.8896523396912115e-01  3.5340956132858992e-01  1.0689073201844410e-11  -1.4305114746093750e-06  1.4305120906722671e-06  1.7200139061729008e-01  4.5596485533429005e-03  -5.9448465019555485e-01  2.0505036543455192e-06  4.1010462800565957e-06   4.1010465074302381e-06  5.9448054915382220e-01  2.0505428531530995e-06  3.5340956101814902e-01  3.2112996841443805e-10  0.0000000000000000e+00   6.1606289199794357e-13  1.7656103868932987e-01  4.8130310981588416e-10  -5.9448259942268011e-01  2.6922039435099541e-10  1.5156984042499199e-12   1.7430720469912536e-12  5.9448259942571169e-01  2.7096366651155992e-10  inf               inf               inf               inf               inf                 inf                 -5.9448260060251223e-01  9.1061172653901663e-10  8.5267955419818385e-13   1.0800531969395176e-12  5.9448260060679559e-01  9.1012023083871694e-10  3.5340956174700378e-01  4.0772478591382947e-10  6.8110878723182588e-13  6.5045895233882288e-14  1.7656103978172266e-01    6.1108967752264114e-10    -5.9448260003473263e-01   3.4283212542625542e-10    -4.1153018124207122e-13   1.8415653850073745e-13    5.9448260003969144e-01    3.4301608941413772e-10    5.6538014605215547e-09  7.5823604374323447e-13  8.4738035158233916e-09  1.0108600229656584e-08  1.0108600229656584e-08  1.0108600229656584e-08
2.2739657523579321e-01  3.7662556674331427e-01  1.1362737095563146e-09  1.4305114746093750e-06   1.4305108180763843e-06  2.0920898912330921e-01  4.4835611065057127e-03  -6.1369635074704854e-01  1.9184407586423478e-06  -3.8387152547373420e-06  3.8387150273636911e-06  6.1370018946685034e-01  1.9202742683179926e-06  3.7662556581199169e-01  2.0495113494083618e-10  -2.8257016782407406e-07  2.8257082435706461e-07  2.1369255057651909e-01  3.4670417081723802e-10  -6.1369864448939193e-01  3.7530158475317398e-07  7.5026966944966430e-07   7.5026989682331497e-07  6.1369789422426990e-01  3.7496831212323333e-07  inf               inf               inf               inf               inf                 inf                 -6.1369827003900868e-01  8.5120149727633214e-10  8.9596397558850763e-13   1.1233376262685644e-12  6.1369827004330091e-01  8.5071888335229079e-10  3.7662556631194383e-01  7.0490327018750913e-10  6.9719312453185785e-13  4.0660133953950827e-14  2.1369255142967433e-01    1.1998594117158113e-09    -6.1369826976206088e-01   5.7425369924832774e-10    -3.3536146199331990e-13   1.0798781131326305e-13    6.1369826976694364e-01    5.7436161295108451e-10    6.0252081716301844e-09  8.3416445291930890e-13  1.0255879186952667e-08  1.0435344068799301e-08  1.0435344068799301e-08  1.0435344068799301e-08
2.7364399970746661e-01  4.0554223489016294e-01  2.6768293017502105e-10  -4.7683715820312500e-07  4.7683792661668940e-07  2.8166328081453690e-01  1.4874069783462457e-02  -6.3682255269829502e-01  5.7195736209244444e-07  1.1443359260191096e-06   1.1443363807664435e-06  6.3682140836646162e-01  5.7237924615729054e-07  4.0554223520060378e-01  4.2757909526421358e-11  4.2385525173611109e-07   4.2385448332254664e-07  2.6678921111060971e-01  7.9535271704289511e-11  -6.3682145819645108e-01  5.2254448184211441e-07  -1.0451555021732711e-06  1.0451550474259371e-06  6.3682250335604607e-01  5.2261033829191138e-07  inf               inf               inf               inf               inf                 inf                 -6.3682198057764694e-01  1.6328598665520238e-10  -1.1399608103110781e-12  6.8521347630375120e-13  6.3682198058313588e-01  1.6257189118888434e-10  4.0554223489357161e-01  2.6427426793366566e-10  7.5584804054816089e-13  1.2565523900827258e-14  2.6678921050950960e-01    5.2156484242388296e-10    -6.3682198053352956e-01   2.0740336307394207e-10    -4.9987453245351302e-13   4.5127198446186101e-14    6.3682198053812189e-01    2.0758588372231131e-10    6.4878133941507569e-09  9.3205409699925773e-13  1.2804180181642155e-08  1.0828540364434238e-08  1.0828540364434238e-08  1.0828540364434238e-08
3.2929712550971479e-01  4.4175768457353115e-01  7.8576676482463640e-10  9.5367431640625000e-07   9.5367354633507272e-07  3.6641627126220583e-01  2.1580482577004088e-02  -6.6464749570011605e-01  1.0470321495686153e-06  -2.0942785740319780e-06  2.0942783466583369e-06  6.6464958998323742e-01  1.0472461969519583e-06  4.4175768550485373e-01  1.4555580979084215e-10  -2.8257016782407406e-07  2.8257093789525134e-07  3.4483578902390827e-01  3.3870652819051750e-10  -6.6464886266725098e-01  3.1993498536172601e-07  6.3965120830415124e-07   6.3965143567779249e-07  6.6464822302059001e-01  3.1971645045691752e-07  inf               inf               inf               inf               inf                 inf                 -6.6464854383954808e-01  1.1072824563594678e-09  4.8917083065986459e-13   7.1654447187961286e-13  6.6464854384412320e-01  1.1070827272715611e-09  4.4175768573044971e-01  3.7115179612704443e-10  7.8729788675338769e-13  1.7226709460180048e-14  3.4483578955436434e-01    8.6916259615027892e-10    -6.6464854301145515e-01   2.7918952879666094e-10    -2.6683206269922342e-13   3.9458421479475177e-14    6.6464854301626886e-01    2.7922838663674633e-10    7.0671835883435539e-09  1.0596517389489121e-12  1.6549918024544020e-08  1.1301704073677163e-08  1.1301704073677163e-08  1.1301704073677163e-08
3.9626886387014781e-01  4.8739165626466274e-01  4.3558277702659236e-10  0.0000000000000000e+00   9.2350025159410729e-13  4.4570262428700336e-01  1.7418147845454222e-02  -6.9813441131513831e-01  3.1290945677287652e-10  1.6672588684363795e-12   1.8946325101126572e-12  6.9813441131847298e-01  3.1101452814821326e-10  4.8739165471245843e-01  1.1166215325029222e-09  -1.4128508391203703e-06  1.4128517626206219e-06  4.6312076889551185e-01  3.2369457331832113e-09  -6.9813585959885260e-01  1.4485966237460619e-06  2.8988014838791648e-06   2.8988017112528064e-06  6.9813296080237119e-01  1.4502050872582216e-06  inf               inf               inf               inf               inf                 inf                 -6.9813441080581140e-01  1.9641745720488246e-10  9.2982119760154362e-13   1.1571948392778216e-12  6.9813441081032579e-01  1.9713266284357905e-10  4.8739165494634096e-01  8.8273900804437156e-10  8.9415421677536912e-13  2.9346034818738252e-14  4.6312076961611515e-01    2.5163424339297141e-09    -6.9813441037004609e-01   6.3218276992781796e-10    -1.6711457752793804e-13   6.0259064148339820e-14    6.9813441037521551e-01    6.3224294398198569e-10    7.7972300751173128e-09  1.2280162641679638e-12  2.2226842640997662e-08  1.1871098796440231e-08  1.1871098796440231e-08  1.1871098796440231e-08
4.7686116977144744e-01  5.4527969937771559e-01  1.9307325180847531e-09  -9.5367431640625000e-07  9.5367543224646806e-07  6.6367586602202655e-01  1.5163928695692639e-02  -7.3843142946532980e-01  8.6574062482581827e-07  1.7288694146856915e-06   1.7288696420593256e-06  7.3842970060137236e-01  8.6312901695579002e-07  5.4527969782551122e-01  3.7852815304408738e-10  0.0000000000000000e+00   1.1158402180529577e-12  6.4851193867690704e-01  1.3505731286551020e-09  -7.3843056398203410e-01  2.5732912801842880e-10  1.8188327713115207e-12   2.0462064054458809e-12  7.3843056398567197e-01  2.5528265395844608e-10  inf               inf               inf               inf               inf                 inf                 -7.3843056382426853e-01  9.9563549639330005e-11  7.5321203664788249e-14   3.0269483779914844e-13  7.3843056382975192e-01  9.9362599313181735e-11  5.4527969761793271e-01  1.7094964310761940e-10  1.1044247338130276e-12  1.1415484239930201e-14  6.4851193793627526e-01    6.0994135052621579e-10    -7.3843056384046746e-01   1.1576248072472828e-10    -2.0699740230011498e-13   2.0376231834245232e-14    7.3843056384613071e-01    1.1574138652856928e-10    8.7233156213259581e-09  1.4531684981156558e-12  3.1124435807800510e-08  1.2556295788469006e-08  1.2556295788469006e-08  1.2556295788469006e-08
5.7384416483024048e-01  6.1924632824957371e-01  9.5350609118070244e-11  -1.9073486328125000e-06  1.9073499938821741e-06  9.4133504388064970e-01  8.5046438723816505e-03  -7.8692360682282059e-01  1.5469337275478895e-06  3.0939975202311378e-06   3.0939977476047730e-06  7.8692051283121234e-01  1.5470640197908319e-06  6.1924632887045539e-01  5.2553107028481457e-10  -1.4128508391203703e-06  1.4128522001900444e-06  9.4983969011741498e-01  2.3643836280132101e-09  -7.8692320100419877e-01  1.1411151057297903e-06  2.2815671142033733e-06   2.2815673415770085e-06  7.8692091944299669e-01  1.1404522354370821e-06  inf               inf               inf               inf               inf                 inf                 -7.8692206078490057e-01  8.9580752849531482e-10  5.9209642091454418e-13   8.1947005628021620e-13  7.8692206079062998e-01  8.9539785623930566e-10  6.1924632940365920e-01  1.0587348847193720e-09  1.5009756048485109e-12  1.3990593075477744e-13  9.4983969262489754e-01    4.8718661829385984e-09    -7.8692206056168645e-01   6.7259341463614337e-10    -4.5317103427769300e-13   2.2579739891202101e-13    7.8692206056805158e-01    6.7281945608403458e-10    9.9066244249575082e-09  1.7586610393997159e-12  4.5586245504132845e-08  1.3380846665243892e-08  1.3380846665243892e-08  1.3380846665243892e-08
6.9055135201623452e-01  7.1449092775583267e-01  4.5810950517854430e-10  -3.8146972656250000e-06  3.8146989443413954e-06  1.6112504523978144e+00  1.5226773768214802e-01  -8.4527819217506728e-01  2.5405133448238715e-06  5.0805074002428186e-06   5.0805076276164534e-06  8.4527311167403407e-01  2.5399942822182398e-06  7.1449092713495088e-01  1.6277228524664305e-10  -1.1302806712962962e-06  1.1302823500126919e-06  1.4589827136840352e+00  1.0316311561090905e-09  -8.4527644253472944e-01  7.9087300699022465e-07  1.5819405743857643e-06   1.5819408017593986e-06  8.4527486060052215e-01  7.9106779414167684e-07  inf               inf               inf               inf               inf                 inf                 -8.4527565137953242e-01  2.8219003166195010e-10  -4.7522227483261121e-13  2.4784864037003064e-13  8.4527565138546379e-01  2.8285250169976329e-10  7.1449092635986799e-01  9.3785517200806768e-10  1.6200858700680768e-12  5.8630525493725838e-14  1.4589827089703962e+00    5.7452701907571446e-09    -8.4527565110700043e-01   5.5472202863181046e-10    -1.4496296419639387e-13   8.2410670266186691e-14    8.4527565111351244e-01    5.5480385202774463e-10    1.1430335474427185e-08  2.1796264047905495e-12  7.0021862742176640e-08  1.4373092918948526e-08  1.4373092918948526e-08  1.4373092918948526e-08
8.3099419493533866e-01  8.3813488855957985e-01  5.7642954992267154e-10  5.7220458984375000e-06   5.7220436115998073e-06  2.5112058748112731e+00  1.5614711251279631e-01  -9.1549376609819710e-01  3.3054298822156092e-06  -6.6114540447751163e-06  6.6114535900277976e-06  9.1550037755906366e-01  3.3060237083836485e-06  8.3813488918046153e-01  1.1973112293255564e-09  -2.8257016782407406e-06  2.8257039650784333e-06  2.3550587721757967e+00  9.8773199337438876e-09  -9.1549875788688162e-01  1.6863588023007201e-06  3.3714186348439121e-06   3.3714190895912304e-06  9.1549538647506778e-01  1.6850602874919072e-06  inf               inf               inf               inf               inf                 inf                 -9.1549707362871358e-01  2.1006342564253985e-09  6.3080353790056869e-13   1.0855508562646346e-12  9.1549707363651578e-01  2.1011605021715931e-09  8.3813488804707936e-01  6.3929063429021556e-11  2.3543826383014292e-12  6.7544945584419960e-14  2.3550587628373760e+00    5.3889923035746978e-10    -9.1549707156295390e-01   3.4874581995386181e-11    -5.3569284463712095e-13   8.0945526273054909e-14    9.1549707157031046e-01    3.4955184219496369e-11    1.3408375904385568e-08  2.7692225580089223e-12  1.1302779641282451e-07  1.5567140073251232e-08  1.5567140073251232e-08  1.5567140073251232e-08
1.0000000000000000e+00  9.9999994412064552e-01  1.9067556422731992e-09  0.0000000000000000e+00   2.7284838904678747e-12  4.0297672697299953e+00  2.9767963163276685e-02  -9.9999997112642303e-01  2.3343855672332547e-11  2.5766895399816757e-12   2.8040631582424774e-12  9.9999997113157668e-01  2.0766806044755064e-11  9.9999994101623690e-01  1.1976529767858302e-09  -3.9559823495370368e-06  3.9559850780209270e-06  3.9999992917723399e+00  1.4794378713780933e-08  -1.0000019484909637e+00  1.9773878845174469e-06  3.9559851602879034e-06   3.9559853876615212e-06  9.9999799251353494e-01  1.9785972749364411e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996970479044e-01  1.3982887337544031e-09  -4.5669052326633914e-13  2.2931690500553742e-13  9.9999996971428118e-01  1.3965286971362825e-09  9.9999994185645846e-01  3.5743141779050581e-10  2.7098924847658083e-12  1.8591405702066382e-14  3.9999993022775420e+00    4.2891766721812729e-09    -9.9999997092429693e-01   1.7878223796789884e-10    -1.3289300387278258e-13   9.4480614388019117e-14    9.9999997093216042e-01    1.7864945523697122e-10    1.5997872582222024e-08  3.6090005241092371e-12  1.9197444879974906e-07  1.7004029959582679e-08  1.7004029959582679e-08  1.7004029959582679e-08


==> results/invariants-single_lim_disc_t-symm.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c              J3_errors_c             disc_values_c           disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor   J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  1.3333333333333313e+00  1.0809576604655560e-18  -5.9259259259259123e-01  1.7168386953275221e-17  2.6367767291833371e-30  7.1655716514607842e-31  -9.9999999999999856e-01  1.1264373895321886e-16  1.0000000000000002e+00  4.5013526740704982e-16  1.0000000000000007e+00  4.3642171580236861e-16  1.3333333333333313e+00  1.0809576604655560e-18  -5.9259259259259123e-01  1.7168386953275221e-17  0.0000000000000000e+00   3.3533338943294152e-30  -9.9999999999999856e-01  1.1264373895321886e-16  1.0000000000000002e+00  4.5013526740704982e-16  1.0000000000000007e+00  4.3642171580236861e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.6214364907032037e-18  9.9999999999999978e-01  6.0460575569872352e-18  1.0000000000000002e+00  7.6674940476940220e-18  1.3333333333333313e+00  1.0809576604655560e-18  -5.9259259259259112e-01  9.3853915509240440e-17  1.7763568394002505e-15    1.7763568394002471e-15    -9.9999999999999856e-01   1.1264373895321886e-16    9.9999999473164436e-01    5.2683554125401106e-09    1.0000000052683564e+00    5.2683561880747909e-09    5.9211894646674923e-16  3.9474596431116586e-16  7.8637553968694539e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
1.2033778407775906e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
1.4481182276745360e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
1.7426333860096471e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
2.0970464013232307e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
2.5235391704347656e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
3.0367711180354603e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259123e-01  4.1840009722723081e-17  2.3623537099179538e-30  2.0119683698703540e-32  -9.9999999999999833e-01  5.3889714740554626e-17  1.0000000000000002e+00  3.8478279783755856e-16  1.0000000000000007e+00  4.4626303414060204e-16  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259101e-01  1.8020459520230822e-16  5.3290705182007514e-15   5.3290705182007490e-15  -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999087493918e-01  9.1250606553333241e-09  1.0000000091250605e+00  9.1250602651338293e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554626e-17  9.9999999999999989e-01  5.1715890450011619e-17  1.0000000000000002e+00  2.1738242905394237e-18  1.3333333333333313e+00  3.8088391814637430e-17  -5.9259259259259112e-01  6.9182292739792567e-17  1.7763568394002505e-15    1.7763568394002481e-15    -9.9999999999999833e-01   5.3889714740554626e-17    9.9999999473164447e-01    5.2683553668702778e-09    1.0000000052683564e+00    5.2683561979161093e-09    5.9211894646674923e-16  3.9474596431116581e-16  6.4717399822989206e-30  3.8459253727671266e-16  3.8459253727671266e-16  3.8459253727671266e-16
3.6543830709572618e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259134e-01  7.8847443876895160e-17  6.1940764045489313e-30  2.8760433098448790e-32  -9.9999999999999822e-01  1.0940086597181246e-16  1.0000000000000002e+00  3.6507611188796352e-16  1.0000000000000009e+00  4.1045856885893930e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259112e-01  1.4319716104813615e-16  1.7763568394002505e-15   1.7763568394002444e-15  -9.9999999999999822e-01  1.0940086597181246e-16  9.9999999473164447e-01  5.2683553865769634e-09  1.0000000052683564e+00  5.2683559400670396e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  4.4571064634076582e-16  1.0000000000000000e+00  1.4303150696293221e-16  1.0000000000000004e+00  3.3630640991123325e-17  1.3333333333333315e+00  1.4911069427715309e-16  -5.9259259259259134e-01  7.8847443876895160e-17  0.0000000000000000e+00    6.1653159714504827e-30    -9.9999999999999856e-01   2.2366604141573452e-16    1.0000000000000002e+00    3.6507611188796352e-16    1.0000000000000009e+00    4.1045856885893930e-16    5.9211894646674923e-16  3.9474596431116586e-16  1.0522010073892180e-29  3.8459253727671271e-16  3.8459253727671271e-16  3.8459253727671271e-16
4.3976036093027123e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259134e-01  7.8847443876895160e-17  6.1940764045489313e-30  2.8760433098448790e-32  -9.9999999999999822e-01  1.0940086597181246e-16  1.0000000000000002e+00  3.6507611188796352e-16  1.0000000000000009e+00  4.1045856885893930e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259112e-01  1.4319716104813615e-16  1.7763568394002505e-15   1.7763568394002444e-15  -9.9999999999999822e-01  1.0940086597181246e-16  9.9999999473164447e-01  5.2683553865769634e-09  1.0000000052683564e+00  5.2683559400670396e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  4.4571064634076582e-16  1.0000000000000000e+00  1.4303150696293221e-16  1.0000000000000004e+00  3.3630640991123325e-17  1.3333333333333315e+00  1.4911069427715309e-16  -5.9259259259259134e-01  7.8847443876895160e-17  0.0000000000000000e+00    6.1653159714504827e-30    -9.9999999999999856e-01   2.2366604141573452e-16    1.0000000000000002e+00    3.6507611188796352e-16    1.0000000000000009e+00    4.1045856885893930e-16    5.9211894646674923e-16  3.9474596431116586e-16  1.0522010073892180e-29  3.8459253727671271e-16  3.8459253727671271e-16  3.8459253727671271e-16
5.2919787359584365e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259134e-01  7.8847443876895160e-17  6.1940764045489313e-30  2.8760433098448790e-32  -9.9999999999999822e-01  1.0940086597181246e-16  1.0000000000000002e+00  3.6507611188796352e-16  1.0000000000000009e+00  4.1045856885893930e-16  1.3333333333333313e+00  7.2933910647878206e-17  -5.9259259259259112e-01  1.4319716104813615e-16  1.7763568394002505e-15   1.7763568394002444e-15  -9.9999999999999822e-01  1.0940086597181246e-16  9.9999999473164447e-01  5.2683553865769634e-09  1.0000000052683564e+00  5.2683559400670396e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  4.4571064634076582e-16  1.0000000000000000e+00  1.4303150696293221e-16  1.0000000000000004e+00  3.3630640991123325e-17  1.3333333333333315e+00  1.4911069427715309e-16  -5.9259259259259134e-01  7.8847443876895160e-17  0.0000000000000000e+00    6.1653159714504827e-30    -9.9999999999999856e-01   2.2366604141573452e-16    1.0000000000000002e+00    3.6507611188796352e-16    1.0000000000000009e+00    4.1045856885893930e-16    5.9211894646674923e-16  3.9474596431116586e-16  1.0522010073892180e-29  3.8459253727671271e-16  3.8459253727671271e-16  3.8459253727671271e-16
6.3682499447185866e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259156e-01  2.9504198337999705e-17  5.5532542418731831e-30  5.5670105643832407e-31  -9.9999999999999833e-01  1.6491201720307017e-16  1.0000000000000004e+00  4.1737929901507478e-16  1.0000000000000011e+00  5.2468883542560137e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259156e-01  2.9504198337999705e-17  0.0000000000000000e+00   4.9965531854348593e-30  -9.9999999999999833e-01  1.6491201720307017e-16  1.0000000000000004e+00  4.1737929901507478e-16  1.0000000000000011e+00  5.2468883542560137e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.9019949510950810e-16  1.0000000000000000e+00  2.6709910834987831e-17  1.0000000000000004e+00  1.4144497934949255e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259134e-01  1.9254040658703160e-16  5.3290705182007514e-15    5.3290705182007467e-15    -9.9999999999999833e-01   1.6491201720307017e-16    9.9999999087493929e-01    9.1250607337591253e-09    1.0000000091250609e+00    9.1250603435596305e-09    5.9211894646674943e-16  3.9474596431116606e-16  9.3612184699368281e-30  3.8459253727671276e-16  3.8459253727671276e-16  3.8459253727671276e-16
7.6634108680074624e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259156e-01  2.9504198337999705e-17  5.5532542418731831e-30  5.5670105643832407e-31  -9.9999999999999833e-01  1.6491201720307017e-16  1.0000000000000004e+00  4.1737929901507478e-16  1.0000000000000011e+00  5.2468883542560137e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259156e-01  2.9504198337999705e-17  0.0000000000000000e+00   4.9965531854348593e-30  -9.9999999999999833e-01  1.6491201720307017e-16  1.0000000000000004e+00  4.1737929901507478e-16  1.0000000000000011e+00  5.2468883542560137e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.9019949510950810e-16  1.0000000000000000e+00  2.6709910834987831e-17  1.0000000000000004e+00  1.4144497934949255e-16  1.3333333333333317e+00  3.5926476493705947e-17  -5.9259259259259134e-01  1.9254040658703160e-16  5.3290705182007514e-15    5.3290705182007467e-15    -9.9999999999999833e-01   1.6491201720307017e-16    9.9999999087493929e-01    9.1250607337591253e-09    1.0000000091250609e+00    9.1250603435596305e-09    5.9211894646674943e-16  3.9474596431116606e-16  9.3612184699368281e-30  3.8459253727671276e-16  3.8459253727671276e-16  3.8459253727671276e-16
9.2219788233343405e-16  1.3333333333333317e+00  1.4694877895622158e-16  -5.9259259259259156e-01  4.4510669970343777e-17  1.1416094555067401e-29  7.1655716514607483e-31  -9.9999999999999822e-01  2.2042316843432788e-16  1.0000000000000004e+00  4.3458873412951567e-16  1.0000000000000011e+00  2.2992364415487121e-16  1.3333333333333317e+00  1.4694877895622158e-16  -5.9259259259259167e-01  6.6511632492171884e-17  -5.3290705182007514e-15  5.3290705182007632e-15  -9.9999999999999822e-01  2.2042316843432788e-16  1.0000000000000007e+00  6.5663333905454702e-16  1.0000000000000011e+00  2.2992364415487121e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.3468834387825042e-16  1.0000000000000000e+00  9.5004757205469370e-18  1.0000000000000009e+00  7.8790392298399161e-18  1.3333333333333319e+00  7.5095825968809744e-17  -5.9259259259259156e-01  4.4510669970343777e-17  3.5527136788005009e-15    3.5527136788004887e-15    -9.9999999999999856e-01   1.1264373895321908e-16    9.9999999254941951e-01    7.4505804954020011e-09    1.0000000074505822e+00    7.4505812709366822e-09    5.9211894646674953e-16  3.9474596431116611e-16  1.4590534398178477e-29  3.8459253727671276e-16  3.8459253727671276e-16  3.8459253727671276e-16
1.1097524964120698e-15  1.3333333333333317e+00  1.0994134480204977e-16  -5.9259259259259156e-01  1.9839047200895784e-17  1.6719760490749360e-29  2.0119683698703685e-32  -9.9999999999999822e-01  1.6491201720307005e-16  9.9999999999999956e-01  4.0592978855385310e-16  1.0000000000000011e+00  1.2675259590685693e-16  1.3333333333333317e+00  1.0994134480204977e-16  -5.9259259259259156e-01  1.9839047200895784e-17  0.0000000000000000e+00   1.6699640807050657e-29  -9.9999999999999822e-01  1.6491201720307005e-16  1.0000000000000007e+00  7.0429323607130344e-16  1.0000000000000011e+00  1.2675259590685693e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740554391e-17  9.9999999999999989e-01  7.2862881166306124e-17  1.0000000000000009e+00  9.5292009018174374e-17  1.3333333333333319e+00  1.1210326012298153e-16  -5.9259259259259156e-01  1.9839047200895784e-17  3.5527136788005009e-15    3.5527136788004844e-15    -9.9999999999999833e-01   5.3889714740554391e-17    9.9999999254941974e-01    7.4505802256974992e-09    1.0000000074505822e+00    7.4505811677656340e-09    5.9211894646674943e-16  3.9474596431116611e-16  1.6907360082634076e-29  3.8459253727671276e-16  3.8459253727671276e-16  3.8459253727671276e-16
1.3354515629298974e-15  1.3333333333333324e+00  1.0809576604661110e-18  -5.9259259259259189e-01  5.6846481355067158e-17  2.2498094731928739e-29  1.7239433898798356e-32  -9.9999999999999856e-01  1.6214364907035365e-18  9.9999999999999989e-01  2.4080323271189440e-16  1.0000000000000016e+00  2.3918179622118725e-16  1.3333333333333324e+00  1.0809576604661110e-18  -5.9259259259259178e-01  1.6786878381758282e-16  5.3290705182007514e-15   5.3290705182007293e-15  -9.9999999999999856e-01  1.6214364907035365e-18  9.9999999087493985e-01  9.1250602817186335e-09  1.0000000091250614e+00  9.1250600580525924e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  3.3144547089684341e-16  1.0000000000000000e+00  1.2978093024937872e-16  1.0000000000000013e+00  1.7137191296155953e-17  1.3333333333333324e+00  1.0809576604661110e-18  -5.9259259259259189e-01  5.6846481355067158e-17  1.7763568394002505e-15    1.7763568394002280e-15    -9.9999999999999856e-01   1.6214364907035365e-18    9.9999999473164503e-01    5.2683551042778881e-09    1.0000000052683571e+00    5.2683557687902667e-09    5.9211894646674973e-16  3.9474596431116635e-16  1.9504027161926996e-29  3.8459253727671286e-16  3.8459253727671286e-16  3.8459253727671286e-16
1.6070528182616385e-15  1.3333333333333324e+00  3.8088391814637824e-17  -5.9259259259259189e-01  3.2174858585619039e-17  3.3298074514578253e-29  5.5670105643833291e-31  -9.9999999999999856e-01  5.7132587721961367e-17  1.0000000000000000e+00  3.4960282738720290e-17  1.0000000000000024e+00  9.7702841717939619e-16  1.3333333333333321e+00  1.8395621311039348e-16  -5.9259259259259178e-01  1.4319716104813469e-16  0.0000000000000000e+00   3.2741373458139918e-29  -9.9999999999999833e-01  1.6491201720306995e-16  1.0000000000000009e+00  8.5321813696140495e-16  1.0000000000000016e+00  8.8849997479270996e-17  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3889714740554293e-17  1.0000000000000000e+00  3.4960282738720290e-17  1.0000000000000013e+00  1.3319460744576030e-16  1.3333333333333324e+00  3.8088391814637824e-17  -5.9259259259259189e-01  3.2174858585619039e-17  1.7763568394002505e-15    1.7763568394002177e-15    -9.9999999999999856e-01   5.7132587721961367e-17    9.9999999473164503e-01    5.2683550094572406e-09    1.0000000052683571e+00    5.2683556184584680e-09    5.9211894646674973e-16  3.9474596431116630e-16  2.3607114151268298e-29  3.8459253727671286e-16  3.8459253727671286e-16  3.8459253727671286e-16
1.9338917504552319e-15  1.3333333333333326e+00  3.8088391814637516e-17  -5.9259259259259212e-01  4.1840009722725466e-17  6.1944210201162107e-29  5.7398255523783252e-31  -9.9999999999999822e-01  1.6491201720306985e-16  1.0000000000000002e+00  1.7351699117623870e-16  1.0000000000000027e+00  6.5752884080192145e-16  1.3333333333333326e+00  3.8088391814637516e-17  -5.9259259259259234e-01  2.6388461464775676e-16  -8.8817841970012523e-15  8.8817841970013139e-15  -9.9999999999999822e-01  1.6491201720306985e-16  1.0000000000000011e+00  1.0616954108763640e-15  1.0000000000000018e+00  2.3064957889820373e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.8695662212810114e-16  1.0000000000000000e+00  4.8527613748792606e-17  1.0000000000000020e+00  8.6049739731724388e-18  1.3333333333333326e+00  3.8088391814637516e-17  -5.9259259259259200e-01  6.9182292739790188e-17  1.7763568394002505e-15    1.7763568394001891e-15    -9.9999999999999822e-01   1.6491201720306985e-16    9.9999999473164536e-01    5.2683546899576644e-09    1.0000000052683573e+00    5.2683552989588918e-09    5.9211894646674983e-16  3.9474596431116640e-16  3.2260770796938099e-29  3.8459253727671291e-16  3.8459253727671291e-16  3.8459253727671291e-16
2.3272024789604123e-15  1.3333333333333326e+00  7.5095825968809214e-17  -5.9259259259259200e-01  4.4510669970342051e-17  7.2363861072338853e-29  2.8760433098465190e-32  -9.9999999999999822e-01  1.0940086597181202e-16  9.9999999999999911e-01  8.8057545549560407e-16  1.0000000000000027e+00  5.4588711161734985e-16  1.3333333333333324e+00  1.4694877895622209e-16  -5.9259259259259212e-01  6.6511632492173609e-17  -3.5527136788005009e-15  3.5527136788005735e-15  -9.9999999999999822e-01  1.0940086597181202e-16  1.0000000000000011e+00  1.1178259888296777e-15  1.0000000000000018e+00  3.4229130808277538e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6214364907036351e-18  1.0000000000000000e+00  7.6029642045212147e-18  1.0000000000000022e+00  1.0179790176728722e-16  1.3333333333333326e+00  7.5095825968809214e-17  -5.9259259259259212e-01  6.6511632492173609e-17  0.0000000000000000e+00    7.2335100639240388e-29    -9.9999999999999822e-01   1.0940086597181202e-16    1.0000000000000011e+00    1.1178259888296777e-15    1.0000000000000018e+00    3.4229130808277538e-16    5.9211894646674983e-16  3.9474596431116640e-16  3.4951367090595833e-29  3.8459253727671291e-16  3.8459253727671291e-16  3.8459253727671291e-16
2.8005038941836253e-15  1.3333333333333330e+00  3.8088391814636739e-17  -5.9259259259259234e-01  3.2174858585616956e-17  1.1949225001173136e-28  3.6524632973290722e-31  -9.9999999999999833e-01  5.3889714740554145e-17  9.9999999999999956e-01  4.4060666244838422e-16  1.0000000000000029e+00  1.6142946980138784e-16  1.3333333333333330e+00  3.8088391814636739e-17  -5.9259259259259245e-01  7.8847443876898698e-17  0.0000000000000000e+00   1.1912700368199846e-28  -9.9999999999999833e-01  5.3889714740554145e-17  1.0000000000000016e+00  1.5577947818768975e-15  1.0000000000000020e+00  7.2674894989873739e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.8695662212810109e-16  1.0000000000000000e+00  3.4825474016783679e-18  1.0000000000000027e+00  6.0615135123643458e-17  1.3333333333333330e+00  3.8088391814636739e-17  -5.9259259259259234e-01  3.2174858585616956e-17  1.7763568394002505e-15    1.7763568394001313e-15    -9.9999999999999833e-01   5.3889714740554145e-17    9.9999999473164569e-01    5.2683543048805964e-09    1.0000000052683578e+00    5.2683550249041255e-09    5.9211894646675002e-16  3.9474596431116660e-16  4.4804346028829845e-29  3.8459253727671301e-16  3.8459253727671301e-16  3.8459253727671301e-16
3.3700643292719250e-15  1.3333333333333335e+00  3.5926476493707408e-17  -5.9259259259259278e-01  6.6511632492175803e-17  1.6138464658228396e-28  5.5670105643833440e-31  -9.9999999999999833e-01  1.6491201720306941e-16  9.9999999999999967e-01  3.8623210794853579e-16  1.0000000000000033e+00  1.0705491530153897e-16  1.3333333333333333e+00  2.5797108141873871e-16  -5.9259259259259267e-01  4.4510669970339851e-17  -5.3290705182007514e-15  5.3290705182009123e-15  -9.9999999999999833e-01  1.6491201720306941e-16  1.0000000000000018e+00  1.7231916388392616e-15  1.0000000000000024e+00  7.8112350439858627e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.6815489018447755e-16  1.0000000000000000e+00  5.3165200560988804e-17  1.0000000000000033e+00  1.0705491530153897e-16  1.3333333333333335e+00  3.5926476493707408e-17  -5.9259259259259256e-01  1.5553297243285550e-16  3.5527136788005009e-15    3.5527136788003400e-15    -9.9999999999999833e-01   1.6491201720306941e-16    9.9999999254942074e-01    7.4505793178213994e-09    1.0000000074505833e+00    7.4505800378449285e-09    5.9211894646675022e-16  3.9474596431116685e-16  5.2060818561146937e-29  3.8459253727671311e-16  3.8459253727671311e-16  3.8459253727671311e-16
4.0554607358408276e-15  1.3333333333333337e+00  1.0809576604632741e-18  -5.9259259259259278e-01  5.6846481355062265e-17  2.3670801134720253e-28  2.8760433098449825e-32  -9.9999999999999822e-01  1.0940086597181157e-16  1.0000000000000000e+00  2.0653093181103139e-17  1.0000000000000036e+00  3.1403525069715147e-16  1.3333333333333335e+00  2.2096364726456804e-16  -5.9259259259259267e-01  1.6786878381757792e-16  0.0000000000000000e+00   2.3667925091410407e-28  -9.9999999999999822e-01  1.0940086597181157e-16  1.0000000000000020e+00  1.9777483511441786e-15  1.0000000000000027e+00  1.2022136703972767e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.0940086597181157e-16  1.0000000000000000e+00  2.0653093181103139e-17  1.0000000000000038e+00  9.1990645772120179e-17  1.3333333333333335e+00  2.2096364726456804e-16  -5.9259259259259278e-01  5.6846481355062265e-17  -3.5527136788005009e-15   3.5527136788007376e-15    -9.9999999999999822e-01   1.0940086597181157e-16    1.0000000000000020e+00    1.9777483511441786e-15    1.0000000000000027e+00    1.2022136703972767e-15    5.9211894646675032e-16  3.9474596431116695e-16  6.3129361511170166e-29  3.8459253727671316e-16  3.8459253727671316e-16  3.8459253727671316e-16
4.8802515836544337e-15  1.3333333333333348e+00  7.5095825968805060e-17  -5.9259259259259356e-01  2.9504198338007723e-17  3.5835613581510824e-28  1.7239433898811980e-32  -9.9999999999999856e-01  1.6214364907044733e-18  9.9999999999999944e-01  6.8769385782116848e-16  1.0000000000000051e+00  2.4198321148039787e-16  1.3333333333333348e+00  7.5095825968805060e-17  -5.9259259259259334e-01  1.9254040658702358e-16  8.8817841970012523e-15   8.8817841970008942e-15  -9.9999999999999856e-01  1.6214364907044733e-18  9.9999998821959979e-01  1.1780400343463570e-08  1.0000000117804049e+00  1.1780400008775227e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.2366604141573580e-16  1.0000000000000000e+00  1.3258234550859026e-16  1.0000000000000049e+00  1.9938606555366545e-17  1.3333333333333346e+00  1.4694877895622624e-16  -5.9259259259259345e-01  8.1518104124507931e-17  -1.7763568394002505e-15   1.7763568394006086e-15    -9.9999999999999856e-01   1.6214364907044733e-18    1.0000000000000027e+00    2.5319529135917854e-15    1.0000000000000033e+00    1.5343736279198525e-15    5.9211894646675081e-16  3.9474596431116739e-16  7.7685196431463996e-29  3.8459253727671331e-16  3.8459253727671331e-16  3.8459253727671331e-16
5.8727866131894888e-15  1.3333333333333348e+00  7.2933910647884973e-17  -5.9259259259259356e-01  6.9182292739780858e-17  5.1308997450852918e-28  2.8760433098448150e-32  -9.9999999999999822e-01  1.0940086597181118e-16  9.9999999999999967e-01  3.3358951352338102e-16  1.0000000000000056e+00  1.1212113281738963e-16  1.3333333333333348e+00  7.2933910647884973e-17  -5.9259259259259356e-01  6.9182292739780858e-17  0.0000000000000000e+00   5.1306121407543073e-28  -9.9999999999999822e-01  1.0940086597181118e-16  1.0000000000000029e+00  2.8860572578895729e-15  1.0000000000000036e+00  2.1105225771426714e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.3144547089684247e-16  9.9999999999999989e-01  1.1154490859834971e-16  1.0000000000000056e+00  1.1212113281738963e-16  1.3333333333333348e+00  7.2933910647884973e-17  -5.9259259259259367e-01  4.1840009722734796e-17  -1.7763568394002505e-15   1.7763568394007636e-15    -9.9999999999999822e-01   1.0940086597181118e-16    1.0000000000000029e+00    2.8860572578895729e-15    1.0000000000000036e+00    2.1105225771426714e-15    5.9211894646675081e-16  3.9474596431116744e-16  9.2961592062181082e-29  3.8459253727671340e-16  3.8459253727671340e-16  3.8459253727671340e-16
7.0671812739274769e-15  1.3333333333333359e+00  7.2933910647889768e-17  -5.9259259259259434e-01  3.2174858585604667e-17  7.7167513002275752e-28  2.2999933498520338e-32  -9.9999999999999822e-01  2.2042316843432665e-16  9.9999999999999944e-01  6.3630750716997909e-16  1.0000000000000082e+00  1.1897975829918490e-15  1.3333333333333361e+00  1.4911069427714155e-16  -5.9259259259259445e-01  7.8847443876910987e-17  0.0000000000000000e+00   7.7165213008925898e-28  -9.9999999999999856e-01  1.1264373895322032e-16  1.0000000000000038e+00  3.6935622888681317e-15  1.0000000000000044e+00  2.5849607007336832e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.2366604141573599e-16  1.0000000000000000e+00  8.1195994857400818e-17  1.0000000000000071e+00  7.9574558366692557e-17  1.3333333333333361e+00  1.4911069427714155e-16  -5.9259259259259445e-01  7.8847443876910987e-17  0.0000000000000000e+00    7.7165213008925898e-28    -9.9999999999999856e-01   1.1264373895322032e-16    1.0000000000000038e+00    3.6935622888681317e-15    1.0000000000000044e+00    2.5849607007336832e-15    5.9211894646675131e-16  3.9474596431116793e-16  1.1397201842513509e-28  3.8459253727671360e-16  3.8459253727671360e-16  3.8459253727671360e-16
8.5044893418026682e-15  1.3333333333333370e+00  7.2933910647895918e-17  -5.9259259259259522e-01  1.1585487803108829e-16  1.1047615239824179e-27  1.7239433898770770e-32  -9.9999999999999856e-01  1.6214364907052622e-18  1.0000000000000002e+00  1.0158695823420296e-16  1.0000000000000091e+00  6.7394772251269775e-16  1.3333333333333370e+00  7.2933910647895918e-17  -5.9259259259259522e-01  1.1585487803108829e-16  -5.3290705182007514e-15  5.3290705182018558e-15  -9.9999999999999856e-01  1.6214364907052622e-18  1.0000000000000044e+00  4.3204344518097975e-15  1.0000000000000051e+00  3.3228551661378658e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264373895322091e-16  1.0000000000000002e+00  1.0158695823420296e-16  1.0000000000000084e+00  7.8139077376038445e-18  1.3333333333333373e+00  1.4911069427713539e-16  -5.9259259259259511e-01  4.8325755685726336e-18  3.5527136788005009e-15    3.5527136787993961e-15    -9.9999999999999856e-01   1.6214364907052622e-18    9.9999999254942329e-01    7.4505768316008884e-09    1.0000000074505859e+00    7.4505774961132671e-09    5.9211894646675180e-16  3.9474596431116842e-16  1.3638038194034476e-28  3.8459253727671380e-16  3.8459253727671380e-16  3.8459253727671380e-16
1.0234114021054527e-14  1.3333333333333384e+00  7.5095825968781776e-17  -5.9259259259259600e-01  1.0351906664637255e-16  1.6194096606279809e-27  1.7239433898631117e-32  -9.9999999999999856e-01  1.6214364907054594e-18  1.0000000000000000e+00  1.3313838540540410e-16  1.0000000000000109e+00  6.8662846122727337e-16  1.3333333333333386e+00  2.9714043089381308e-16  -5.9259259259259589e-01  7.5032358161431035e-18  5.3290705182007514e-15   5.3290705181991319e-15  -9.9999999999999878e-01  2.2366604141573678e-16  9.9999999087494429e-01  9.1250558441839900e-09  1.0000000091250658e+00  9.1250556205179489e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264373895322110e-16  1.0000000000000002e+00  8.8906219519627209e-17  1.0000000000000102e+00  2.0494646452179398e-17  1.3333333333333384e+00  7.5095825968781776e-17  -5.9259259259259589e-01  7.5032358161431035e-18  1.7763568394002505e-15    1.7763568393986311e-15    -9.9999999999999856e-01   1.6214364907054594e-18    9.9999999473164947e-01    5.2683506667432454e-09    1.0000000052683615e+00    5.2683513312556232e-09    5.9211894646675239e-16  3.9474596431116897e-16  1.6509926369518141e-28  3.8459253727671400e-16  3.8459253727671400e-16  3.8459253727671400e-16
1.2315506032928262e-14  1.3333333333333397e+00  1.1210326012294000e-16  -5.9259259259259678e-01  1.7168386953316309e-17  2.3376682451452923e-27  9.6265250824842336e-31  -9.9999999999999856e-01  5.7132587721963685e-17  1.0000000000000002e+00  7.4175868273043144e-17  1.0000000000000122e+00  2.0286153532494752e-17  1.3333333333333395e+00  1.0994134480209131e-16  -5.9259259259259678e-01  1.7168386953316309e-17  -3.5527136788005009e-15  3.5527136788028375e-15  -9.9999999999999822e-01  2.7593431966558327e-16  1.0000000000000062e+00  6.0693802012488883e-15  1.0000000000000069e+00  5.3493566717332462e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  3.8695662212809892e-16  1.0000000000000002e+00  7.4175868273043144e-17  1.0000000000000122e+00  2.0286153532494752e-17  1.3333333333333395e+00  1.0994134480209131e-16  -5.9259259259259678e-01  1.7168386953316309e-17  -3.5527136788005009e-15   3.5527136788028375e-15    -9.9999999999999822e-01   2.7593431966558327e-16    1.0000000000000062e+00    6.0693802012488883e-15    1.0000000000000069e+00    5.3493566717332462e-15    5.9211894646675288e-16  3.9474596431116956e-16  1.9832273427144824e-28  3.8459253727671424e-16  3.8459253727671424e-16  3.8459253727671424e-16
1.4820207057988601e-14  1.3333333333333415e+00  1.1210326012291788e-16  -5.9259259259259800e-01  5.4175821107506040e-17  3.4819370003023952e-27  9.6265250824831721e-31  -9.9999999999999856e-01  5.7132587721964474e-17  9.9999999999999956e-01  5.9168809392783883e-16  1.0000000000000144e+00  4.6464521595677009e-16  1.3333333333333413e+00  1.0994134480211343e-16  -5.9259259259259800e-01  5.4175821107506040e-17  -5.3290705182007514e-15  5.3290705182042326e-15  -9.9999999999999822e-01  2.7593431966558248e-16  1.0000000000000078e+00  7.6239622882983195e-15  1.0000000000000082e+00  6.6818941538576468e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587721964474e-17  1.0000000000000002e+00  7.4445720847255102e-17  1.0000000000000149e+00  2.0556006106707499e-17  1.3333333333333415e+00  1.1210326012291788e-16  -5.9259259259259800e-01  5.4175821107506040e-17  0.0000000000000000e+00    3.4809743477941470e-27    -9.9999999999999856e-01   5.7132587721964474e-17    1.0000000000000078e+00    7.6239622882983195e-15    1.0000000000000082e+00    6.6818941538576468e-15    5.9211894646675367e-16  3.9474596431117035e-16  2.4205193255234944e-28  3.8459253727671459e-16  3.8459253727671459e-16  3.8459253727671459e-16
1.7834308769319056e-14  1.3333333333333430e+00  7.2933910647970170e-17  -5.9259259259259911e-01  4.8325755686334067e-18  4.9582839238048416e-27  2.2999933498435680e-32  -9.9999999999999822e-01  2.2042316843432428e-16  9.9999999999999967e-01  4.1379685346491599e-16  1.0000000000000178e+00  7.9108509586658384e-17  1.3333333333333433e+00  1.4911069427706114e-16  -5.9259259259259911e-01  4.8325755686334067e-18  1.7763568394002505e-15   1.7763568393952923e-15  -9.9999999999999856e-01  1.1264373895322268e-16  9.9999999473165335e-01  5.2683467285542194e-09  1.0000000052683653e+00  5.2683476151112030e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086597180861e-16  1.0000000000000000e+00  8.0729946077369000e-17  1.0000000000000178e+00  7.9108509586658384e-17  1.3333333333333433e+00  1.4911069427706114e-16  -5.9259259259259922e-01  1.1585487803114905e-16  -1.7763568394002505e-15   1.7763568394052088e-15    -9.9999999999999856e-01   1.1264373895322268e-16    1.0000000000000091e+00    9.0230988558489142e-15    1.0000000000000098e+00    7.9144972677144688e-15    5.9211894646675446e-16  3.9474596431117109e-16  2.8887201550889635e-28  3.8459253727671493e-16  3.8459253727671493e-16  3.8459253727671493e-16
2.1461411978584016e-14  1.3333333333333455e+00  3.8088391814499989e-17  -5.9259259259260066e-01  4.8325755686701596e-18  7.3084083836026541e-27  6.2082980179246329e-31  -9.9999999999999822e-01  1.6491201720306527e-16  9.9999999999999944e-01  5.5521126769694630e-16  1.0000000000000215e+00  1.6501177258742972e-16  1.3333333333333457e+00  2.6013299673953128e-16  -5.9259259259260066e-01  4.8325755686701596e-18  5.3290705182007514e-15   5.3290705181934426e-15  -9.9999999999999856e-01  1.6815489018448169e-16  9.9999999087494995e-01  9.1250500490079334e-09  1.0000000091250714e+00  9.1250499918753460e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.6815489018448169e-16  1.0000000000000000e+00  9.9755384368030978e-20  1.0000000000000213e+00  5.7032832337601601e-17  1.3333333333333452e+00  1.8395621311053133e-16  -5.9259259259260055e-01  1.0618972689384550e-16  0.0000000000000000e+00    7.3090292134044471e-27    -9.9999999999999822e-01   1.6491201720306527e-16    1.0000000000000109e+00    1.0880085885942166e-14    1.0000000000000113e+00    1.0049040053964010e-14    5.9211894646675555e-16  3.9474596431117212e-16  3.5072480466435700e-28  3.8459253727671543e-16  3.8459253727671543e-16  3.8459253727671543e-16
2.5826187606826749e-14  1.3333333333333484e+00  7.2933910648079834e-17  -5.9259259259260266e-01  4.8325755687165291e-18  1.0487893827440967e-26  2.2999933499221663e-32  -9.9999999999999822e-01  2.2042316843432191e-16  9.9999999999999956e-01  5.2219873171091202e-16  1.0000000000000260e+00  2.9853269029516774e-16  1.3333333333333484e+00  7.2933910648079834e-17  -5.9259259259260255e-01  1.0618972689379913e-16  1.7763568394002505e-15   1.7763568393897626e-15  -9.9999999999999822e-01  2.2042316843432191e-16  9.9999999473165724e-01  5.2683428401532094e-09  1.0000000052683691e+00  5.2683433936432848e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086597180625e-16  1.0000000000000000e+00  7.8109521860849426e-17  1.0000000000000258e+00  7.6488085370136432e-17  1.3333333333333486e+00  1.4911069427695146e-16  -5.9259259259260277e-01  1.1585487803123218e-16  -1.7763568394002505e-15   1.7763568394107384e-15    -9.9999999999999856e-01   1.1264373895322505e-16    1.0000000000000131e+00    1.3022522168715998e-14    1.0000000000000135e+00    1.2135965185506585e-14    5.9211894646675683e-16  3.9474596431117345e-16  4.2012583894118109e-28  3.8459253727671597e-16  3.8459253727671597e-16  3.8459253727671597e-16
3.1078661877820137e-14  1.3333333333333519e+00  7.2933910648177172e-17  -5.9259259259260499e-01  3.2174858585384470e-17  1.5312230576674389e-26  2.2999933496484010e-32  -9.9999999999999822e-01  2.2042316843432112e-16  1.0000000000000002e+00  1.4592468362821127e-16  1.0000000000000306e+00  3.6959072504395634e-16  1.3333333333333519e+00  7.2933910648177172e-17  -5.9259259259260511e-01  7.8847443877131178e-17  -5.3290705182007514e-15  5.3290705182160640e-15  -9.9999999999999822e-01  2.2042316843432112e-16  1.0000000000000158e+00  1.5689047028380402e-14  1.0000000000000162e+00  1.4802490045170990e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  3.3144547089683675e-16  1.0000000000000000e+00  7.6119921296820035e-17  1.0000000000000309e+00  1.4754612011892506e-16  1.3333333333333521e+00  1.4911069427685414e-16  -5.9259259259260511e-01  7.8847443877131178e-17  0.0000000000000000e+00    1.5312207576740892e-26    -9.9999999999999856e-01   1.1264373895322584e-16    1.0000000000000158e+00    1.5689047028380402e-14    1.0000000000000162e+00    1.4802490045170990e-14    5.9211894646675841e-16  3.9474596431117503e-16  5.0763681147287319e-28  3.8459253727671666e-16  3.8459253727671666e-16  3.8459253727671666e-16
3.7399373024788013e-14  1.3333333333333561e+00  1.0809576600285087e-18  -5.9259259259260777e-01  1.9839047200561233e-17  2.2122221369367180e-26  2.2999933497985406e-32  -9.9999999999999822e-01  2.2042316843432034e-16  1.0000000000000002e+00  1.6140331424678216e-16  1.0000000000000366e+00  6.0711396058755937e-16  1.3333333333333561e+00  1.0809576600285087e-18  -5.9259259259260777e-01  1.9839047200561233e-17  0.0000000000000000e+00   2.2122198369433683e-26  -9.9999999999999822e-01  2.2042316843432034e-16  1.0000000000000187e+00  1.8591105523024382e-14  1.0000000000000193e+00  1.7926593144740000e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  3.3144547089683596e-16  1.0000000000000000e+00  6.0641290678249146e-17  1.0000000000000373e+00  5.9019854187534574e-17  1.3333333333333559e+00  2.2096364726500280e-16  -5.9259259259260766e-01  1.3086134966307689e-16  -1.7763568394002505e-15   1.7763568394223725e-15    -9.9999999999999822e-01   2.2042316843432034e-16    1.0000000000000187e+00    1.8591105523024382e-14    1.0000000000000193e+00    1.7926593144740000e-14    5.9211894646676028e-16  3.9474596431117690e-16  6.1016772991904774e-28  3.8459253727671745e-16  3.8459253727671745e-16  3.8459253727671745e-16
4.5005576757004881e-14  1.3333333333333615e+00  1.1210326012233735e-16  -5.9259259259261121e-01  5.6846481354586779e-17  3.2277831752675682e-26  5.5670105643501674e-31  -9.9999999999999833e-01  1.6491201720306014e-16  1.0000000000000000e+00  5.3235800718304084e-17  1.0000000000000446e+00  3.3696369439121763e-16  1.3333333333333610e+00  3.3198594972772524e-16  -5.9259259259261132e-01  5.4175821107928869e-17  -7.1054273576010019e-15  7.1054273576332789e-15  -9.9999999999999833e-01  1.6491201720306014e-16  1.0000000000000226e+00  2.2595313901634890e-14  1.0000000000000233e+00  2.1653245767194223e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587721971179e-17  1.0000000000000000e+00  5.3235800718304084e-17  1.0000000000000451e+00  1.0712551545884498e-16  1.3333333333333612e+00  1.0994134480269395e-16  -5.9259259259261121e-01  5.6846481354586779e-17  -1.7763568394002505e-15   1.7763568394325279e-15    -9.9999999999999833e-01   1.6491201720306014e-16    1.0000000000000226e+00    2.2595313901634890e-14    1.0000000000000233e+00    2.1653245767194223e-14    5.9211894646676255e-16  3.9474596431117922e-16  7.3702104580174871e-28  3.8459253727671843e-16  3.8459253727671843e-16  3.8459253727671843e-16
5.4158713780794649e-14  1.3333333333333675e+00  7.5095825967871098e-17  -5.9259259259261532e-01  2.9504198338688368e-17  4.6692066585024667e-26  2.2999933495944324e-32  -9.9999999999999822e-01  2.2042316843431639e-16  9.9999999999999944e-01  6.3493676679759126e-16  1.0000000000000544e+00  3.0024842291932580e-16  1.3333333333333672e+00  1.4694877895716020e-16  -5.9259259259261521e-01  8.1518104123827279e-17  0.0000000000000000e+00   4.6692043585091172e-26  -9.9999999999999822e-01  2.2042316843431639e-16  1.0000000000000273e+00  2.7231661151293839e-14  1.0000000000000278e+00  2.6345104168084430e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086597180072e-16  1.0000000000000000e+00  7.9825254485012988e-17  1.0000000000000542e+00  7.8203817994294484e-17  1.3333333333333672e+00  1.4694877895716020e-16  -5.9259259259261532e-01  2.9504198338688368e-17  -5.3290705182007514e-15   5.3290705182474433e-15    -9.9999999999999822e-01   2.2042316843431639e-16    1.0000000000000273e+00    2.7231661151293839e-14    1.0000000000000278e+00    2.6345104168084430e-14    5.9211894646676531e-16  3.9474596431118188e-16  8.8644614583319967e-28  3.8459253727671962e-16  3.8459253727671962e-16  3.8459253727671962e-16
6.5173396048824200e-14  1.3333333333333750e+00  1.0809576590903353e-18  -5.9259259259262043e-01  5.4175821108435607e-17  6.7901549550472720e-26  1.7239433890193461e-32  -9.9999999999999856e-01  1.6214364907188700e-18  9.9999999999999989e-01  2.3549801662605492e-16  1.0000000000000662e+00  9.0001039491042636e-16  1.3333333333333750e+00  1.0809576590903353e-18  -5.9259259259262043e-01  5.4175821108435607e-17  -1.7763568394002505e-15  1.7763568394681521e-15  -9.9999999999999856e-01  1.6214364907188700e-18  1.0000000000000329e+00  3.2738125814741094e-14  1.0000000000000335e+00  3.1740546529069176e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.2366604141575019e-16  1.0000000000000002e+00  9.7568890761492033e-17  1.0000000000000653e+00  1.1831975210301168e-17  1.3333333333333750e+00  1.0809576590903353e-18  -5.9259259259262032e-01  5.6846481354080047e-17  3.5527136788005009e-15    3.5527136787325993e-15    -9.9999999999999856e-01   1.6214364907188700e-18    9.9999999254945171e-01    7.4505484139095259e-09    1.0000000074506143e+00    7.4505490784219037e-09    5.9211894646676866e-16  3.9474596431118529e-16  1.0689829491137167e-27  3.8459253727672105e-16  3.8459253727672105e-16  3.8459253727672105e-16
7.8428220613376820e-14  1.3333333333333832e+00  1.0994134480403567e-16  -5.9259259259262598e-01  5.4175821108869869e-17  9.7871202211544646e-26  6.2082980179796461e-31  -9.9999999999999822e-01  1.6491201720305304e-16  1.0000000000000002e+00  2.1921868522299067e-16  1.0000000000000788e+00  6.1182714675515275e-16  1.3333333333333837e+00  3.3414786504602693e-16  -5.9259259259262598e-01  5.4175821108869869e-17  5.3290705182007514e-15   5.3290705181028798e-15  -9.9999999999999856e-01  1.6815489018449392e-16  9.9999999087497837e-01  9.1250216300246686e-09  1.0000000091250998e+00  9.1250215728920796e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719264700960e-16  1.0000000000000000e+00  2.8259197020406409e-18  1.0000000000000782e+00  5.4306668019941215e-17  1.3333333333333832e+00  1.0994134480403567e-16  -5.9259259259262598e-01  5.4175821108869869e-17  -5.3290705182007514e-15   5.3290705182986230e-15    -9.9999999999999822e-01   1.6491201720305304e-16    1.0000000000000393e+00    3.9299069152028501e-14    1.0000000000000397e+00    3.8468023320050356e-14    5.9211894646677231e-16  3.9474596431118898e-16  1.2833907532705576e-27  3.8459253727672267e-16  3.8459253727672267e-16  3.8459253727672267e-16
9.4378782777753910e-14  1.3333333333333939e+00  1.0994134480494441e-16  -5.9259259259263308e-01  5.4175821109496083e-17  1.4201406761061491e-25  6.2082980181739116e-31  -9.9999999999999822e-01  1.6491201720304989e-16  1.0000000000000000e+00  4.0227946784713129e-18  1.0000000000000939e+00  2.8319998732548765e-16  1.3333333333333939e+00  1.0994134480494441e-16  -5.9259259259263308e-01  5.4175821109496083e-17  -5.3290705182007514e-15  5.3290705183427661e-15  -9.9999999999999822e-01  1.6491201720304989e-16  1.0000000000000473e+00  4.7299523643710141e-14  1.0000000000000477e+00  4.6468477811732002e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719264701275e-16  1.0000000000000000e+00  4.0227946784713129e-18  1.0000000000000944e+00  1.6088922252457499e-16  1.3333333333333939e+00  1.0994134480494441e-16  -5.9259259259263308e-01  5.4175821109496083e-17  -5.3290705182007514e-15   5.3290705183427661e-15    -9.9999999999999822e-01   1.6491201720304989e-16    1.0000000000000473e+00    4.7299523643710141e-14    1.0000000000000477e+00    4.6468477811732002e-14    5.9211894646677704e-16  3.9474596431119372e-16  1.5459543632579235e-27  3.8459253727672474e-16  3.8459253727672474e-16  3.8459253727672474e-16
1.1357333583431028e-13  1.3333333333334072e+00  1.1210326011876855e-16  -5.9259259259264174e-01  1.9839047197961905e-17  2.0552845882092491e-25  9.6265250826484430e-31  -9.9999999999999856e-01  5.7132587721987745e-17  9.9999999999999956e-01  5.9163762235081222e-16  1.0000000000001130e+00  4.6469568753381997e-16  1.3333333333334072e+00  1.1210326011876855e-16  -5.9259259259264174e-01  1.9839047197961905e-17  1.7763568394002505e-15   1.7763568391947230e-15  -9.9999999999999856e-01  5.7132587721987745e-17  9.9999999473170131e-01  5.2682988337380226e-09  1.0000000052684133e+00  5.2682997758061566e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587721987745e-17  1.0000000000000002e+00  7.4496192424281677e-17  1.0000000000001135e+00  2.0606477683757349e-17  1.3333333333334072e+00  1.1210326011876855e-16  -5.9259259259264185e-01  9.1183255264553752e-17  -1.7763568394002505e-15   1.7763568396057779e-15    -9.9999999999999856e-01   5.7132587721987745e-17    1.0000000000000571e+00    5.6917915053232298e-14    1.0000000000000577e+00    5.5753802313866618e-14    5.9211894646678286e-16  3.9474596431119954e-16  1.8597950365503146e-27  3.8459253727672726e-16  3.8459253727672726e-16  3.8459253727672726e-16
1.3667163564620100e-13  1.3333333333334225e+00  7.5095825962675327e-17  -5.9259259259265196e-01  4.4510669966094497e-17  2.9861218110665310e-25  2.2999933520048442e-32  -9.9999999999999822e-01  2.2042316843429825e-16  9.9999999999999967e-01  4.1684489883950568e-16  1.0000000000001368e+00  8.2156554961222043e-17  1.3333333333334223e+00  1.4694877896235598e-16  -5.9259259259265207e-01  6.6511632496421157e-17  -3.5527136788005009e-15  3.5527136790991132e-15  -9.9999999999999822e-01  2.2042316843429825e-16  1.0000000000000684e+00  6.8305960325457690e-14  1.0000000000000691e+00  6.7641447947173324e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086597178258e-16  1.0000000000000000e+00  8.3777991451958691e-17  1.0000000000001368e+00  8.2156554961222043e-17  1.3333333333334225e+00  7.5095825962675327e-17  -5.9259259259265196e-01  4.4510669966094497e-17  1.7763568394002505e-15    1.7763568391016382e-15    -9.9999999999999822e-01   2.2042316843429825e-16    9.9999999473171253e-01    5.2682875567150525e-09    1.0000000052684248e+00    5.2682881102051287e-09    5.9211894646678976e-16  3.9474596431120634e-16  2.2417310107962238e-27  3.8459253727673022e-16  3.8459253727673022e-16  3.8459253727673022e-16
1.6446761779946627e-13  1.3333333333334407e+00  3.5926476502601112e-17  -5.9259259259266417e-01  4.4510669964205262e-17  4.3236549804596531e-25  6.2082980188132540e-31  -9.9999999999999822e-01  1.6491201720303411e-16  1.0000000000000002e+00  2.3016524955083174e-16  1.0000000000001650e+00  6.0088058242729267e-16  1.3333333333334407e+00  3.5926476502601112e-17  -5.9259259259266428e-01  6.6511632498310393e-17  -3.5527136788005009e-15  3.5527136792328669e-15  -9.9999999999999822e-01  1.6491201720303411e-16  1.0000000000000824e+00  8.2386669071812422e-14  1.0000000000000828e+00  8.1555623239834296e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719264702853e-16  1.0000000000000000e+00  8.1206446258004178e-18  1.0000000000001645e+00  1.5679137257723010e-16  1.3333333333334405e+00  2.5797108142763243e-16  -5.9259259259266406e-01  1.5553297242672090e-16  0.0000000000000000e+00    4.3236611887576718e-25    -9.9999999999999822e-01   1.6491201720303411e-16    1.0000000000000824e+00    8.2386669071812422e-14    1.0000000000000828e+00    8.1555623239834296e-14    5.9211894646679785e-16  3.9474596431121447e-16  2.6974635351505222e-27  3.8459253727673372e-16  3.8459253727673372e-16  3.8459253727673372e-16
1.9791668678535574e-13  1.3333333333334632e+00  3.5926476506608563e-17  -5.9259259259267916e-01  7.5032358073424727e-18  6.2525420531015220e-25  5.5670105640472864e-31  -9.9999999999999833e-01  1.6491201720302780e-16  1.0000000000000004e+00  3.9139010250166131e-16  1.0000000000001981e+00  3.2863342701394119e-16  1.3333333333334629e+00  2.5797108143163989e-16  -5.9259259259267927e-01  1.0351906665517318e-16  -8.8817841970012523e-15  8.8817841976265066e-15  -9.9999999999999833e-01  1.6491201720302780e-16  1.0000000000000990e+00  9.8979194689215560e-14  1.0000000000000997e+00  9.8037126554774930e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3889714740512138e-17  1.0000000000000000e+00  5.2699107348401308e-17  1.0000000000001976e+00  1.1545578283612146e-16  1.3333333333334629e+00  2.5797108143163989e-16  -5.9259259259267905e-01  1.1852553826985812e-16  0.0000000000000000e+00    6.2525364860909575e-25    -9.9999999999999833e-01   1.6491201720302780e-16    1.0000000000000990e+00    9.8979194689215560e-14    1.0000000000000997e+00    9.8037126554774930e-14    5.9211894646680781e-16  3.9474596431122443e-16  3.2438278218973822e-27  3.8459253727673806e-16  3.8459253727673806e-16  3.8459253727673806e-16
2.3816855519761609e-13  1.3333333333334898e+00  1.0994134482077800e-16  -5.9259259259269703e-01  5.4175821120235025e-17  9.0679344504687315e-25  6.2082980173532324e-31  -9.9999999999999822e-01  1.6491201720301518e-16  1.0000000000000002e+00  2.0973916565514907e-16  1.0000000000002387e+00  6.2130666632295646e-16  1.3333333333334902e+00  3.3414786502928464e-16  -5.9259259259269692e-01  5.6846481342280623e-17  8.8817841970012523e-15   8.8817841960944583e-15  -9.9999999999999856e-01  1.6815489018453179e-16  9.9999998821971658e-01  1.1780283427724475e-08  1.0000000117805214e+00  1.1780283370591886e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740499516e-17  1.0000000000000000e+00  1.2305439269882243e-17  1.0000000000002383e+00  1.7721745647289382e-16  1.3333333333334898e+00  1.0994134482077800e-16  -5.9259259259269703e-01  5.4175821120235025e-17  -3.5527136788005009e-15   3.5527136797072950e-15    -9.9999999999999822e-01   1.6491201720301518e-16    1.0000000000001192e+00    1.1922564740547193e-13    1.0000000000001197e+00    1.1839460157349384e-13    5.9211894646681964e-16  3.9474596431123632e-16  3.9064650511354954e-27  3.8459253727674318e-16  3.8459253727674318e-16  3.8459253727674318e-16
2.8660676169482442e-13  1.3333333333335227e+00  1.1210326009578570e-16  -5.9259259259271879e-01  5.4175821125890123e-17  1.3135482871642665e-24  9.6265250825543195e-31  -9.9999999999999856e-01  5.7132587722022455e-17  1.0000000000000000e+00  1.5125461409754118e-16  1.0000000000002878e+00  1.0933227485381560e-15  1.3333333333335224e+00  1.0994134482924561e-16  -5.9259259259271879e-01  5.4175821125890123e-17  -5.3290705182007514e-15  5.3290705195142987e-15  -9.9999999999999822e-01  2.7593431966552449e-16  1.0000000000001437e+00  1.4351160477239772e-13  1.0000000000001441e+00  1.4256953663795709e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.7917719264705378e-16  1.0000000000000002e+00  7.0789990827490119e-17  1.0000000000002867e+00  1.6900276087000501e-17  1.3333333333335227e+00  1.1210326009578570e-16  -5.9259259259271879e-01  5.4175821125890123e-17  0.0000000000000000e+00    1.3135473245117582e-24    -9.9999999999999856e-01   5.7132587722022455e-17    1.0000000000001437e+00    1.4351160477239772e-13    1.0000000000001441e+00    1.4256953663795709e-13    5.9211894646683414e-16  3.9474596431125081e-16  4.7016740144370022e-27  3.8459253727674945e-16  3.8459253727674945e-16  3.8459253727674945e-16
3.4489622604057667e-13  1.3333333333335609e+00  1.0994134484141297e-16  -5.9259259259274444e-01  9.1183255288295605e-17  1.9006430506385375e-24  6.2082980163681494e-31  -9.9999999999999822e-01  1.6491201720299624e-16  1.0000000000000002e+00  2.1665734162636481e-16  1.0000000000003453e+00  6.1438849035172181e-16  1.3333333333335613e+00  3.3414786500864967e-16  -5.9259259259274444e-01  9.1183255288295605e-17  5.3290705182007514e-15   5.3290705163001078e-15  -9.9999999999999856e-01  1.6815489018455072e-16  9.9999999087511160e-01  9.1248884058230568e-09  1.0000000091252330e+00  9.1248883486904695e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719264706640e-16  1.0000000000000000e+00  5.3872632986664937e-18  1.0000000000003448e+00  1.7029928050165914e-16  1.3333333333335611e+00  1.1210326008361834e-16  -5.9259259259274433e-01  1.9839047174220052e-17  1.7763568394002505e-15    1.7763568374996069e-15    -9.9999999999999822e-01   1.6491201720299624e-16    9.9999999473181667e-01    5.2681833394046147e-09    1.0000000052685287e+00    5.2681840594281438e-09    5.9211894646685119e-16  3.9474596431126787e-16  5.6556164764553561e-27  3.8459253727675684e-16  3.8459253727675684e-16  3.8459253727675684e-16
4.1504047578504725e-13  1.3333333333336077e+00  3.5926476550788348e-17  -5.9259259259277552e-01  7.5032357775958006e-18  2.7533974906323454e-24  6.2082980195630696e-31  -9.9999999999999822e-01  1.6491201720298362e-16  1.0000000000000002e+00  2.2089831353823552e-16  1.0000000000004152e+00  3.8810291351480714e-16  1.3333333333336077e+00  3.5926476550788348e-17  -5.9259259259277564e-01  1.0351906668491985e-16  -5.3290705182007514e-15  5.3290705209541497e-15  -9.9999999999999822e-01  1.6491201720298362e-16  1.0000000000002076e+00  2.0761055931351747e-13  1.0000000000002081e+00  2.0677951348153941e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7132587722047698e-17  1.0000000000000000e+00  1.1462913867957780e-18  1.0000000000004148e+00  5.5986296335255501e-17  1.3333333333336079e+00  1.8611812837424297e-16  -5.9259259259277541e-01  1.1852553824011146e-16  7.1054273576010019e-15    7.1054273548476036e-15    -9.9999999999999856e-01   1.6815489018456334e-16    9.9999998946349500e-01    1.0536505002969863e-08    1.0000000105369196e+00    1.0536504723792669e-08    5.9211894646687200e-16  3.9474596431128863e-16  6.8071308786111905e-27  3.8459253727676586e-16  3.8459253727676586e-16  3.8459253727676586e-16
4.9945051158551402e-13  1.3333333333336641e+00  3.5926476576464488e-17  -5.9259259259281305e-01  8.1518104068737992e-17  3.9881406965884381e-24  1.0037392553555036e-30  -9.9999999999999822e-01  1.6491201720295838e-16  9.9999999999999944e-01  6.4368296406844333e-16  1.0000000000005007e+00  1.3637064935839764e-15  1.3333333333336643e+00  1.8611812834856683e-16  -5.9259259259281338e-01  2.5154880331880896e-16  -3.5527136788005009e-15  3.5527136827886425e-15  -9.9999999999999856e-01  1.6815489018458858e-16  1.0000000000002498e+00  2.4971160908890438e-13  1.0000000000002505e+00  2.4888056325692632e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714740442718e-17  1.0000000000000002e+00  1.3347315316916630e-16  1.0000000000004994e+00  3.1438864033788495e-17  1.3333333333336639e+00  2.5797108150149579e-16  -5.9259259259281305e-01  8.1518104068737992e-17  -1.7763568394002505e-15   1.7763568433883920e-15    -9.9999999999999822e-01   1.6491201720295838e-16    1.0000000000002498e+00    2.4971160908890438e-13    1.0000000000002505e+00    2.4888056325692632e-13    5.9211894646689705e-16  3.9474596431131367e-16  8.1924707243947361e-27  3.8459253727677671e-16  3.8459253727677671e-16  3.8459253727677671e-16
6.0102767820703880e-13  1.3333333333337321e+00  3.8088391694657590e-17  -5.9259259259285835e-01  3.2174858504935344e-17  5.7772688378086162e-24  5.5670105667958807e-31  -9.9999999999999833e-01  1.6491201720293313e-16  1.0000000000000002e+00  1.6097497857495203e-16  1.0000000000006017e+00  7.8109315586558706e-16  1.3333333333337318e+00  1.8395621323037372e-16  -5.9259259259285824e-01  1.4319716096745101e-16  0.0000000000000000e+00   5.7772682811075594e-24  -9.9999999999999833e-01  1.6491201720293313e-16  1.0000000000003006e+00  3.0058732544214233e-13  1.0000000000003013e+00  2.9964525730770175e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.7593431966544876e-16  1.0000000000000000e+00  6.1069626350079275e-17  1.0000000000006009e+00  1.0708526383453814e-16  1.3333333333337321e+00  3.8088391694657590e-17  -5.9259259259285835e-01  3.2174858504935344e-17  3.5527136788005009e-15    3.5527136730232327e-15    -9.9999999999999833e-01   1.6491201720293313e-16    9.9999999254971961e-01    7.4502804536875958e-09    1.0000000074508821e+00    7.4502811737111256e-09    5.9211894646692722e-16  3.9474596431134380e-16  9.8603164157879629e-27  3.8459253727678973e-16  3.8459253727678973e-16  3.8459253727678973e-16
7.2326338964835186e-13  1.3333333333338131e+00  1.0994134497581421e-16  -5.9259259259291253e-01  1.7168387070039694e-17  8.3645337531831921e-24  6.2082980165238266e-31  -9.9999999999999822e-01  1.6491201720290789e-16  9.9999999999999956e-01  4.4246286099385181e-16  1.0000000000007232e+00  1.6328566834669351e-16  1.3333333333338131e+00  1.0994134497581421e-16  -5.9259259259291241e-01  9.3853915392475960e-17  0.0000000000000000e+00   8.3645343740129942e-24  -9.9999999999999822e-01  1.6491201720290789e-16  1.0000000000003617e+00  3.6171228777173220e-13  1.0000000000003622e+00  3.6088124193975419e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.8695662212793917e-16  1.0000000000000000e+00  1.6263488562107948e-18  1.0000000000007230e+00  5.8758936578337799e-17  1.3333333333338131e+00  1.0994134497581421e-16  -5.9259259259291253e-01  1.7168387070039694e-17  -3.5527136788005009e-15   3.5527136871650353e-15    -9.9999999999999822e-01   1.6491201720290789e-16    1.0000000000003617e+00    3.6171228777173220e-13    1.0000000000003622e+00    3.6088124193975419e-13    5.9211894646696321e-16  3.9474596431137989e-16  1.1864528085007779e-26  3.8459253727680536e-16  3.8459253727680536e-16  3.8459253727680536e-16
8.7035913614851839e-13  1.3333333333339115e+00  7.2933910899776642e-17  -5.9259259259297803e-01  3.2174858416646297e-17  1.2118273007978271e-23  2.2999933974224985e-32  -9.9999999999999822e-01  2.2042316843412785e-16  1.0000000000000002e+00  1.5518226063749073e-16  1.0000000000008706e+00  2.8728551272166484e-16  1.3333333333339117e+00  1.4911069402525467e-16  -5.9259259259297814e-01  7.8847444045869364e-17  0.0000000000000000e+00   1.2118272984978336e-23  -9.9999999999999856e-01  1.1264373895341911e-16  1.0000000000004354e+00  4.3536260791369888e-13  1.0000000000004361e+00  4.3425400632556463e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264373895341911e-16  1.0000000000000000e+00  6.6862344287540594e-17  1.0000000000008704e+00  6.5240907796633540e-17  1.3333333333339117e+00  1.4911069402525467e-16  -5.9259259259297814e-01  7.8847444045869364e-17  0.0000000000000000e+00    1.2118272984978336e-23    -9.9999999999999856e-01   1.1264373895341911e-16    1.0000000000004354e+00    4.3536260791369888e-13    1.0000000000004361e+00    4.3425400632556463e-13    5.9211894646700690e-16  3.9474596431142352e-16  1.4280714958598581e-26  3.8459253727682424e-16  3.8459253727682424e-16  3.8459253727682424e-16
1.0473708979594487e-12  1.3333333333340294e+00  1.0994134516694407e-16  -5.9259259259305663e-01  5.6846481110549909e-17  1.7547461966289139e-23  1.0037392610849562e-30  -9.9999999999999822e-01  1.6491201720284478e-16  9.9999999999999967e-01  4.3268374592876625e-16  1.0000000000010474e+00  4.2484250819029160e-17  1.3333333333340296e+00  1.1210325975808724e-16  -5.9259259259305663e-01  5.6846481110549909e-17  3.5527136788005009e-15   3.5527136612530379e-15  -9.9999999999999856e-01  1.6815489018470218e-16  9.9999999254994287e-01  7.4500572263845558e-09  1.0000000074511055e+00  7.4500581684526906e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719264721786e-16  1.0000000000000000e+00  9.9616838541219278e-17  1.0000000000010474e+00  4.2484250819029160e-17  1.3333333333340296e+00  1.1210325975808724e-16  -5.9259259259305674e-01  5.4175821351965745e-17  1.7763568394002505e-15    1.7763568218527875e-15    -9.9999999999999856e-01   1.6815489018470218e-16    9.9999999473216816e-01    5.2678319370245932e-09    1.0000000052688802e+00    5.2678328790927280e-09    5.9211894646705926e-16  3.9474596431147593e-16  1.7184493997481740e-26  3.8459253727684697e-16  3.8459253727684697e-16  3.8459253727684697e-16
1.2603829296797275e-12  1.3333333333341715e+00  1.0809571319307572e-18  -5.9259259259315133e-01  1.9839046847055550e-17  2.5408247621502745e-23  2.2999933567363345e-32  -9.9999999999999822e-01  2.2042316843405212e-16  9.9999999999999944e-01  6.3608090352294129e-16  1.0000000000012605e+00  3.0139255964441156e-16  1.3333333333341715e+00  1.0809571319307572e-18  -5.9259259259315122e-01  1.3086134930957121e-16  5.3290705182007514e-15   5.3290704927925040e-15  -9.9999999999999822e-01  2.2042316843405212e-16  9.9999999087556912e-01  9.1244309584967368e-09  1.0000000091256906e+00  9.1244304017637883e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086597153646e-16  1.0000000000000000e+00  8.0969391210363017e-17  1.0000000000012603e+00  7.9347954719380244e-17  1.3333333333341713e+00  2.2096364779310056e-16  -5.9259259259315122e-01  1.3086134930957121e-16  0.0000000000000000e+00    2.5408247598502811e-23    -9.9999999999999822e-01   2.2042316843405212e-16    1.0000000000006304e+00    6.3030366399095352e-13    1.0000000000006308e+00    6.2941710700774440e-13    5.9211894646712237e-16  3.9474596431153899e-16  2.0678400157174313e-26  3.8459253727687423e-16  3.8459253727687423e-16  3.8459253727687423e-16
1.5167168884709241e-12  1.3333333333343425e+00  3.5926477259450572e-17  -5.9259259259326547e-01  1.0351906715857618e-16  3.6800899815630458e-23  5.5670105706101048e-31  -9.9999999999999833e-01  1.6491201720274381e-16  9.9999999999999956e-01  5.1368322315253520e-16  1.0000000000015179e+00  1.2337067526678537e-15  1.3333333333343425e+00  3.5926477259450572e-17  -5.9259259259326535e-01  7.5032353039394679e-18  -1.7763568394002505e-15  1.7763568762011497e-15  -9.9999999999999833e-01  1.6491201720274381e-16  1.0000000000007585e+00  7.5843477641060443e-13  1.0000000000007592e+00  7.5749270827616415e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.7917719264731883e-16  1.0000000000000000e+00  6.9594013302472582e-17  1.0000000000015168e+00  1.2348372804269714e-16  1.3333333333343422e+00  2.5797108218448190e-16  -5.9259259259326524e-01  1.1852553776645512e-16  -1.7763568394002505e-15   1.7763568762011497e-15    -9.9999999999999833e-01   1.6491201720274381e-16    1.0000000000007585e+00    7.5843477641060443e-13    1.0000000000007592e+00    7.5749270827616415e-13    5.9211894646719829e-16  3.9474596431161492e-16  2.4886211785269895e-26  3.8459253727690712e-16  3.8459253727690712e-16  3.8459253727690712e-16
1.8251834943190388e-12  1.3333333333345481e+00  1.0809565513491911e-18  -5.9259259259340236e-01  5.6846480613493928e-17  5.3293808177797983e-23  2.2999929926960258e-32  -9.9999999999999822e-01  2.2042316843392590e-16  9.9999999999999989e-01  1.8255578082495930e-16  1.0000000000018250e+00  1.5213256305369666e-16  1.3333333333345481e+00  1.0809565513491911e-18  -5.9259259259340213e-01  2.7889108553852525e-16  8.8817841970012523e-15   8.8817841437074441e-15  -9.9999999999999822e-01  2.2042316843392590e-16  9.9999998822050984e-01  1.1779490232601418e-08  1.0000000117813148e+00  1.1779489675868469e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264373895362106e-16  1.0000000000000000e+00  7.1533478362443635e-17  1.0000000000018252e+00  6.9912041871334645e-17  1.3333333333345481e+00  1.0809565513491911e-18  -5.9259259259340236e-01  5.6846480613493928e-17  1.7763568394002505e-15    1.7763567861064422e-15    -9.9999999999999822e-01   2.2042316843392590e-16    9.9999999473255696e-01    5.2674431088380095e-09    1.0000000052692688e+00    5.2674436623280857e-09    5.9211894646728960e-16  3.9474596431170623e-16  2.9948009017119574e-26  3.8459253727694666e-16  3.8459253727694666e-16  3.8459253727694666e-16
2.1963853724165516e-12  1.3333333333347956e+00  7.5095824362334311e-17  -5.9259259259356745e-01  2.9504199411570908e-17  7.7178292580478454e-23  2.2999930968365491e-32  -9.9999999999999822e-01  2.2042316843382493e-16  9.9999999999999989e-01  2.0473964964886632e-16  1.0000000000021962e+00  1.2994869422989062e-16  1.3333333333347954e+00  1.4694878056269700e-16  -5.9259259259356745e-01  2.9504199411570908e-17  -5.3290705182007514e-15  5.3290705953790440e-15  -9.9999999999999822e-01  2.2042316843382493e-16  1.0000000000010985e+00  1.0983609432169436e-12  1.0000000000010989e+00  1.0974743862337346e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.3468834387875336e-16  1.0000000000000000e+00  9.3717347186350649e-17  1.0000000000021965e+00  9.2095910695140684e-17  1.3333333333347954e+00  1.4694878056269700e-16  -5.9259259259356745e-01  2.9504199411570908e-17  -5.3290705182007514e-15   5.3290705953790440e-15    -9.9999999999999822e-01   2.2042316843382493e-16    1.0000000000010985e+00    1.0983609432169436e-12    1.0000000000010989e+00    1.0974743862337346e-12    5.9211894646739955e-16  3.9474596431181613e-16  3.6039367467563411e-26  3.8459253727699424e-16  3.8459253727699424e-16  3.8459253727699424e-16
2.6430814869741027e-12  1.3333333333350934e+00  1.1210325779646228e-16  -5.9259259259376595e-01  5.4175822661480530e-17  1.1175131752248569e-22  5.5670106776374113e-31  -9.9999999999999833e-01  1.6491201720251662e-16  1.0000000000000007e+00  6.0080572077988148e-16  1.0000000000026430e+00  1.1921780873520979e-16  1.3333333333350934e+00  1.1210325779646228e-16  -5.9259259259376584e-01  5.6846479801035124e-17  3.5527136788005009e-15   3.5527135670491840e-15  -9.9999999999999833e-01  1.6491201720251662e-16  9.9999999255074057e-01  7.4492594968526185e-09  1.0000000074519031e+00  7.4492602168761476e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587722514704e-17  1.0000000000000000e+00  6.5328093995212424e-17  1.0000000000026430e+00  1.1921780873520979e-16  1.3333333333350932e+00  1.0994134712856902e-16  -5.9259259259376584e-01  5.6846479801035124e-17  -1.7763568394002505e-15   1.7763569511515674e-15    -9.9999999999999833e-01   1.6491201720251662e-16    1.0000000000013216e+00    1.3215441604197912e-12    1.0000000000013223e+00    1.3206020922853510e-12    5.9211894646753169e-16  3.9474596431194836e-16  4.3366652671795069e-26  3.8459253727705148e-16  3.8459253727705148e-16  3.8459253727705148e-16
3.1806256927941190e-12  1.3333333333354516e+00  7.2933914017457811e-17  -5.9259259259400476e-01  3.2174856335445057e-17  1.6183882425344042e-22  2.2999920558497229e-32  -9.9999999999999822e-01  2.2042316843357250e-16  9.9999999999999956e-01  5.2974746233404737e-16  1.0000000000031806e+00  8.4036815992522345e-17  1.3333333333354516e+00  7.2933914017457811e-17  -5.9259259259400465e-01  1.4319715879796071e-16  1.7763568394002505e-15   1.7763566775614262e-15  -9.9999999999999822e-01  2.2042316843357250e-16  9.9999999473323464e-01  5.2667654428285523e-09  1.0000000052699465e+00  5.2667659963186285e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999789e-01  5.5349007582111943e-16  1.0000000000000000e+00  8.5658252483984745e-17  1.0000000000031806e+00  8.4036815992522345e-17  1.3333333333354518e+00  1.4911069090757350e-16  -5.9259259259400487e-01  7.8847446127070603e-17  0.0000000000000000e+00    1.6183882423044051e-22    -9.9999999999999856e-01   1.1264373895397447e-16    1.0000000000015905e+00    1.5904198468255152e-12    1.0000000000015909e+00    1.5895332898423066e-12    5.9211894646769084e-16  3.9474596431210746e-16  5.2188033686358449e-26  3.8459253727712041e-16  3.8459253727712041e-16  3.8459253727712041e-16
3.8274944785163149e-12  1.3333333333358832e+00  1.0809527795826152e-18  -5.9259259259429253e-01  1.7168390211238964e-17  2.3438798580803389e-22  1.7239441018474326e-32  -9.9999999999999856e-01  1.6214364915093086e-18  1.0000000000000002e+00  8.0147966915434744e-17  1.0000000000038274e+00  1.9279170586946327e-16  1.3333333333358832e+00  1.0809527795826152e-18  -5.9259259259429231e-01  2.0487621471379234e-16  5.3290705182007514e-15   5.3290702838127655e-15  -9.9999999999999856e-01  1.6214364915093086e-18  9.9999999087685287e-01  9.1231472685406097e-09  1.0000000091269745e+00  9.1231469338522645e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999911e-01  5.5673294880408760e-16  1.0000000000000002e+00  8.0147966915434744e-17  1.0000000000038276e+00  2.9252899055568023e-17  1.3333333333358834e+00  2.2312555770461390e-16  -5.9259259259429253e-01  1.7168390211238964e-17  3.5527136788005009e-15    3.5527134444125150e-15    -9.9999999999999878e-01   2.2366604141654063e-16    9.9999999255133309e-01    7.4486670473929194e-09    1.0000000074524955e+00    7.4486679339499030e-09    5.9211894646788253e-16  3.9474596431229916e-16  6.2805438205410746e-26  3.8459253727720339e-16  3.8459253727720339e-16  3.8459253727720339e-16
4.6059220411450943e-12  1.3333333333364019e+00  3.8088384746733212e-17  -5.9259259259463837e-01  7.8847448594266006e-17  3.3940167238614339e-22  5.5670104846900351e-31  -9.9999999999999833e-01  1.6491201720196126e-16  9.9999999999999956e-01  4.9559935007502287e-16  1.0000000000046059e+00  1.0539985496440228e-16  1.3333333333364017e+00  1.8395622017829810e-16  -5.9259259259463837e-01  7.8847448594266006e-17  -7.1054273576010019e-15  7.1054276970026745e-15  -9.9999999999999833e-01  1.6491201720196126e-16  1.0000000000023030e+00  2.3029951321421999e-12  1.0000000000023037e+00  2.3020530640077600e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.6815489018558570e-16  1.0000000000000000e+00  5.1510140224960269e-17  1.0000000000046059e+00  1.0539985496440228e-16  1.3333333333364019e+00  3.8088384746733212e-17  -5.9259259259463826e-01  3.2174853868249641e-17  1.7763568394002505e-15    1.7763564999985786e-15    -9.9999999999999833e-01   1.6491201720196126e-16    9.9999999473394718e-01    5.2660528675432353e-09    1.0000000052706592e+00    5.2660534765444627e-09    5.9211894646811288e-16  3.9474596431252946e-16  7.5576463400096816e-26  3.8459253727730313e-16  3.8459253727730313e-16  3.8459253727730313e-16
5.5426645206631182e-12  1.3333333333370261e+00  7.2933920883974573e-17  -5.9259259259505437e-01  1.0618972006269034e-16  4.9151857115532766e-22  2.8760398213682113e-32  -9.9999999999999822e-01  1.0940086597060244e-16  1.0000000000000002e+00  2.1529494094425671e-16  1.0000000000055431e+00  5.6023973980143607e-16  1.3333333333370263e+00  1.4911068404105674e-16  -5.9259259259505437e-01  1.0618972006269034e-16  7.1054273576010019e-15   7.1054268660824305e-15  -9.9999999999999856e-01  2.2366604141694453e-16  9.9999998946605884e-01  1.0533941170542469e-08  1.0000000105394833e+00  1.0533940724831821e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  4.4571064634197584e-16  1.0000000000000000e+00  6.7496639807746087e-18  1.0000000000055427e+00  1.1615052995137348e-16  1.3333333333370261e+00  7.2933920883974573e-17  -5.9259259259505459e-01  1.1585488486234097e-16  -5.3290705182007514e-15   5.3290710097193227e-15    -9.9999999999999822e-01   1.0940086597060244e-16    1.0000000000027713e+00    2.7713319644053350e-12    1.0000000000027720e+00    2.7705564297245893e-12    5.9211894646839007e-16  3.9474596431280669e-16  9.0949338031553935e-26  3.8459253727742318e-16  3.8459253727742318e-16  3.8459253727742318e-16
6.6699196630301151e-12  1.3333333333377781e+00  3.8088376989571332e-17  -5.9259259259555574e-01  3.2174848694866822e-17  7.1179634901243268e-22  9.6265250662101820e-31  -9.9999999999999822e-01  2.7593431966407299e-16  9.9999999999999989e-01  2.5507273254343589e-16  1.0000000000066709e+00  8.6407395959505229e-16  1.3333333333377779e+00  1.8395622793545997e-16  -5.9259259259555563e-01  1.4319715115738249e-16  0.0000000000000000e+00   7.1179634804978020e-22  -9.9999999999999822e-01  2.7593431966407299e-16  1.0000000000033351e+00  3.3349659155438893e-12  1.0000000000033358e+00  3.3342458920143753e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587723473959e-17  1.0000000000000002e+00  7.7994174844111088e-17  1.0000000000066700e+00  2.4104460105072964e-17  1.3333333333377779e+00  1.8395622793545997e-16  -5.9259259259555574e-01  3.2174848694866822e-17  -3.5527136788005009e-15   3.5527143905968491e-15    -9.9999999999999822e-01   2.7593431966407299e-16    1.0000000000033351e+00    3.3349659155438893e-12    1.0000000000033358e+00    3.3342458920143753e-12    5.9211894646872405e-16  3.9474596431314063e-16  1.0944790535958124e-25  3.8459253727756779e-16  3.8459253727756779e-16  3.8459253727756779e-16
8.0264335222571747e-12  1.3333333333386823e+00  7.5095804500066174e-17  -5.9259259259615849e-01  4.4510655648325058e-17  1.0307476218360697e-21  2.2999772354654426e-32  -9.9999999999999822e-01  2.2042316843251227e-16  9.9999999999999911e-01  9.6586906458421846e-16  1.0000000000080271e+00  7.4220302316666454e-16  1.3333333333386821e+00  1.4694880042496513e-16  -5.9259259259615849e-01  4.4510655648325058e-17  -1.7763568394002505e-15  1.7763578701478723e-15  -9.9999999999999822e-01  2.2042316843251227e-16  1.0000000000040135e+00  4.0133785433750567e-12  1.0000000000040139e+00  4.0124919863918489e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  3.3144547089502790e-16  1.0000000000000000e+00  7.7690644884093240e-17  1.0000000000080262e+00  1.4597539653346070e-16  1.3333333333386823e+00  7.5095804500066174e-17  -5.9259259259615849e-01  4.4510655648325058e-17  1.7763568394002505e-15    1.7763558086526286e-15    -9.9999999999999822e-01   2.2042316843251227e-16    9.9999999473565759e-01    5.2643424841320032e-09    1.0000000052723694e+00    5.2643430376220786e-09    5.9211894646912558e-16  3.9474596431354216e-16  1.3170605673862423e-25  3.8459253727774164e-16  3.8459253727774164e-16  3.8459253727774164e-16
9.6588322411587091e-12  1.3333333333397706e+00  1.0809265694319894e-18  -5.9259259259688402e-01  5.6846460616296274e-17  1.4926672893153443e-21  2.2999836763128902e-32  -9.9999999999999822e-01  2.2042316843210837e-16  1.0000000000000000e+00  8.9393042859057317e-17  1.0000000000096596e+00  7.5390542114122475e-16  1.3333333333397706e+00  1.0809265694319894e-18  -5.9259259259688402e-01  5.6846460616296274e-17  1.7763568394002505e-15   1.7763553467329611e-15  -9.9999999999999822e-01  2.2042316843210837e-16  9.9999999473647383e-01  5.2635262598666967e-09  1.0000000052731857e+00  5.2635268133567721e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.6214364929229474e-18  1.0000000000000000e+00  8.9393042859057317e-17  1.0000000000096589e+00  8.7771606366130791e-17  1.3333333333397706e+00  1.0809265694319894e-18  -5.9259259259688402e-01  5.6846460616296274e-17  1.7763568394002505e-15    1.7763553467329611e-15    -9.9999999999999822e-01   2.2042316843210837e-16    9.9999999473647383e-01    5.2635262598666967e-09    1.0000000052731857e+00    5.2635268133567721e-09    5.9211894646960886e-16  3.9474596431402548e-16  1.5849336434939747e-25  3.8459253727795093e-16  3.8459253727795093e-16  3.8459253727795093e-16
1.1623224686798494e-11  1.3333333333410797e+00  7.2933955670883095e-17  -5.9259259259775687e-01  3.2174828555338495e-17  2.1614909163326239e-21  2.8760625825119719e-32  -9.9999999999999822e-01  1.0940086596918881e-16  9.9999999999999956e-01  4.8319685915054414e-16  1.0000000000116231e+00  1.4850851526966677e-16  1.3333333333410797e+00  7.2933955670883095e-17  -5.9259259259775687e-01  3.2174828555338495e-17  -1.7763568394002505e-15  1.7763590008911668e-15  -9.9999999999999822e-01  1.0940086596918881e-16  1.0000000000058116e+00  5.8115343370535443e-12  1.0000000000058122e+00  5.8107588023727998e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6214364933268442e-18  1.0000000000000000e+00  3.9107649300481543e-17  1.0000000000116229e+00  7.3536089655364540e-17  1.3333333333410800e+00  1.4911064925414821e-16  -5.9259259259775698e-01  7.8847473907177159e-17  1.7763568394002505e-15    1.7763546779093341e-15    -9.9999999999999856e-01   2.2366604141835817e-16    9.9999999473745582e-01    5.2625442173160219e-09    1.0000000052741680e+00    5.2625449928507030e-09    5.9211894647019025e-16  3.9474596431460687e-16  1.9072441163831544e-25  3.8459253727820272e-16  3.8459253727820272e-16  3.8459253727820272e-16
1.3987131026472414e-11  1.3333333333426560e+00  7.5095760766864260e-17  -5.9259259259880770e-01  2.9504241822383316e-17  3.1301197583742835e-21  2.2999744646025229e-32  -9.9999999999999822e-01  2.2042316843130058e-16  1.0000000000000002e+00  1.3850810939367628e-16  1.0000000000139866e+00  3.6217415081244190e-16  1.3333333333426562e+00  2.9714036569189557e-16  -5.9259259259880770e-01  2.9504241822383316e-17  7.1054273576010019e-15   7.1054242274812439e-15  -9.9999999999999856e-01  1.1264373895624639e-16  9.9999998947028113e-01  1.0529718958144347e-08  1.0000000105437057e+00  1.0529718734478306e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.5673294880630903e-16  1.0000000000000000e+00  8.3536495531355025e-17  1.0000000000139870e+00  8.1915059037620693e-17  1.3333333333426558e+00  1.4694884415816705e-16  -5.9259259259880770e-01  2.9504241822383316e-17  -3.5527136788005009e-15   3.5527168089202589e-15    -9.9999999999999822e-01   2.2042316843130058e-16    1.0000000000069935e+00    6.9934333402232546e-12    1.0000000000069942e+00    6.9927688278449734e-12    5.9211894647089026e-16  3.9474596431530684e-16  2.2951446054779385e-25  3.8459253727850579e-16  3.8459253727850579e-16  3.8459253727850579e-16
1.6831803533309551e-11  1.3333333333445525e+00  1.0808632356682405e-18  -5.9259259260007202e-01  1.9838984231237807e-17  4.5329040861926607e-21  2.3000072338304309e-32  -9.9999999999999822e-01  2.2042316843069473e-16  1.0000000000000000e+00  7.9775186326010055e-17  1.0000000000168314e+00  3.6593546001839270e-16  1.3333333333445525e+00  1.0808632356682405e-18  -5.9259259260007180e-01  2.4188358915626913e-16  7.1054273576010019e-15   7.1054228246969154e-15  -9.9999999999999822e-01  2.2042316843069473e-16  9.9999998947170343e-01  1.0528296647666190e-08  1.0000000105451281e+00  1.0528296312977847e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.3468834388188356e-16  1.0000000000000000e+00  7.9775186326010055e-17  1.0000000000168319e+00  7.8153749831669890e-17  1.3333333333445523e+00  2.2096374168936307e-16  -5.9259259260007191e-01  1.3086128669375347e-16  -1.7763568394002505e-15   1.7763613723043365e-15    -9.9999999999999822e-01   2.2042316843069473e-16    1.0000000000084162e+00    8.4160768852871360e-12    1.0000000000084166e+00    8.4151903283039306e-12    5.9211894647173247e-16  3.9474596431614909e-16  2.7619629043212778e-25  3.8459253727887050e-16  3.8459253727887050e-16  3.8459253727887050e-16
2.0255019392306665e-11  1.3333333333468345e+00  7.2934047386711310e-17  -5.9259259260159336e-01  3.2174767401902514e-17  6.5641035779365119e-21  2.2999697572412879e-32  -9.9999999999999822e-01  2.2042316842948304e-16  9.9999999999999989e-01  1.7181084065951175e-16  1.0000000000202547e+00  1.6287750322358706e-16  1.3333333333468345e+00  7.2934047386711310e-17  -5.9259259260159325e-01  1.4319706986441816e-16  1.7763568394002505e-15   1.7763502752966726e-15  -9.9999999999999822e-01  2.2042316842948304e-16  9.9999999474177181e-01  5.2582282469886802e-09  1.0000000052784837e+00  5.2582288004787564e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264373895806392e-16  1.0000000000000000e+00  6.0788538196996108e-17  1.0000000000202549e+00  5.9167101701444240e-17  1.3333333333468347e+00  1.4911055753832000e-16  -5.9259259260159347e-01  7.8847535060613140e-17  0.0000000000000000e+00    6.5641035779135121e-21    -9.9999999999999856e-01   1.1264373895806392e-16    1.0000000000101277e+00    1.0127615686697406e-11    1.0000000000101281e+00    1.0126729129714202e-11    5.9211894647274586e-16  3.9474596431716249e-16  3.3236653473103174e-25  3.8459253727930930e-16  3.8459253727930930e-16  3.8459253727930930e-16
2.4374441501222218e-11  1.3333333333495807e+00  3.5926674512637480e-17  -5.9259259260342412e-01  8.1517972080897318e-17  9.5057129567099262e-21  6.2083048052193922e-31  -9.9999999999999822e-01  1.6491201719741742e-16  9.9999999999999922e-01  7.9017145842286314e-16  1.0000000000243736e+00  7.1025106131745782e-16  1.3333333333495807e+00  3.5926674512637480e-17  -5.9259259260342423e-01  2.9504330381618336e-17  -1.7763568394002505e-15  1.7763663451132078e-15  -9.9999999999999822e-01  1.6491201719741742e-16  1.0000000000121874e+00  1.2187349215179008e-11  1.0000000000121878e+00  1.2186518169347036e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999789e-01  4.9797892458496436e-16  1.0000000000000000e+00  1.3015341185253538e-17  1.0000000000243743e+00  4.4117246542363942e-17  1.3333333333495807e+00  3.5926674512637480e-17  -5.9259259260342412e-01  8.1517972080897318e-17  1.7763568394002505e-15    1.7763473336872931e-15    -9.9999999999999822e-01   1.6491201719741742e-16    9.9999999474383150e-01    5.2561685134601989e-09    1.0000000052805436e+00    5.2561692334837288e-09    5.9211894647396544e-16  3.9474596431838206e-16  3.9996494056134315e-25  3.8459253727983739e-16  3.8459253727983739e-16  3.8459253727983739e-16
2.9331662783900365e-11  1.3333333333528854e+00  7.2934197406585857e-17  -5.9259259260562724e-01  1.0618953568342743e-16  1.3765400449173229e-20  2.8760015895411272e-32  -9.9999999999999822e-01  1.0940086596535179e-16  1.0000000000000000e+00  1.3991204278592904e-17  1.0000000000293323e+00  7.8952588501903500e-16  1.3333333333528856e+00  1.4911040751844546e-16  -5.9259259260562724e-01  1.0618953568342743e-16  7.1054273576010019e-15   7.1054135922005525e-15  -9.9999999999999856e-01  2.2366604142219519e-16  9.9999998947795332e-01  1.0522046692387384e-08  1.0000000105513778e+00  1.0522046246676738e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.3144547089038308e-16  1.0000000000000000e+00  1.3991204278592904e-17  1.0000000000293314e+00  9.8652534681090195e-17  1.3333333333528854e+00  7.2934197406585857e-17  -5.9259259260562747e-01  1.1585506924160387e-16  -5.3290705182007514e-15   5.3290842836012007e-15    -9.9999999999999822e-01   1.0940086596535179e-16    1.0000000000146658e+00    1.4665810119489113e-11    1.0000000000146665e+00    1.4665034584808375e-11    5.9211894647543302e-16  3.9474596431984964e-16  4.8130902084192754e-25  3.8459253728047287e-16  3.8459253728047287e-16  3.8459253728047287e-16
3.5297073027306577e-11  1.3333333333568627e+00  1.0805423913394108e-18  -5.9259259260827879e-01  1.9838770313615565e-17  1.9933984317174430e-20  2.3000595438835494e-32  -9.9999999999999822e-01  2.2042316842705966e-16  1.0000000000000002e+00  1.4227397765936883e-16  1.0000000000352973e+00  3.0019379569271854e-16  1.3333333333568627e+00  1.0805423913394108e-18  -5.9259259260827868e-01  1.3086107277613122e-16  3.5527136788005009e-15   3.5526937448161838e-15  -9.9999999999999822e-01  2.2042316842705966e-16  9.9999999256706751e-01  7.4329325714950139e-09  1.0000000074682303e+00  7.4329332360073926e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086596454399e-16  1.0000000000000000e+00  7.9770627265662481e-17  1.0000000000352971e+00  7.8149190767687233e-17  1.3333333333568624e+00  2.2096406253369191e-16  -5.9259259260827868e-01  1.3086107277613122e-16  -1.7763568394002505e-15   1.7763767733845676e-15    -9.9999999999999822e-01   2.2042316842705966e-16    1.0000000000176488e+00    1.7648691562628997e-11    1.0000000000176492e+00    1.7647805005645797e-11    5.9211894647719927e-16  3.9474596432161590e-16  5.7919743856078104e-25  3.8459253728123767e-16  3.8459253728123767e-16  3.8459253728123767e-16
4.2475715525368941e-11  1.3333333333616486e+00  7.2934512017614155e-17  -5.9259259261146957e-01  7.8847844835563123e-17  2.8866934352088085e-20  1.7237189864151469e-32  -9.9999999999999856e-01  1.6214364995872443e-18  1.0000000000000002e+00  1.0542763878699876e-16  1.0000000000424765e+00  6.7010704195101996e-16  1.3333333333616491e+00  3.7115469783244844e-16  -5.9259259261146946e-01  3.2174457626952525e-17  8.8817841970012523e-15   8.8817553300669004e-15  -9.9999999999999878e-01  2.2366604142461857e-16  9.9999998824083536e-01  1.1759164758639279e-08  1.0000000118016403e+00  1.1759164534973237e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.3468834388713422e-16  1.0000000000000002e+00  1.0542763878699876e-16  1.0000000000424758e+00  3.9732271759260719e-18  1.3333333333616486e+00  7.2934512017614155e-17  -5.9259259261146957e-01  7.8847844835563123e-17  -3.5527136788005009e-15   3.5527425457348529e-15    -9.9999999999999856e-01   1.6214364995872443e-18    1.0000000000212381e+00    2.1238005754903255e-11    1.0000000000212388e+00    2.1237008175617592e-11    5.9211894647932466e-16  3.9474596432374129e-16  6.9699539496646865e-25  3.8459253728215797e-16  3.8459253728215797e-16  3.8459253728215797e-16
5.1114334834401653e-11  1.3333333333674076e+00  7.2934781500430278e-17  -5.9259259261530883e-01  4.1840590345650725e-17  4.1802352545869043e-20  1.7240736475993945e-32  -9.9999999999999856e-01  1.6214365020106250e-18  9.9999999999999967e-01  4.7183912071320397e-16  1.0000000000511153e+00  1.1363514989862837e-15  1.3333333333674076e+00  7.2934781500430278e-17  -5.9259259261530883e-01  4.1840590345650725e-17  -3.5527136788005009e-15  3.5527554811530470e-15  -9.9999999999999856e-01  1.6214365020106250e-18  1.0000000000255573e+00  2.5557195254657778e-11  1.0000000000255580e+00  2.5556197675372118e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999922e-01  6.6775525127710457e-16  1.0000000000000002e+00  8.3272391599374288e-17  1.0000000000511142e+00  2.6128474361127153e-17  1.3333333333674076e+00  7.2934781500430278e-17  -5.9259259261530883e-01  4.1840590345650725e-17  -3.5527136788005009e-15   3.5527554811530470e-15    -9.9999999999999856e-01   1.6214365020106250e-18    1.0000000000255573e+00    2.5557195254657778e-11    1.0000000000255580e+00    2.5556197675372118e-11    5.9211894648188215e-16  3.9474596432629878e-16  8.3874498846686961e-25  3.8459253728326544e-16  3.8459253728326544e-16  3.8459253728326544e-16
6.1509857885805039e-11  1.3333333333743378e+00  7.2935171758883448e-17  -5.9259259261992892e-01  3.2174017771793561e-17  6.0535230485550940e-20  2.2986576212116447e-32  -9.9999999999999822e-01  2.2042316842059731e-16  9.9999999999999989e-01  1.8056691980156094e-16  1.0000000000615106e+00  7.3405699560970161e-16  1.3333333333743378e+00  7.2935171758883448e-17  -5.9259259261992880e-01  1.4319632023430920e-16  3.5527136788005009e-15   3.5526531435700153e-15  -9.9999999999999822e-01  2.2042316842059731e-16  9.9999999258017402e-01  7.4198260453963970e-09  1.0000000074813364e+00  7.4198265988864724e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086595808164e-16  1.0000000000000000e+00  6.9544617339045294e-17  1.0000000000615099e+00  6.7923180834607698e-17  1.3333333333743380e+00  1.4910943316614787e-16  -5.9259259261992903e-01  7.8848284690722093e-17  0.0000000000000000e+00    6.0535230485527949e-20    -9.9999999999999856e-01   1.1264373896694965e-16    1.0000000000307552e+00    3.0755106638943823e-11    1.0000000000307558e+00    3.0753998037355701e-11    5.9211894648495979e-16  3.9474596432937642e-16  1.0093311498698878e-24  3.8459253728459807e-16  3.8459253728459807e-16  3.8459253728459807e-16
7.4019599969156214e-11  1.3333333333826778e+00  3.8086565564432513e-17  -5.9259259262548891e-01  4.1841227307747455e-17  8.7662210845702758e-20  5.5669875582384075e-31  -9.9999999999999833e-01  1.6491201718772390e-16  9.9999999999999967e-01  3.8968953483701696e-16  1.0000000000740197e+00  1.1051234217467467e-16  1.3333333333826776e+00  1.8395803936059880e-16  -5.9259259262548902e-01  1.5286352977026311e-16  -7.1054273576010019e-15  7.1055150198118476e-15  -9.9999999999999833e-01  1.6491201718772390e-16  1.0000000000370100e+00  3.7009894037066920e-11  1.0000000000370106e+00  3.7008951968932491e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132587737307424e-17  1.0000000000000000e+00  5.6622627449470011e-17  1.0000000000740197e+00  1.1051234217467467e-16  1.3333333333826780e+00  2.6013117048946382e-16  -5.9259259262548891e-01  4.1841227307747455e-17  3.5527136788005009e-15    3.5526260165896559e-15    -9.9999999999999867e-01   1.6815489019982307e-16    9.9999999258642902e-01    7.4135710359536683e-09    1.0000000074875917e+00    7.4135720890441056e-09    5.9211894648866349e-16  3.9474596433308007e-16  1.2146070180057236e-24  3.8459253728620182e-16  3.8459253728620182e-16  3.8459253728620182e-16
8.9073546386104582e-11  1.3333333333927138e+00  7.5093181328552166e-17  -5.9259259263217945e-01  4.4508906771629301e-17  1.2694545557031483e-19  2.3011784447055736e-32  -9.9999999999999822e-01  2.2042316841575055e-16  1.0000000000000000e+00  6.2274494146228024e-17  1.0000000000890734e+00  1.6139154728808762e-16  1.3333333333927140e+00  2.9713778625358349e-16  -5.9259259263217956e-01  6.6513395690886353e-17  3.5527136788005009e-15   3.5525867333449306e-15  -9.9999999999999856e-01  1.1264373897179641e-16  9.9999999259395589e-01  7.4060441735877867e-09  1.0000000074951185e+00  7.4060449491224670e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0940086595323488e-16  1.0000000000000000e+00  6.2274494146228024e-17  1.0000000000890736e+00  6.0653057636943678e-17  1.3333333333927138e+00  7.5093181328552166e-17  -5.9259259263217945e-01  4.4508906771629301e-17  1.7763568394002505e-15    1.7762298939446801e-15    -9.9999999999999822e-01   2.2042316841575055e-16    9.9999999477618096e-01    5.2238191062724291e-09    1.0000000053128932e+00    5.2238196597625044e-09    5.9211894649312036e-16  3.9474596433753694e-16  1.4616323806571254e-24  3.8459253728813167e-16  3.8459253728813167e-16  3.8459253728813167e-16
1.0718913192051264e-10  1.3333333334047905e+00  3.8084562063317275e-17  -5.9259259264023079e-01  7.8849997181631481e-17  1.8383162303289240e-19  6.2081301080065045e-31  -9.9999999999999822e-01  1.6491201717803037e-16  9.9999999999999967e-01  3.3615559429828991e-16  1.0000000001071889e+00  5.4043900836261590e-17  1.3333333334047908e+00  2.6012916698834856e-16  -5.9259259264023068e-01  3.2172305280884173e-17  5.3290705182007514e-15   5.3288866865777182e-15  -9.9999999999999856e-01  1.6815489020951659e-16  9.9999999092853376e-01  9.0714662479363576e-09  1.0000000091786552e+00  9.0714661908037686e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889714715514714e-17  1.0000000000000000e+00  3.0886869107429360e-18  1.0000000001071889e+00  5.4043900836261590e-17  1.3333333334047905e+00  3.8084562063317275e-17  -5.9259259264023068e-01  3.2172305280884173e-17  1.7763568394002505e-15    1.7761730077772170e-15    -9.9999999999999822e-01   1.6491201717803037e-16    9.9999999478523882e-01    5.2147611815179147e-09    1.0000000053219509e+00    5.2147619015414445e-09    5.9211894649848353e-16  3.9474596434290011e-16  1.7588940802854156e-24  3.8459253729045403e-16  3.8459253729045403e-16  3.8459253729045403e-16
1.2898902612533082e-10  1.3333333334193240e+00  3.8082845852995063e-17  -5.9259259264991970e-01  4.8362730294518241e-18  2.6621017022815632e-19  5.5671376605010332e-31  -9.9999999999999833e-01  1.6491201717156803e-16  9.9999999999999989e-01  1.5624228328526432e-16  1.0000000001289888e+00  1.2293490939323384e-16  1.3333333334193238e+00  1.8396175907203623e-16  -5.9259259264991970e-01  4.8362730294518241e-18  -5.3290705182007514e-15  5.3293367283709791e-15  -9.9999999999999833e-01  1.6491201717156803e-16  1.0000000000644946e+00  6.4494586637333924e-11  1.0000000000644953e+00  6.4493644569199509e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6491201717156803e-16  1.0000000000000000e+00  4.5219980822748677e-17  1.0000000001289890e+00  9.9109695531797455e-17  1.3333333334193238e+00  1.8396175907203623e-16  -5.9259259264991959e-01  1.0618602943306383e-16  -1.7763568394002505e-15   1.7766230495704782e-15    -9.9999999999999833e-01   1.6491201717156803e-16    1.0000000000644946e+00    6.4494586637333924e-11    1.0000000000644953e+00    6.4493644569199509e-11    5.9211894650493770e-16  3.9474596434935427e-16  2.1166151388452115e-24  3.8459253729324877e-16  3.8459253729324877e-16  3.8459253729324877e-16
1.5522253574270480e-10  1.3333333334368129e+00  1.0729264352191225e-18  -5.9259259266157893e-01  5.6841127021632328e-17  3.8550358090158340e-19  2.2968964146760949e-32  -9.9999999999999822e-01  2.2042316839959468e-16  9.9999999999999944e-01  6.3834456230441377e-16  1.0000000001552236e+00  1.1918346380915518e-15  1.3333333334368129e+00  1.0729264352191225e-18  -5.9259259266157893e-01  5.6841127021632328e-17  3.5527136788005009e-15   3.5523281752195994e-15  -9.9999999999999822e-01  2.2042316839959468e-16  9.9999999262703021e-01  7.3729698734866416e-09  1.0000000075281930e+00  7.3729705379990203e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264373898795228e-16  1.0000000000000000e+00  8.3233049991835540e-17  1.0000000001552225e+00  8.1611613466395323e-17  1.3333333334368129e+00  1.0729264352191225e-18  -5.9259259266157893e-01  5.6841127021632328e-17  3.5527136788005009e-15    3.5523281752195994e-15    -9.9999999999999822e-01   2.2042316839959468e-16    9.9999999262703021e-01    7.3729698734866416e-09    1.0000000075281930e+00    7.3729705379990203e-09    5.9211894651270433e-16  3.9474596435712095e-16  2.5470870321136872e-24  3.8459253729661183e-16  3.8459253729661183e-16  3.8459253729661183e-16
1.8679135990207848e-10  1.3333333334578585e+00  3.5938106669074048e-17  -5.9259259267560949e-01  6.6519386179782499e-17  5.5825455395847006e-19  6.2087495013760964e-31  -9.9999999999999822e-01  1.6491201716187450e-16  1.0000000000000002e+00  2.2267467554685403e-16  1.0000000001867906e+00  5.0185186823504572e-16  1.3333333334578588e+00  1.8610649825595727e-16  -5.9259259267560949e-01  6.6519386179782499e-17  1.7763568394002505e-15   1.7757985848462913e-15  -9.9999999999999856e-01  1.6815489022567246e-16  9.9999999482503998e-01  5.1749600154332526e-09  1.0000000053617522e+00  5.1749610685236899e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7917719268818814e-16  1.0000000000000000e+00  6.3007062182273079e-19  1.0000000001867910e+00  5.7762658384983129e-17  1.3333333334578583e+00  2.5798271159410538e-16  -5.9259259267560926e-01  1.5552521874524882e-16  0.0000000000000000e+00    5.5825455395909098e-19    -9.9999999999999822e-01   1.6491201716187450e-16    1.0000000000933957e+00    9.3395736219822514e-11    1.0000000000933962e+00    9.3394905173990573e-11    5.9211894652205045e-16  3.9474596436646708e-16  3.0651075209974342e-24  3.8459253730065883e-16  3.8459253730065883e-16  3.8459253730065883e-16
2.2478058335487300e-10  1.3333333334831847e+00  7.2950752583816343e-17  -5.9259259269249354e-01  3.2163630333736020e-17  8.0842053823468184e-19  2.8727262484933907e-32  -9.9999999999999822e-01  1.0940086592092314e-16  1.0000000000000000e+00  2.9527361034953590e-18  1.0000000002247802e+00  3.3173560782564769e-16  1.3333333334831849e+00  1.4909385234121497e-16  -5.9259259269249354e-01  3.2163630333736020e-17  5.3290705182007514e-15   5.3282620976625167e-15  -9.9999999999999856e-01  2.2366604146662383e-16  9.9999999098732939e-01  9.0126706127730966e-09  1.0000000092374508e+00  9.0126702780847531e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6214365415925098e-18  1.0000000000000000e+00  2.9527361034953590e-18  1.0000000002247804e+00  1.0969100290061638e-16  1.3333333334831849e+00  1.4909385234121497e-16  -5.9259259269249365e-01  7.8858672128779628e-17  0.0000000000000000e+00    8.0842053823465314e-19    -9.9999999999999856e-01   2.2366604146662383e-16    1.0000000001123903e+00    1.1239031632072267e-10    1.0000000001123910e+00    1.1238954078604198e-10    5.9211894653329754e-16  3.9474596437771417e-16  3.6884869029463219e-24  3.8459253730552896e-16  3.8459253730552896e-16  3.8459253730552896e-16
2.7049597304631314e-10  1.3333333335136621e+00  7.2958299829129416e-17  -5.9259259271281195e-01  1.1587113777527875e-16  1.1706883420898774e-18  1.7193344094385786e-32  -9.9999999999999856e-01  1.6214365545172069e-18  9.9999999999999967e-01  4.8413857018004357e-16  1.0000000002704961e+00  3.8427923775460203e-17  1.3333333335136626e+00  3.7113091002093322e-16  -5.9259259271281195e-01  1.1587113777527875e-16  3.5527136788005009e-15   3.5515429904584110e-15  -9.9999999999999878e-01  2.2366604147954853e-16  9.9999999268466733e-01  7.3153328240241422e-09  1.0000000075858297e+00  7.3153337105811250e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.0940086590799844e-16  1.0000000000000000e+00  1.5107166279249664e-16  1.0000000002704961e+00  3.8427923775460203e-17  1.3333333335136623e+00  1.4908630509590189e-16  -5.9259259271281184e-01  4.8488353127630856e-18  1.7763568394002505e-15    1.7751861510581605e-15    -9.9999999999999856e-01   1.6214365545172069e-18    9.9999999486689239e-01    5.1331077567087846e-09    1.0000000054036045e+00    5.1331084212211625e-09    5.9211894654683222e-16  3.9474596439124885e-16  4.4386430734869225e-24  3.8459253731138961e-16  3.8459253731138961e-16  3.8459253731138961e-16
3.2550885998350564e-10  1.3333333335503370e+00  1.0456392307711801e-18  -5.9259259273726161e-01  9.3830369473034354e-17  1.6952953692743284e-18  2.8602537867030596e-32  -9.9999999999999822e-01  1.0940086590153609e-16  1.0000000000000000e+00  3.5941837779815915e-17  1.0000000003255085e+00  2.9874650616871421e-16  1.3333333335503368e+00  2.2099896569426012e-16  -5.9259259273726184e-01  1.2821423545199695e-16  -7.1054273576010019e-15  7.1071226529702756e-15  -9.9999999999999822e-01  1.0940086590153609e-16  1.0000000001627545e+00  1.6275444062071660e-10  1.0000000001627551e+00  1.6275366508603590e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  2.2042316836405176e-16  1.0000000000000000e+00  3.5941837779815915e-17  1.0000000003255087e+00  7.6701901243682873e-17  1.3333333335503370e+00  1.0456392307711801e-18  -5.9259259273726161e-01  9.3830369473034354e-17  1.7763568394002505e-15    1.7746615440309761e-15    -9.9999999999999822e-01   1.0940086590153609e-16    9.9999999489439872e-01    5.1056013110323591e-09    1.0000000054311107e+00    5.1056018645224345e-09    5.9211894656311915e-16  3.9474596440753577e-16  5.3413650994744984e-24  3.8459253731844208e-16  3.8459253731844208e-16  3.8459253731844208e-16
3.9171014908092606e-10  1.3333333335944713e+00  7.5044680641533997e-17  -5.9259259276668441e-01  8.1484006732487693e-17  2.4549887698372480e-18  2.8621203920016404e-32  -9.9999999999999856e-01  2.2366604149893558e-16  1.0000000000000002e+00  2.1403701438868239e-16  1.0000000003917100e+00  1.0463614850007456e-16  1.3333333335944710e+00  1.4699992428349730e-16  -5.9259259276668463e-01  1.4056059819254363e-16  -8.8817841970012523e-15  8.8842391857710898e-15  -9.9999999999999822e-01  1.0940086588861140e-16  1.0000000001958551e+00  1.9585510190034812e-10  1.0000000001958558e+00  1.9585432636566745e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  2.2366604149893558e-16  1.0000000000000000e+00  8.0075905363489291e-18  1.0000000003917102e+00  1.1740845642495675e-16  1.3333333335944713e+00  7.5044680641533997e-17  -5.9259259276668452e-01  2.9538295730027967e-17  0.0000000000000000e+00    2.4549887698372195e-18    -9.9999999999999856e-01   2.2366604149893558e-16    1.0000000001958551e+00    1.9585510190034812e-10    1.0000000001958558e+00    1.9585432636566745e-10    5.9211894658271869e-16  3.9474596442713527e-16  6.4276812439855144e-24  3.8459253732692894e-16  3.8459253732692894e-16  3.8459253732692894e-16
4.7137531341167291e-10  1.3333333336475817e+00  7.3007975239004365e-17  -5.9259259280209164e-01  1.1590425492632258e-16  3.5551134979384445e-18  1.7512170028370518e-32  -9.9999999999999856e-01  1.6214365932912981e-18  9.9999999999999922e-01  9.1745729103716909e-16  1.0000000004713760e+00  6.9379124951884282e-16  1.3333333336475817e+00  7.3007975239004365e-17  -5.9259259280209164e-01  1.1590425492632258e-16  -5.3290705182007514e-15  5.3326256316986897e-15  -9.9999999999999856e-01  1.6214365932912981e-18  1.0000000002356879e+00  2.3568777332887116e-10  1.0000000002356886e+00  2.3568677574958559e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.0940086586922435e-16  1.0000000000000002e+00  8.1743431125471856e-17  1.0000000004713754e+00  2.7657434743748921e-17  1.3333333336475819e+00  1.4903662968602694e-16  -5.9259259280209153e-01  4.8819524638069153e-18  3.5527136788005009e-15    3.5491585653025626e-15    -9.9999999999999856e-01   1.6214365932912981e-18    9.9999999278510676e-01    7.2148933787064697e-09    1.0000000076862694e+00    7.2148940432188475e-09    5.9211894660630445e-16  3.9474596445072107e-16  7.7349286457458148e-24  3.8459253733714188e-16  3.8459253733714188e-16  3.8459253733714188e-16
5.6724260684919888e-10  1.3333333337114928e+00  7.3041164951017777e-17  -5.9259259284469890e-01  3.2103354981550306e-17  5.1482255707525964e-18  2.8847525400573661e-32  -9.9999999999999822e-01  1.0940086584337496e-16  9.9999999999999911e-01  9.1263418315237775e-16  1.0000000005672420e+00  5.3227718547947001e-16  1.3333333337114928e+00  7.3041164951017777e-17  -5.9259259284469901e-01  7.8918947480965342e-17  -5.3290705182007514e-15  5.3342187437715041e-15  -9.9999999999999822e-01  1.0940086584337496e-16  1.0000000002836213e+00  2.8362132417326276e-10  1.0000000002836220e+00  2.8362054863858212e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.0940086584337496e-16  1.0000000000000000e+00  2.4455763452252552e-17  1.0000000005672425e+00  8.8187975629407382e-17  1.3333333337114930e+00  1.4900343997401354e-16  -5.9259259284469901e-01  7.8918947480965342e-17  0.0000000000000000e+00    5.1482255707525678e-18    -9.9999999999999856e-01   2.2366604154417202e-16    1.0000000002836213e+00    2.8362132417326276e-10    1.0000000002836220e+00    2.8362054863858212e-10    5.9211894663468668e-16  3.9474596447910330e-16  9.3080425582543487e-24  3.8459253734943174e-16  3.8459253734943174e-16  3.8459253734943174e-16
6.8260718342723792e-10  1.3333333337884026e+00  3.6081793460076974e-17  -5.9259259289597210e-01  7.3996903455878641e-18  7.4552358681493503e-18  1.0041214299660295e-30  -9.9999999999999822e-01  1.6491201704878340e-16  9.9999999999999967e-01  4.3008916883279401e-16  1.0000000006826071e+00  3.9889673568995554e-17  1.3333333337884028e+00  1.8596281146495435e-16  -5.9259259289597221e-01  1.0362261211692779e-16  0.0000000000000000e+00   7.4552358681503549e-18  -9.9999999999999856e-01  1.6815489033876356e-16  1.0000000003413039e+00  3.4130377702958448e-10  1.0000000003413045e+00  3.4130250189454281e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7132587876247917e-17  1.0000000000000000e+00  9.7022261445247052e-17  1.0000000006826071e+00  3.9889673568995554e-17  1.3333333337884026e+00  3.6081793460076974e-17  -5.9259259289597199e-01  1.1842199280810353e-16  3.5527136788005009e-15    3.5452584429323504e-15    -9.9999999999999822e-01   1.6491201704878340e-16    9.9999999289072272e-01    7.1092773750057560e-09    1.0000000077918851e+00    7.1092780950292851e-09    5.9211894666884149e-16  3.9474596451325812e-16  1.1201089586626075e-23  3.8459253736422120e-16  3.8459253736422120e-16  3.8459253736422120e-16
8.2143435849194222e-10  1.3333333338809541e+00  3.6151393963101271e-17  -5.9259259295767308e-01  4.4360724040936358e-17  1.0796063255776014e-17  5.5758528697943458e-31  -9.9999999999999833e-01  1.6491201702293401e-16  1.0000000000000000e+00  5.8464058999317124e-17  1.0000000008214349e+00  7.7848758833482585e-16  1.3333333338809539e+00  2.5819599888813257e-16  -5.9259259295767297e-01  1.5538302650345201e-16  -1.7763568394002505e-15  1.7871529026560258e-15  -9.9999999999999833e-01  1.6491201702293401e-16  1.0000000004107172e+00  4.1071717953340097e-10  1.0000000004107179e+00  4.1071623746526668e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3889714560418349e-17  1.0000000000000000e+00  5.8464058999317124e-17  1.0000000008214343e+00  1.1235377355973190e-16  1.3333333338809541e+00  3.6151393963101271e-17  -5.9259259295767297e-01  1.5538302650345201e-16  3.5527136788005009e-15    3.5419176155447256e-15    -9.9999999999999833e-01   1.6491201702293401e-16    9.9999999296013620e-01    7.0398638614796366e-09    1.0000000078612987e+00    7.0398645815031665e-09    5.9211894670994263e-16  3.9474596455435925e-16  1.3479143191973352e-23  3.8459253738201850e-16  3.8459253738201850e-16  3.8459253738201850e-16
9.8849590466255860e-10  1.3333333339923288e+00  7.5525024146996302e-19  -5.9259259303192291e-01  1.7385526285281344e-17  1.5633983586926789e-17  1.7823084061660040e-32  -9.9999999999999856e-01  1.6214366966888747e-18  1.0000000000000004e+00  3.1861497991017700e-16  1.0000000009884962e+00  2.3487509570570883e-16  1.3333333339923290e+00  2.2279985516650129e-16  -5.9259259303192280e-01  9.3636776177234304e-17  8.8817841970012523e-15   8.8661502134143256e-15  -9.9999999999999878e-01  2.2366604162172020e-16  9.9999998871384543e-01  1.1286154691944204e-08  1.0000000122746504e+00  1.1286154468278163e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264373915920452e-16  1.0000000000000002e+00  9.6570374985145679e-17  1.0000000009884960e+00  1.2830490780677513e-17  1.3333333339923290e+00  2.2279985516650129e-16  -5.9259259303192291e-01  1.7385526285281344e-17  3.5527136788005009e-15    3.5370796952135742e-15    -9.9999999999999878e-01   2.2366604162172020e-16    9.9999999304366727e-01    6.9563328575407577e-09    1.0000000079448297e+00    6.9563337440977413e-09    5.9211894675940292e-16  3.9474596460381955e-16  1.6220506174020931e-23  3.8459253740343543e-16  3.8459253740343543e-16  3.8459253740343543e-16
1.1895340673703207e-09  1.3333333341263538e+00  1.1041300764202080e-16  -5.9259259312127288e-01  9.3539472159875875e-17  2.2639854312113800e-17  1.0062166065957917e-30  -9.9999999999999822e-01  1.6491201691953643e-16  1.0000000000000002e+00  1.2871029606644550e-16  1.0000000011895345e+00  4.8029093070314998e-16  1.3333333341263540e+00  1.1163159728301051e-16  -5.9259259312127277e-01  2.0456177462239153e-16  8.8817841970012523e-15   8.8591443426891375e-15  -9.9999999999999856e-01  1.6815489046801053e-16  9.9999998881436447e-01  1.1185635622266234e-08  1.0000000123751693e+00  1.1185635343089042e-08  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7132588005494888e-17  1.0000000000000000e+00  9.3334308858585797e-17  1.0000000011895340e+00  3.6201720853087329e-17  1.3333333341263538e+00  1.1041300764202080e-16  -5.9259259312127299e-01  1.7482830302639779e-17  -3.5527136788005009e-15   3.5753535331126157e-15    -9.9999999999999822e-01   1.6491201691953643e-16    1.0000000005947671e+00    5.9476703110564549e-10    1.0000000005947678e+00    5.9476620005981388e-10    5.9211894681892199e-16  3.9474596466333866e-16  1.9519396711220545e-23  3.8459253742920796e-16  3.8459253742920796e-16  3.8459253742920796e-16
1.4314589375234814e-09  1.3333333342876375e+00  3.9793374881370882e-19  -5.9259259322879543e-01  9.1638606084653646e-17  3.2785188543225082e-17  1.2825137246063234e-32  -9.9999999999999856e-01  1.6214368259358454e-18  9.9999999999999967e-01  4.6770882909724116e-16  1.0000000014314590e+00  2.1998182421239120e-17  1.3333333342876377e+00  2.2244253867384500e-16  -5.9259259322879532e-01  1.9383696377862009e-17  5.3290705182007514e-15   5.2962853296575263e-15  -9.9999999999999878e-01  2.2366604175096717e-16  9.9999999159066866e-01  8.4093314770268957e-09  1.0000000098407902e+00  8.4093312533608530e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  3.3144547056161110e-16  1.0000000000000000e+00  1.3464192170969420e-16  1.0000000014314590e+00  2.1998182421239120e-17  1.3333333342876372e+00  2.2164667117621759e-16  -5.9259259322879521e-01  1.3040599884037766e-16  -1.7763568394002505e-15   1.8091420279434756e-15    -9.9999999999999856e-01   1.6214368259358454e-18    1.0000000007157297e+00    7.1572956308922725e-10    1.0000000007157304e+00    7.1572856550994184e-10    5.9211894689054632e-16  3.9474596473496294e-16  2.3489210489962564e-23  3.8459253746022217e-16  3.8459253746022217e-16  3.8459253746022217e-16
1.7225859653987838e-09  1.3333333344817222e+00  9.1857902220269234e-20  -5.9259259335818526e-01  9.1842656963627161e-17  4.7476837312012991e-17  1.9697978780164526e-32  -9.9999999999999856e-01  1.6214368776346336e-18  9.9999999999999967e-01  4.5537962737767113e-16  1.0000000017225863e+00  2.3171358557500157e-16  1.3333333344817224e+00  2.2213646282725159e-16  -5.9259259335818515e-01  1.9179645498888496e-17  7.1054273576010019e-15   7.0579505202889891e-15  -9.9999999999999878e-01  2.2366604180266596e-16  9.9999999032458076e-01  9.6754193658837912e-09  1.0000000113980052e+00  9.6754191422177485e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.0940086558488102e-16  1.0000000000000000e+00  1.2231271999012412e-16  1.0000000017225861e+00  9.6689806499702506e-18  1.3333333344817220e+00  2.2195274702281105e-16  -5.9259259335818504e-01  1.3020194796140415e-16  -1.7763568394002505e-15   1.8238336767122632e-15    -9.9999999999999856e-01   1.6214368776346336e-18    1.0000000008612933e+00    8.6129313662308246e-10    1.0000000008612939e+00    8.6129213904379715e-10    5.9211894697673726e-16  3.9474596482115388e-16  2.8266397843662040e-23  3.8459253749754397e-16  3.8459253749754397e-16  3.8459253749754397e-16
2.0729217795953697e-09  1.3333333347152789e+00  3.5137563472200810e-19  -5.9259259351388960e-01  5.5891589820453179e-17  6.8752067357905547e-17  3.0570414451298863e-32  -9.9999999999999822e-01  1.0940086550733283e-16  9.9999999999999922e-01  8.1045656000086971e-16  1.0000000020729221e+00  3.6474591319562071e-16  1.3333333347152787e+00  2.2239598055975332e-16  -5.9259259351388960e-01  5.5891589820453179e-17  -1.7763568394002505e-15  1.8451089067581559e-15  -9.9999999999999822e-01  1.0940086550733283e-16  1.0000000010364609e+00  1.0364608837916431e-09  1.0000000010364616e+00  1.0364601082569628e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  2.2042316796984850e-16  1.0000000000000000e+00  3.3300442763260122e-17  1.0000000020729218e+00  1.4270130827058938e-16  1.3333333347152787e+00  2.2239598055975332e-16  -5.9259259351388960e-01  5.5891589820453179e-17  -1.7763568394002505e-15   1.8451089067581559e-15    -9.9999999999999822e-01   1.0940086550733283e-16    1.0000000010364609e+00    1.0364608837916431e-09    1.0000000010364616e+00    1.0364601082569628e-09    5.9211894708045728e-16  3.9474596492487391e-16  3.4015155292244069e-23  3.8459253754245609e-16  3.8459253754245609e-16  3.8459253754245609e-16
2.4945081352303164e-09  1.3333333349963365e+00  7.3021637692113616e-17  -5.9259259370126127e-01  8.0135308721619916e-17  9.9561120801900596e-17  3.0938910072198128e-32  -9.9999999999999856e-01  2.2366604198361172e-16  1.0000000000000000e+00  3.5870731444491563e-17  1.0000000024945088e+00  8.1140541162351720e-16  1.3333333349963363e+00  1.4902296723291769e-16  -5.9259259370126138e-01  3.0886993740895738e-17  -5.3290705182007514e-15  5.4286316390026523e-15  -9.9999999999999822e-01  1.0940086540393526e-16  1.0000000012472541e+00  1.2472540419256244e-09  1.0000000012472547e+00  1.2472532663909443e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6214370585803926e-18  1.0000000000000000e+00  3.5870731444491563e-17  1.0000000024945079e+00  7.6773008076608069e-17  1.3333333349963365e+00  7.3021637692113616e-17  -5.9259259370126138e-01  3.0886993740895738e-17  0.0000000000000000e+00    9.9561120801900559e-17    -9.9999999999999856e-01   2.2366604198361172e-16    1.0000000012472541e+00    1.2472540419256244e-09    1.0000000012472547e+00    1.2472532663909443e-09    5.9211894720527194e-16  3.9474596504968852e-16  4.0933083910071716e-23  3.8459253759650238e-16  3.8459253759650238e-16  3.8459253759650238e-16
3.0018358135755922e-09  1.3333333353345553e+00  1.0909958941357587e-16  -5.9259259392674046e-01  5.4844030706978212e-17  1.4417628580011202e-16  5.8011394929009260e-31  -9.9999999999999833e-01  1.6491201653179552e-16  1.0000000000000000e+00  4.6415120073890599e-17  1.0000000030018354e+00  3.4378437570689573e-16  1.3333333353345549e+00  3.3498962043648676e-16  -5.9259259392674035e-01  1.6586633316949387e-16  0.0000000000000000e+00   1.4417628580011143e-16  -9.9999999999999833e-01  1.6491201653179552e-16  1.0000000015009181e+00  1.5009180100921966e-09  1.0000000015009187e+00  1.5009170680240628e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3889714069279860e-17  1.0000000000000000e+00  4.6415120073890599e-17  1.0000000030018359e+00  1.0030483414316687e-16  1.3333333353345551e+00  1.1294501551145543e-16  -5.9259259392674046e-01  5.4844030706978212e-17  -1.7763568394002505e-15   1.9205331252003619e-15    -9.9999999999999833e-01   1.6491201653179552e-16    1.0000000015009181e+00    1.5009180100921966e-09    1.0000000015009187e+00    1.5009170680240628e-09    5.9211894735547125e-16  3.9474596519988783e-16  4.9257968200577089e-23  3.8459253766154056e-16  3.8459253766154056e-16  3.8459253766154056e-16
3.6123426997094379e-09  1.3333333357415595e+00  3.3738721512995850e-17  -5.9259259419807675e-01  4.4739794511255988e-17  2.0878429351089313e-16  6.4598585480681419e-31  -9.9999999999999822e-01  1.6491201642839794e-16  9.9999999999999956e-01  4.3801742584829505e-16  1.0000000036123426e+00  1.5884023242662678e-16  1.3333333357415598e+00  2.5578332643802715e-16  -5.9259259419807664e-01  6.6282507951259666e-17  7.1054273576010019e-15   6.8966430640901083e-15  -9.9999999999999856e-01  1.6815489095914902e-16  9.9999999126945893e-01  8.7305410617977403e-09  1.0000000123428834e+00  8.7305408936428488e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.6815489095914902e-16  1.0000000000000002e+00  2.2811638892679887e-16  1.0000000036123426e+00  1.5884023242662678e-16  1.3333333357415595e+00  3.3738721512995850e-17  -5.9259259419807664e-01  6.6282507951259666e-17  1.7763568394002505e-15    1.5675725458893567e-15    -9.9999999999999822e-01   1.6491201642839794e-16    9.9999999653781557e-01    3.4621844219662447e-09    1.0000000070745276e+00    3.4621851419897733e-09    5.9211894753621743e-16  3.9474596538063401e-16  5.9275945460509152e-23  3.8459253773980596e-16  3.8459253773980596e-16  3.8459253773980596e-16
4.3470131581250172e-09  1.3333333362313402e+00  4.2225314746573187e-17  -5.9259259452459712e-01  7.7318873823769586e-17  3.0234436294691707e-16  9.9880313064875186e-31  -9.9999999999999822e-01  2.7593431868411842e-16  9.9999999999999989e-01  2.5867627265549057e-16  1.0000000043470132e+00  2.0500920972972851e-17  1.3333333362313402e+00  4.2225314746573187e-17  -5.9259259452459723e-01  3.3703428638746068e-17  -1.7763568394002505e-15  2.0787012023471667e-15  -9.9999999999999822e-01  2.7593431868411842e-16  1.0000000021735067e+00  2.1735065602936109e-09  1.0000000021735074e+00  2.1735058402700823e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132588703428530e-17  1.0000000000000002e+00  7.4390634732056401e-17  1.0000000043470132e+00  2.0500920972972851e-17  1.3333333362313402e+00  4.2225314746573187e-17  -5.9259259452459712e-01  7.7318873823769586e-17  3.5527136788005009e-15    3.2503693158535847e-15    -9.9999999999999822e-01   2.7593431868411842e-16    9.9999999472292578e-01    5.2770743696971246e-09    1.0000000096240882e+00    5.2770749786983504e-09    5.9211894775372374e-16  3.9474596559814036e-16  7.1331361876503119e-23  3.8459253783398896e-16  3.8459253783398896e-16  3.8459253783398896e-16
5.2310993080562578e-09  1.3333333368207305e+00  1.1906280740198269e-16  -5.9259259491752414e-01  2.3249368732143765e-17  4.3783038060134377e-16  6.8240097224087693e-31  -9.9999999999999822e-01  1.6491201601480764e-16  1.0000000000000004e+00  4.5144664774275615e-16  1.0000000052310993e+00  1.5755457812211056e-16  1.3333333368207305e+00  1.1906280740198269e-16  -5.9259259491752403e-01  8.7772933730371892e-17  0.0000000000000000e+00   4.3783038060134446e-16  -9.9999999999999822e-01  1.6491201601480764e-16  1.0000000026155498e+00  2.6155497841206974e-09  1.0000000026155502e+00  2.6155489530748667e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7132588910223683e-17  1.0000000000000000e+00  7.3574378926934949e-18  1.0000000052310991e+00  6.4490026802920752e-17  1.3333333368207305e+00  1.1906280740198269e-16  -5.9259259491752414e-01  2.3249368732143765e-17  -3.5527136788005009e-15   3.9905440594018450e-15    -9.9999999999999822e-01   1.6491201601480764e-16    1.0000000026155498e+00    2.6155497841206974e-09    1.0000000026155502e+00    2.6155489530748667e-09    5.9211894801546571e-16  3.9474596585988229e-16  8.5838580054682381e-23  3.8459253794732657e-16  3.8459253794732657e-16  3.8459253794732657e-16
6.2949889902218881e-09  1.3333333375299907e+00  8.6142868367242255e-17  -5.9259259539036435e-01  1.2466085659658614e-16  6.3403015102047406e-16  1.7386221428935508e-32  -9.9999999999999856e-01  1.6214378857610052e-18  9.9999999999999956e-01  5.7984490445051270e-16  1.0000000062949892e+00  2.4515655917720117e-16  1.3333333375299912e+00  3.5794634148282036e-16  -5.9259259539036435e-01  1.2466085659658614e-16  3.5527136788005009e-15   2.9186835277800268e-15  -9.9999999999999878e-01  2.2366604281079233e-16  9.9999999569691378e-01  4.3030863564362352e-09  1.0000000105980762e+00  4.3030872429932171e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.0940086457675464e-16  1.0000000000000002e+00  8.6288910324581187e-17  1.0000000062949890e+00  2.3111954252169883e-17  1.3333333375299909e+00  1.3590173655778905e-16  -5.9259259539036424e-01  1.3638554134070490e-17  5.3290705182007514e-15    4.6950403671802772e-15    -9.9999999999999856e-01   1.6214378857610052e-18    9.9999999402243356e-01    5.9775665775839247e-09    1.0000000122725552e+00    5.9775662428955795e-09    5.9211894833044042e-16  3.9474596617485710e-16  1.0329624489791207e-22  3.8459253808371461e-16  3.8459253808371461e-16  3.8459253808371461e-16
7.5752502587719207e-09  1.3333333383834982e+00  9.2062043979253802e-17  -5.9259259595936931e-01  9.1599540937686216e-17  9.1815062043476592e-16  4.0546965216220776e-32  -9.9999999999999856e-01  1.6214381959537349e-18  9.9999999999999989e-01  2.4405050377531469e-16  1.0000000075752500e+00  2.0166014427070525e-16  1.3333333383834982e+00  9.2062043979253802e-17  -5.9259259595936931e-01  9.1599540937686216e-17  -3.5527136788005009e-15  4.4708642992352667e-15  -9.9999999999999856e-01  1.6214381959537349e-18  1.0000000037876253e+00  3.7876251914635269e-09  1.0000000037876260e+00  3.7876241938842425e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264374065846938e-16  1.0000000000000000e+00  1.3302820131279904e-16  1.0000000075752502e+00  2.0384460654326060e-17  1.3333333383834982e+00  9.2062043979253802e-17  -5.9259259595936931e-01  9.1599540937686216e-17  -3.5527136788005009e-15   4.4708642992352667e-15    -9.9999999999999856e-01   1.6214381959537349e-18    1.0000000037876253e+00    3.7876251914635269e-09    1.0000000037876260e+00    3.7876241938842425e-09    5.9211894870947389e-16  3.9474596655389056e-16  1.2430441239005286e-22  3.8459253824784092e-16  3.8459253824784092e-16  3.8459253824784092e-16
9.1158882997508378e-09  1.3333333394105902e+00  1.0388592285416383e-17  -5.9259259664409725e-01  1.3432142152144198e-16  1.3295906598729181e-15  4.8232064785421210e-31  -9.9999999999999833e-01  1.6491201529102460e-16  9.9999999999999956e-01  5.1044656491996549e-16  1.0000000091158894e+00  1.2304700925235649e-15  1.3333333394105900e+00  2.1165601263961492e-16  -5.9259259664409725e-01  1.3432142152144198e-16  -7.1054273576010019e-15  8.4350180174739198e-15  -9.9999999999999833e-01  1.6491201529102460e-16  1.0000000045579442e+00  4.5579441778971308e-09  1.0000000045579449e+00  4.5579432358289985e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.0122179948406935e-16  9.9999999999999989e-01  1.7737965753241856e-16  1.0000000091158880e+00  1.0179753702662303e-16  1.3333333394105900e+00  2.1165601263961492e-16  -5.9259259664409702e-01  8.7723183403589340e-17  0.0000000000000000e+00    1.3295906598729177e-15    -9.9999999999999833e-01   1.6491201529102460e-16    1.0000000045579442e+00    4.5579441778971308e-09    1.0000000045579449e+00    4.5579432358289985e-09    5.9211894916559435e-16  3.9474596701001097e-16  1.4958517615416038e-22  3.8459253844534689e-16  3.8459253844534689e-16  3.8459253844534689e-16
1.0969857978923818e-08  1.3333333406465699e+00  3.4983239941329721e-17  -5.9259259746808357e-01  1.7768932758950474e-17  1.9254044917399925e-15  9.6180586320407656e-32  -9.9999999999999822e-01  2.2042316590189697e-16  9.9999999999999944e-01  6.2822194074123089e-16  1.0000000109698590e+00  1.1817120140306712e-15  1.3333333406465697e+00  1.8706136498370159e-16  -5.9259259746808379e-01  2.0427567216608083e-16  -8.8817841970012523e-15  1.0807188688741244e-14  -9.9999999999999822e-01  2.2042316590189697e-16  1.0000000054849290e+00  5.4849288823577203e-09  1.0000000054849296e+00  5.4849282178453450e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264374148564999e-16  9.9999999999999978e-01  2.9515503335368398e-16  1.0000000109698575e+00  3.7260022044454786e-16  1.3333333406465699e+00  3.4983239941329721e-17  -5.9259259746808357e-01  1.7768932758950474e-17  3.5527136788005009e-15    1.6273091870605084e-15    -9.9999999999999822e-01   2.2042316590189697e-16    9.9999999803434803e-01    1.9656520476330148e-09    1.0000000129355104e+00    1.9656526011230881e-09    5.9211894971447962e-16  3.9474596755889625e-16  1.8000748756357992e-22  3.8459253868302116e-16  3.8459253868302116e-16  3.8459253868302116e-16
1.3200884008314167e-08  1.3333333421339206e+00  1.7008056821472983e-17  -5.9259259845965073e-01  3.1221959429474331e-17  2.7882133627517431e-15  2.2392648151938346e-31  -9.9999999999999822e-01  2.2042316548830666e-16  9.9999999999999922e-01  8.5307508513090412e-16  1.0000000132008844e+00  5.1838673830662894e-16  1.3333333421339204e+00  2.0503654810355832e-16  -5.9259259845965073e-01  3.1221959429474331e-17  -1.7763568394002505e-15  4.5645702021519935e-15  -9.9999999999999822e-01  2.2042316548830666e-16  1.0000000066004420e+00  6.6004418948420721e-09  1.0000000066004426e+00  6.6004412303296967e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264374189924030e-16  1.0000000000000004e+00  3.6817024195676808e-16  1.0000000132008842e+00  2.9634213338159763e-16  1.3333333421339204e+00  2.0503654810355832e-16  -5.9259259845965073e-01  3.1221959429474331e-17  -1.7763568394002505e-15   4.5645702021519935e-15    -9.9999999999999822e-01   2.2042316548830666e-16    1.0000000066004420e+00    6.6004418948420721e-09    1.0000000066004426e+00    6.6004412303296967e-09    5.9211895037499601e-16  3.9474596821941264e-16  2.1661702294906454e-22  3.8459253896903319e-16  3.8459253896903319e-16  3.8459253896903319e-16
1.5885651294280526e-08  1.3333333439237653e+00  1.2004443666130657e-16  -5.9259259965288047e-01  9.9454312922607634e-17  4.0376626464592520e-15  2.3234011817059428e-30  -9.9999999999999822e-01  1.6491201384345853e-16  1.0000000000000000e+00  8.9765087693855060e-17  1.0000000158856508e+00  4.1145671323778392e-16  1.3333333439237656e+00  1.0200016826372473e-16  -5.9259259965288058e-01  1.1567989539908023e-17  5.3290705182007514e-15   1.2914078717414970e-15  -9.9999999999999856e-01  1.6815489354408843e-16  9.9999999881776480e-01  1.1822352883919009e-09  1.0000000170678864e+00  1.1822352312593098e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889711380942869e-17  1.0000000000000002e+00  1.3227951723117626e-16  1.0000000158856512e+00  3.2632496612278689e-17  1.3333333439237656e+00  1.0200016826372473e-16  -5.9259259965288047e-01  9.9454312922607634e-17  1.0658141036401503e-14    6.6204783899422484e-15    -9.9999999999999822e-01   1.6491201384345853e-16    9.9999999503804160e-01    4.9619584894835566e-09    1.0000000208476105e+00    4.9619593205293856e-09    5.9211895116984684e-16  3.9474596901426341e-16  2.6067212759470949e-22  3.8459253931321364e-16  3.8459253931321364e-16  3.8459253931321364e-16
1.9116440753857035e-08  1.3333333460776251e+00  8.3724361694154733e-17  -5.9259260108878697e-01  2.4981201990293997e-17  5.8470128539832764e-15  4.1500015518459333e-31  -9.9999999999999833e-01  1.6491201301627792e-16  9.9999999999999944e-01  6.1760344454469413e-16  1.0000000191164409e+00  3.3842624771090580e-16  1.3333333460776249e+00  3.0576896661918604e-16  -5.9259260108878720e-01  1.9706340293473732e-16  -7.1054273576010019e-15  1.2952440211584277e-14  -9.9999999999999833e-01  1.6491201301627792e-16  1.0000000095582204e+00  9.5582203748637259e-09  1.0000000095582211e+00  9.5582194327955961e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132591908753403e-17  1.0000000000000004e+00  3.8159727761794676e-16  1.0000000191164409e+00  3.3842624771090580e-16  1.3333333460776251e+00  8.3724361694154733e-17  -5.9259260108878697e-01  2.4981201990293997e-17  5.3290705182007514e-15    5.1794233578252464e-16    -9.9999999999999833e-01   1.6491201301627792e-16    1.0000000004331604e+00    4.3316033394832528e-10    1.0000000186832809e+00    4.3315961392479995e-10    5.9211895212635262e-16  3.9474596997076929e-16  3.1368706223771203e-22  3.8459253972739283e-16  3.8459253972739283e-16  3.8459253972739283e-16
2.3004301197729216e-08  1.3333333486695318e+00  1.7531831428223071e-16  -5.9259260281672477e-01  1.3261803843189269e-17  8.4671660328844918e-15  1.6613531115357371e-30  -9.9999999999999822e-01  1.0940086054424916e-16  9.9999999999999989e-01  1.1749573343261864e-16  1.0000000230043007e+00  3.2821491833571403e-16  1.3333333486695320e+00  4.6726290642800596e-17  -5.9259260281672477e-01  1.3261803843189269e-17  1.0658141036401503e-14   2.1909750035170094e-15  -9.9999999999999822e-01  1.0940086054424916e-16  9.9999999859736644e-01  1.4026335713243612e-09  1.0000000244069354e+00  1.4026343468590365e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6214419182664914e-18  1.0000000000000002e+00  2.1557117395492832e-16  1.0000000230043011e+00  1.1587429151434858e-16  1.3333333486695320e+00  4.6726290642800596e-17  -5.9259260281672466e-01  1.2428410630570492e-16  1.4210854715202004e-14    5.7436886823175103e-15    -9.9999999999999822e-01   1.0940086054424916e-16    9.9999999660098959e-01    3.3990104129419367e-09    1.0000000264033113e+00    3.3990103002981923e-09    5.9211895327739051e-16  3.9474597112180714e-16  3.7748406389224372e-22  3.8459254022580684e-16  3.8459254022580684e-16  3.8459254022580684e-16
2.7682866303920610e-08  1.3333333517885755e+00  4.1693426118185452e-17  -5.9259260489608689e-01  9.6257234527772642e-17  1.2261457490078259e-14  8.2758154914400617e-31  -9.9999999999999822e-01  1.0940085971706855e-16  1.0000000000000000e+00  3.8550777055049713e-17  1.0000000276828660e+00  7.4092968152916624e-17  1.3333333517885757e+00  2.6373803104321676e-16  -5.9259260489608701e-01  1.4765067934743012e-17  1.7763568394002505e-14   5.5021109039242450e-15  -9.9999999999999822e-01  1.0940085971706855e-16  9.9999999718142785e-01  2.8185721920020477e-09  1.0000000305014380e+00  2.8185719683360001e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  2.2042316217958421e-16  9.9999999999999989e-01  1.4957307951756535e-16  1.0000000276828660e+00  7.4092968152916624e-17  1.3333333517885753e+00  1.8035117880684586e-16  -5.9259260489608701e-01  1.4765067934743012e-17  7.1054273576010019e-15    5.1560301324772578e-15    -9.9999999999999856e-01   2.2366604767047843e-16    1.0000000033047216e+00    3.3047215689269684e-09    1.0000000243781451e+00    3.3047210154368988e-09    5.9211895466252406e-16  3.9474597250694068e-16  4.5425595971961231e-22  3.8459254082558725e-16  3.8459254082558725e-16  3.8459254082558725e-16
3.3312947879346700e-08  1.3333333555419637e+00  1.4926755974206403e-16  -5.9259260739834563e-01  1.7063851924962271e-17  1.7756040459769477e-14  7.5987102778553209e-30  -9.9999999999999833e-01  1.0940085888988793e-16  9.9999999999999989e-01  1.8488375081124934e-16  1.0000000333129477e+00  1.4980460014892890e-16  1.3333333555419635e+00  7.2777045182967275e-17  -5.9259260739834552e-01  9.3958450537553386e-17  1.9539925233402755e-14   1.7838847736332855e-15  -9.9999999999999822e-01  2.2042316135240360e-16  9.9999999918331406e-01  8.1668601495774403e-10  1.0000000341296336e+00  8.1668568026939307e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.2042316135240360e-16  9.9999999999999978e-01  2.9590605327376500e-16  1.0000000333129475e+00  3.7184920507396021e-16  1.3333333555419637e+00  1.4926755974206403e-16  -5.9259260739834563e-01  1.7063851924962271e-17  2.1316282072803006e-14    3.5602416130335364e-15    -9.9999999999999822e-01   2.2042316135240360e-16    9.9999999840635390e-01    1.5936461778315073e-09    1.0000000349065947e+00    1.5936468423438785e-09    5.9211895632936319e-16  3.9474597417377986e-16  5.4664156397958838e-22  3.8459254154734977e-16  3.8459254154734977e-16  3.8459254154734977e-16
4.0088063288984644e-08  1.3333333600587074e+00  1.2752151268445424e-16  -5.9259261040950795e-01  5.7462132170678884e-17  2.5712845986933416e-14  4.5044194137035659e-30  -9.9999999999999833e-01  1.6491200846678455e-16  9.9999999999999989e-01  2.6030189173991463e-16  1.0000000400880644e+00  1.0913477149817894e-15  1.3333333600587072e+00  3.4956611760948555e-16  -5.9259261040950773e-01  2.7950673709571019e-16  2.6645352591003757e-14   9.3250660407034582e-16  -9.9999999999999822e-01  2.7593431092930018e-16  9.9999999963977704e-01  3.6022311184946756e-10  1.0000000404482872e+00  3.6022383187298834e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.9019950384579375e-16  1.0000000000000007e+00  5.1685422549769494e-16  1.0000000400880640e+00  6.4725850513172692e-16  1.3333333600587076e+00  9.4523092240577067e-17  -5.9259261040950784e-01  1.6848443463319454e-16  3.1974423109204508e-14    6.2615771222710974e-15    -9.9999999999999822e-01   2.7593431092930018e-16    9.9999999769229075e-01    2.3077093951985324e-09    1.0000000423957738e+00    2.3077104482889606e-09    5.9211895833520050e-16  3.9474597617961713e-16  6.5781635014883028e-22  3.8459254241590278e-16  3.8459254241590278e-16  3.8459254241590278e-16
4.8241087041653738e-08  1.3333333654940569e+00  1.0851935705148178e-16  -5.9259261403307417e-01  1.6425019265599914e-16  3.7235241393791752e-14  7.7064668990226579e-30  -9.9999999999999833e-01  2.2042315721650054e-16  9.9999999999999989e-01  2.3033268553713637e-16  1.0000000482410869e+00  2.1537797202146059e-16  1.3333333654940569e+00  1.0851935705148178e-16  -5.9259261403307395e-01  5.7794412269032182e-17  3.5527136788005009e-14   1.7081046057867507e-15  -9.9999999999999856e-01  1.6214477085307793e-18  1.0000000005597400e+00  5.5973991279185749e-10  1.0000000476813480e+00  5.5973913725718796e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.3468835509607776e-16  1.0000000000000002e+00  1.0273422185041058e-16  1.0000000482410873e+00  2.2871123782860203e-16  1.3333333654940569e+00  1.0851935705148178e-16  -5.9259261403307384e-01  1.6881671473154782e-16  3.9079850466805510e-14    1.8446090730137500e-15    -9.9999999999999856e-01   1.6214477085307793e-18    9.9999999940976314e-01    5.9023697869835449e-10    1.0000000488313237e+00    5.9023653298769693e-10    5.9211896074898047e-16  3.9474597859339725e-16  7.9160162853177217e-22  3.8459254346110014e-16  3.8459254346110014e-16  3.8459254346110014e-16
5.8052255160949073e-08  1.3333333720348359e+00  2.4956680687212781e-17  -5.9259261839359278e-01  2.3420302801394202e-17  5.3921032196642976e-14  1.6685159133970109e-30  -9.9999999999999856e-01  5.7132600594149835e-17  9.9999999999999944e-01  6.1462123675861264e-16  1.0000000580522548e+00  3.3068978353566594e-16  1.3333333720348357e+00  1.9708792423781854e-16  -5.9259261839359290e-01  8.7601999661121459e-17  4.6185277824406512e-14   7.7357543722364628e-15  -9.9999999999999867e-01  1.6815490305666548e-16  1.0000000021626783e+00  2.1626781991894776e-09  1.0000000558895772e+00  2.1626779232551708e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.7593430679339711e-16  1.0000000000000002e+00  1.6253488047899689e-16  1.0000000580522552e+00  1.1339942631439665e-16  1.3333333720348359e+00  2.4956680687212781e-17  -5.9259261839359267e-01  1.3444260526390986e-16  5.8619775700208265e-14    4.6987435035652905e-15    -9.9999999999999833e-01   1.6491200433088149e-16    9.9999999876172729e-01    1.2382727661037703e-09    1.0000000592905278e+00    1.2382727089711697e-09    5.9211896365366986e-16  3.9474598149808659e-16  9.5259586923959169e-22  3.8459254471886751e-16  3.8459254471886751e-16  3.8459254471886751e-16
6.9858797467852635e-08  1.3333333799058646e+00  7.1357286053652371e-17  -5.9259262364094467e-01  8.5542172664728948e-18  7.8084030413145844e-14  7.3928603724530550e-30  -9.9999999999999833e-01  2.2042315225341686e-16  1.0000000000000004e+00  3.2990904823462351e-16  1.0000000698587979e+00  4.4562561633136805e-16  1.3333333799058646e+00  7.1357286053652371e-17  -5.9259262364094456e-01  1.1957651972898856e-16  8.1712414612411521e-14   3.6283841992656849e-15  -9.9999999999999856e-01  1.6214526716144546e-18  9.9999999919767057e-01  8.0232953930042448e-10  1.0000000706611276e+00  8.0233020381278659e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264375513413010e-16  1.0000000000000009e+00  7.7399825808468612e-16  1.0000000698587979e+00  4.4562561633136805e-16  1.3333333799058649e+00  1.5068731887137895e-16  -5.9259262364094467e-01  8.5542172664728948e-18  8.1712414612411521e-14    3.6283841992656849e-15    -9.9999999999999878e-01   2.2366605759664578e-16    9.9999999919767080e-01    8.0232931725581956e-10    1.0000000706611276e+00    8.0233020381278659e-10    5.9211896714910879e-16  3.9474598499352561e-16  1.1463327765329246e-21  3.8459254623243694e-16  3.8459254623243694e-16  3.8459254623243694e-16
8.4066528856183169e-08  1.3333333893776862e+00  1.3829716230286352e-17  -5.9259262995549133e-01  1.6002264410821761e-17  1.1307490941861223e-13  6.6371583819011903e-30  -9.9999999999999856e-01  1.1264375844285255e-16  9.9999999999999989e-01  1.9575130550795233e-16  1.0000000840665291e+00  3.0515215199012749e-16  1.3333333893776862e+00  1.3829716230286352e-17  -5.9259262995549133e-01  1.6002264410821761e-17  1.1368683772161603e-13   6.1192830300379268e-16  -9.9999999999999856e-01  1.1264375844285255e-16  9.9999999988641763e-01  1.1358245046400185e-10  1.0000000841801120e+00  1.1358322599866311e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.2042314894469441e-16  1.0000000000000002e+00  1.3731560187959463e-16  1.0000000840665288e+00  8.3107547065096182e-17  1.3333333893776864e+00  2.3587432115531765e-16  -5.9259262995549145e-01  9.5020038051693887e-17  1.1546319456101628e-13    2.3882851424040430e-15    -9.9999999999999856e-01   1.1264375844285255e-16    9.9999999955842200e-01    4.4157808111966601e-10    1.0000000845081070e+00    4.4157819052051249e-10    5.9211897135544253e-16  3.9474598919985941e-16  1.3794714864267869e-21  3.8459254805383285e-16  3.8459254805383285e-16  3.8459254805383285e-16
1.0116379797662070e-07  1.3333334007758668e+00  1.0541593407786281e-16  -5.9259263755427694e-01  2.7716446158519674e-17  1.6374584052427703e-13  5.2390602189028319e-29  -9.9999999999999856e-01  5.7132610520317186e-17  1.0000000000000002e+00  1.7631208190811566e-16  1.0000001011637987e+00  7.6575602973420443e-16  1.3333334007758666e+00  1.1662867084716850e-16  -5.9259263755427682e-01  1.3873874862103533e-16  1.6697754290362354e-13   3.2317023793465621e-15  -9.9999999999999833e-01  1.6491199440471413e-16  9.9999999950329432e-01  4.9670572232173829e-10  1.0000001016605036e+00  4.9670566518912777e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  5.7132610520317186e-17  9.9999999999999944e-01  6.0084403532949397e-16  1.0000001011637978e+00  1.2242238996592075e-16  1.3333334007758666e+00  1.1662867084716850e-16  -5.9259263755427682e-01  1.3873874862103533e-16  1.6697754290362354e-13    3.2317023793465621e-15    -9.9999999999999833e-01   1.6491199440471413e-16    9.9999999950329432e-01    4.9670572232173829e-10    1.0000001016605036e+00    4.9670566518912777e-10    5.9211897641725156e-16  3.9474599426166853e-16  1.6600254557634271e-21  3.8459255024566035e-16  3.8459255024566035e-16  3.8459255024566035e-16
1.2173827277396620e-07  1.3333334144921847e+00  5.4006665370819320e-17  -5.9259264669848688e-01  5.7128556567191866e-17  2.3712334129045904e-13  8.6205467979100097e-30  -9.9999999999999811e-01  3.3144544478976514e-16  9.9999999999999967e-01  4.0953820158958650e-16  1.0000001217382735e+00  7.4098364637934814e-16  1.3333334144921847e+00  5.4006665370819320e-17  -5.9259264669848666e-01  2.7917316149222317e-16  2.4513724383723456e-13   8.0139025467755151e-15  -9.9999999999999822e-01  2.2042314232724951e-16  9.9999999897996916e-01  1.0200309140442547e-09  1.0000001227583033e+00  1.0200305793558847e-09  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264376506029745e-16  1.0000000000000004e+00  3.6761791564802308e-16  1.0000001217382728e+00  7.4849831604254165e-17  1.3333334144921847e+00  5.4006665370819320e-17  -5.9259264669848688e-01  5.7128556567191866e-17  2.3803181647963356e-13    9.0847518917451248e-16    -9.9999999999999822e-01   2.2042314232724951e-16    9.9999999988350952e-01    1.1649056039699615e-10    1.0000001218547634e+00    1.1649066979783601e-10    5.9211898250852032e-16  3.9474600035293749e-16  1.9976379001476363e-21  3.8459255288325706e-16  3.8459255288325706e-16  3.8459255288325706e-16
1.4649713983072877e-07  1.3333334309980982e+00  4.7295561114696442e-17  -5.9259265770242631e-01  2.4595062366880486e-17  3.4338264088560325e-13  2.2286016745863923e-29  -9.9999999999999822e-01  2.2042313570980461e-16  9.9999999999999967e-01  4.0953722482011561e-16  1.0000001464971409e+00  1.1850718728424948e-15  1.3333334309980984e+00  1.7474904381033487e-16  -5.9259265770242642e-01  8.6427240095635171e-17  3.4461322684364859e-13   1.2305859580453639e-15  -9.9999999999999856e-01  1.1264377167774235e-16  9.9999999986886612e-01  1.3113395800161534e-10  1.0000001466282733e+00  1.3113362331323874e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.2366607414025803e-16  1.0000000000000000e+00  7.6470317432568631e-17  1.0000001464971400e+00  2.9689345314236968e-16  1.3333334309980982e+00  4.7295561114696442e-17  -5.9259265770242631e-01  2.4595062366880486e-17  3.4106051316484809e-13    2.3221277207551368e-15    -9.9999999999999822e-01   2.2042313570980461e-16    1.0000000002480915e+00    2.4809147083544467e-10    1.0000001462490486e+00    2.4809102836770403e-10    5.9211898983861842e-16  3.9474600768303583e-16  2.4039132561218573e-21  3.8459255605728250e-16  3.8459255605728250e-16  3.8459255605728250e-16
1.7629141180959516e-07  1.3333334508609491e+00  2.5544335101490333e-16  -5.9259267094432289e-01  7.7162921573701403e-17  4.9725867746567090e-13  1.1445268268573716e-29  -9.9999999999999822e-01  1.6491197786110188e-16  9.9999999999999900e-01  9.8988428552189898e-16  1.0000001762914124e+00  5.9968475107041892e-16  1.3333334508609493e+00  3.3398746089872005e-17  -5.9259267094432266e-01  1.4488168335132991e-16  5.0093262871087063e-13   3.6739512451997414e-15  -9.9999999999999856e-01  1.6815492952644508e-16  9.9999999967497022e-01  3.2502977155124388e-10  1.0000001766164404e+00  3.2502860419559219e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999778e-01  6.0900118771116447e-16  1.0000000000000000e+00  9.3164366407419875e-18  1.0000001762914119e+00  1.5559554122035630e-16  1.3333334508609493e+00  3.3398746089872005e-17  -5.9259267094432289e-01  7.7162921573701403e-17  4.9382720135326963e-13    3.4314761124012609e-15    -9.9999999999999856e-01   1.6815492952644508e-16    1.0000000003046641e+00    3.0466408106499823e-10    1.0000001759867485e+00    3.0466325001920560e-10    5.9211899865949628e-16  3.9474601650391404e-16  2.8928160551353493e-21  3.8459255987683444e-16  3.8459255987683444e-16  3.8459255987683444e-16
2.1214517849106278e-07  1.3333334747634653e+00  1.2766976522077406e-17  -5.9259268687932731e-01  6.3408732422429875e-17  7.2008938003777546e-13  2.1795498535897807e-29  -9.9999999999999833e-01  1.6491196793493453e-16  1.0000000000000000e+00  5.6874559791088745e-17  1.0000002121451792e+00  7.7689804003859800e-16  1.3333334747634651e+00  2.3481158144710871e-16  -5.9259268687932709e-01  1.5863587250260145e-16  7.1942451995710144e-13   6.6486008067399625e-16  -9.9999999999999833e-01  1.6491196793493453e-16  1.0000000000489797e+00  4.8979652302828238e-11  1.0000002120961986e+00  4.8979820457767691e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.0122184684015942e-16  1.0000000000000002e+00  1.6517004513394256e-16  1.0000002121451785e+00  1.1076422526350404e-16  1.3333334747634653e+00  1.2766976522077406e-17  -5.9259268687932731e-01  6.3408732422429875e-17  7.1764816311770119e-13    2.4412169200742468e-15    -9.9999999999999833e-01   1.6491196793493453e-16    1.0000000001799534e+00    1.7995332865167273e-10    1.0000002119652238e+00    1.7995460702963681e-10    5.9211900927434571e-16  3.9474602711876402e-16  3.4811508930325978e-21  3.8459256447319877e-16  3.8459256447319877e-16  3.8459256447319877e-16
2.5529080682395163e-07  1.3333335035272245e+00  1.1100196182599830e-16  -5.9259270605515768e-01  4.2575716459684912e-17  1.0427746005335848e-12  2.4542558609185345e-28  -9.9999999999999856e-01  1.6214989937287576e-18  9.9999999999999989e-01  2.6412974052260700e-16  1.0000002552908067e+00  4.0463636603843344e-17  1.3333335035272242e+00  1.1104264309903301e-16  -5.9259270605515746e-01  1.7946888846534638e-16  1.0444978215673473e-12   1.7232210337621797e-15  -9.9999999999999856e-01  1.6214989937287576e-18  9.9999999989457444e-01  1.0542571028051584e-10  1.0000002553962322e+00  1.0542548661441192e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.0940080346878689e-16  1.0000000000000009e+00  7.3507098164003389e-16  1.0000002552908069e+00  2.6250824152887468e-16  1.3333335035272245e+00  1.1100196182599830e-16  -5.9259270605515757e-01  6.8446586002830742e-17  1.0480505352461478e-12    5.2759347125626806e-15    -9.9999999999999856e-01   1.6214989937287576e-18    9.9999999967749587e-01    3.2250428761639883e-10    1.0000002556133116e+00    3.2250495212871462e-10    5.9211902204802079e-16  3.9474603989243978e-16  4.1891400685063622e-21  3.8459257000436184e-16  3.8459257000436184e-16  3.8459257000436184e-16
3.0721129988617594e-07  1.3333335381408962e+00  1.4583567861822082e-16  -5.9259272913092575e-01  1.7653189933064785e-17  1.5100609876654045e-12  1.2134506330689885e-28  -9.9999999999999856e-01  1.1264380807368930e-16  1.0000000000000004e+00  3.7410753334303472e-16  1.0000003072113004e+00  5.1244938074591323e-16  1.3333335381408959e+00  7.6208926306810502e-17  -5.9259272913092542e-01  3.5072009732061174e-16  1.5205614545266144e-12   1.0500466861210007e-14  -9.9999999999999822e-01  2.2042309931385766e-16  9.9999999946686258e-01  5.3313749307936136e-10  1.0000003077444368e+00  5.3313693634634344e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.5673301792375194e-16  1.0000000000000002e+00  1.5206292841800342e-16  1.0000003072113002e+00  2.9040477582088198e-16  1.3333335381408959e+00  7.6208926306810502e-17  -5.9259272913092575e-01  1.7653189933064785e-17  1.5099033134902129e-12    1.5767417519149544e-16    -9.9999999999999822e-01   2.2042309931385766e-16    1.0000000000080194e+00    8.0192929697959240e-12    1.0000003072032804e+00    8.0195166359064602e-12    5.9211903741957881e-16  3.9474605526399893e-16  5.0411186623223083e-21  3.8459257666044116e-16  3.8459257666044116e-16  3.8459257666044116e-16
3.6969127071950321e-07  1.3333335797942236e+00  1.4800892182095352e-16  -5.9259275689979196e-01  1.7949361911220558e-16  2.1867469767744846e-12  2.2344132706464695e-28  -9.9999999999999833e-01  5.3889632385194371e-17  1.0000000000000004e+00  4.4866515989155789e-16  1.0000003696912709e+00  3.8238058973124244e-16  1.3333335797942234e+00  3.7005352674598483e-16  -5.9259275689979207e-01  6.8471316649689940e-17  2.1813661987835076e-12   5.3807779909772419e-15  -9.9999999999999822e-01  1.6491193484771003e-16  1.0000000002275582e+00  2.2755819908587480e-10  1.0000003694637121e+00  2.2755847826314981e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  5.3889632385194371e-17  1.0000000000000009e+00  8.9275436974162060e-16  1.0000003696912712e+00  6.0442519465627370e-16  1.3333335797942238e+00  7.4035683104077786e-17  -5.9259275689979218e-01  4.2550985812825714e-17  2.1866952693017083e-12    5.1707472776490680e-17    -9.9999999999999822e-01   1.6491193484771003e-16    1.0000000000021849e+00    2.1849234884123495e-12    1.0000003696890853e+00    2.1852026656873518e-12    5.9211905591737228e-16  3.9474607376179394e-16  6.0663709633765968e-21  3.8459258467021974e-16  3.8459258467021974e-16  3.8459258467021974e-16
4.4487828311275942e-07  1.3333336299189193e+00  1.7192973628319715e-16  -5.9259279031622891e-01  1.5718746773795593e-16  3.1666683949220943e-12  2.0489435371013270e-28  -9.9999999999999856e-01  1.6215320809532597e-18  1.0000000000000000e+00  1.3574080728556935e-16  1.0000004448782829e+00  1.9894763218293446e-16  1.3333336299189193e+00  1.7192973628319715e-16  -5.9259279031622847e-01  2.8690174211210671e-16  3.1725733151688473e-12   5.9049202467528384e-15  -9.9999999999999856e-01  1.6215320809532597e-18  9.9999999979270460e-01  2.0729553880599584e-10  1.0000004450855793e+00  2.0729620331827853e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.6215320809532597e-18  1.0000000000000004e+00  3.0834840256449324e-16  1.0000004448782833e+00  2.4514157766712816e-16  1.3333336299189196e+00  5.0114868641834148e-17  -5.9259279031622869e-01  6.4857137187075389e-17  3.1690206014900468e-12    2.3522065679523378e-15    -9.9999999999999856e-01   1.6215320809532597e-18    9.9999999991740085e-01    8.2599285482986920e-11    1.0000004449608821e+00    8.2599061816849914e-11    5.9211907817720880e-16  3.9474609602163272e-16  7.3001370778776402e-21  3.8459259430901038e-16  3.8459259430901038e-16  3.8459259430901038e-16
5.3535666774107191e-07  1.3333336902378718e+00  1.8318302424328193e-17  -5.9259283052882428e-01  4.2449049959850366e-17  4.5857106386982339e-12  4.9194169386949884e-28  -9.9999999999999833e-01  5.3889599297969868e-17  1.0000000000000000e+00  8.9306892555516143e-17  1.0000005353566686e+00  9.2035260909109200e-16  1.3333336902378718e+00  1.8318302424328193e-17  -5.9259283052882417e-01  6.8573252502665282e-17  4.5865533593314467e-12   8.4272063321324819e-16  -9.9999999999999856e-01  1.6815500562706143e-16  9.9999999997540578e-01  2.4594304859901337e-11  1.0000005353812620e+00  2.4594358749500635e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.9019961055209277e-16  1.0000000000000000e+00  8.9306892555516143e-17  1.0000005353566677e+00  3.2174189390966777e-17  1.3333336902378718e+00  1.8318302424328193e-17  -5.9259283052882417e-01  6.8573252502665282e-17  4.5865533593314467e-12    8.4272063321324819e-16    -9.9999999999999856e-01   1.6815500562706143e-16    9.9999999997540578e-01    2.4594304859901337e-11    1.0000005353812620e+00    2.4594358749500635e-11    5.9211910496420466e-16  3.9474612280863188e-16  8.7848241878014554e-21  3.8459260590811797e-16  3.8459260590811797e-16  3.8459260590811797e-16
6.4423635087213704e-07  1.3333337628243704e+00  1.1955008892748667e-17  -5.9259287891976631e-01  9.9894388304551897e-17  6.6406518881122375e-12  3.5162051344787277e-28  -9.9999999999999867e-01  1.1264388086558321e-16  1.0000000000000002e+00  7.2377483598213019e-17  1.0000006442363516e+00  7.0315705523632538e-16  1.3333337628243704e+00  1.1955008892748667e-17  -5.9259287891976653e-01  3.2193899322958323e-16  6.6293637246417347e-12   1.1288163470502423e-14  -9.9999999999999878e-01  2.2366618332809889e-16  1.0000000002738938e+00  2.7389364686474420e-10  1.0000006439624574e+00  2.7389353746402014e-10  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264388086558321e-16  1.0000000000000004e+00  2.9442208852324433e-16  1.0000006442363512e+00  2.5906784538626281e-16  1.3333337628243704e+00  1.1955008892748667e-17  -5.9259287891976609e-01  1.2215021662047941e-16  6.6453509361963370e-12    4.6990480840998309e-15    -9.9999999999999856e-01   1.6215784030675626e-18    9.9999999988605204e-01    1.1394811184412919e-10    1.0000006443503000e+00    1.1394910942327295e-10    5.9211913719908546e-16  3.9474615504351742e-16  1.0571464203362279e-20  3.8459261986622805e-16  3.8459261986622805e-16  3.8459261986622805e-16
7.7525974886294648e-07  1.3333338501733643e+00  9.0785528078065472e-17  -5.9259293715234596e-01  6.7270842549543179e-17  9.6164503021964077e-12  1.5691256930010323e-27  -9.9999999999999822e-01  2.2042298681729435e-16  9.9999999999999944e-01  6.3327710135111978e-16  1.0000007752597491e+00  2.9858857585583228e-16  1.3333338501733645e+00  3.1283013300309676e-16  -5.9259293715234629e-01  2.6579606483800378e-16  9.6154195716735558e-12   1.0307305228503943e-15  -9.9999999999999856e-01  1.1264392057025261e-16  1.0000000000207747e+00  2.0774637115801817e-11  1.0000007752389741e+00  2.0774638737419924e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.2042298681729435e-16  9.9999999999999956e-01  5.2225479888860412e-16  1.0000007752597486e+00  1.4550063399423031e-16  1.3333338501733640e+00  1.3125907684696584e-16  -5.9259293715234607e-01  4.3751459912972469e-17  9.6118668579947553e-12    4.5834442016508952e-15    -9.9999999999999822e-01   2.2042298681729435e-16    1.0000000000923877e+00    9.2387574917803211e-11    1.0000007751673605e+00    9.2388242673236094e-11    5.9211917598983111e-16  3.9474619383426992e-16  1.2721467850015419e-20  3.8459263666310962e-16  3.8459263666310962e-16  3.8459263666310962e-16
9.3293040262846960e-07  1.3333339552872234e+00  1.9653259482832951e-17  -5.9259300722813257e-01  9.1198686523240782e-17  1.3925759168563269e-11  1.6301717552888789e-27  -9.9999999999999856e-01  1.6216445775165669e-18  9.9999999999999989e-01  2.3355344378635869e-16  1.0000009329304038e+00  1.1201102189089637e-15  1.3333339552872232e+00  2.0239134544219835e-16  -5.9259300722813224e-01  2.4186822086430618e-16  1.3928413977737364e-11   2.6548091740930853e-15  -9.9999999999999856e-01  1.6216445775165669e-18  9.9999999995553868e-01  4.4461446042909893e-11  1.0000009329748647e+00  4.4461999532777628e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.1264394704003221e-16  9.9999999999999978e-01  3.4457574624887434e-16  1.0000009329304027e+00  9.8871942838072328e-18  1.3333339552872232e+00  2.0239134544219835e-16  -5.9259300722813257e-01  9.1198686523240782e-17  1.3917755836700962e-11    8.0033318623084171e-15    -9.9999999999999856e-01   1.6216445775165669e-18    1.0000000001340617e+00    1.3406152813839557e-10    1.0000009327963413e+00    1.3406141873773768e-10    5.9211922266976177e-16  3.9474624051421059e-16  1.5308735532653498e-20  3.8459265687610679e-16  3.8459265687610679e-16  3.8459265687610679e-16
1.1226677735108159e-06  1.3333340817789339e+00  1.8168899175476291e-17  -5.9259309155576623e-01  1.0412252255780602e-16  2.0166149505816750e-11  2.2477860938782797e-28  -9.9999999999999867e-01  1.1264399997959142e-16  1.0000000000000004e+00  3.1285052933404638e-16  1.0000011226677730e+00  4.2549452931364137e-16  1.3333340817789336e+00  2.4021350410050759e-16  -5.9259309155576612e-01  6.8997799047096361e-18  2.0161650127192843e-11   4.4993786239073957e-15  -9.9999999999999856e-01  1.6216975170757703e-18  1.0000000000626244e+00  6.2624218911350690e-11  1.0000011226051491e+00  6.2624331555350670e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.3468860490462275e-16  1.0000000000000004e+00  3.1285052933404638e-16  1.0000011226677736e+00  2.4063928546145255e-16  1.3333340817789341e+00  2.0387570574955503e-16  -5.9259309155576612e-01  6.8997799047096361e-18  2.0170531911389844e-11    4.3824055730938566e-15    -9.9999999999999856e-01   1.6216975170757703e-18    9.9999999993901012e-01    6.0990011051858564e-11    1.0000011227287642e+00    6.0990786586278285e-11    5.9211927884336551e-16  3.9474629668782878e-16  1.8422197476503908e-20  3.8459268119998239e-16  3.8459268119998239e-16  3.8459268119998239e-16
1.3509935211980250e-06  1.3333342339962870e+00  1.7623588035515512e-16  -5.9259319303375069e-01  3.6877350012228660e-17  2.9202975357934181e-11  6.1218393081248851e-27  -9.9999999999999856e-01  5.7132901687892805e-17  1.0000000000000000e+00  6.0326862948396904e-17  1.0000013509935222e+00  1.0023946834231414e-15  1.3333342339962873e+00  4.5808724569876174e-17  -5.9259319303375058e-01  7.4144952450287000e-17  2.9205082796579518e-11   2.1074386453308664e-15  -9.9999999999999833e-01  1.6491170323713852e-16  9.9999999997562705e-01  2.4373008431063935e-11  1.0000013510178949e+00  2.4373728454279484e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6491170323713852e-16  1.0000000000000000e+00  6.0326862948396904e-17  1.0000013509935213e+00  1.1421626372301617e-16  1.3333342339962870e+00  1.7623588035515512e-16  -5.9259319303375058e-01  7.4144952450287000e-17  2.9201530082900717e-11    1.4452750334696343e-15    -9.9999999999999833e-01   1.6491170323713852e-16    1.0000000000167162e+00    1.6716123665708184e-11    1.0000013509768062e+00    1.6714959553282784e-11    5.9211934644144970e-16  3.9474636428593383e-16  2.2168870552135277e-20  3.8459271047079940e-16  3.8459271047079940e-16  3.8459271047079940e-16
1.6257556664437935e-06  1.3333344171713235e+00  2.7102864658481176e-17  -5.9259331515007807e-01  4.8613454797030492e-17  4.2289372540128871e-11  2.5952868514237714e-27  -9.9999999999999833e-01  2.2042280152883714e-16  1.0000000000000004e+00  3.0822766721202712e-16  1.0000016257556668e+00  2.4526204170435340e-16  1.3333344171713233e+00  2.4914746958351248e-16  -5.9259331515007785e-01  1.7343115012800082e-16  4.2289727275601763e-11   3.5473547288953360e-16  -9.9999999999999856e-01  1.6218033961941771e-18  9.9999999999659039e-01  3.4097417924689561e-12  1.0000016257590758e+00  3.4092960814557099e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.6218033961941771e-18  1.0000000000000004e+00  3.0822766721202712e-16  1.0000016257556665e+00  2.3217436779322072e-17  1.3333344171713235e+00  2.7102864658481176e-17  -5.9259331515007796e-01  6.2408847665485156e-17  4.2289727275601763e-11    3.5473547288953360e-16    -9.9999999999999856e-01   1.6218033961941771e-18    9.9999999999659039e-01    3.4097417924689561e-12    1.0000016257590758e+00    3.4092960814557099e-12    5.9211942778750682e-16  3.9474644563202126e-16  2.6677536740755474e-20  3.8459274569465790e-16  3.8459274569465790e-16  3.8459274569465790e-16
1.9563983435170650e-06  1.3333346376001696e+00  7.4896845048333220e-17  -5.9259346210211550e-01  9.3164328433451865e-17  6.1240031457816757e-11  1.2874253661406126e-28  -9.9999999999999833e-01  1.6491159735802011e-16  9.9999999999999967e-01  3.8779185187678913e-16  1.0000019563983435e+00  1.0861423938474303e-16  1.3333346376001693e+00  1.4714775987669808e-16  -5.9259346210211561e-01  1.7857974029063792e-17  6.1236349324644834e-11   3.6821331719228374e-15  -9.9999999999999833e-01  1.6491159735802011e-16  1.0000000000294083e+00  2.9408198885141435e-11  1.0000019563689351e+00  2.9408367040451464e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3889294895504449e-17  1.0000000000000000e+00  5.4724944489242160e-17  1.0000019563983433e+00  1.1343036554028828e-16  1.3333346376001693e+00  1.4714775987669808e-16  -5.9259346210211550e-01  9.3164328433451865e-17  6.1239902038323635e-11    1.2941949312233659e-16    -9.9999999999999833e-01   1.6491159735802011e-16    1.0000000000010336e+00    1.0335629109815314e-12    1.0000019563973106e+00    1.0328428878718608e-12    5.9211952567757889e-16  3.9474654352213712e-16  3.2103169827913539e-20  3.8459278808227721e-16  3.8459278808227721e-16  3.8459278808227721e-16
2.3542864143224202e-06  1.3333349028594546e+00  2.1665914533949656e-16  -5.9259363894087669e-01  1.2042558658379517e-16  8.8682841096786571e-11  9.5042605112428030e-27  -9.9999999999999811e-01  2.2042264271015953e-16  9.9999999999999911e-01  9.2516453838297694e-16  1.0000023542864145e+00  3.6843106385552327e-16  1.3333349028594546e+00  2.1665914533949656e-16  -5.9259363894087691e-01  1.0161901834123615e-16  8.8675733422860503e-11   7.1076739260582591e-15  -9.9999999999999822e-01  1.0940034024764386e-16  1.0000000000471729e+00  4.7172895240994368e-11  1.0000023542392409e+00  4.7173229929863970e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  5.5673347452745007e-16  9.9999999999999978e-01  2.5903072360788297e-16  1.0000023542864138e+00  2.9770275091957065e-16  1.3333349028594546e+00  2.1665914533949656e-16  -5.9259363894087691e-01  1.0161901834123615e-16  8.8675733422860503e-11    7.1076739260582591e-15    -9.9999999999999822e-01   1.0940034024764386e-16    1.0000000000471729e+00    4.7172895240994368e-11    1.0000023542392409e+00    4.7173229929863970e-11    5.9211964347636526e-16  3.9474666132098699e-16  3.8632262402373110e-20  3.8459283909061134e-16  3.8459283909061134e-16  3.8459283909061134e-16
2.8330961018393298e-06  1.3333352220667412e+00  2.4305514914443028e-17  -5.9259385174463042e-01  9.9913225158909870e-17  1.2842330018253534e-10  1.5890927445815918e-26  -9.9999999999999822e-01  1.6491138559978330e-16  1.0000000000000000e+00  1.3774378182579511e-17  1.0000028330961026e+00  8.4481957855745312e-16  1.3333352220667412e+00  2.4305514914443028e-17  -5.9259385174463053e-01  1.1109077303605782e-17  1.2842349406128051e-10   1.9387874518237701e-16  -9.9999999999999822e-01  1.6491138559978330e-16  9.9999999999893030e-01  1.0697136586045209e-12  1.0000028330971713e+00  1.0695455030827332e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7133219325248025e-17  9.9999999999999978e-01  2.3581898310761083e-16  1.0000028330961017e+00  4.3358841142672093e-17  1.3333352220667412e+00  2.4305514914443028e-17  -5.9259385174463042e-01  9.9913225158909870e-17  1.2842704677495931e-10    3.7465924239828778e-15    -9.9999999999999822e-01   1.6491138559978330e-16    9.9999999997933653e-01    2.0663484708701596e-11    1.0000028331167641e+00    2.0662317352457645e-11    5.9211978523287685e-16  3.9474680307759053e-16  4.6489236341764870e-20  3.8459290047292835e-16  3.8459290047292835e-16  3.8459290047292835e-16
3.4092850697468074e-06  1.3333356061939186e+00  9.8863774334738183e-17  -5.9259410782781696e-01  3.7394728213622158e-17  1.8597222900967441e-10  3.2942829083550236e-26  -9.9999999999999822e-01  1.0940007554984785e-16  1.0000000000000002e+00  1.9969508079229807e-16  1.0000034092850700e+00  3.5379420460760881e-16  1.3333356061939186e+00  9.8863774334738183e-17  -5.9259410782781663e-01  2.9567217917392481e-16  1.8597923201468802e-10   7.0030050136428795e-15  -9.9999999999999822e-01  1.0940007554984785e-16  9.9999999996790478e-01  3.2095237723807859e-11  1.0000034093171646e+00  3.2094903034673559e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  2.2366683183769913e-16  1.0000000000000002e+00  1.9969508079229807e-16  1.0000034092850698e+00  1.3174959968257750e-16  1.3333356061939188e+00  1.2318083059029311e-16  -5.9259410782781685e-01  7.3627574248893490e-17  1.8597745565784862e-10    5.2266481742426290e-15    -9.9999999999999822e-01   1.0940007554984785e-16    9.9999999997604583e-01    2.3954194328836511e-11    1.0000034093090235e+00    2.3953859639702211e-11    5.9211995581961155e-16  3.9474697366445835e-16  5.5944157141700464e-20  3.8459297433907445e-16  3.8459297433907445e-16  3.8459297433907445e-16
4.1026581058271900e-06  1.3333360684443454e+00  2.3606852430853618e-16  -5.9259441599245322e-01  9.0999373905017160e-17  2.6930996140422698e-10  2.9307797929738136e-26  -9.9999999999999833e-01  5.3888765499912415e-17  1.0000000000000002e+00  2.1784709382936711e-16  1.0000041026581055e+00  2.7498063079197392e-16  1.3333360684443456e+00  1.4023919383504895e-17  -5.9259441599245344e-01  1.3104523102001416e-16  2.6930635499411437e-10   3.6064101125777712e-15  -9.9999999999999822e-01  1.6491106796242808e-16  1.0000000000137348e+00  1.3734786884731641e-11  1.0000041026443709e+00  1.3734844018268604e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  5.0122274681266587e-16  9.9999999999999956e-01  4.4828672094572682e-16  1.0000041026581055e+00  2.7498063079197392e-16  1.3333360684443456e+00  1.4023919383504895e-17  -5.9259441599245322e-01  9.0999373905017160e-17  2.6931168406463257e-10    1.7226604056229802e-15    -9.9999999999999822e-01   1.6491106796242808e-16    9.9999999999343947e-01    6.5605340946260710e-12    1.0000041026646671e+00    6.5613651395088085e-12    5.9212016110003845e-16  3.9474717894507798e-16  6.7322017374663344e-20  3.8459306322799540e-16  3.8459306322799540e-16  3.8459306322799540e-16
4.9370478528390038e-06  1.3333366247066916e+00  9.5404589950635396e-17  -5.9259478683066502e-01  9.8899153931847520e-17  3.8999298939008101e-10  3.8970418439363665e-26  -9.9999999999999867e-01  1.1264489995209787e-16  1.0000000000000002e+00  9.0066737393369620e-17  1.0000049370478525e+00  2.0271163734547107e-16  1.3333366247066911e+00  3.4868461989942722e-16  -5.9259478683066502e-01  9.8899153931847520e-17  3.8998315687877039e-10   9.8325113105819441e-15  -9.9999999999999856e-01  1.6225974895822280e-18  1.0000000000311182e+00  3.1118087134746054e-11  1.0000049370167352e+00  3.1117533645831231e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  4.4571180733964486e-16  1.0000000000000000e+00  1.3197786753166169e-16  1.0000049370478525e+00  2.0271163734547107e-16  1.3333366247066916e+00  9.5404589950635396e-17  -5.9259478683066502e-01  9.8899153931847520e-17  3.8999203866296739e-10    9.5072711358069122e-16    -9.9999999999999878e-01   2.2366720241461355e-16    1.0000000000030091e+00    3.0090165080764926e-12    1.0000049370448447e+00    3.0080189299518195e-12    5.9212040813014413e-16  3.9474742597546272e-16  8.1013908399604082e-20  3.8459317019500772e-16  3.8459317019500772e-16  3.8459317019500772e-16
5.9411339849650401e-06  1.3333372941010868e+00  1.0142033876560364e-16  -5.9259523308874062e-01  8.3993703254645256e-17  5.6475652369536128e-10  3.6054654929272758e-26  -9.9999999999999811e-01  2.7593294690847008e-16  1.0000000000000002e+00  1.2184448830790404e-16  1.0000059411339846e+00  4.0102305371201580e-16  1.3333372941010870e+00  1.2062426615942767e-16  -5.9259523308874085e-01  1.3805090167038605e-16  5.6475535359368223e-10   1.1701016790835938e-15  -9.9999999999999856e-01  1.6815626294159251e-16  1.0000000000030773e+00  3.0772159795393917e-12  1.0000059411309079e+00  3.0770510688949457e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.6491064444595445e-16  1.0000000000000000e+00  1.0020011661712727e-16  1.0000059411339848e+00  1.7897844878698450e-16  1.3333372941010866e+00  3.2346494369063494e-16  -5.9259523308874074e-01  2.7028599207870401e-17  5.6474824816632463e-10    8.2755290366845951e-15    -9.9999999999999822e-01   1.6491064444595445e-16    1.0000000000217641e+00    2.1764045840820178e-11    1.0000059411122209e+00    2.1764102974780657e-11    5.9212070540097220e-16  3.9474772324669513e-16  9.7490464526644625e-20  3.8459329891681889e-16  3.8459329891681889e-16  3.8459329891681889e-16
7.1494289865975915e-06  1.3333380996363604e+00  3.5870468347884846e-17  -5.9259577010522657e-01  8.1216484015112542e-17  8.1783520434516783e-10  1.2763950037590018e-25  -9.9999999999999822e-01  2.2042158391897546e-16  9.9999999999999967e-01  4.0168184187108071e-16  1.0000071494289866e+00  6.6991913477474324e-17  1.3333380996363602e+00  2.5791507327291616e-16  -5.9259577010522635e-01  1.4082812090991877e-16  8.1783468885987531e-10   5.1548529264017179e-16  -9.9999999999999822e-01  2.2042158391897546e-16  1.0000000000011269e+00  1.1268077550600504e-12  1.0000071494278595e+00  1.1270314226859815e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1264532346857150e-16  1.0000000000000004e+00  3.7547427536652887e-16  1.0000071494289864e+00  1.5505269144755698e-16  1.3333380996363604e+00  3.5870468347884846e-17  -5.9259577010522646e-01  2.9805818447403112e-17  8.1783646521671471e-10    1.2608715467600787e-15    -9.9999999999999822e-01   2.2042158391897546e-16    9.9999999999724398e-01    2.7560862512639720e-12    1.0000071494317424e+00    2.7558625836380410e-12    5.9212106313049535e-16  3.9474808097680362e-16  1.1731804189206863e-19  3.8459345381790828e-16  3.8459345381790828e-16  3.8459345381790828e-16
8.6034644166844919e-06  1.3333390690009486e+00  1.5751395085825813e-16  -5.9259641633810523e-01  2.2051663653021697e-17  1.1843237886705252e-09  1.6869703918430266e-25  -9.9999999999999822e-01  1.6491011505036241e-16  1.0000000000000000e+00  1.4118317794945558e-17  1.0000086034644171e+00  6.2311764269536701e-16  1.3333390690009486e+00  1.5751395085825813e-16  -5.9259641633810523e-01  2.2051663653021697e-17  1.1843184211102198e-09   5.3675603055383857e-15  -9.9999999999999822e-01  1.6491011505036241e-16  1.0000000000097482e+00  9.7481881271009293e-12  1.0000086034546680e+00  9.7484673061957290e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.6491011505036241e-16  1.0000000000000002e+00  2.0792628713008575e-16  1.0000086034644167e+00  1.7902843284530437e-16  1.3333390690009488e+00  6.4530654066773164e-17  -5.9259641633810523e-01  2.2051663653021697e-17  1.1843237501807380e-09    3.8489787337634207e-17    -9.9999999999999856e-01   1.6815679233718455e-16    1.0000000000000699e+00    6.9929932233589916e-14    1.0000086034643476e+00    6.8876843698839430e-14    5.9212149361484946e-16  3.9474851146200536e-16  1.4117818853293651e-19  3.8459364022261215e-16  3.8459364022261215e-16  3.8459364022261215e-16
1.0353218432956615e-05  1.3333402355146828e+00  1.0509160371694524e-16  -5.9259719399918598e-01  9.8009483482474041e-18  1.7150438667865642e-09  3.0096809077420781e-25  -9.9999999999999822e-01  1.6490969153388879e-16  1.0000000000000004e+00  3.4607678341052119e-16  1.0000103532184335e+00  4.8496672289845795e-16  1.3333402355146831e+00  1.1695300120808608e-16  -5.9259719399918553e-01  4.3428826150181522e-16  1.7150600939430660e-09   1.6227156501537558e-14  -9.9999999999999822e-01  1.6490969153388879e-16  9.9999999997550937e-01  2.4490729757237692e-11  1.0000103532429234e+00  2.4490450577719376e-11  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.8695429645892007e-16  9.9999999999999978e-01  3.2005703136457274e-16  1.0000103532184330e+00  4.0877513048395304e-17  1.3333402355146828e+00  1.0509160371694524e-16  -5.9259719399918587e-01  1.0122135411426826e-16  1.7150441067315114e-09    2.3994494693530468e-16    -9.9999999999999822e-01   1.6490969153388879e-16    9.9999999999963729e-01    3.6280787457147817e-13    1.0000103532187943e+00    3.6130744972607432e-13    5.9212201165101190e-16  3.9474902949939541e-16  1.6989107526887351e-19  3.8459386453814181e-16  3.8459386453814181e-16  3.8459386453814181e-16
1.2458833642950081e-05  1.3333416392741675e+00  6.3696664182919766e-17  -5.9259812981749405e-01  4.6674240388223043e-18  2.4835915142125385e-09  4.1814079939187527e-25  -9.9999999999999833e-01  1.0939811678615732e-16  1.0000000000000000e+00  6.0282301507813261e-17  1.0000124588336428e+00  1.6338648909357996e-16  1.3333416392741673e+00  1.5834794074211155e-16  -5.9259812981749416e-01  1.0635487842369335e-16  2.4835848932980298e-09   6.6209145090945349e-15  -9.9999999999999822e-01  2.2042041924867299e-16  1.0000000000083031e+00  8.3030756742651136e-12  1.0000124588253396e+00  8.3032993430557150e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.0939811678615732e-16  9.9999999999999978e-01  2.8232690643284456e-16  1.0000124588336430e+00  5.8658115831451352e-17  1.3333416392741677e+00  2.8574126910795106e-16  -5.9259812981749416e-01  1.0635487842369335e-16  2.4835937750822268e-09    2.2608696879067170e-15    -9.9999999999999856e-01   1.1264648813887398e-16    9.9999999999716438e-01    2.8356809094966203e-12    1.0000124588364796e+00    2.8366784860331066e-12    5.9212263504545226e-16  3.9474965289561332e-16  2.0444369342422962e-19  3.8459413447482645e-16  3.8459413447482645e-16  3.8459413447482645e-16
1.4992684327860471e-05  1.3333433285311431e+00  2.0255477993610245e-16  -5.9259925595789653e-01  7.8318828438211359e-18  3.5965432548222809e-09  4.6510472285944231e-26  -9.9999999999999833e-01  1.0939748151144688e-16  1.0000000000000000e+00  6.5342055719739118e-17  1.0000149926843285e+00  7.2985104954376064e-16  1.3333433285311433e+00  1.9489824988928865e-17  -5.9259925595789675e-01  2.2987648776885247e-16  3.5965381783853445e-09   5.0764369363974196e-15  -9.9999999999999856e-01  1.1264712341358442e-16  1.0000000000052902e+00  5.2901473702831509e-12  1.0000149926790376e+00  5.2901489951041020e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.5673633326364706e-16  9.9999999999999989e-01  1.7636435818225476e-16  1.0000149926843278e+00  6.3717234768666757e-17  1.3333433285311433e+00  1.9489824988928865e-17  -5.9259925595789664e-01  1.1885418530633679e-16  3.5965399547421839e-09    3.3000800969971692e-15    -9.9999999999999856e-01   1.1264712341358442e-16    1.0000000000034390e+00    3.4389614990231653e-12    1.0000149926808888e+00    3.4389631238441164e-12    5.9212338522624790e-16  3.9475040307898316e-16  2.4602378958647715e-19  3.8459445931115348e-16  3.8459445931115348e-16  3.8459445931115348e-16
1.8041864093920754e-05  1.3333453613512298e+00  4.1870915936531388e-17  -5.9260061112651929e-01  4.9094044611835598e-17  5.2082357245883210e-09  5.6064904435185008e-25  -9.9999999999999833e-01  1.6254562257792112e-18  9.9999999999999944e-01  5.8670000017806114e-16  1.0000180418640940e+00  3.6302993902724705e-16  1.3333453613512296e+00  2.6391552086156270e-16  -5.9260061112651907e-01  1.7295056031319570e-16  5.2082356205573888e-09   1.0403093278119710e-16  -9.9999999999999856e-01  2.2367006115081054e-16  1.0000000000000897e+00  8.9674431901847170e-14  1.0000180418640039e+00  8.9787079660535467e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6254562257792112e-18  9.9999999999999978e-01  2.5363309279051418e-16  1.0000180418640938e+00  1.4098533410221575e-16  1.3333453613512298e+00  4.1870915936531388e-17  -5.9260061112651941e-01  1.6011634707435126e-16  5.2082285151300312e-09    7.2094582903821997e-15    -9.9999999999999856e-01   2.2367006115081054e-16    1.0000000000062432e+00    6.2431965681892399e-12    1.0000180418578504e+00    6.2433092159479282e-12    5.9212428797971387e-16  3.9475130583617695e-16  2.9606070511920672e-19  3.8459485021271873e-16  3.8459485021271873e-16  3.8459485021271873e-16
2.1711179456945007e-05  1.3333478076100944e+00  9.8365012423849082e-17  -5.9260224190093225e-01  1.0374277114331400e-16  7.5421687611999682e-09  1.5290386777781956e-25  -9.9999999999999833e-01  1.0939599920378918e-16  1.0000000000000007e+00  6.0139499633947801e-16  1.0000217111794572e+00  2.8515712010191714e-16  1.3333478076100942e+00  1.2367959250118223e-16  -5.9260224190093225e-01  1.0374277114331400e-16  7.5421695555633050e-09   7.9436333694235585e-16  -9.9999999999999822e-01  2.2041830166630485e-16  9.9999999999942835e-01  5.7171857419792874e-13  1.0000217111800282e+00  5.7138388098728246e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999789e-01  5.5348520905385179e-16  1.0000000000000002e+00  1.5730578648941542e-16  1.0000217111794572e+00  2.8515712010191714e-16  1.3333478076100944e+00  9.8365012423849082e-17  -5.9260224190093225e-01  1.0374277114331400e-16  7.5421748846338232e-09    6.1234338551431075e-15    -9.9999999999999822e-01   2.2041830166630485e-16    9.9999999999559253e-01    4.4075391242778442e-12    1.0000217111838641e+00    4.4072044310671979e-12    5.9212537433688013e-16  3.9475239219874143e-16  3.5627452617245667e-19  3.8459532061605376e-16  3.8459532061605376e-16  3.8459532061605376e-16
2.6126752255633263e-05  1.3333507513957046e+00  3.0034598713215867e-16  -5.9260420433079108e-01  1.5188204970168640e-16  1.0922000285561635e-08  1.5344245696426184e-24  -9.9999999999999878e-01  2.7918290644796287e-16  1.0000000000000000e+00  1.4517835962314391e-16  1.0000261267522561e+00  4.2110696548775576e-16  1.3333507513957041e+00  1.4374322271790395e-16  -5.9260420433079097e-01  4.0859747239170755e-17  1.0921995752255498e-08   4.5333061360969184e-15  -9.9999999999999856e-01  5.7138301522931551e-17  1.0000000000027105e+00  2.7103533139602338e-12  1.0000261267495452e+00  2.7105214745642193e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.7918290644796287e-16  1.0000000000000007e+00  5.2095545515195001e-16  1.0000261267522561e+00  4.2110696548775576e-16  1.3333507513957041e+00  1.4374322271790395e-16  -5.9260420433079086e-01  7.0162555223344899e-17  1.0921999304969177e-08    9.8059245729641726e-16    -9.9999999999999856e-01   5.7138301522931551e-17    1.0000000000005864e+00    5.8627462324738455e-13    1.0000261267516690e+00    5.8666482845629503e-13    5.9212668164030562e-16  3.9475369950998434e-16  4.2873523641946139e-19  3.8459588669052890e-16  3.8459588669052890e-16  3.8459588669052890e-16
3.1440354715915004e-05  1.3333542938993075e+00  2.7585547504553560e-16  -5.9260656586390825e-01  2.2409451652333866e-16  1.5816431736929126e-08  2.5738350340146316e-24  -9.9999999999999867e-01  1.6816229805134170e-16  9.9999999999999944e-01  6.1380405338301342e-16  1.0000314403547155e+00  3.3151436190594143e-16  1.3333542938993070e+00  1.6823373480452699e-16  -5.9260656586390814e-01  1.1307221406082303e-16  1.5816423726278117e-08   8.0106510058454166e-15  -9.9999999999999833e-01  1.6490460933620526e-16  1.0000000000039806e+00  3.9805349399499662e-12  1.0000314403507349e+00  3.9809251468529426e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6490460933620526e-16  1.0000000000000002e+00  1.6335206385459616e-16  1.0000314403547157e+00  1.0946975698091015e-16  1.3333542938993073e+00  5.3810870120504306e-17  -5.9260656586390792e-01  1.0897239086420828e-16  1.5816436160775993e-08    4.4238468699563366e-15    -9.9999999999999833e-01   1.6490460933620526e-16    9.9999999999780143e-01    2.1986333482062679e-12    1.0000314403569142e+00    2.1983541636057541e-12    5.9212825482793153e-16  3.9475527270893089e-16  5.1593390989989055e-19  3.8459656789421751e-16  3.8459656789421751e-16  3.8459656789421751e-16
3.7834626171319328e-05  1.3333585568945987e+00  1.9076159143239204e-16  -5.9260940766389480e-01  7.8413560868250943e-17  2.2904209547841146e-08  2.4663408365820780e-24  -9.9999999999999867e-01  1.6816314508428896e-16  9.9999999999999944e-01  6.0666103657637946e-16  1.0000378346261709e+00  3.3865822574552265e-16  1.3333585568945985e+00  3.1283013492639275e-17  -5.9260940766389492e-01  1.8943586333076659e-16  2.2904202978679677e-08   6.5691614656306542e-15  -9.9999999999999833e-01  1.6490376230325801e-16  1.0000000000027129e+00  2.7128894334497685e-12  1.0000378346234591e+00  2.7121694181751527e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.7918544754680463e-16  9.9999999999999978e-01  2.7359412918883250e-16  1.0000378346261711e+00  1.1661362082049134e-16  1.3333585568945985e+00  3.1283013492639275e-17  -5.9260940766389469e-01  3.2608741594264717e-17  2.2904210084107035e-08    5.3626589197034803e-16    -9.9999999999999833e-01   1.6490376230325801e-16    9.9999999999977884e-01    2.2120797602959499e-13    1.0000378346263923e+00    2.2103981288451070e-13    5.9213014797814200e-16  3.9475716587553507e-16  6.2086839697925336e-19  3.8459738764284043e-16  3.8459738764284043e-16  3.8459738764284043e-16
4.5529350748669567e-05  1.3333636869248040e+00  5.4701136993379036e-17  -5.9261282739893428e-01  1.0037476795544771e-16  3.3168258551012428e-08  4.1900108781461873e-24  -9.9999999999999833e-01  1.6313854564099913e-18  1.0000000000000007e+00  6.5759019807411804e-16  1.0000455293507486e+00  1.1793453370707798e-16  1.3333636869248040e+00  5.4701136993379036e-17  -5.9261282739893406e-01  1.2166983696958360e-16  3.3168261026617074e-08   2.4756046504320987e-15  -9.9999999999999856e-01  2.2367599038144132e-16  9.9999999999915035e-01  8.4966222436233332e-13  1.0000455293515980e+00  8.4943854837195188e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.1265368791892564e-16  9.9999999999999967e-01  3.4161052408852284e-16  1.0000455293507482e+00  3.2615467614298464e-16  1.3333636869248042e+00  1.6734346793165228e-16  -5.9261282739893417e-01  1.0647534507067943e-17  3.3168261026617074e-08    2.4756046504320987e-15    -9.9999999999999856e-01   2.2367599038144132e-16    9.9999999999915035e-01    8.4966222436233332e-13    1.0000455293515980e+00    8.4943854837195188e-13    5.9213242616920248e-16  3.9475944409033583e-16  7.4714645731701044e-19  3.8459837411480076e-16  3.8459837411480076e-16  3.8459837411480076e-16
5.4789011795939334e-05  1.3333698603418072e+00  2.6920381831410946e-17  -5.9261694259741382e-01  1.3070565668829622e-16  4.8032004534835513e-08  3.3393601715836386e-24  -9.9999999999999856e-01  1.1265538198482015e-16  9.9999999999999956e-01  5.1005572121436206e-16  1.0000547890117961e+00  2.8637803676702268e-16  1.3333698603418072e+00  2.6920381831410946e-17  -5.9261694259741382e-01  1.3070565668829622e-16  4.8032001487285925e-08   3.0475495917619457e-15  -9.9999999999999856e-01  1.1265538198482015e-16  1.0000000000008693e+00  8.6923866177013324e-13  1.0000547890109266e+00  8.6924029484965555e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.5674459183488279e-16  1.0000000000000004e+00  3.7812269848576313e-16  1.0000547890117961e+00  2.8637803676702268e-16  1.3333698603418072e+00  2.6920381831410946e-17  -5.9261694259741371e-01  1.9683354225780560e-17  4.8032005039999603e-08    5.0516408703855528e-16    -9.9999999999999856e-01   1.1265538198482015e-16    9.9999999999985600e-01    1.4406189280524711e-13    1.0000547890119398e+00    1.4394923742326228e-13    5.9213516771708148e-16  3.9476218567259388e-16  8.9910989735908281e-19  3.8459956122000678e-16  3.8459956122000678e-16  3.8459956122000678e-16
6.5931882713335412e-05  1.3333772893708111e+00  1.3499556043614853e-16  -5.9262189468555060e-01  2.0023125913345367e-16  6.9556796313680328e-08  1.4160664681917664e-23  -9.9999999999999833e-01  1.0938583480842213e-16  1.0000000000000002e+00  1.5619574738067570e-16  1.0000659318827130e+00  3.7987681995980409e-16  1.3333772893708109e+00  3.5704016536117987e-16  -5.9262189468555060e-01  2.0023125913345367e-16  6.9556795878611410e-08   4.3506893192739982e-16  -9.9999999999999822e-01  2.2040813727093780e-16  1.0000000000001026e+00  1.0251875861782011e-13  1.0000659318826104e+00  1.0296448429532426e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999911e-01  6.6777028242918746e-16  9.9999999999999989e-01  1.7687116000687127e-16  1.0000659318827132e+00  1.5783221503477278e-16  1.3333772893708111e+00  1.3499556043614853e-16  -5.9262189468555071e-01  8.9208956670938005e-17  6.9556795878611410e-08    4.3506893192739982e-16    -9.9999999999999822e-01   2.2040813727093780e-16    1.0000000000001026e+00    1.0251875861782011e-13    1.0000659318826104e+00    1.0296448429532426e-13    5.9213846686870191e-16  3.9476548487400001e-16  1.0819839974044394e-18  3.8460098976582072e-16  3.8460098976582072e-16  3.8460098976582072e-16
7.9340966657974921e-05  1.3333862294094330e+00  6.9924978878217940e-17  -5.9262785384551586e-01  1.0829734234603634e-16  1.0072781520987329e-07  7.0878430050960083e-24  -9.9999999999999856e-01  1.1266215824839818e-16  1.0000000000000002e+00  1.5632100513135050e-16  1.0000793409666575e+00  3.8000546584226794e-16  1.3333862294094330e+00  6.9924978878217940e-17  -5.9262785384551586e-01  1.0829734234603634e-16  1.0072781186920565e-07   3.3406676431611596e-15  -9.9999999999999856e-01  1.1266215824839818e-16  1.0000000000006577e+00  6.5763039618814901e-13  1.0000793409660000e+00  6.5785408064885992e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1266215824839818e-16  1.0000000000000002e+00  1.5632100513135050e-16  1.0000793409666580e+00  6.4083744007794692e-17  1.3333862294094327e+00  1.5211962604681338e-16  -5.9262785384551564e-01  1.1374726257899495e-16  1.0072781542191933e-07    2.1204603563934133e-16    -9.9999999999999822e-01   2.2040474913914878e-16    9.9999999999995792e-01    4.2143176233087111e-14    1.0000793409666995e+00    4.1586424864988648e-14    5.9214243704338941e-16  3.9476945512078432e-16  1.3020573907726059e-18  3.8460270886026519e-16  3.8460270886026519e-16  3.8460270886026519e-16
9.5477161142080657e-05  1.3333969878127223e+00  9.9508006317596391e-18  -5.9263502486061470e-01  1.6865233797358551e-16  1.4586813887416666e-07  3.2963154742902237e-23  -9.9999999999999856e-01  1.6415498517770429e-18  9.9999999999999956e-01  5.8427074553114645e-16  1.0000954771611414e+00  6.3861613140830636e-16  1.3333969878127221e+00  2.3199540555679096e-16  -5.9263502486061492e-01  5.3392266951445807e-17  1.4586813357198025e-07   5.3021864401021040e-15  -9.9999999999999856e-01  1.6415498517770429e-18  1.0000000000008671e+00  8.6694400069656617e-13  1.0000954771602748e+00  8.6727870915380550e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  2.2368615477680837e-16  1.0000000000000002e+00  8.1863069243947440e-17  1.0000954771611423e+00  2.4956228829181888e-16  1.3333969878127223e+00  9.9508006317596391e-18  -5.9263502486061481e-01  5.7630035511069854e-17  1.4586814067740761e-07    1.8032409174988979e-15    -9.9999999999999856e-01   1.6415498517770429e-18    9.9999999999970512e-01    2.9501541687612266e-13    1.0000954771614365e+00    2.9445866381395830e-13    5.9214721473420542e-16  3.9477423291600721e-16  1.5668986161605218e-18  3.8460477760079690e-16  3.8460477760079690e-16  3.8460477760079690e-16
1.1489510001873109e-04  1.3334099344669719e+00  8.9926493293568449e-17  -5.9264365414784659e-01  2.7363243612472581e-16  2.1123841229961526e-07  1.4092060581340264e-23  -9.9999999999999856e-01  5.7159477346612908e-17  1.0000000000000000e+00  5.9694808978409719e-17  1.0001148951000185e+00  1.0848697083072242e-16  1.3334099344669719e+00  8.9926493293568449e-17  -5.9264365414784659e-01  2.7363243612472581e-16  2.1123840454606579e-07   7.7535494808310476e-15  -9.9999999999999833e-01  1.6488512757841841e-16  1.0000000000010543e+00  1.0542080893750703e-12  1.0001148950989642e+00  1.0543762711548795e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.3862825115902752e-17  1.0000000000000000e+00  5.9694808978409719e-17  1.0001148951000187e+00  1.1355763409430889e-16  1.3334099344669719e+00  8.9926493293568449e-17  -5.9264365414784625e-01  5.9434471262821179e-17  2.1123841520420683e-07    2.9045915555704559e-15    -9.9999999999999833e-01   1.6488512757841841e-16    9.9999999999960509e-01    3.9496602466814660e-13    1.0001148951004144e+00    3.9579704361050011e-13    5.9215296420366131e-16  3.9477998253666017e-16  1.8856168418489161e-18  3.8460726710681018e-16  3.8460726710681018e-16  3.8460726710681018e-16
1.3826221737646592e-04  1.3334255145170624e+00  1.0656335776939853e-16  -5.9265403821868701e-01  7.4407943272698577e-18  3.0590534282664334e-07  7.0154997852571908e-23  -9.9999999999999856e-01  1.1267232264376523e-16  1.0000000000000002e+00  1.5961293364720022e-16  1.0001382622173771e+00  7.2691546587167189e-16  1.3334255145170624e+00  1.0656335776939853e-16  -5.9265403821868690e-01  1.1846309678978551e-16  3.0590534372265665e-07   8.9601338579854784e-16  -9.9999999999999856e-01  1.1267232264376523e-16  9.9999999999989864e-01  1.0142579381955462e-13  1.0001382622174786e+00  1.0220129991661098e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  4.4573923003131222e-16  1.0000000000000009e+00  8.2574674842229412e-16  1.0001382622173767e+00  2.8282625602160922e-16  1.3334255145170624e+00  1.0656335776939853e-16  -5.9265403821868690e-01  1.1846309678978551e-16  3.0590534372265665e-07    8.9601338579854784e-16    -9.9999999999999856e-01   1.1267232264376523e-16    9.9999999999989864e-01    1.0142579381955462e-13    1.0001382622174786e+00    1.0220129991661098e-13    5.9215988313579543e-16  3.9478690168775220e-16  2.2691758036717734e-18  3.8461026296589849e-16  3.8461026296589849e-16  3.8461026296589849e-16
1.6638168860761272e-04  1.3334442636866919e+00  1.3728913762132315e-16  -5.9266653385766110e-01  3.1123889810820280e-17  4.4299955868064070e-07  3.4204307748027135e-23  -9.9999999999999822e-01  2.7589557157967248e-16  1.0000000000000004e+00  2.9617485367270307e-16  1.0001663816886082e+00  4.2380992775702848e-16  1.3334442636866921e+00  8.4755467303708158e-17  -5.9266653385766077e-01  3.0194301757672666e-16  4.4299957124849243e-07   1.2567851691258287e-14  -9.9999999999999856e-01  5.7171335807874468e-17  9.9999999999882017e-01  1.1799819226253312e-12  1.0001663816897877e+00  1.1799247512895233e-12  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.7589557157967248e-16  1.0000000000000002e+00  7.4130248747671752e-17  1.0001663816886079e+00  2.0176532283199717e-16  1.3334442636866917e+00  3.5933374254635443e-16  -5.9266653385766099e-01  7.9898412651695368e-17  4.4299955348492404e-07    5.1957167027442165e-15    -9.9999999999999822e-01   2.7589557157967248e-16    1.0000000000004876e+00    4.8746203805919135e-13    1.0001663816881197e+00    4.8807432090731180e-13    5.9216820943972164e-16  3.9479522830876633e-16  2.7307718635704345e-18  3.8461386817819796e-16  3.8461386817819796e-16  3.8461386817819796e-16
2.0022003718155845e-04  1.3334668267208067e+00  2.7655058521547803e-17  -5.9268157036673008e-01  9.9766612456246765e-17  6.4153744198715951e-07  1.5554760824272181e-22  -9.9999999999999856e-01  5.7178112071452503e-17  1.0000000000000000e+00  6.6563596208400637e-17  1.0002002200371825e+00  1.0085862062995854e-15  1.3334668267208065e+00  2.4969966344657910e-16  -5.9268157036673019e-01  2.1078891491876241e-16  6.4153742940220582e-07   1.2584953535696967e-14  -9.9999999999999811e-01  3.8691109777861010e-16  1.0000000000009814e+00  9.8137059017242994e-13  1.0002002200361997e+00  9.8176083519188894e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6486649285357882e-16  1.0000000000000000e+00  6.6563596208400637e-17  1.0002002200371813e+00  1.0163681832557109e-16  1.3334668267208067e+00  2.7655058521547803e-17  -5.9268157036672997e-01  1.1255690006268894e-17  6.4153744183670369e-07    1.5045565989521297e-16    -9.9999999999999833e-01   1.6486649285357882e-16    1.0000000000000124e+00    1.2367934279593353e-14    1.0002002200371700e+00    1.1425911669502168e-14    5.9217822943971343e-16  3.9480524876795873e-16  3.2862893516999335e-18  3.8461820670036612e-16  3.8461820670036612e-16  3.8461820670036612e-16
2.4094035602395270e-04  1.3334939795880989e+00  5.1352743753907719e-17  -5.9269966429373133e-01  3.9051719508207453e-17  9.2905989015049415e-07  2.5368136012429120e-22  -9.9999999999999856e-01  1.1269603956628835e-16  9.9999999999999956e-01  5.3500572608914995e-16  1.0002409403560242e+00  3.1128738406034232e-16  1.3334939795880989e+00  5.1352743753907719e-17  -5.9269966429373122e-01  7.1970582954308195e-17  9.2905989212965778e-07   1.9791633783458819e-15  -9.9999999999999856e-01  1.1269603956628835e-16  9.9999999999987155e-01  1.2854372046536971e-13  1.0002409403561525e+00  1.2865306903072845e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1269603956628835e-16  1.0000000000000000e+00  9.0916516239087310e-17  1.0002409403560237e+00  1.3280182578972030e-16  1.3334939795880989e+00  5.1352743753907719e-17  -5.9269966429373122e-01  7.1970582954308195e-17  9.2905989212965778e-07    1.9791633783458819e-15    -9.9999999999999856e-01   1.1269603956628835e-16    9.9999999999987155e-01    1.2854372046536971e-13    1.0002409403561525e+00    1.2865306903072845e-13    5.9219028773509437e-16  3.9481730772835055e-16  3.9548490869294980e-18  3.8462342771151688e-16  3.8462342771151688e-16  3.8462342771151688e-16
2.8994228538828810e-04  1.3335266562124330e+00  1.4702762012612402e-16  -5.9272143714728498e-01  9.6598955252656677e-17  1.3454544810311772e-06  1.3921653848673080e-22  -9.9999999999999856e-01  2.2373189455596010e-16  1.0000000000000002e+00  2.1033070407297588e-16  1.0002899422853890e+00  7.8718272845873264e-16  1.3335266562124330e+00  1.4702762012612402e-16  -5.9272143714728509e-01  1.4423347209858977e-17  1.3454544820490355e-06   1.0178584561083498e-15  -9.9999999999999856e-01  2.2373189455596010e-16  9.9999999999994482e-01  5.5189798224722334e-14  1.0002899422854437e+00  5.5410155540016435e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.3137961775661817e-16  9.9999999999999967e-01  3.4478080823960237e-16  1.0002899422853881e+00  1.0099569124139258e-16  1.3335266562124328e+00  7.5016984798907285e-17  -5.9272143714728509e-01  1.4423347209858977e-17  1.3454544784963218e-06    2.5348552226921511e-15    -9.9999999999999822e-01   1.0933501283158688e-16    1.0000000000001366e+00    1.3654571812804221e-13    1.0002899422852514e+00    1.3688047232506068e-13    5.9220479907137539e-16  3.9483182002770545e-16  4.7594692826106100e-18  3.8462971074847251e-16  3.8462971074847251e-16  3.8462971074847251e-16
3.4891012134067808e-04  1.3335659806603160e+00  6.5402327607195400e-17  -5.9274763670153563e-01  5.9545586435992602e-17  1.9484920351113633e-06  4.0797373760865767e-22  -9.9999999999999833e-01  1.0932823656800884e-16  9.9999999999999956e-01  5.4096674951527257e-16  1.0003489101213408e+00  9.5183473770699591e-17  1.3335659806603157e+00  2.8744693253222672e-16  -5.9274763670153585e-01  1.6249901848903871e-16  1.9484920237289316e-06   1.1382431301844865e-14  -9.9999999999999822e-01  2.2035053903052451e-16  1.0000000000005094e+00  5.0927344615835663e-13  1.0003489101208312e+00  5.0949718482917617e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  3.3137284149304014e-16  1.0000000000000002e+00  1.2516706525982133e-16  1.0003489101213405e+00  1.2686113115433173e-16  1.3335659806603160e+00  6.5402327607195400e-17  -5.9274763670153585e-01  1.6249901848903871e-16  1.9484920290580021e-06    6.0533607836441146e-15    -9.9999999999999822e-01   2.2035053903052451e-16    1.0000000000002702e+00    2.7013140665409791e-13    1.0003489101210701e+00    2.7057718992984248e-13    5.9222226263436360e-16  3.9484928498544234e-16  5.7278620660094502e-18  3.8463727188790490e-16  3.8463727188790490e-16  3.8463727188790490e-16
4.1987070844439058e-04  1.3336133059027651e+00  3.5841014058092372e-17  -5.9277916261499219e-01  7.3223236257509549e-18  2.8218470268653212e-06  4.3888540867164722e-22  -9.9999999999999856e-01  1.7143946852409126e-18  1.0000000000000000e+00  1.4954540764973482e-16  1.0004198707084442e+00  1.8523589442305665e-16  1.3336133059027653e+00  2.5788561898312367e-16  -5.9277916261499219e-01  7.3223236257509549e-18  2.8218470315977129e-06   4.7323921499200245e-15  -9.9999999999999878e-01  2.2375899961027224e-16  9.9999999999982370e-01  1.7645296171812460e-13  1.0004198707086207e+00  1.7634022502097682e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.3478130207278789e-16  9.9999999999999956e-01  5.9363461749979746e-16  1.0004198707084442e+00  1.8523589442305665e-16  1.3336133059027648e+00  1.8620359086693895e-16  -5.9277916261499231e-01  1.0369997883676470e-16  2.8218470209395718e-06    5.9257488864814783e-15    -9.9999999999999856e-01   1.7143946852409126e-18    1.0000000000002205e+00    2.2034074728290634e-13    1.0004198707082237e+00    2.2067552858497916e-13    5.9224327926388878e-16  3.9487030363490937e-16  6.8933937307147593e-18  3.8464637118939484e-16  3.8464637118939484e-16  3.8464637118939484e-16
5.0526310653356793e-04  1.3336702605012893e+00  7.6667917469887480e-17  -5.9281709723242770e-01  4.4364189151285351e-17  4.0867169942939880e-06  1.3111191305284714e-21  -9.9999999999999833e-01  5.3776427755282813e-17  9.9999999999999922e-01  8.7136085830574733e-16  1.0005052631065343e+00  7.0309268113599517e-16  1.3336702605012896e+00  2.9871252239491876e-16  -5.9281709723242781e-01  1.5538649161380099e-16  4.0867169950331572e-06   7.3916791953296547e-16  -9.9999999999999856e-01  1.6826817716974849e-16  9.9999999999997680e-01  2.3297865955733908e-14  1.0005052631065581e+00  2.4461865408114346e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999911e-01  7.2337968948232678e-16  1.0000000000000002e+00  1.2783986385689361e-16  1.0005052631065336e+00  3.6958866360901272e-17  1.3336702605012893e+00  7.6667917469887480e-17  -5.9281709723242759e-01  6.6658113311230303e-17  4.0867169968095141e-06    2.5155247589332157e-15    -9.9999999999999856e-01   1.6826817716974849e-16    9.9999999999992240e-01    7.7698794162366585e-14    1.0005052631066123e+00    7.8640749009821978e-14    5.9226857218654476e-16  3.9489559948299518e-16  8.2962428020448418e-18  3.8465732165746895e-16  3.8465732165746895e-16  3.8465732165746895e-16
6.0802242616494269e-04  1.3337388048478647e+00  3.9487131765837484e-17  -5.9286274261173177e-01  1.1075899112406317e-16  5.9186573675285001e-06  6.1197051628583571e-22  -9.9999999999999833e-01  5.3762875228126745e-17  1.0000000000000000e+00  8.7174290405116299e-17  1.0006080224261649e+00  2.9914863170723809e-17  1.3337388048478644e+00  2.6153173669086879e-16  -5.9286274261173177e-01  1.1075899112406317e-16  5.9186573579950164e-06   9.5334831113516697e-15  -9.9999999999999856e-01  1.6828172969690456e-16  1.0000000000002451e+00  2.4505006954682943e-13  1.0006080224259197e+00  2.4510732897406382e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.6478517769064240e-16  1.0000000000000000e+00  8.7174290405116299e-17  1.0006080224261649e+00  2.9914863170723809e-17  1.3337388048478647e+00  3.9487131765837484e-17  -5.9286274261173166e-01  2.6331133845248411e-19  5.9186573668768006e-06    6.5169891435041714e-16    -9.9999999999999856e-01   1.6828172969690456e-16    1.0000000000000162e+00    1.6122081869122169e-14    1.0006080224261484e+00    1.6401385901281594e-14    5.9229901199125508e-16  3.9492604352462314e-16  9.9847972773435271e-18  3.8467050003387823e-16  3.8467050003387823e-16  3.8467050003387823e-16
7.3168071434272068e-04  1.3338212989284490e+00  4.9816216388561592e-17  -5.9291766502402399e-01  2.7932957797579093e-17  8.5719751926650793e-06  9.2140977075293625e-22  -9.9999999999999867e-01  2.2381998598247455e-16  1.0000000000000007e+00  5.7707539409706226e-16  1.0007316807143432e+00  5.3137224947064750e-16  1.3338212989284490e+00  4.9816216388561592e-17  -5.9291766502402388e-01  1.3895526026009475e-16  8.5719751972135327e-06   4.5484525029308900e-15  -9.9999999999999856e-01  1.1279768351995887e-16  9.9999999999990308e-01  9.7011528470454200e-14  1.0007316807144406e+00  9.8008953811559396e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  1.1279768351995887e-16  1.0000000000000000e+00  8.9058420678031667e-17  1.0007316807143425e+00  1.3476156530444645e-16  1.3338212989284490e+00  4.9816216388561592e-17  -5.9291766502402399e-01  2.7932957797579093e-17  8.5719751936608191e-06    9.9573882413038902e-16    -9.9999999999999856e-01   1.1279768351995887e-16    9.9999999999997902e-01    2.1072273586093489e-14    1.0007316807143638e+00    2.1181520507498560e-14    5.9233564672231910e-16  3.9496268439220197e-16  1.2017341323718859e-17  3.8468635979573330e-16  3.8468635979573330e-16  3.8468635979573330e-16
8.8048835816434824e-04  1.3339205839920236e+00  3.1792534661435365e-17  -5.9298374842126744e-01  1.0980503082098328e-16  1.2415080100848037e-05  6.7949080205464536e-22  -9.9999999999999833e-01  5.3695112592346401e-17  1.0000000000000002e+00  2.2377198643914412e-16  1.0008804883581639e+00  2.8109917630931699e-16  1.3339205839920236e+00  3.1792534661435365e-17  -5.9298374842126778e-01  2.2326187656656368e-16  1.2415080092864628e-05   7.9834085151912770e-15  -9.9999999999999856e-01  1.6834949233268490e-16  1.0000000000001417e+00  1.4166618532368408e-13  1.0008804883580236e+00  1.4061328948892910e-13  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.7937179479520058e-16  1.0000000000000007e+00  6.6786119628920673e-16  1.0008804883581646e+00  3.8503463846577694e-16  1.3339205839920236e+00  3.1792534661435365e-17  -5.9298374842126755e-01  1.2172716415323714e-18  1.2415080101746412e-05    8.9837568180997450e-16    -9.9999999999999856e-01   1.6834949233268490e-16    9.9999999999998368e-01    1.6318551080475689e-14    1.0008804883581803e+00    1.6150201588142999e-14    5.9237973814775185e-16  3.9500678470570210e-16  1.4464092679737571e-17  3.8470544681301769e-16  3.8470544681301769e-16  3.8470544681301769e-16
1.0595601792776149e-03  1.3340400810087742e+00  8.0077384950818173e-17  -5.9306325865798459e-01  2.7147143118615481e-17  1.7981721962774130e-05  5.2448758134398061e-22  -9.9999999999999856e-01  5.7381399978793535e-17  9.9999999999999989e-01  1.7718518117260688e-16  1.0010595601792776e+00  1.1980378119380976e-16  1.3340400810087740e+00  1.4196721997421312e-16  -5.9306325865798470e-01  8.3875159343900173e-17  1.7981721956772390e-05   6.0017405636844406e-15  -9.9999999999999867e-01  1.6840370244130918e-16  1.0000000000000882e+00  8.8085545276527334e-14  1.0010595601791883e+00  8.9142127398668770e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  2.7568550740875341e-16  1.0000000000000002e+00  1.5588172621494008e-16  1.0010595601792776e+00  1.1980378119380976e-16  1.3340400810087742e+00  8.0077384950818173e-17  -5.9306325865798470e-01  8.3875159343900173e-17  1.7981721960325103e-05    2.4490268848839401e-15    -9.9999999999999867e-01   1.6840370244130918e-16    1.0000000000000357e+00    3.5683018514219951e-14    1.0010595601792416e+00    3.5851422216661262e-14    5.9243280548350008e-16  3.9505986491533006e-16  1.7409665534468709e-17  3.8472841821342562e-16  3.8472841821342562e-16  3.8472841821342562e-16
1.2750512407130128e-03  1.3341839094123620e+00  4.6733985952153072e-18  -5.9315892060032116e-01  1.2950941413028607e-16  2.6045267983891014e-05  3.8323947776577046e-21  -9.9999999999999833e-01  5.3586692375097850e-17  1.0000000000000000e+00  9.3792229422998843e-17  1.0012750512407127e+00  1.8568798558945384e-16  1.3341839094123618e+00  2.2671800352024661e-16  -5.9315892060032105e-01  2.4053171659280170e-16  2.6045267986773979e-05   2.8829608950117482e-15  -9.9999999999999822e-01  1.6460899483761351e-16  9.9999999999996503e-01  3.5065817505115430e-14  1.0012750512407484e+00  3.5563493407340588e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.7435610087417810e-17  1.0000000000000004e+00  3.5029698042706375e-16  1.0012750512407131e+00  2.5840122426060875e-16  1.3341839094123622e+00  2.1737120632981601e-16  -5.9315892060032138e-01  9.2535190794745240e-17  2.6045267986773979e-05    2.8829608950117482e-15    -9.9999999999999856e-01   1.6845791254993345e-16    9.9999999999996525e-01    3.4843772900190398e-14    1.0012750512407489e+00    3.6007582617190651e-14    5.9249667812560335e-16  3.9512375620540023e-16  2.0956050418482432e-17  3.8475606511707720e-16  3.8475606511707720e-16  3.8475606511707720e-16
1.5343684089300133e-03  1.3343570303680892e+00  5.6717227792048800e-17  -5.9327401066533136e-01  2.4107895174115912e-18  3.7726402283001396e-05  5.7454533912980334e-21  -9.9999999999999833e-01  1.9786689647842537e-18  9.9999999999999967e-01  3.5689112945254400e-16  1.0015343684089297e+00  8.9176749362306434e-17  1.3343570303680892e+00  5.6717227792048800e-17  -5.9327401066533125e-01  1.0861151294510406e-16  3.7726402286608618e-05   3.6072276884756009e-15  -9.9999999999999856e-01  2.2402327388981558e-16  9.9999999999996392e-01  3.6106072522382585e-14  1.0015343684089668e+00  3.6992272273117924e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.9786689647842537e-18  1.0000000000000002e+00  1.9822038286003424e-16  1.0015343684089304e+00  5.7695706541278749e-16  1.3343570303680889e+00  1.6532737713298251e-16  -5.9327401066533136e-01  2.4107895174115912e-18  3.7726402279503191e-05    3.4981996691254009e-15    -9.9999999999999822e-01   1.0904363349773140e-16    1.0000000000000355e+00    3.5503312565940012e-14    1.0015343684088940e+00    3.5838358142292345e-14    5.9257355927404073e-16  3.9520066436712887e-16  2.5226223514773845e-17  3.8478934004299416e-16  3.8478934004299416e-16  3.8478934004299416e-16
1.8464249428955463e-03  1.3345654197236183e+00  9.7825764037742749e-17  -5.9341246781534507e-01  1.4926889380151911e-16  5.4649327432681457e-05  5.0646193340288992e-21  -9.9999999999999856e-01  1.1305518153592418e-16  1.0000000000000007e+00  5.7912398182609891e-16  1.0018464249428956e+00  8.4976953875582942e-17  1.3345654197236183e+00  9.7825764037742749e-17  -5.9341246781534462e-01  2.9482031604854348e-16  5.4649327443812012e-05   1.1130549963388416e-14  -9.9999999999999822e-01  2.2001172585162279e-16  9.9999999999990619e-01  9.3900855413774723e-14  1.0018464249429899e+00  9.4453934047013891e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.2407748399843985e-16  9.9999999999999989e-01  1.9803213541151072e-16  1.0018464249428953e+00  1.3706765104944837e-16  1.3345654197236181e+00  1.2421884088728855e-16  -5.9341246781534496e-01  3.8246591339003462e-17  5.4649327427824801e-05    4.8566615912138392e-15    -9.9999999999999856e-01   1.1305518153592418e-16    1.0000000000000417e+00    4.1657375892956891e-14    1.0018464249428547e+00    4.0771230352330176e-14    5.9266610273827882e-16  3.9529324696519655e-16  3.0368523939378887e-17  3.8482938995892149e-16  3.8482938995892149e-16  3.8482938995892149e-16
2.2219468609395283e-03  1.3348162769232419e+00  5.0476507548478081e-17  -5.9357902659645922e-01  1.5200922441014343e-16  7.9168380870837878e-05  4.8575849999068192e-21  -9.9999999999999833e-01  1.0890810822617071e-16  1.0000000000000004e+00  3.7114156254730396e-16  1.0022219468609397e+00  2.9287805799144140e-16  1.3348162769232417e+00  1.7156809737655322e-16  -5.9357902659645945e-01  7.0035380514887880e-17  7.9168380866079247e-05   4.7586262400896592e-15  -9.9999999999999822e-01  2.1993041068868637e-16  1.0000000000000335e+00  3.3455787696376971e-14  1.0022219468609068e+00  3.2569723470913193e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.2415879916137627e-16  1.0000000000000004e+00  3.7114156254730396e-16  1.0022219468609395e+00  7.0833453066410121e-17  1.3348162769232421e+00  2.7252111247350940e-16  -5.9357902659645945e-01  7.0035380514887880e-17  7.9168380874961031e-05    4.1231579569115931e-15    -9.9999999999999856e-01   1.1313649669886059e-16    9.9999999999997102e-01    2.9049768590019342e-14    1.0022219468609685e+00    2.9158676698245511e-14    5.9277750571384486e-16  3.9540470663799736e-16  3.6561970490257281e-17  3.8487759615324615e-16  3.8487759615324615e-16  3.8487759615324615e-16
2.6738416158399439e-03  1.3351182775535533e+00  6.7302817688632718e-17  -5.9377937646604584e-01  7.0524569460655356e-17  1.1469693129494093e-04  1.3464489037388683e-20  -9.9999999999999833e-01  1.0885389811754643e-16  1.0000000000000000e+00  6.6792989653300526e-17  1.0026738416158394e+00  3.7946462454173489e-16  1.3351182775535533e+00  6.7302817688632718e-17  -5.9377937646604595e-01  4.0497733001860292e-17  1.1469693129129155e-04   3.6493973194937771e-15  -9.9999999999999822e-01  2.1987620058006210e-16  1.0000000000000215e+00  2.1471533688074737e-14  1.0026738416158192e+00  2.0585523672719582e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.3523531173251620e-16  1.0000000000000004e+00  3.7729622019676210e-16  1.0026738416158401e+00  2.8666919023335904e-16  1.3351182775535533e+00  6.7302817688632718e-17  -5.9377937646604595e-01  4.0497733001860292e-17  1.1469693129129155e-04    3.6493973194937771e-15    -9.9999999999999822e-01   2.1987620058006210e-16    1.0000000000000215e+00    2.1471533688074737e-14    1.0026738416158192e+00    2.0585523672719582e-14    5.9291162093513407e-16  3.9553890401033521e-16  4.4022731186698460e-17  3.8493562236131076e-16  3.8493562236131076e-16  3.8493562236131076e-16
3.2176417502507355e-03  1.3354818789063092e+00  1.4778417517260062e-17  -5.9402035240986928e-01  1.5476553936762298e-16  1.6618493084988534e-04  2.6591115483743091e-20  -9.9999999999999833e-01  5.3180116560415786e-17  1.0000000000000002e+00  2.1693298894566453e-16  1.0032176417502503e+00  2.7477517484776797e-16  1.3354818789063092e+00  1.4778417517260062e-17  -5.9402035240986939e-01  4.3743236905107320e-17  1.6618493085118757e-04   1.3022086382568556e-15  -9.9999999999999822e-01  1.6420241902293145e-16  9.9999999999999289e-01  7.1105389735803682e-15  1.0032176417502574e+00  6.8306521827532337e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  5.0193139575216250e-16  1.0000000000000009e+00  8.8306680372075846e-16  1.0032176417502512e+00  6.1340324485235726e-16  1.3354818789063094e+00  2.0726618740777125e-16  -5.9402035240986950e-01  6.7279065557408340e-17  1.6618493085296393e-04    3.0785654776571063e-15    -9.9999999999999822e-01   1.6420241902293145e-16    9.9999999999998479e-01    1.5215167053344011e-14    1.0032176417502656e+00    1.5046302564979394e-14    5.9307309237257986e-16  3.9570049449369449e-16  5.3012012425432392e-17  3.8500547288966055e-16  3.8500547288966055e-16  3.8500547288966055e-16
3.8720387818125569e-03  1.3359196900826491e+00  2.3376735950150638e-17  -5.9431016271004600e-01  1.1694173294569171e-16  2.4081268445065506e-04  9.3561268198319970e-21  -9.9999999999999833e-01  1.6403978869705862e-16  1.0000000000000002e+00  7.1210512481282595e-17  1.0038720387818134e+00  8.6998539345338199e-16  1.3359196900826489e+00  1.9866786897488067e-16  -5.9431016271004566e-01  2.1612517444185525e-16  2.4081268445463877e-04   3.9837205035446209e-15  -9.9999999999999822e-01  2.7506209115957425e-16  9.9999999999998368e-01  1.6471112554433551e-14  1.0038720387818278e+00  1.5302884713580417e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999900e-01  5.0209402607803533e-16  9.9999999999999989e-01  2.6185639490626438e-16  1.0038720387818123e+00  2.4023763117177455e-16  1.3359196900826493e+00  2.4542134087518197e-16  -5.9431016271004578e-01  1.0510287197933960e-16  2.4081268445819148e-04    7.5364341823451211e-15    -9.9999999999999856e-01   5.8004816227972700e-17    9.9999999999996947e-01    3.0681967269635555e-14    1.0038720387818432e+00    3.0623962453407580e-14    5.9326751959194417e-16  3.9589509424764208e-16  6.3845703608636608e-17  3.8508956286512978e-16  3.8508956286512978e-16  3.8508956286512978e-16
4.6595256686646873e-03  1.3364469208389265e+00  7.4838557028932524e-17  -5.9465866068961482e-01  5.9270498964715683e-17  3.4899937757998920e-04  1.9263329473690837e-21  -9.9999999999999822e-01  1.0842021724855224e-16  9.9999999999999911e-01  9.2043188431221378e-16  1.0046595256686652e+00  5.8476289171069993e-16  1.3364469208389265e+00  7.4838557028932524e-17  -5.9465866068961470e-01  5.1751803497799978e-17  3.4899937757870703e-04   1.2821794155143049e-15  -9.9999999999999822e-01  1.0842021724855224e-16  1.0000000000000042e+00  4.1865940289635063e-15  1.0046595256686610e+00  3.6340846018648948e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.0842021724855224e-16  1.0000000000000000e+00  3.2253464612088637e-17  1.0046595256686646e+00  8.1370923064394021e-17  1.3364469208389265e+00  7.4838557028932524e-17  -5.9465866068961470e-01  5.1751803497799978e-17  3.4899937757870703e-04    1.2821794155143049e-15    -9.9999999999999822e-01   1.0842021724855224e-16    1.0000000000000042e+00    4.1865940289635063e-15    1.0046595256686610e+00    3.6340846018648948e-15    5.9350165708190804e-16  3.9612948183564731e-16  7.6906202972789579e-17  3.8519080320971129e-16  3.8519080320971129e-16  3.8519080320971129e-16
5.6071699382054694e-03  1.3370819267437066e+00  3.0630438719505995e-17  -5.9507766831656672e-01  1.3913371304432063e-16  5.0587029202716954e-04  5.5442013461648764e-20  -9.9999999999999822e-01  1.6371452804531297e-16  1.0000000000000000e+00  1.4897895808983698e-17  1.0056071699382050e+00  2.6547678599576952e-16  1.3370819267437066e+00  3.0630438719505995e-17  -5.9507766831656661e-01  2.5015601550683626e-16  5.0587029203441602e-04   7.2464266182279047e-15  -9.9999999999999822e-01  1.6371452804531297e-16  9.9999999999997946e-01  2.0554023851374380e-14  1.0056071699382254e+00  2.0162626867107110e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.9139698426726533e-16  9.9999999999999944e-01  5.7000940812156192e-16  1.0056071699382050e+00  2.6547678599576952e-16  1.3370819267437069e+00  1.9141416620552531e-16  -5.9507766831656683e-01  2.8111410581804973e-17  5.0587029203263967e-04    5.4700697788276535e-15    -9.9999999999999856e-01   1.6935237934223399e-16    9.9999999999998457e-01    1.5446997938098660e-14    1.0056071699382205e+00    1.5277645558756421e-14    5.9378365635241198e-16  3.9641184370924107e-16  9.2656968497691420e-17  3.8531270353085271e-16  3.8531270353085271e-16  3.8531270353085271e-16
6.7475440531106863e-03  1.3378468724856547e+00  4.0513416434951360e-17  -5.9558136067074829e-01  8.8396182755748053e-17  7.3339328446396566e-04  1.1842698675411816e-19  -9.9999999999999833e-01  1.6338926739356732e-16  1.0000000000000000e+00  1.4365637862454206e-16  1.0067475440531115e+00  8.6215715833068405e-16  1.3378468724856547e+00  4.0513416434951360e-17  -5.9558136067074796e-01  2.4467072463179893e-16  7.3339328447197261e-04   8.0070598910094529e-15  -9.9999999999999822e-01  2.7441156985608295e-16  9.9999999999998146e-01  1.8684380889864657e-14  1.0067475440531288e+00  1.8181636342483126e-14  inf               inf               inf               inf               inf                 inf                 -9.9999999999999833e-01  1.6338926739356732e-16  9.9999999999999989e-01  2.5467868108705774e-16  1.0067475440531106e+00  2.6021261369441170e-17  1.3378468724856547e+00  4.0513416434951360e-17  -5.9558136067074829e-01  8.8396182755748053e-17  7.3339328446131447e-04    2.6510811453920499e-15    -9.9999999999999822e-01   2.7441156985608295e-16    1.0000000000000062e+00    6.0735925592763342e-15    1.0067475440531044e+00    6.2432701992703180e-15    5.9412336050253187e-16  3.9675207370384484e-16  1.1166049468355684e-16  3.8545949685143569e-16  3.8545949685143569e-16  3.8545949685143569e-16
8.1198449931840083e-03  1.3387685406230247e+00  1.1210474725510550e-16  -5.9618672140402029e-01  1.5016635046718433e-16  1.0634932181498285e-03  2.6702591295607668e-19  -9.9999999999999822e-01  1.0755285551056384e-16  1.0000000000000002e+00  1.9561834943539264e-16  1.0081198449931843e+00  3.5602371592523019e-16  1.3387685406230247e+00  1.1210474725510550e-16  -5.9618672140402051e-01  7.1878254457846964e-17  1.0634932181456946e-03   4.1341130691656872e-15  -9.9999999999999822e-01  1.0755285551056384e-16  1.0000000000000084e+00  8.4112687316615518e-15  1.0081198449931763e+00  7.6375820613758974e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.1449174941446747e-16  9.9999999999999978e-01  2.4847086041466998e-16  1.0081198449931839e+00  8.8065493924832400e-17  1.3387685406230247e+00  1.1210474725510550e-16  -5.9618672140402051e-01  7.1878254457846964e-17  1.0634932181456946e-03    4.1341130691656872e-15    -9.9999999999999822e-01   1.0755285551056384e-16    1.0000000000000084e+00    8.4112687316615518e-15    1.0081198449931763e+00    7.6375820613758974e-15    5.9453266337740062e-16  3.9716213937536400e-16  1.3460062657200582e-16  3.8563629102520848e-16  3.8563629102520848e-16  3.8563629102520848e-16
9.7712415353465015e-03  1.3398793200772767e+00  1.6522213186547190e-16  -5.9691408035542470e-01  3.0362586812113905e-17  1.5425979282685071e-03  5.4024439796092119e-20  -9.9999999999999867e-01  1.1470858984896457e-16  9.9999999999999967e-01  4.8622876922979934e-16  1.0097712415353468e+00  2.6049787691831549e-16  1.3398793200772767e+00  1.6522213186547190e-16  -5.9691408035542481e-01  8.0659715650401743e-17  1.5425979282692737e-03   7.6647691150745555e-16  -9.9999999999999878e-01  2.2573089231148025e-16  9.9999999999999878e-01  1.3744071889299245e-15  1.0097712415353488e+00  2.2588993212435972e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.3675319477399590e-16  1.0000000000000002e+00  6.8882743082778977e-17  1.0097712415353466e+00  3.8453271993284168e-17  1.3398793200772765e+00  5.6822473059559405e-17  -5.9691408035542459e-01  1.4138488927462955e-16  1.5425979282710500e-03    2.5428337509077060e-15    -9.9999999999999878e-01   2.2573089231148025e-16    9.9999999999999556e-01    4.5940539603428782e-15    1.0097712415353508e+00    4.2573007655688790e-15    5.9502594854755686e-16  3.9765653145229965e-16  1.6231040809699090e-16  3.8584925284593127e-16  3.8584925284593127e-16  3.8584925284593127e-16
1.1758495540521581e-02  1.3412184177661379e+00  4.0957549175725491e-17  -5.9778774524706024e-01  1.7947388503971895e-16  2.2382840344495258e-03  6.4185727856820489e-19  -9.9999999999999833e-01  1.6241348543833036e-16  9.9999999999999967e-01  3.9777947548460078e-16  1.0117584955405217e+00  1.1610375107286493e-16  1.3412184177661377e+00  1.8108705574930581e-16  -5.9778774524706035e-01  6.8451582577203284e-17  2.2382840344477017e-03   1.8247035922681810e-15  -9.9999999999999833e-01  1.6241348543833036e-16  1.0000000000000029e+00  2.8218672959283531e-15  1.0117584955405197e+00  1.8822976932524170e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  5.1391182975814710e-17  9.9999999999999978e-01  2.8675717302208512e-16  1.0117584955405217e+00  1.1610375107286493e-16  1.3412184177661377e+00  1.8108705574930581e-16  -5.9778774524706035e-01  6.8451582577203284e-17  2.2382840344477017e-03    1.8247035922681810e-15    -9.9999999999999833e-01   1.6241348543833036e-16    1.0000000000000029e+00    2.8218672959283531e-15    1.0117584955405197e+00    1.8822976932524170e-15    5.9562062738211538e-16  3.9825281720692269e-16  1.9580705378858398e-16  3.8610583233367325e-16  3.8610583233367325e-16  3.8610583233367325e-16
1.4149912974345789e-02  1.3428333486619555e+00  1.7252885571187774e-16  -5.9883673960284534e-01  1.8369503693755715e-16  3.2490104847875015e-03  7.9828644109139828e-19  -9.9999999999999822e-01  1.6176296413483906e-16  9.9999999999999989e-01  2.0641631237496903e-16  1.0141499129743456e+00  1.8693223580277378e-16  1.3428333486619555e+00  1.7252885571187774e-16  -5.9883673960284478e-01  3.7141647537502109e-16  3.2490104847955337e-03   8.0330016610827028e-15  -9.9999999999999822e-01  1.6176296413483906e-16  9.9999999999999056e-01  9.5322897192262846e-15  1.0141499129743539e+00  8.0287181464233839e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.6176296413483906e-16  1.0000000000000000e+00  9.5394009912453388e-17  1.0141499129743456e+00  1.8693223580277378e-16  1.3428333486619555e+00  1.7252885571187774e-16  -5.9883673960284511e-01  3.8349567987474151e-17  3.2490104847830992e-03    4.4014962147190505e-15    -9.9999999999999822e-01   1.6176296413483906e-16    1.0000000000000051e+00    5.0116319033632669e-15    1.0141499129743405e+00    5.2939581490784938e-15    5.9633780076760154e-16  3.9897232455823156e-16  2.3633617657357926e-16  3.8641503656514607e-16  3.8641503656514607e-16  3.8641503656514607e-16
1.7027691722258979e-02  1.3447817752432996e+00  2.1676645649992708e-16  -6.0009565825403821e-01  3.3659335818843096e-17  4.7184055979732882e-03  1.5795867868231762e-18  -9.9999999999999811e-01  2.7191790485936634e-16  9.9999999999999944e-01  5.7124959216209679e-16  1.0170276917222589e+00  1.7703368224636558e-16  1.3447817752432996e+00  2.1676645649992708e-16  -6.0009565825403821e-01  3.3659335818843096e-17  4.7184055979681006e-03   5.1892701416954648e-15  -9.9999999999999822e-01  1.6089560239685066e-16  1.0000000000000047e+00  4.6467986235761391e-15  1.0170276917222549e+00  3.8197692064041979e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  6.1149002528180650e-17  1.0000000000000002e+00  2.0590652507551278e-16  1.0170276917222587e+00  4.5010922678665720e-17  1.3447817752432998e+00  5.2781484251042313e-18  -6.0009565825403810e-01  7.7362966643672564e-17  4.7184055979752060e-03    1.9161572159055371e-15    -9.9999999999999856e-01   1.7217130499069630e-16    9.9999999999999856e-01    1.4594280118622220e-15    1.0170276917222600e+00    1.2872567068715221e-15    5.9720307598856150e-16  3.9984099177050179e-16  2.8542816730928486e-16  3.8678776483431759e-16  3.8678776483431759e-16  3.8678776483431759e-16
2.0490746898158461e-02  1.3471337881682517e+00  1.6838459336153607e-16  -6.0160564931845784e-01  1.5470586586138209e-17  6.8562919314243739e-03  8.3619583481844161e-19  -9.9999999999999822e-01  1.0495077029659863e-16  9.9999999999999956e-01  4.6965416979673311e-16  1.0204907468981586e+00  1.3051573024326558e-16  1.3471337881682515e+00  5.3660011563495244e-17  -6.0160564931845772e-01  9.5551715876377449e-17  6.8562919314256732e-03   1.3001440793414470e-15  -9.9999999999999822e-01  1.0495077029659863e-16  9.9999999999999856e-01  1.4688548919593740e-15  1.0204907468981597e+00  1.2407387548684221e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999800e-01  3.2699537522162996e-16  1.0000000000000002e+00  1.9647964497836076e-16  1.0204907468981583e+00  9.1528874681765744e-17  1.3471337881682517e+00  1.6838459336153607e-16  -6.0160564931845784e-01  1.5470586586138209e-17  6.8562919314274495e-03    3.0765009187416975e-15    -9.9999999999999822e-01   1.0495077029659863e-16    9.9999999999999767e-01    2.3570333116594992e-15    1.0204907468981608e+00    2.3509617794935788e-15    5.9824757954996043e-16  4.0089042850420022e-16  3.4497070446199423e-16  3.8723722005571445e-16  3.8723722005571445e-16  3.8723722005571445e-16
2.4658110758226038e-02  1.3499747479808704e+00  1.0563216252197370e-16  -6.0341552626566775e-01  1.1932872505163957e-17  9.9697205329675360e-03  1.2965460526378398e-18  -9.9999999999999856e-01  6.2450045135163256e-17  9.9999999999999967e-01  3.8527719704367393e-16  1.0246581107582260e+00  1.0078254698347578e-16  1.3499747479808699e+00  3.3845704732808889e-16  -6.0341552626566763e-01  1.2295517496767962e-16  9.9697205329647431e-03   2.7942013423752973e-15  -9.9999999999999833e-01  1.5959455978986805e-16  1.0000000000000018e+00  1.7241465497441236e-15  1.0246581107582251e+00  7.8739587271664949e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  1.7347234759767891e-16  1.0000000000000004e+00  3.9187892019393565e-16  1.0246581107582262e+00  3.2282715190850710e-16  1.3499747479808701e+00  1.1641244240305760e-16  -6.0341552626566763e-01  1.2295517496767962e-16  9.9697205329700722e-03    2.5348691758254541e-15    -9.9999999999999833e-01   1.5959455978986805e-16    9.9999999999999878e-01    1.2734556167437991e-15    1.0246581107582280e+00    2.0991839913087577e-15    5.9950921914836213e-16  4.0215924885883879e-16  4.1730292715350898e-16  3.8777941538425564e-16  3.8777941538425564e-16  3.8777941538425564e-16
2.9673024081888724e-02  1.3534088455073119e+00  2.0246437970736506e-16  -6.0558300390107900e-01  3.9685287257586318e-17  1.4508942805714992e-02  1.7156674701602515e-18  -9.9999999999999867e-01  1.1926223897340369e-16  1.0000000000000002e+00  7.8463133177392579e-17  1.0296730240818894e+00  6.9045304754932535e-16  1.3534088455073121e+00  1.9580225217666240e-17  -6.0558300390107900e-01  3.9685287257586318e-17  1.4508942805717240e-02   2.2464859573957819e-15  -9.9999999999999856e-01  8.2399365108880264e-18  9.9999999999999822e-01  1.9199383111478894e-15  1.0296730240818892e+00  4.6840844262429405e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.4130684389843497e-16  1.0000000000000002e+00  7.8463133177392579e-17  1.0296730240818890e+00  2.4636383769926274e-16  1.3534088455073119e+00  2.0246437970736506e-16  -6.0558300390107889e-01  1.5070758972010197e-16  1.4508942805715463e-02    4.7012911799553123e-16    -9.9999999999999878e-01   2.3028454143591932e-16    1.0000000000000002e+00    7.8463133177392579e-17    1.0296730240818892e+00    4.6840844262429405e-16    6.0103426480542770e-16  4.0369475757994049e-16  5.0533906417462806e-16  3.8843380032687520e-16  3.8843380032687520e-16  3.8843380032687520e-16
3.5707859649004699e-02  1.3575635901795722e+00  6.6933475277625532e-17  -6.0817603517193497e-01  2.2110832855896861e-18  2.1135792486052695e-02  1.4426928464130621e-18  -9.9999999999999867e-01  2.3245294578089033e-16  1.0000000000000000e+00  6.6492361604861464e-17  1.0357078596490057e+00  9.4426244044912399e-16  1.3575635901795722e+00  6.6933475277625532e-17  -6.0817603517193486e-01  1.0881121917692596e-16  2.1135792486058236e-02   5.5421494751163345e-15  -9.9999999999999856e-01  1.2143064331837470e-16  9.9999999999999789e-01  2.1759161083926588e-15  1.0357078596490068e+00  2.0544854650742807e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999878e-01  3.4347524824340598e-16  9.9999999999999944e-01  6.2160387391743975e-16  1.0357078596490048e+00  5.6084020748998809e-17  1.3575635901795720e+00  1.5511112964740579e-16  -6.0817603517193508e-01  1.1323338574810534e-16  2.1135792486044025e-02    8.6687052400856692e-15    -9.9999999999999822e-01   2.1163626406917227e-16    1.0000000000000029e+00    2.8200875024205456e-15    1.0357078596490015e+00    3.2745850531264707e-15    6.0287934208406043e-16  4.0555509920291115e-16  6.1273263521666569e-16  3.8922403756636613e-16  3.8922403756636613e-16  3.8922403756636613e-16
4.2970047043208351e-02  1.3625955063431023e+00  1.0747591577872102e-16  -6.1127419751584366e-01  5.5543118588612930e-17  3.0825891693135005e-02  1.2024429910308215e-19  -9.9999999999999856e-01  1.1275702593847431e-17  9.9999999999999956e-01  5.6484128735494513e-16  1.0429700470432088e+00  4.4254328229857841e-16  1.3625955063431023e+00  1.0747591577872102e-16  -6.1127419751584344e-01  1.6650148633641838e-16  3.0825891693142538e-02   7.5320490883921934e-15  -9.9999999999999856e-01  1.1275702593847431e-17  9.9999999999999734e-01  2.7852873366052582e-15  1.0429700470432117e+00  3.3291231463239853e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  3.4434260998139438e-16  1.0000000000000007e+00  5.4538173727021141e-16  1.0429700470432084e+00  1.5459275514842024e-18  1.3625955063431019e+00  3.3661329407134161e-16  -6.1127419751584355e-01  5.5479183873902730e-17  3.0825891693130103e-02    4.9024487874095599e-15    -9.9999999999999856e-01   1.1275702593847431e-17    1.0000000000000016e+00    1.4335601569703366e-15    1.0429700470432077e+00    6.6767974232657808e-16    6.0511396175715430e-16  4.0781202012580102e-16  7.4409729224664026e-16  3.9017897083667736e-16  3.9017897083667736e-16  3.9017897083667736e-16
5.1709202428967552e-02  1.3686974154912563e+00  7.5132890950399364e-17  -6.1497003166732522e-01  2.9905317975785900e-17  4.5022259047408614e-02  1.1291542412896791e-17  -9.9999999999999822e-01  2.0903417885520708e-16  1.0000000000000000e+00  7.7231001342517981e-17  1.0517092024289674e+00  1.5782402965234119e-16  1.3686974154912561e+00  1.4691171397463193e-16  -6.1497003166732511e-01  8.1116984486729748e-17  4.5022259047406976e-02   1.6488705037350028e-15  -9.9999999999999822e-01  2.0903417885520708e-16  1.0000000000000000e+00  7.7231001342517981e-17  1.0517092024289674e+00  1.5782402965234119e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999778e-01  6.5312338870526965e-16  1.0000000000000004e+00  3.6685820850754462e-16  1.0517092024289676e+00  6.4220575272690116e-17  1.3686974154912563e+00  7.5132890950399364e-17  -6.1497003166732522e-01  2.9905317975785900e-17  4.5022259047408753e-02    1.2748633566524778e-16    -9.9999999999999822e-01   2.0903417885520708e-16    1.0000000000000000e+00    7.7231001342517981e-17    1.0517092024289674e+00    1.5782402965234119e-16    6.0782375376933488e-16  4.1055445069604553e-16  9.0530784444499978e-16  3.9133383616591245e-16  3.9133383616591245e-16  3.9133383616591245e-16
6.2225708367302311e-02  1.3761078185054703e+00  3.8311432342461465e-17  -6.1937016248165433e-01  1.7895476341160769e-17  6.5867636942695151e-02  5.0986876497404519e-18  -9.9999999999999833e-01  9.5409791178726214e-17  9.9999999999999944e-01  6.3879271943780612e-16  1.0622257083673026e+00  2.9011330076646602e-16  1.3761078185054700e+00  2.6035603726749279e-16  -6.1937016248165433e-01  1.7895476341160769e-17  6.5867636942689600e-02   5.5460164354760420e-15  -9.9999999999999822e-01  2.0643209364124187e-16  1.0000000000000016e+00  1.4706310273499914e-15  1.0622257083673015e+00  8.2010972385869052e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999889e-01  4.5970172113385201e-16  1.0000000000000002e+00  1.3836339779980350e-16  1.0622257083673021e+00  1.5397590908359659e-16  1.3761078185054703e+00  3.8311432342461465e-17  -6.1937016248165433e-01  1.7895476341160769e-17  6.5867636942693153e-02    1.9933027566755415e-15    -9.9999999999999822e-01   2.0643209364124187e-16    1.0000000000000007e+00    5.8245260764986607e-16    1.0622257083673026e+00    2.9011330076646602e-16    6.1111463378858766e-16  4.1389319620921217e-16  1.1039164539096692e-15  3.9273178450301832e-16  3.9273178450301832e-16  3.9273178450301832e-16
7.4881038575900311e-02  1.3851230823633331e+00  2.6543136286570625e-17  -6.2459591488387567e-01  1.9918164925539573e-17  9.6558411765260491e-02  7.1294848859962418e-19  -9.9999999999999856e-01  1.3010426069825871e-16  1.0000000000000002e+00  1.2397151260363026e-16  1.0748810385759000e+00  1.4305347083937699e-16  1.3851230823633334e+00  1.9550146863846069e-16  -6.2459591488387545e-01  2.0212643999949174e-16  9.6558411765272467e-02   1.1977243826632476e-14  -9.9999999999999822e-01  2.0296264668928825e-16  9.9999999999999700e-01  3.0956752588093236e-15  1.0748810385759029e+00  2.7435263931860302e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  1.9081958235743048e-17  9.9999999999999978e-01  3.2011769724643233e-16  1.0748810385759002e+00  7.8991134085654320e-17  1.3851230823633331e+00  2.6543136286570625e-17  -6.2459591488387556e-01  9.1104137536976078e-17  9.6558411765261809e-02    1.3191027902309729e-15    -9.9999999999999822e-01   2.0296264668928825e-16    9.9999999999999911e-01    9.8625151202152621e-16    1.0748810385759000e+00    1.4305347083937699e-16    6.1511821519181582e-16  4.1796714407175742e-16  1.3497367670534849e-15  3.9442580422098743e-16  3.9442580422098743e-16  3.9442580422098743e-16
9.0110182516650372e-02  1.3961134033421592e+00  6.3267083159456789e-17  -6.3078295403007290e-01  1.2612087892089664e-16  1.4188813885128068e-01  2.5323283646261067e-17  -9.9999999999999811e-01  1.9949319973733466e-16  1.0000000000000002e+00  2.0038963108825098e-16  1.0901101825166506e+00  3.3217047603662693e-16  1.3961134033421589e+00  2.8531168808448809e-16  -6.3078295403007278e-01  2.3714318138341232e-16  1.4188813885128226e-01   1.5567445264445870e-15  -9.9999999999999822e-01  8.8470897274819011e-17  9.9999999999999911e-01  9.0983339353690561e-16  1.0901101825166508e+00  5.5421508096165828e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999922e-01  9.1072982488782195e-16  9.9999999999999989e-01  1.3267727629929598e-16  1.0901101825166504e+00  1.1012587111159564e-16  1.3961134033421592e+00  6.3267083159456789e-17  -6.3078295403007312e-01  9.5923726004134670e-17  1.4188813885127693e-01    3.7723259917561647e-15    -9.9999999999999822e-01   8.8470897274819011e-17    1.0000000000000002e+00    2.0038963108825098e-16    1.0901101825166497e+00    5.5600794366349826e-16    6.1999889815130123e-16  4.2295156726166941e-16  1.6556767964286905e-15  3.9648115846106433e-16  3.9648115846106433e-16  3.9648115846106433e-16
1.0843659686896087e-01  1.4095438964261453e+00  1.2899096578823588e-16  -6.3807918839640487e-01  4.6028264047938426e-17  2.0908979736925717e-01  4.9764661223898077e-17  -9.9999999999999833e-01  2.9490299091607569e-17  9.9999999999999989e-01  1.3598278288756774e-16  1.1084365968689609e+00  1.6547308197917161e-16  1.4095438964261453e+00  1.2899096578823588e-16  -6.3807918839640476e-01  1.5705056651045407e-16  2.0908979736925914e-01   1.9208812074857547e-15  -9.9999999999999856e-01  1.9255430583342374e-16  9.9999999999999967e-01  3.5802738781259905e-16  1.1084365968689609e+00  1.6547308197917161e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999911e-01  7.4766581814600198e-16  9.9999999999999956e-01  4.6904969027511470e-16  1.1084365968689605e+00  2.7861612787089103e-16  1.4095438964261455e+00  9.3053639136795414e-17  -6.3807918839640498e-01  6.4994038414577228e-17  2.0908979736925737e-01    1.4452436808550431e-16    -9.9999999999999856e-01   1.9255430583342374e-16    9.9999999999999967e-01    3.5802738781259905e-16    1.1084365968689609e+00    1.6547308197917161e-16    6.2596323521286547e-16  4.2906935928872184e-16  2.0389463589129410e-15  3.9897848602943459e-16  3.9897848602943459e-16  3.9897848602943459e-16
1.3049019780144017e-01  1.4260026957750442e+00  1.3715744450784271e-17  -6.4663971590969649e-01  1.3462991349462849e-16  3.0915398647272724e-01  5.4918593072728660e-17  -9.9999999999999867e-01  2.5326962749261196e-16  9.9999999999999967e-01  4.2696994017132065e-16  1.1304901978014403e+00  2.8472261514122064e-16  1.4260026957750442e+00  1.3715744450784271e-17  -6.4663971590969671e-01  8.7414691430402806e-17  3.0915398647272418e-01   2.9981947246464517e-15  -9.9999999999999822e-01  1.9081958235745065e-16  1.0000000000000007e+00  5.7223078199132019e-16  1.1304901978014401e+00  6.2678010216189306e-17  inf               inf               inf               inf               inf                 inf                 -9.9999999999999867e-01  2.5326962749261196e-16  1.0000000000000002e+00  1.2814157214125760e-16  1.1304901978014406e+00  5.0676722006625195e-16  1.4260026957750442e+00  1.3715744450784271e-17  -6.4663971590969660e-01  2.3607611032112848e-17  3.0915398647272951e-01    2.3308757935542997e-15    -9.9999999999999822e-01   1.9081958235745065e-16    9.9999999999999967e-01    4.2696994017132065e-16    1.1304901978014401e+00    6.2678010216189306e-17    6.3327241041079862e-16  4.3660641611955353e-16  2.5228383074209180e-15  4.0201775668876752e-16  4.0201775668876752e-16  4.0201775668876752e-16
1.5702901247293774e-01  1.4462387119013651e+00  1.5009249102463162e-16  -6.5661686694674959e-01  2.8162981756304314e-16  4.5891448234527443e-01  5.3299958823462075e-18  -9.9999999999999833e-01  1.2836953722228562e-16  9.9999999999999944e-01  6.2619748717303910e-16  1.1570290124729370e+00  5.7770060515486689e-16  1.4462387119013649e+00  7.1952113900399701e-17  -6.5661686694674914e-01  1.6245939228701945e-16  4.5891448234527843e-01   3.9914728927682175e-15  -9.9999999999999833e-01  1.2836953722228562e-16  9.9999999999999944e-01  6.2619748717303910e-16  1.1570290124729390e+00  1.4207008391704150e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999956e-01  1.0928757898653865e-15  1.0000000000000002e+00  1.5095863006457043e-16  1.1570290124729377e+00  8.8433209620227054e-17  1.4462387119013651e+00  1.5009249102463162e-16  -6.5661686694674926e-01  5.1437089824503801e-17  4.5891448234528021e-01    5.7678297321684679e-15    -9.9999999999999833e-01   1.2836953722228562e-16    9.9999999999999944e-01    6.2619748717303910e-16    1.1570290124729390e+00    1.4207008391704150e-15    6.4225900682284948e-16  4.4593295366877374e-16  3.1394048620462673e-15  4.0572332268181341e-16  4.0572332268181341e-16  4.0572332268181341e-16
1.8896523396912115e-01  1.4712127758624132e+00  1.5353055423381660e-16  -6.6814224302330238e-01  1.3269459752216892e-16  6.8438666419669580e-01  5.0045194813743959e-17  -9.9999999999999833e-01  1.0408340855862752e-17  1.0000000000000000e+00  3.1725454399621069e-17  1.1889652339691208e+00  2.9093311213206695e-16  1.4712127758624132e+00  1.5353055423381660e-16  -6.6814224302330227e-01  2.1672295059653257e-17  6.8438666419669048e-01   5.2790253233870076e-15  -9.9999999999999822e-01  1.2143064331837839e-16  1.0000000000000000e+00  3.1725454399621069e-17  1.1889652339691208e+00  2.9093311213206695e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999822e-01  1.2143064331837839e-16  1.0000000000000000e+00  3.1725454399621069e-17  1.1889652339691215e+00  3.7520070264302698e-16  1.4712127758624134e+00  6.8514050691214693e-17  -6.6814224302330227e-01  2.1672295059653257e-17  6.8438666419669580e-01    5.0045194813743959e-17    -9.9999999999999822e-01   1.2143064331837839e-16    1.0000000000000000e+00    3.1725454399621069e-17    1.1889652339691208e+00    2.9093311213206695e-16    6.5334971915405644e-16  4.5753342326673339e-16  3.9335572205958855e-15  4.1025036724523593e-16  4.1025036724523593e-16  4.1025036724523593e-16
2.2739657523579321e-01  1.5021674509668490e+00  1.0312971265364858e-16  -6.8129580359906017e-01  5.4118496477890617e-17  1.0261785339751848e+00  1.6589725368451003e-17  -9.9999999999999856e-01  2.2551405187698300e-16  9.9999999999999967e-01  3.5700696457919281e-16  1.2273965752357943e+00  1.2417159373273625e-15  1.5021674509668488e+00  1.1891489227138274e-16  -6.8129580359906006e-01  5.6903805984625037e-17  1.0261785339751839e+00   9.0476814506857632e-16  -9.9999999999999822e-01  1.0755285551056398e-16  9.9999999999999967e-01  3.5700696457919281e-16  1.2273965752357940e+00  1.0196713324023311e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999922e-01  8.9164786665207687e-16  1.0000000000000002e+00  1.9810454773338548e-16  1.2273965752357932e+00  1.3149291270220594e-16  1.5021674509668492e+00  3.2517431757867988e-16  -6.8129580359906028e-01  1.6514079894040626e-16  1.0261785339751892e+00    4.4243023731321755e-15    -9.9999999999999856e-01   2.2551405187698300e-16    9.9999999999999967e-01    3.5700696457919281e-16    1.2273965752357943e+00    1.2417159373273625e-15    6.6709635636235065e-16  4.7204903584409539e-16  4.9694743748899514e-15  4.1579311414066983e-16  4.1579311414066983e-16  4.1579311414066983e-16
2.7364399970746661e-01  1.5407230126636089e+00  2.2158654305995028e-17  -6.9605408411992020e-01  1.2654092060151323e-16  1.5483772473377495e+00  1.6210748662001510e-16  -9.9999999999999856e-01  1.1796119636642091e-16  1.0000000000000000e+00  1.0429180971578357e-16  1.2736439997074664e+00  1.2469168911315695e-16  1.5407230126636091e+00  2.4420325923102634e-16  -6.9605408411991998e-01  9.5503684323518076e-17  1.5483772473377595e+00   1.0154114708246424e-14  -9.9999999999999833e-01  1.0408340855861041e-16  9.9999999999999878e-01  1.3255371368034557e-15  1.2736439997074676e+00  9.8553133551199954e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999933e-01  8.9511731360403049e-16  1.0000000000000002e+00  1.1775279520924773e-16  1.2736439997074667e+00  9.7352915811874356e-17  1.5407230126636087e+00  1.9988595061903628e-16  -6.9605408411992009e-01  1.5518618138997585e-17  1.5483772473377435e+00    5.8330968463558301e-15    -9.9999999999999833e-01   1.0408340855861041e-16    1.0000000000000000e+00    1.0429180971578357e-16    1.2736439997074662e+00    3.4673629403818826e-16    6.8421846529159009e-16  4.9033901218986572e-16  6.3408388519173565e-15  4.2259522197465811e-16  4.2259522197465811e-16  4.2259522197465811e-16
3.2929712550971479e-01  1.5890102826294614e+00  2.3212987949978627e-16  -7.1220482242980609e-01  1.3042561576017746e-16  2.3533452864495232e+00  1.8808930516166429e-16  -9.9999999999999867e-01  2.4980018054065820e-16  1.0000000000000007e+00  5.6832205527681076e-16  1.3292971255097152e+00  5.1414539373271480e-16  1.5890102826294612e+00  1.0085274574754953e-17  -7.1220482242980598e-01  1.9403313297661816e-17  2.3533452864495246e+00   1.1441783243885236e-15  -9.9999999999999833e-01  8.3266726846888762e-17  9.9999999999999944e-01  6.5292327181086144e-16  1.3292971255097150e+00  2.9210078880768349e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999845e-01  2.7755575615626892e-17  1.0000000000000004e+00  3.4627745035177950e-16  1.3292971255097150e+00  2.9210078880768349e-16  1.5890102826294612e+00  1.0085274574754953e-17  -7.1220482242980598e-01  1.9403313297661816e-17  2.3533452864495246e+00    1.1441783243885236e-15    -9.9999999999999833e-01   8.3266726846888762e-17    9.9999999999999944e-01    6.5292327181086144e-16    1.3292971255097150e+00    2.9210078880768349e-16    7.0566232085654210e-16  5.1357001003818548e-16  8.1875574244221607e-15  4.3096282936152901e-16  4.3096282936152901e-16  4.3096282936152901e-16
3.9626886387014781e-01  1.6498555800710752e+00  1.6988314057410147e-17  -7.2920743980998137e-01  8.1887526581125720e-17  3.6067079764767316e+00  5.8897916820637012e-16  -9.9999999999999822e-01  1.3877787807816497e-17  1.0000000000000000e+00  8.7565375436658564e-17  1.3962688638701488e+00  9.8962158294459629e-16  1.6498555800710755e+00  2.0505629086762117e-16  -7.2920743980998115e-01  1.4015707834390558e-16  3.6067079764767431e+00   1.0957340287895258e-14  -9.9999999999999822e-01  1.3877787807816497e-17  1.0000000000000000e+00  8.7565375436658564e-17  1.3962688638701486e+00  7.6757697801956489e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999922e-01  9.8532293435482446e-16  9.9999999999999989e-01  1.9858767789917421e-16  1.3962688638701481e+00  3.2348776816950227e-16  1.6498555800710752e+00  1.6988314057410147e-17  -7.2920743980998126e-01  2.9134775881389927e-17  3.6067079764767325e+00    2.9919925149375511e-16    -9.9999999999999822e-01   1.3877787807816497e-17    1.0000000000000000e+00    8.7565375436658564e-17    1.3962688638701486e+00    7.6757697801956489e-16    7.3268306092048052e-16  5.4334852033545917e-16  1.0723729648114188e-14  4.4128072087925299e-16  4.4128072087925299e-16  4.4128072087925299e-16
4.7686116977144744e-01  1.7270396382595601e+00  1.7343600276035934e-17  -7.4596597748535709e-01  1.2464657683476702e-16  5.5801675633919245e+00  5.0200515872370799e-16  -9.9999999999999811e-01  1.0408340855861056e-16  9.9999999999999967e-01  4.3441599266647105e-16  1.4768611697714487e+00  1.2046332160001713e-15  1.7270396382595603e+00  2.0470100464899537e-16  -7.4596597748535698e-01  1.3624274372251364e-17  5.5801675633919317e+00   7.6074325163247098e-15  -9.9999999999999833e-01  1.1796119636642074e-16  9.9999999999999967e-01  4.3441599266647105e-16  1.4768611697714487e+00  1.2046332160001713e-15  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  1.0408340855861056e-16  1.0000000000000009e+00  7.8682933442120115e-16  1.4768611697714480e+00  5.3849940122507730e-16  1.7270396382595601e+00  1.7343600276035934e-17  -7.4596597748535698e-01  1.3624274372251364e-17  5.5801675633919210e+00    3.0507085200767929e-15    -9.9999999999999811e-01   1.0408340855861056e-16    9.9999999999999967e-01    4.3441599266647105e-16    1.4768611697714487e+00    1.2046332160001713e-15    7.6695966833442601e-16  5.8191968940011433e-16  1.4285602111120586e-14  4.5403202337149422e-16  4.5403202337149422e-16  4.5403202337149422e-16
5.7384416483024048e-01  1.8256618183900626e+00  4.9448748582995253e-18  -7.6045987988764019e-01  6.7426070285405042e-17  8.7259441391372210e+00  5.5203630315758791e-16  -9.9999999999999811e-01  2.7755575615626683e-17  1.0000000000000002e+00  2.1305568484696781e-16  1.5738441648302406e+00  3.1430025184997931e-16  1.8256618183900621e+00  4.4903408470836214e-16  -7.6045987988763986e-01  4.0049297767295202e-16  8.7259441391372174e+00   3.0006773756429131e-15  -9.9999999999999789e-01  1.9428902930940464e-16  1.0000000000000002e+00  2.1305568484696781e-16  1.5738441648302406e+00  3.1430025184997931e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999922e-01  1.1379786002407833e-15  1.0000000000000002e+00  2.1305568484696781e-16  1.5738441648302404e+00  9.2255646924947999e-17  1.8256618183900628e+00  2.1709973006673178e-16  -7.6045987988764030e-01  4.3596232177110612e-17  8.7259441391372263e+00    5.8811068213583392e-15    -9.9999999999999822e-01   1.3877787807814232e-16    1.0000000000000002e+00    2.1305568484696781e-16    1.5738441648302410e+00    7.5838946170004197e-16    8.1075671438227141e-16  6.3247023693593996e-16  1.9415929441105701e-14  4.6982169482334357e-16  4.6982169482334357e-16  4.6982169482334357e-16
6.9055135201623452e-01  1.9526546246013028e+00  3.9340789904894129e-17  -7.6914277609431925e-01  5.8174695161408506e-17  1.3808119025441798e+01  2.0750692712302477e-15  -9.9999999999999789e-01  2.7755575615631268e-17  1.0000000000000002e+00  2.2259632909647242e-16  1.6905513520162341e+00  3.0586305594336153e-16  1.9526546246013026e+00  1.8270381502013717e-16  -7.6914277609431925e-01  5.8174695161408506e-17  1.3808119025441785e+01   1.0359428604571506e-14  -9.9999999999999789e-01  2.7755575615631268e-17  1.0000000000000002e+00  2.2259632909647242e-16  1.6905513520162341e+00  3.0586305594336153e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999856e-01  6.3837823915946264e-16  1.0000000000000007e+00  6.6668553894653504e-16  1.6905513520162343e+00  8.3818451018330233e-17  1.9526546246013028e+00  3.9340789904894129e-17  -7.6914277609431914e-01  5.2847607301107142e-17  1.3808119025441801e+01    5.6277829500307486e-15    -9.9999999999999789e-01   2.7755575615631268e-17    1.0000000000000002e+00    2.2259632909647242e-16    1.6905513520162341e+00    3.0586305594336153e-16    8.6715284934926320e-16  6.9959668877148204e-16  2.7016363064204366e-14  4.8940383242139171e-16  4.8940383242139171e-16  4.8940383242139171e-16
8.3099419493533866e-01  2.1175132472956331e+00  1.7178235944816224e-16  -7.6596051472096804e-01  1.7992261815346779e-17  2.2137772948629202e+01  2.9205104317784334e-15  -9.9999999999999789e-01  1.1102230246251814e-16  9.9999999999999967e-01  4.2030931125001395e-16  1.8309941949353385e+00  8.7242403862464509e-17  2.1175132472956326e+00  2.7230685040190038e-16  -7.6596051472096782e-01  2.4003686674037810e-16  2.2137772948629198e+01   6.4732241105789339e-15  -9.9999999999999789e-01  1.1102230246251814e-16  9.9999999999999967e-01  4.2030931125001395e-16  1.8309941949353385e+00  8.7242403862464509e-17  inf               inf               inf               inf               inf                 inf                 -9.9999999999999811e-01  1.1102230246251316e-16  9.9999999999999911e-01  9.7542082356259232e-16  1.8309941949353383e+00  1.3480220106256681e-16  2.1175132472956331e+00  1.7178235944816224e-16  -7.6596051472096804e-01  1.7992261815346779e-17  2.2137772948629220e+01    1.4843057962224072e-14    -9.9999999999999789e-01   1.1102230246251814e-16    9.9999999999999967e-01    4.2030931125001395e-16    1.8309941949353385e+00    8.7242403862464509e-17    9.4036478483855793e-16  7.9003948596096108e-16  3.8630260780689877e-14  5.1371255009588935e-16  5.1371255009588935e-16  5.1371255009588935e-16
1.0000000000000000e+00  2.3333333333333295e+00  9.1084982462890549e-17  -7.4074074074073837e-01  1.3536055559183098e-16  3.5999999999999865e+01  1.0181242807402206e-14  -9.9999999999999789e-01  5.5511151231255140e-17  1.0000000000000007e+00  5.9068534354420127e-16  2.0000000000000004e+00  5.7504883231221034e-16  2.3333333333333295e+00  9.1084982462890549e-17  -7.4074074074073837e-01  1.3536055559183098e-16  3.5999999999999844e+01   1.1135039265400799e-14  -9.9999999999999778e-01  5.5511151231260514e-17  1.0000000000000007e+00  5.9068534354420127e-16  2.0000000000000004e+00  5.7504883231221034e-16  inf               inf               inf               inf               inf                 inf                 -9.9999999999999778e-01  5.5511151231260514e-17  9.9999999999999989e-01  1.8647077369340826e-16  1.9999999999999998e+00  9.1084982462883548e-17  2.3333333333333299e+00  3.5300422738717208e-16  -7.4074074074073826e-01  2.4338253129315314e-17  3.5999999999999872e+01    1.7286670165003210e-14    -9.9999999999999778e-01   5.5511151231260514e-17    1.0000000000000007e+00    5.9068534354420127e-16    2.0000000000000004e+00    5.7504883231221034e-16    1.0362081563168111e-15  9.1384969603700766e-16  5.6982027744628889e-14  5.4389598220420729e-16  5.4389598220420729e-16  5.4389598220420729e-16


==> results/invariants-single_lim_disc_t-u1.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c              J3_errors_c             disc_values_c           disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor   J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  1.3333333333333368e+00  9.2342270347940018e-17  -5.9259259259259489e-01  8.2121199206493281e-17  2.6286550603607625e-28  1.4884391148465554e-30  -1.0000000000000011e+00  4.1043028822510528e-18  9.9999999999999956e-01  2.4327940790505400e-17  1.0000000000000033e+00  2.6565504301041920e-16  1.3333333333333370e+00  1.2970233457709129e-16  -5.9259259259259489e-01  8.2121199206493281e-17  5.3290705182007514e-15   5.3290705182004871e-15  -1.0000000000000011e+00  4.1043028822510528e-18  9.9999999087494063e-01  9.1250589063644347e-09  1.0000000091250623e+00  9.1250586650373332e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284287e-16  1.0000000000000000e+00  4.6841715064056802e-16  1.0000000000000038e+00  1.7843416683964341e-16  1.3333333333333370e+00  1.2970233457709129e-16  -5.9259259259259511e-01  1.3992340571853802e-16  0.0000000000000000e+00    2.6435394515092278e-28    -1.0000000000000011e+00   4.1043028822510528e-18    1.0000000000000018e+00    2.2447739900408185e-15    1.0000000000000024e+00    1.1538334627105444e-15    1.0362081563168144e-15  6.9080543754454422e-16  9.8276927683278745e-29  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
1.2033778407775906e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
1.4481182276745360e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
1.7426333860096471e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
2.0970464013232307e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
2.5235391704347656e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
3.0367711180354603e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  2.8898707656401536e-28  1.9946935093839167e-30  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000033e+00  3.9331345639428329e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259489e-01  5.7449576437044644e-17  5.3290705182007514e-15   5.3290705182004603e-15  -1.0000000000000011e+00  5.1406848349006841e-17  9.9999999087494074e-01  9.1250587231948701e-09  1.0000000091250623e+00  9.1250585373789199e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410080e-16  9.9999999999999967e-01  2.0749750540562740e-16  1.0000000000000040e+00  2.7282035838081063e-16  1.3333333333333370e+00  1.6670976873126294e-16  -5.9259259259259478e-01  1.6847187889956030e-16  8.8817841970012523e-15    8.8817841970009620e-15    -1.0000000000000011e+00   5.1406848349006841e-17    9.9999998821959901e-01    1.1780400447472930e-08    1.0000000117804040e+00    1.1780400261656980e-08    1.0362081563168144e-15  6.9080543754454422e-16  1.0356348092909515e-28  9.9301366129891004e-16  9.9301366129891004e-16  9.9301366129891004e-16
3.6543830709572618e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259500e-01  1.6847187889956027e-16  3.1962732952055826e-28  1.8080082484273635e-30  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000044e+00  4.1381678004779479e-16  1.3333333333333370e+00  1.6635713865628493e-16  -5.9259259259259489e-01  2.7949418136207590e-16  5.3290705182007514e-15   5.3290705182004303e-15  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999087494074e-01  9.1250588086801401e-09  1.0000000091250623e+00  9.1250582342861312e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284307e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000042e+00  1.9177217512276348e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259511e-01  5.7449576437044607e-17  3.5527136788005009e-15    3.5527136788001795e-15    -1.0000000000000009e+00   2.2614890780728221e-16    9.9999999254942085e-01    7.4505786985547539e-09    1.0000000074505833e+00    7.4505792343837688e-09    1.0362081563168146e-15  6.9080543754454452e-16  1.0903105511679057e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
4.3976036093027123e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259500e-01  1.6847187889956027e-16  3.1962732952055826e-28  1.8080082484273635e-30  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000044e+00  4.1381678004779479e-16  1.3333333333333370e+00  1.6635713865628493e-16  -5.9259259259259489e-01  2.7949418136207590e-16  5.3290705182007514e-15   5.3290705182004303e-15  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999087494074e-01  9.1250588086801401e-09  1.0000000091250623e+00  9.1250582342861312e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284307e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000042e+00  1.9177217512276348e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259511e-01  5.7449576437044607e-17  3.5527136788005009e-15    3.5527136788001795e-15    -1.0000000000000009e+00   2.2614890780728221e-16    9.9999999254942085e-01    7.4505786985547539e-09    1.0000000074505833e+00    7.4505792343837688e-09    1.0362081563168146e-15  6.9080543754454452e-16  1.0903105511679057e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
5.2919787359584365e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259500e-01  1.6847187889956027e-16  3.1962732952055826e-28  1.8080082484273635e-30  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000044e+00  4.1381678004779479e-16  1.3333333333333370e+00  1.6635713865628493e-16  -5.9259259259259489e-01  2.7949418136207590e-16  5.3290705182007514e-15   5.3290705182004303e-15  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999087494074e-01  9.1250588086801401e-09  1.0000000091250623e+00  9.1250582342861312e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284307e-16  9.9999999999999967e-01  1.2201223496990094e-16  1.0000000000000042e+00  1.9177217512276348e-16  1.3333333333333373e+00  5.5687466268746378e-17  -5.9259259259259511e-01  5.7449576437044607e-17  3.5527136788005009e-15    3.5527136788001795e-15    -1.0000000000000009e+00   2.2614890780728221e-16    9.9999999254942085e-01    7.4505786985547539e-09    1.0000000074505833e+00    7.4505792343837688e-09    1.0362081563168146e-15  6.9080543754454452e-16  1.0903105511679057e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
6.3682499447185866e-16  1.3333333333333377e+00  1.6670976873126097e-16  -5.9259259259259545e-01  5.3572726025471035e-17  3.5531997288983563e-28  9.6587709644793160e-31  -1.0000000000000011e+00  5.9615454113508745e-17  9.9999999999999900e-01  6.2645091954341479e-16  1.0000000000000047e+00  3.2961266609224306e-16  1.3333333333333370e+00  4.9942404604383298e-16  -5.9259259259259534e-01  5.7449576437044619e-17  -8.8817841970012523e-15  8.8817841970016073e-15  -1.0000000000000009e+00  2.8166005903854004e-16  1.0000000000000020e+00  2.3711512469445079e-15  1.0000000000000027e+00  1.6687887782330386e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066158514e-16  9.9999999999999956e-01  7.1339407230836493e-17  1.0000000000000042e+00  1.1447654375781955e-16  1.3333333333333375e+00  5.5334836193770329e-17  -5.9259259259259522e-01  1.6847187889956027e-16  3.5527136788005009e-15    3.5527136788001467e-15    -1.0000000000000011e+00   5.9615454113508745e-17    9.9999999254942118e-01    7.4505784478171858e-09    1.0000000074505835e+00    7.4505791501796552e-09    1.0362081563168148e-15  6.9080543754454472e-16  1.1467175722528490e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
7.6634108680074624e-16  1.3333333333333377e+00  1.6670976873126097e-16  -5.9259259259259545e-01  5.3572726025471035e-17  3.5531997288983563e-28  9.6587709644793160e-31  -1.0000000000000011e+00  5.9615454113508745e-17  9.9999999999999900e-01  6.2645091954341479e-16  1.0000000000000047e+00  3.2961266609224306e-16  1.3333333333333370e+00  4.9942404604383298e-16  -5.9259259259259534e-01  5.7449576437044619e-17  -8.8817841970012523e-15  8.8817841970016073e-15  -1.0000000000000009e+00  2.8166005903854004e-16  1.0000000000000020e+00  2.3711512469445079e-15  1.0000000000000027e+00  1.6687887782330386e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066158514e-16  9.9999999999999956e-01  7.1339407230836493e-17  1.0000000000000042e+00  1.1447654375781955e-16  1.3333333333333375e+00  5.5334836193770329e-17  -5.9259259259259522e-01  1.6847187889956027e-16  3.5527136788005009e-15    3.5527136788001467e-15    -1.0000000000000011e+00   5.9615454113508745e-17    9.9999999254942118e-01    7.4505784478171858e-09    1.0000000074505835e+00    7.4505791501796552e-09    1.0362081563168148e-15  6.9080543754454472e-16  1.1467175722528490e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
9.2219788233343405e-16  1.3333333333333375e+00  1.8327402039598829e-17  -5.9259259259259534e-01  3.2777953667595964e-17  3.8270004024680842e-28  2.1275773820082073e-30  -1.0000000000000011e+00  4.1043028822509049e-18  9.9999999999999900e-01  5.5511545651448028e-16  1.0000000000000047e+00  2.0276605183205075e-16  1.3333333333333375e+00  1.8327402039598829e-17  -5.9259259259259534e-01  3.2777953667595964e-17  0.0000000000000000e+00   3.8482761762881663e-28  -1.0000000000000011e+00  4.1043028822509049e-18  1.0000000000000020e+00  2.4424867099734424e-15  1.0000000000000027e+00  1.7956353924932309e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284307e-16  9.9999999999999956e-01  3.9442019019883149e-21  1.0000000000000044e+00  1.9278553092980553e-17  1.3333333333333375e+00  1.8327402039598829e-17  -5.9259259259259522e-01  1.4380025613011162e-16  3.5527136788005009e-15    3.5527136788001160e-15    -1.0000000000000011e+00   4.1043028822509049e-18    9.9999999254942118e-01    7.4505783764817229e-09    1.0000000074505835e+00    7.4505790233330402e-09    1.0362081563168148e-15  6.9080543754454472e-16  1.2017671866915987e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
1.1097524964120698e-15  1.3333333333333377e+00  2.4072463703960396e-16  -5.9259259259259534e-01  8.1063308981472828e-18  4.1434363711129478e-28  1.8449708713244106e-30  -1.0000000000000011e+00  5.1406848349006940e-17  9.9999999999999911e-01  3.7388904278913381e-16  1.0000000000000047e+00  7.7050789337962175e-17  1.3333333333333375e+00  1.8680032114572662e-17  -5.9259259259259534e-01  8.1063308981472828e-18  0.0000000000000000e+00   4.1618860798261916e-28  -1.0000000000000011e+00  5.1406848349006940e-17  1.0000000000000022e+00  2.7347354261613046e-15  1.0000000000000029e+00  1.6993060500622884e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410089e-16  9.9999999999999956e-01  7.0200167060928778e-17  1.0000000000000044e+00  1.4499381558706912e-16  1.3333333333333375e+00  1.8680032114572662e-17  -5.9259259259259534e-01  8.1063308981472828e-18  0.0000000000000000e+00    4.1618860798261916e-28    -1.0000000000000011e+00   5.1406848349006940e-17    1.0000000000000022e+00    2.7347354261613046e-15    1.0000000000000029e+00    1.6993060500622884e-15    1.0362081563168148e-15  6.9080543754454472e-16  1.2574381675530578e-28  9.9301366129891023e-16  9.9301366129891023e-16  9.9301366129891023e-16
1.3354515629298974e-15  1.3333333333333377e+00  9.2342270347944566e-17  -5.9259259259259545e-01  1.1912863336066315e-16  4.5208363821482698e-28  2.4471465155889261e-30  -1.0000000000000009e+00  2.2614890780728221e-16  9.9999999999999911e-01  4.5329976820702490e-16  1.0000000000000049e+00  1.0071938937920835e-17  1.3333333333333377e+00  9.2342270347944566e-17  -5.9259259259259556e-01  8.1063308981474892e-18  -1.7763568394002505e-15  1.7763568394007048e-15  -1.0000000000000009e+00  2.2614890780728221e-16  1.0000000000000024e+00  2.8773693056684446e-15  1.0000000000000029e+00  2.0084733832632027e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490696781171e-16  9.9999999999999989e-01  3.2385634903058468e-16  1.0000000000000051e+00  2.1197266598711049e-16  1.3333333333333377e+00  9.2342270347944566e-17  -5.9259259259259556e-01  8.1063308981474892e-18  -1.7763568394002505e-15   1.7763568394007048e-15    -1.0000000000000009e+00   2.2614890780728221e-16    1.0000000000000024e+00    2.8773693056684446e-15    1.0000000000000029e+00    2.0084733832632027e-15    1.0362081563168150e-15  6.9080543754454492e-16  1.3161448516588792e-28  9.9301366129891043e-16  9.9301366129891043e-16  9.9301366129891043e-16
1.6070528182616385e-15  1.3333333333333384e+00  2.4072463703960115e-16  -5.9259259259259589e-01  1.0291597156436822e-16  4.9724261244675657e-28  1.9044606397283242e-30  -1.0000000000000011e+00  5.9615454113508745e-17  9.9999999999999944e-01  1.9746364444436527e-16  1.0000000000000051e+00  9.9374609006807021e-17  1.3333333333333384e+00  2.4072463703960115e-16  -5.9259259259259589e-01  1.0291597156436822e-16  1.7763568394002505e-15   1.7763568393997551e-15  -1.0000000000000011e+00  5.9615454113508745e-17  9.9999999473164680e-01  5.2683528404922508e-09  1.0000000052683589e+00  5.2683536538770218e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375573655388e-16  1.0000000000000000e+00  3.5764786786821300e-16  1.0000000000000053e+00  1.2266999591822429e-16  1.3333333333333379e+00  2.0336457281046147e-16  -5.9259259259259578e-01  8.1063308981474307e-18  -3.5527136788005009e-15   3.5527136788009963e-15    -1.0000000000000011e+00   5.9615454113508745e-17    1.0000000000000027e+00    3.0221831269685885e-15    1.0000000000000033e+00    1.8757314484070575e-15    1.0362081563168152e-15  6.9080543754454521e-16  1.3759615723666134e-28  9.9301366129891063e-16  9.9301366129891063e-16  9.9301366129891063e-16
1.9338917504552319e-15  1.3333333333333384e+00  3.1473950534794421e-16  -5.9259259259259567e-01  6.9785387821765394e-17  5.6494374662564681e-28  1.6952482332652091e-30  -1.0000000000000011e+00  5.1406848349007038e-17  9.9999999999999956e-01  5.1545836356637341e-17  1.0000000000000051e+00  3.4838408980780948e-16  1.3333333333333384e+00  3.1473950534794421e-16  -5.9259259259259589e-01  1.5225921710326590e-16  1.7763568394002505e-15   1.7763568393996839e-15  -1.0000000000000011e+00  5.1406848349007038e-17  9.9999999473164680e-01  5.2683527025050730e-09  1.0000000052683589e+00  5.2683534048675416e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410099e-16  9.9999999999999967e-01  1.6256813881915299e-16  1.0000000000000058e+00  3.1774972496728445e-16  1.3333333333333381e+00  9.2694900422912905e-17  -5.9259259259259578e-01  4.1236914640750254e-17  1.7763568394002505e-15    1.7763568393996839e-15    -1.0000000000000011e+00   5.1406848349007038e-17    9.9999999473164680e-01    5.2683527025050730e-09    1.0000000052683589e+00    5.2683534048675416e-09    1.0362081563168152e-15  6.9080543754454521e-16  1.4899209839112612e-28  9.9301366129891063e-16  9.9301366129891063e-16  9.9301366129891063e-16
2.3272024789604123e-15  1.3333333333333384e+00  1.8327402039604058e-17  -5.9259259259259578e-01  1.8080769028428089e-16  6.0978349587616829e-28  3.0862847827506336e-30  -1.0000000000000009e+00  2.2614890780728202e-16  9.9999999999999956e-01  2.3739853625252553e-17  1.0000000000000053e+00  4.3963185351969321e-16  1.3333333333333384e+00  1.8327402039604058e-17  -5.9259259259259611e-01  1.5225921710326607e-16  -5.3290705182007514e-15  5.3290705182013643e-15  -1.0000000000000009e+00  2.2614890780728202e-16  1.0000000000000027e+00  3.0848846153251859e-15  1.0000000000000033e+00  2.4380332978449749e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284327e-16  9.9999999999999967e-01  8.7282448837263104e-17  1.0000000000000058e+00  4.4573563303694210e-18  1.3333333333333384e+00  1.8327402039604058e-17  -5.9259259259259589e-01  6.9785387821765234e-17  1.7763568394002505e-15    1.7763568393996375e-15    -1.0000000000000009e+00   2.2614890780728202e-16    9.9999999473164680e-01    5.2683527777907626e-09    1.0000000052683591e+00    5.2683533136197775e-09    1.0362081563168154e-15  6.9080543754454541e-16  1.5510641344522495e-28  9.9301366129891063e-16  9.9301366129891063e-16  9.9301366129891063e-16
2.8005038941836253e-15  1.3333333333333388e+00  1.6670976873125262e-16  -5.9259259259259611e-01  2.0442142282867507e-17  7.4078740510707175e-28  1.5455255952058320e-30  -1.0000000000000011e+00  5.1406848349007137e-17  9.9999999999999900e-01  5.1745398623960531e-16  1.0000000000000078e+00  1.4418610598761048e-15  1.3333333333333386e+00  5.5334836193778693e-17  -5.9259259259259611e-01  2.0442142282867507e-17  -1.7763568394002505e-15  1.7763568394009928e-15  -1.0000000000000011e+00  5.1406848349007137e-17  1.0000000000000031e+00  3.5903712048734736e-15  1.0000000000000038e+00  2.5549418287744586e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410109e-16  9.9999999999999967e-01  1.4867982853548859e-16  1.0000000000000067e+00  3.3163803525094835e-16  1.3333333333333388e+00  1.6670976873125262e-16  -5.9259259259259600e-01  1.3146444474538317e-16  7.1054273576010019e-15    7.1054273576002595e-15    -1.0000000000000011e+00   5.1406848349007137e-17    9.9999998946329038e-01    1.0536709134180273e-08    1.0000000105367151e+00    1.0536708726319718e-08    1.0362081563168158e-15  6.9080543754454561e-16  1.7287801587983450e-28  9.9301366129891082e-16  9.9301366129891082e-16  9.9301366129891082e-16
3.3700643292719250e-15  1.3333333333333395e+00  1.6670976873124953e-16  -5.9259259259259656e-01  2.0442142282867042e-17  8.5681853846181648e-28  3.7816277262886199e-30  -1.0000000000000011e+00  5.9615454113508351e-17  9.9999999999999922e-01  4.3886141090219462e-16  1.0000000000000082e+00  1.2522461820761782e-15  1.3333333333333395e+00  1.6670976873124953e-16  -5.9259259259259667e-01  9.0580160179648618e-17  1.7763568394002505e-15   1.7763568393993975e-15  -1.0000000000000011e+00  5.9615454113508351e-17  9.9999999473164769e-01  5.2683519716669929e-09  1.0000000052683597e+00  5.2683527850517639e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375573655428e-16  9.9999999999999989e-01  2.2727240387289931e-16  1.0000000000000071e+00  1.4202315745102176e-16  1.3333333333333393e+00  5.5334836193781774e-17  -5.9259259259259633e-01  2.4248674720789833e-16  7.1054273576010019e-15    7.1054273576001491e-15    -1.0000000000000011e+00   5.9615454113508351e-17    9.9999998946329083e-01    1.0536708833543092e-08    1.0000000105367155e+00    1.0536708536704839e-08    1.0362081563168162e-15  6.9080543754454610e-16  1.8547765048892925e-28  9.9301366129891102e-16  9.9301366129891102e-16  9.9301366129891102e-16
4.0554607358408276e-15  1.3333333333333395e+00  9.2342270347956535e-17  -5.9259259259259667e-01  8.2121199206484406e-17  1.0009138581000694e-27  4.3645613170743049e-30  -1.0000000000000009e+00  2.2614890780728172e-16  9.9999999999999944e-01  1.5420070259467679e-16  1.0000000000000082e+00  6.9002971761237121e-16  1.3333333333333395e+00  9.2342270347956535e-17  -5.9259259259259667e-01  8.2121199206484406e-17  1.7763568394002505e-15   1.7763568393992453e-15  -1.0000000000000009e+00  2.2614890780728172e-16  9.9999999473164769e-01  5.2683519090508896e-09  1.0000000052683600e+00  5.2683524448799045e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794030204278090e-16  9.9999999999999978e-01  1.7886620479287018e-16  1.0000000000000078e+00  2.4594050776230864e-16  1.3333333333333397e+00  1.2970233457707477e-16  -5.9259259259259689e-01  1.3992340571854691e-16  -1.7763568394002505e-15   1.7763568394012559e-15    -1.0000000000000011e+00   4.1043028822504119e-18    1.0000000000000038e+00    4.1756690934434335e-15    1.0000000000000044e+00    3.0847285661131610e-15    1.0362081563168164e-15  6.9080543754454630e-16  2.0354932632370562e-28  9.9301366129891122e-16  9.9301366129891122e-16  9.9301366129891122e-16
4.8802515836544337e-15  1.3333333333333401e+00  1.8327402039618131e-17  -5.9259259259259700e-01  1.4380025613010144e-16  1.2343443626626295e-27  5.0036995842362104e-30  -1.0000000000000009e+00  2.2614890780728172e-16  9.9999999999999989e-01  2.8308051176801312e-16  1.0000000000000087e+00  2.5274850324968093e-16  1.3333333333333401e+00  1.8327402039618131e-17  -5.9259259259259700e-01  1.4380025613010144e-16  3.5527136788005009e-15   3.5527136787992616e-15  -1.0000000000000009e+00  2.2614890780728172e-16  9.9999999254942296e-01  7.4505766501073349e-09  1.0000000074505857e+00  7.4505772969586522e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794030204278090e-16  9.9999999999999967e-01  6.1035906842981836e-17  1.0000000000000084e+00  3.0703898324649607e-17  1.3333333333333401e+00  1.8327402039618131e-17  -5.9259259259259700e-01  1.4380025613010144e-16  3.5527136788005009e-15    3.5527136787992616e-15    -1.0000000000000009e+00   2.2614890780728172e-16    9.9999999254942296e-01    7.4505766501073349e-09    1.0000000074505857e+00    7.4505772969586522e-09    1.0362081563168168e-15  6.9080543754454679e-16  2.2819077592108851e-28  9.9301366129891142e-16  9.9301366129891142e-16  9.9301366129891142e-16
5.8727866131894888e-15  1.3333333333333408e+00  5.5687466268720334e-17  -5.9259259259259744e-01  9.4457010591202087e-17  1.4930184161922615e-27  5.6428378513990442e-30  -1.0000000000000009e+00  2.2614890780728123e-16  9.9999999999999922e-01  3.8862115587504744e-16  1.0000000000000091e+00  1.8577285373241551e-16  1.3333333333333406e+00  1.6635713865631099e-16  -5.9259259259259767e-01  1.2758759433382923e-16  -8.8817841970012523e-15  8.8817841970027512e-15  -1.0000000000000009e+00  2.2614890780728123e-16  1.0000000000000044e+00  4.8294270598631884e-15  1.0000000000000051e+00  4.1825757423829794e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284405e-16  9.9999999999999967e-01  5.5468053975015157e-17  1.0000000000000093e+00  3.6271751192615787e-17  1.3333333333333406e+00  1.6635713865631099e-16  -5.9259259259259756e-01  1.6565291871313570e-17  -3.5527136788005009e-15   3.5527136788019998e-15    -1.0000000000000009e+00   2.2614890780728123e-16    1.0000000000000044e+00    4.8294270598631884e-15    1.0000000000000051e+00    4.1825757423829794e-15    1.0362081563168174e-15  6.9080543754454728e-16  2.5300347279209569e-28  9.9301366129891181e-16  9.9301366129891181e-16  9.9301366129891181e-16
7.0671812739274769e-15  1.3333333333333417e+00  5.5687466268710830e-17  -5.9259259259259811e-01  2.0442142282852759e-17  1.9283611507999731e-27  6.6015452521421684e-30  -1.0000000000000011e+00  4.1043028822500174e-18  9.9999999999999900e-01  6.1734152461330138e-16  1.0000000000000109e+00  2.6499211993086981e-16  1.3333333333333419e+00  2.7773207119374214e-16  -5.9259259259259811e-01  2.0442142282852759e-17  7.1054273576010019e-15   7.1054273575990668e-15  -1.0000000000000011e+00  4.1043028822500174e-18  9.9999998946329260e-01  1.0536707013621762e-08  1.0000000105367173e+00  1.0536706661272358e-08  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794030204278129e-16  9.9999999999999967e-01  4.8792290161792531e-17  1.0000000000000107e+00  4.2947515005838511e-17  1.3333333333333415e+00  1.6635713865632048e-16  -5.9259259259259811e-01  2.0442142282852759e-17  -1.7763568394002505e-15   1.7763568394021855e-15    -1.0000000000000011e+00   4.1043028822500174e-18    1.0000000000000053e+00    5.7109297157500907e-15    1.0000000000000060e+00    4.6199891884198190e-15    1.0362081563168180e-15  6.9080543754454797e-16  2.9044753360610734e-28  9.9301366129891221e-16  9.9301366129891221e-16  9.9301366129891221e-16
8.5044893418026682e-15  1.3333333333333426e+00  5.5687466268700008e-17  -5.9259259259259855e-01  1.6847187889953404e-16  2.4205018705835978e-27  7.5602526528870372e-30  -1.0000000000000009e+00  2.2614890780728083e-16  9.9999999999999956e-01  6.7468892662866242e-17  1.0000000000000127e+00  7.1432021014307432e-16  1.3333333333333424e+00  1.6635713865633130e-16  -5.9259259259259878e-01  5.3572726025497264e-17  -5.3290705182007514e-15  5.3290705182031795e-15  -1.0000000000000009e+00  2.2614890780728083e-16  1.0000000000000060e+00  6.3718246501630420e-15  1.0000000000000064e+00  5.5029287277578024e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284445e-16  9.9999999999999967e-01  4.3553409799649405e-17  1.0000000000000120e+00  4.8186395367980355e-17  1.3333333333333426e+00  5.5687466268700008e-17  -5.9259259259259867e-01  5.7449576437018390e-17  1.7763568394002505e-15    1.7763568393978224e-15    -1.0000000000000009e+00   2.2614890780728083e-16    9.9999999473165013e-01    5.2683494908507275e-09    1.0000000052683620e+00    5.2683500266797432e-09    1.0362081563168188e-15  6.9080543754454866e-16  3.2807939389359268e-28  9.9301366129891260e-16  9.9301366129891260e-16  9.9301366129891260e-16
1.0234114021054527e-14  1.3333333333333437e+00  1.8327402039659559e-17  -5.9259259259259933e-01  1.8080769028424813e-16  3.1650419183465212e-27  8.8385291872130805e-30  -1.0000000000000009e+00  2.2614890780728054e-16  9.9999999999999944e-01  1.8394052742018428e-16  1.0000000000000135e+00  1.6840887726224887e-16  1.3333333333333437e+00  1.8327402039659559e-17  -5.9259259259259955e-01  4.1236914640783177e-17  -1.7763568394002505e-15  1.7763568394034244e-15  -1.0000000000000009e+00  2.2614890780728054e-16  1.0000000000000069e+00  7.2545537375683643e-15  1.0000000000000073e+00  6.3856578151631255e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284474e-16  9.9999999999999967e-01  3.8104077504847037e-17  1.0000000000000138e+00  5.3635727662782434e-17  1.3333333333333437e+00  1.8327402039659559e-17  -5.9259259259259944e-01  6.9785387821732484e-17  1.7763568394002505e-15    1.7763568393970767e-15    -1.0000000000000009e+00   2.2614890780728054e-16    9.9999999473165102e-01    5.2683486081216405e-09    1.0000000052683629e+00    5.2683491439506553e-09    1.0362081563168195e-15  6.9080543754454955e-16  3.7845048329100618e-28  9.9301366129891299e-16  9.9301366129891299e-16  9.9301366129891299e-16
1.2315506032928262e-14  1.3333333333333455e+00  2.4072463703952231e-16  -5.9259259259260055e-01  2.8901103256071468e-17  4.1693111065614959e-27  1.3167463159080580e-29  -1.0000000000000011e+00  5.9615454113506477e-17  9.9999999999999967e-01  2.7993762861723676e-17  1.0000000000000167e+00  8.4137853403570426e-16  1.3333333333333455e+00  2.4072463703952231e-16  -5.9259259259260044e-01  8.2121199206444186e-17  7.1054273576010019e-15   7.1054273575968454e-15  -1.0000000000000011e+00  5.9615454113506477e-17  9.9999998946329527e-01  1.0536704425872556e-08  1.0000000105367199e+00  1.0536704129034303e-08  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6242915081152482e-16  9.9999999999999967e-01  2.7993762861723676e-17  1.0000000000000160e+00  1.7524471926061036e-16  1.3333333333333452e+00  1.8680032114491000e-17  -5.9259259259260044e-01  8.2121199206444186e-17  1.7763568394002505e-15    1.7763568393960944e-15    -1.0000000000000011e+00   5.9615454113506477e-17    9.9999999473165213e-01    5.2683475639964563e-09    1.0000000052683642e+00    5.2683483773812274e-09    1.0362081563168207e-15  6.9080543754455073e-16  4.3567160132303300e-28  9.9301366129891378e-16  9.9301366129891378e-16  9.9301366129891378e-16
1.4820207057988601e-14  1.3333333333333472e+00  2.4072463703948967e-16  -5.9259259259260177e-01  6.5908537410262277e-17  5.6553080818493260e-27  1.5983213788911236e-29  -1.0000000000000011e+00  5.9615454113506280e-17  9.9999999999999900e-01  6.9798539747686633e-16  1.0000000000000191e+00  6.2319174895071989e-16  1.3333333333333466e+00  4.2540917773560425e-16  -5.9259259259260166e-01  4.5113765052253371e-17  -8.8817841970012523e-15  8.8817841970068911e-15  -1.0000000000000009e+00  2.8166005903853758e-16  1.0000000000000091e+00  9.4050441266120589e-15  1.0000000000000098e+00  8.7026816579005951e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066158761e-16  9.9999999999999989e-01  1.9019302222325893e-16  1.0000000000000187e+00  1.7910253910065730e-16  1.3333333333333472e+00  2.4072463703948967e-16  -5.9259259259260166e-01  4.5113765052253371e-17  5.3290705182007514e-15    5.3290705181951118e-15    -1.0000000000000011e+00   5.9615454113506280e-17    9.9999999087494817e-01    9.1250515240496928e-09    1.0000000091250696e+00    9.1250511161891376e-09    1.0362081563168221e-15  6.9080543754455211e-16  5.1166597355570504e-28  9.9301366129891457e-16  9.9301366129891457e-16  9.9301366129891457e-16
1.7834308769319056e-14  1.3333333333333488e+00  5.5687466268592674e-17  -5.9259259259260277e-01  9.4457010591123398e-17  7.4558304939945903e-27  1.4271204458115172e-29  -1.0000000000000011e+00  4.1043028822477494e-18  9.9999999999999922e-01  4.1917503767878280e-16  1.0000000000000215e+00  2.8887023792137790e-16  1.3333333333333490e+00  2.7773207119362401e-16  -5.9259259259260300e-01  1.2758759433390792e-16  1.7763568394002505e-15   1.7763568393927803e-15  -1.0000000000000011e+00  4.1043028822477494e-18  9.9999999473165480e-01  5.2683448465532620e-09  1.0000000052683669e+00  5.2683456044268818e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284622e-16  9.9999999999999967e-01  2.4914172171279835e-17  1.0000000000000213e+00  6.6825632996346576e-17  1.3333333333333486e+00  1.6635713865643863e-16  -5.9259259259260288e-01  1.6565291871392259e-17  -5.3290705182007514e-15   5.3290705182082211e-15    -1.0000000000000011e+00   4.1043028822477494e-18    1.0000000000000107e+00    1.1016122115960329e-14    1.0000000000000113e+00    9.9251815886300624e-15    1.0362081563168235e-15  6.9080543754455349e-16  5.9374649469565265e-28  9.9301366129891536e-16  9.9301366129891536e-16  9.9301366129891536e-16
2.1461411978584016e-14  1.3333333333333512e+00  1.6670976873104911e-16  -5.9259259259260444e-01  1.6565291871430402e-17  1.0264764044610883e-26  1.5986498039783520e-30  -1.0000000000000011e+00  5.1406848349009997e-17  1.0000000000000000e+00  4.1356016015295454e-16  1.0000000000000253e+00  3.9982461102102214e-16  1.3333333333333512e+00  1.6670976873104911e-16  -5.9259259259260444e-01  1.6565291871430402e-17  3.5527136788005009e-15   3.5527136787902378e-15  -1.0000000000000011e+00  5.1406848349009997e-17  9.9999999254943139e-01  7.4505681929550017e-09  1.0000000074505939e+00  7.4505690063397735e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312410395e-16  9.9999999999999967e-01  8.0493252765407588e-17  1.0000000000000251e+00  1.7778000609599083e-16  1.3333333333333510e+00  5.5334836193982194e-17  -5.9259259259260433e-01  9.4457010591085249e-17  1.7763568394002505e-15    1.7763568393899874e-15    -1.0000000000000011e+00   5.1406848349009997e-17    9.9999999473165657e-01    5.2683430146173416e-09    1.0000000052683686e+00    5.2683437169798110e-09    1.0362081563168255e-15  6.9080543754455527e-16  7.0133802137943183e-28  9.9301366129891635e-16  9.9301366129891635e-16  9.9301366129891635e-16
2.5826187606826749e-14  1.3333333333333541e+00  5.5687466268454019e-17  -5.9259259259260633e-01  9.4457010591035649e-17  1.3986947878778998e-26  2.0023448862641673e-29  -1.0000000000000011e+00  4.1043028822467634e-18  9.9999999999999911e-01  5.3683758451594775e-16  1.0000000000000295e+00  2.9551048229602468e-16  1.3333333333333539e+00  1.6635713865657730e-16  -5.9259259259260622e-01  2.0547931305355130e-16  3.5527136788005009e-15   3.5527136787864939e-15  -1.0000000000000011e+00  4.1043028822467634e-18  9.9999999254943361e-01  7.4505660347282779e-09  1.0000000074505959e+00  7.4505666815795952e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490696781585e-16  9.9999999999999989e-01  2.4031853272166178e-16  1.0000000000000295e+00  2.9551048229602468e-16  1.3333333333333539e+00  1.6635713865657730e-16  -5.9259259259260644e-01  1.6565291871480011e-17  -5.3290705182007514e-15   5.3290705182147584e-15    -1.0000000000000011e+00   4.1043028822467634e-18    1.0000000000000144e+00    1.4784240155311211e-14    1.0000000000000151e+00    1.4137388837831010e-14    1.0362081563168276e-15  6.9080543754455764e-16  8.2256496147366277e-28  9.9301366129891773e-16  9.9301366129891773e-16  9.9301366129891773e-16
3.1078661877820137e-14  1.3333333333333577e+00  5.5687466268337453e-17  -5.9259259259260877e-01  2.0442142282617904e-17  1.9476985838820267e-26  2.3858278465686104e-29  -1.0000000000000011e+00  4.1043028822462703e-18  9.9999999999999867e-01  9.8366560371274966e-16  1.0000000000000353e+00  7.4233850149282443e-16  1.3333333333333575e+00  1.6635713865669386e-16  -5.9259259259260877e-01  2.0442142282617904e-17  -3.5527136788005009e-15  3.5527136788200016e-15  -1.0000000000000011e+00  4.1043028822462703e-18  1.0000000000000171e+00  1.7446036605064848e-14  1.0000000000000178e+00  1.6799185287584648e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284770e-16  9.9999999999999989e-01  2.3757972337492258e-16  1.0000000000000349e+00  2.9824929164276181e-16  1.3333333333333575e+00  1.6635713865669386e-16  -5.9259259259260877e-01  2.0442142282617904e-17  -3.5527136788005009e-15   3.5527136788200016e-15    -1.0000000000000011e+00   4.1043028822462703e-18    1.0000000000000171e+00    1.7446036605064848e-14    1.0000000000000178e+00    1.6799185287584648e-14    1.0362081563168304e-15  6.9080543754456040e-16  9.7530066517911680e-28  9.9301366129891931e-16  9.9301366129891931e-16  9.9301366129891931e-16
3.7399373024788013e-14  1.3333333333333617e+00  9.2342270348511474e-17  -5.9259259259261154e-01  8.1063308977926590e-18  2.7030611603536960e-26  2.8332246335940110e-29  -1.0000000000000011e+00  4.1043028822465662e-18  9.9999999999999967e-01  1.3236532151129637e-17  1.0000000000000415e+00  7.4463708779158324e-16  1.3333333333333619e+00  1.2970233457651983e-16  -5.9259259259261166e-01  1.0291597156472300e-16  0.0000000000000000e+00   2.7058943849872900e-26  -1.0000000000000011e+00  4.1043028822465662e-18  1.0000000000000204e+00  2.0774407092641557e-14  1.0000000000000211e+00  1.9683466565311298e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189284741e-16  9.9999999999999967e-01  1.3236532151129637e-17  1.0000000000000409e+00  7.8503273016489282e-17  1.3333333333333617e+00  9.2342270348511474e-17  -5.9259259259261154e-01  8.1063308977926590e-18  -1.7763568394002505e-15   1.7763568394273096e-15    -1.0000000000000011e+00   4.1043028822465662e-18    1.0000000000000204e+00    2.0774407092641557e-14    1.0000000000000211e+00    1.9683466565311298e-14    1.0362081563168337e-15  6.9080543754456355e-16  1.1535912092362306e-27  9.9301366129892108e-16  9.9301366129892108e-16  9.9301366129892108e-16
4.5005576757004881e-14  1.3333333333333672e+00  9.2694900422111534e-17  -5.9259259259261521e-01  7.8244348795427833e-17  3.8374799435400890e-26  4.7895054259926811e-29  -1.0000000000000011e+00  5.9615454113500955e-17  9.9999999999999967e-01  4.6241601815941227e-17  1.0000000000000495e+00  8.5962637298990845e-16  1.3333333333333668e+00  3.5139430942795109e-16  -5.9259259259261510e-01  3.2777953667087827e-17  -7.1054273576010019e-15  7.1054273576393295e-15  -1.0000000000000009e+00  2.8166005903853225e-16  1.0000000000000242e+00  2.4489687242400019e-14  1.0000000000000249e+00  2.3787324773688568e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066159293e-16  9.9999999999999989e-01  1.7580300310909007e-16  1.0000000000000486e+00  2.8552046710216810e-17  1.3333333333333672e+00  9.2694900422111534e-17  -5.9259259259261521e-01  7.8244348795427833e-17  0.0000000000000000e+00    3.8326904381140962e-26    -1.0000000000000011e+00   5.9615454113500955e-17    1.0000000000000242e+00    2.4489687242400019e-14    1.0000000000000249e+00    2.3787324773688568e-14    1.0362081563168379e-15  6.9080543754456769e-16  1.3769748873498715e-27  9.9301366129892345e-16  9.9301366129892345e-16  9.9301366129892345e-16
5.4158713780794649e-14  1.3333333333333730e+00  1.8327402040725637e-17  -5.9259259259261898e-01  6.9785387821044301e-17  5.3768466702635446e-26  4.0475873412612096e-29  -1.0000000000000011e+00  4.1043028822409455e-18  1.0000000000000000e+00  3.4254801419370170e-16  1.0000000000000582e+00  5.2634790821152122e-16  1.3333333333333730e+00  1.8327402040725637e-17  -5.9259259259261887e-01  1.8080769028355994e-16  5.3290705182007514e-15   5.3290705181469424e-15  -1.0000000000000011e+00  4.1043028822409455e-18  9.9999999087496771e-01  9.1250319427917712e-09  1.0000000091250891e+00  9.1250314794200631e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189285303e-16  9.9999999999999967e-01  9.4811068061547174e-18  1.0000000000000577e+00  8.2258698361458571e-17  1.3333333333333730e+00  1.8327402040725637e-17  -5.9259259259261898e-01  6.9785387821044301e-17  1.7763568394002505e-15    1.7763568393464415e-15    -1.0000000000000011e+00   4.1043028822409455e-18    9.9999999473167289e-01    5.2683267653510258e-09    1.0000000052683851e+00    5.2683274122023431e-09    1.0362081563168424e-15  6.9080543754457233e-16  1.6377923118061238e-27  9.9301366129892621e-16  9.9301366129892621e-16  9.9301366129892621e-16
6.5173396048824200e-14  1.3333333333333803e+00  9.2342270349543920e-17  -5.9259259259262387e-01  1.1912863335963152e-16  7.6328984549672156e-26  4.8465101752777246e-29  -1.0000000000000009e+00  2.2614890780727127e-16  9.9999999999999922e-01  4.3607851655761281e-16  1.0000000000000686e+00  1.3831549304987194e-16  1.3333333333333803e+00  9.2342270349543920e-17  -5.9259259259262398e-01  8.1063308971158564e-18  -1.7763568394002505e-15  1.7763568394766280e-15  -1.0000000000000009e+00  2.2614890780727127e-16  1.0000000000000344e+00  3.4757991364059848e-14  1.0000000000000349e+00  3.3889095441654633e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189285401e-16  9.9999999999999967e-01  8.0106932924497939e-18  1.0000000000000688e+00  8.3729111875159356e-17  1.3333333333333803e+00  9.2342270349543920e-17  -5.9259259259262398e-01  8.1063308971158564e-18  -1.7763568394002505e-15   1.7763568394766280e-15    -1.0000000000000009e+00   2.2614890780727127e-16    1.0000000000000344e+00    3.4757991364059848e-14    1.0000000000000349e+00    3.3889095441654633e-14    1.0362081563168481e-15  6.9080543754457805e-16  1.9564527994873512e-27  9.9301366129892956e-16  9.9301366129892956e-16  9.9301366129892956e-16
7.8428220613376820e-14  1.3333333333333892e+00  2.4072463703734082e-16  -5.9259259259262964e-01  4.5113765050852625e-17  1.0795266985068400e-25  1.1180898637231123e-29  -1.0000000000000011e+00  5.1406848349017589e-17  9.9999999999999967e-01  6.3436156818230183e-17  1.0000000000000824e+00  6.3892631189320906e-16  1.3333333333333892e+00  2.4072463703734082e-16  -5.9259259259262964e-01  4.5113765050852625e-17  7.1054273576010019e-15   7.1054273574930604e-15  -1.0000000000000011e+00  5.1406848349017589e-17  9.9999998946332835e-01  1.0536671249796503e-08  1.0000000105367528e+00  1.0536671063980552e-08  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312411154e-16  9.9999999999999967e-01  6.3436156818230183e-17  1.0000000000000817e+00  2.7207502881884848e-17  1.3333333333333890e+00  1.8680032112309513e-17  -5.9259259259262964e-01  4.5113765050852625e-17  3.5527136788005009e-15    3.5527136786925595e-15    -1.0000000000000011e+00   5.1406848349017589e-17    9.9999999254945982e-01    7.4505397883026675e-09    1.0000000074506223e+00    7.4505406016874385e-09    1.0362081563168548e-15  6.9080543754458475e-16  2.3320864606032811e-27  9.9301366129893331e-16  9.9301366129893331e-16  9.9301366129893331e-16
9.4378782777753910e-14  1.3333333333333999e+00  2.4072463703637930e-16  -5.9259259259263675e-01  4.5113765050215417e-17  1.5405713249634414e-25  1.3875906120390082e-29  -1.0000000000000011e+00  5.1406848349021337e-17  9.9999999999999956e-01  4.8823570621059266e-17  1.0000000000000986e+00  8.6220834179501046e-16  1.3333333333333999e+00  2.4072463703637930e-16  -5.9259259259263686e-01  6.5908537412300237e-17  1.7763568394002505e-15   1.7763568392462072e-15  -1.0000000000000011e+00  5.1406848349021337e-17  9.9999999473169299e-01  5.2683066175966551e-09  1.0000000052684050e+00  5.2683073199591237e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.9549605819908398e-16  9.9999999999999989e-01  2.8424333676648770e-16  1.0000000000000977e+00  2.5970077905114807e-17  1.3333333333333997e+00  1.8680032111347987e-17  -5.9259259259263675e-01  4.5113765050215417e-17  1.7763568394002505e-15    1.7763568392462072e-15    -1.0000000000000011e+00   5.1406848349021337e-17    9.9999999473169299e-01    5.2683066175966551e-09    1.0000000052684050e+00    5.2683073199591237e-09    1.0362081563168631e-15  6.9080543754459304e-16  2.7910675057991007e-27  9.9301366129893804e-16  9.9301366129893804e-16  9.9301366129893804e-16
1.1357333583431028e-13  1.3333333333334130e+00  2.4072463703497951e-16  -5.9259259259264552e-01  8.1063308951468950e-18  2.2035313048218318e-25  1.2016598708522582e-28  -1.0000000000000011e+00  5.9615454113493165e-17  9.9999999999999900e-01  7.1758608305245123e-16  1.0000000000001175e+00  4.2074782960123198e-16  1.3333333333334130e+00  2.4072463703497951e-16  -5.9259259259264563e-01  1.0291597156736875e-16  1.7763568394002505e-15   1.7763568391800175e-15  -1.0000000000000011e+00  5.9615454113493165e-17  9.9999999473170276e-01  5.2682969612850389e-09  1.0000000052684148e+00  5.2682977746698100e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066160072e-16  9.9999999999999944e-01  2.7349687320238856e-16  1.0000000000001172e+00  1.9870322467620067e-16  1.3333333333334125e+00  2.0336457281508313e-16  -5.9259259259264552e-01  8.1063308951468950e-18  -3.5527136788005009e-15   3.5527136790207335e-15    -1.0000000000000011e+00   5.9615454113493165e-17    1.0000000000000586e+00    5.8901390339318455e-14    1.0000000000000593e+00    5.7754938660756976e-14    1.0362081563168732e-15  6.9080543754460319e-16  3.3402250862542234e-27  9.9301366129894396e-16  9.9301366129894396e-16  9.9301366129894396e-16
1.3667163564620100e-13  1.3333333333334281e+00  1.8327402046221224e-17  -5.9259259259265573e-01  3.2777953663261512e-17  3.1611163415560000e-25  9.9915732271166116e-29  -1.0000000000000011e+00  4.1043028822299015e-18  9.9999999999999922e-01  4.3998459210309910e-16  1.0000000000001406e+00  3.0967979234564795e-16  1.3333333333334283e+00  2.0371720287881009e-16  -5.9259259259265584e-01  7.8244348799254142e-17  1.7763568394002505e-15   1.7763568390840389e-15  -1.0000000000000011e+00  4.1043028822299015e-18  9.9999999473171430e-01  5.2682853594086968e-09  1.0000000052684264e+00  5.2682861172823166e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189286407e-16  9.9999999999999967e-01  4.1046177469635102e-18  1.0000000000001401e+00  1.3440941750441467e-16  1.3333333333334281e+00  1.8327402046221224e-17  -5.9259259259265562e-01  1.4380025612577715e-16  3.5527136788005009e-15    3.5527136784842892e-15    -1.0000000000000011e+00   4.1043028822299015e-18    9.9999999254948901e-01    7.4505106487686593e-09    1.0000000074506517e+00    7.4505114066422791e-09    1.0362081563168852e-15  6.9080543754461512e-16  4.0092124328073121e-27  9.9301366129895086e-16  9.9301366129895086e-16  9.9301366129895086e-16
1.6446761779946627e-13  1.3333333333334467e+00  3.1473950533846472e-16  -5.9259259259266794e-01  3.2777953661367026e-17  4.5312515419743613e-25  2.5703994508368177e-29  -1.0000000000000011e+00  5.1406848349028042e-17  9.9999999999999967e-01  5.9548050537126178e-17  1.0000000000001676e+00  2.4536400152584787e-16  1.3333333333334463e+00  1.2934970451159792e-16  -5.9259259259266794e-01  3.2777953661367026e-17  -1.7763568394002505e-15  1.7763568398533501e-15  -1.0000000000000011e+00  5.1406848349028042e-17  1.0000000000000839e+00  8.4325475619586507e-14  1.0000000000000846e+00  8.3290046243487556e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312412200e-16  9.9999999999999967e-01  5.9548050537126178e-17  1.0000000000001681e+00  1.9872520832421477e-16  1.3333333333334465e+00  9.2694900413433386e-17  -5.9259259259266794e-01  3.2777953661367026e-17  1.7763568394002505e-15    1.7763568389471510e-15    -1.0000000000000011e+00   5.1406848349028042e-17    9.9999999473172807e-01    5.2682715371997582e-09    1.0000000052684401e+00    5.2682722395622268e-09    1.0362081563168994e-15  6.9080543754462942e-16  4.8057364482099412e-27  9.9301366129895895e-16  9.9301366129895895e-16  9.9301366129895895e-16
1.9791668678535574e-13  1.3333333333334692e+00  1.6670976871763882e-16  -5.9259259259268304e-01  1.6565291880249405e-17  6.5111164566587076e-25  2.0933142366433539e-28  -1.0000000000000011e+00  5.9615454113479853e-17  9.9999999999999911e-01  6.0812358635379236e-16  1.0000000000002018e+00  4.2230763536506287e-16  1.3333333333334685e+00  4.9942404605745513e-16  -5.9259259259268293e-01  9.4457010582266252e-17  -8.8817841970012523e-15  8.8817841976521541e-15  -1.0000000000000009e+00  2.8166005903851115e-16  1.0000000000001006e+00  1.0086626086438551e-13  1.0000000000001013e+00  1.0016389839567412e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375573658278e-16  9.9999999999999989e-01  1.6903253088381720e-16  1.0000000000002016e+00  2.0026303044003156e-16  1.3333333333334689e+00  5.5334836207392484e-17  -5.9259259259268293e-01  9.4457010582266252e-17  1.7763568394002505e-15    1.7763568387493481e-15    -1.0000000000000011e+00   5.9615454113479853e-17    9.9999999473174483e-01    5.2682548853922110e-09    1.0000000052684570e+00    5.2682555877546796e-09    1.0362081563169170e-15  6.9080543754464688e-16  5.7630236409716765e-27  9.9301366129896900e-16  9.9301366129896900e-16  9.9301366129896900e-16
2.3816855519761609e-13  1.3333333333334958e+00  2.4072463702003844e-16  -5.9259259259270070e-01  4.5113765039381657e-17  9.3704824024730882e-25  3.8130973420894799e-29  -1.0000000000000011e+00  5.1406848349051215e-17  9.9999999999999967e-01  5.8418920489379790e-17  1.0000000000002423e+00  6.4394354822200062e-16  1.3333333333334958e+00  2.4072463702003844e-16  -5.9259259259270081e-01  6.5908537423133997e-17  1.7763568394002505e-15   1.7763568384632403e-15  -1.0000000000000011e+00  5.1406848349051215e-17  9.9999999473176493e-01  5.2682346789244711e-09  1.0000000052684770e+00  5.2682353812869397e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.9549605819911386e-16  9.9999999999999989e-01  2.8046352541441110e-16  1.0000000000002418e+00  1.9985433837193798e-16  1.3333333333334956e+00  1.8680032095007137e-17  -5.9259259259270070e-01  4.5113765039381657e-17  1.7763568394002505e-15    1.7763568384632403e-15    -1.0000000000000011e+00   5.1406848349051215e-17    9.9999999473176493e-01    5.2682346789244711e-09    1.0000000052684770e+00    5.2682353812869397e-09    1.0362081563169377e-15  6.9080543754466758e-16  6.9225629840101816e-27  9.9301366129898103e-16  9.9301366129898103e-16  9.9301366129898103e-16
2.8660676169482442e-13  1.3333333333335284e+00  2.4072463701140189e-16  -5.9259259259272257e-01  6.5908537428836648e-17  1.3506662640777600e-24  3.0318977791204691e-28  -1.0000000000000011e+00  5.9615454113453130e-17  9.9999999999999944e-01  2.7571974386189506e-16  1.0000000000002902e+00  2.1118509589376833e-17  1.3333333333335278e+00  4.2540917776369204e-16  -5.9259259259272246e-01  4.5113765033679006e-17  -8.8817841970012523e-15  8.8817841983516150e-15  -1.0000000000000009e+00  2.8166005903848443e-16  1.0000000000001450e+00  1.4527451878449612e-13  1.0000000000001457e+00  1.4457215631578476e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066164076e-16  9.9999999999999989e-01  1.6836946598816758e-16  1.0000000000002902e+00  2.1118509589376833e-17  1.3333333333335284e+00  2.4072463701140189e-16  -5.9259259259272246e-01  4.5113765033679006e-17  5.3290705182007514e-15    5.3290705168503880e-15    -1.0000000000000011e+00   5.9615454113453130e-17    9.9999999087508407e-01    9.1249156545750361e-09    1.0000000091252055e+00    9.1249152467144792e-09    1.0362081563169629e-15  6.9080543754469293e-16  8.3134578211555522e-27  9.9301366129899543e-16  9.9301366129899543e-16  9.9301366129899543e-16
3.4489622604057667e-13  1.3333333333335669e+00  2.4072463699902466e-16  -5.9259259259274810e-01  8.1063308712599295e-18  1.9441625019192398e-24  5.6097689848639863e-29  -1.0000000000000011e+00  5.1406848349063245e-17  9.9999999999999967e-01  5.7630822944353576e-17  1.0000000000003479e+00  2.4344677393313572e-16  1.3333333333335669e+00  2.4072463699902466e-16  -5.9259259259274821e-01  1.0291597159125572e-16  1.7763568394002505e-15   1.7763568374561440e-15  -1.0000000000000011e+00  5.1406848349063245e-17  9.9999999473181822e-01  5.2681813890073863e-09  1.0000000052685303e+00  5.2681820913698548e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.7063775657596806e-16  9.9999999999999967e-01  5.7630822944353576e-17  1.0000000000003484e+00  2.0064243591692692e-16  1.3333333333335666e+00  1.8680032073993355e-17  -5.9259259259274810e-01  8.1063308712599295e-18  0.0000000000000000e+00    1.9441064042293912e-24    -1.0000000000000011e+00   5.1406848349063245e-17    1.0000000000001741e+00    1.7447366799155645e-13    1.0000000000001747e+00    1.7343823861545756e-13    1.0362081563169929e-15  6.9080543754472280e-16  9.9831105723540334e-27  9.9301366129901279e-16  9.9301366129901279e-16  9.9301366129901279e-16
4.1504047578504725e-13  1.3333333333336137e+00  3.1473950528941705e-16  -5.9259259259277930e-01  4.2294805254146617e-18  2.8056063075090728e-24  6.7925778102275135e-29  -1.0000000000000011e+00  5.1406848349079416e-17  9.9999999999999989e-01  2.7937558886609791e-16  1.0000000000004190e+00  6.4503148477026031e-16  1.3333333333336133e+00  1.2934970456064557e-16  -5.9259259259277930e-01  4.2294805254146617e-18  -3.5527136788005009e-15  3.5527136816060390e-15  -1.0000000000000011e+00  5.1406848349079416e-17  1.0000000000002092e+00  2.0955641573070811e-13  1.0000000000002098e+00  2.0852098635460922e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312417337e-16  9.9999999999999967e-01  5.7330983941066630e-17  1.0000000000004183e+00  2.1102330004833609e-17  1.3333333333336135e+00  9.2694900364385737e-17  -5.9259259259277930e-01  4.2294805254146617e-18  1.7763568394002505e-15    1.7763568365947120e-15    -1.0000000000000011e+00   5.1406848349079416e-17    9.9999999473185330e-01    5.2681463062596470e-09    1.0000000052685654e+00    5.2681470086221156e-09    1.0362081563170292e-15  6.9080543754475919e-16  1.1997990581393176e-26  9.9301366129903369e-16  9.9301366129903369e-16  9.9301366129903369e-16
4.9945051158551402e-13  1.3333333333336699e+00  2.4072463695508910e-16  -5.9259259259281682e-01  2.8901103312097719e-17  4.0501576768238051e-24  8.2149428449343162e-29  -1.0000000000000011e+00  5.1406848349073697e-17  9.9999999999999900e-01  6.0905264237865645e-16  1.0000000000005032e+00  4.2323669138981342e-16  1.3333333333336699e+00  2.4072463695508910e-16  -5.9259259259281694e-01  1.3992340577461338e-16  1.7763568394002505e-15   1.7763568353501749e-15  -1.0000000000000011e+00  5.1406848349073697e-17  9.9999999473189549e-01  5.2681041180345231e-09  1.0000000052686076e+00  5.2681048203969917e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312416765e-16  9.9999999999999967e-01  5.7081172396437422e-17  1.0000000000005027e+00  2.0852518460249179e-17  1.3333333333336697e+00  1.8680032030057800e-17  -5.9259259259281682e-01  2.8901103312097719e-17  -1.7763568394002505e-15   1.7763568434503259e-15    -1.0000000000000011e+00   5.1406848349073697e-17    1.0000000000002514e+00    2.5174464085491940e-13    1.0000000000002520e+00    2.5070921147882059e-13    1.0362081563170730e-15  6.9080543754480287e-16  1.4420957403403758e-26  9.9301366129905874e-16  9.9301366129905874e-16  9.9301366129905874e-16
6.0102767820703880e-13  1.3333333333337380e+00  2.4072463691743490e-16  -5.9259259259286223e-01  8.1063308170859776e-18  5.8556107211533836e-24  6.3544835125347906e-28  -1.0000000000000011e+00  5.9615454113418519e-17  9.9999999999999967e-01  5.4457762074839203e-17  1.0000000000006044e+00  2.4238049137654302e-16  1.3333333333337374e+00  4.2540917785765903e-16  -5.9259259259286212e-01  1.1912863327960163e-16  -5.3290705182007514e-15  5.3290705240557267e-15  -1.0000000000000009e+00  2.8166005903844981e-16  1.0000000000003022e+00  3.0248131644828032e-13  1.0000000000003029e+00  3.0177895397956906e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066167537e-16  9.9999999999999967e-01  5.4457762074839203e-17  1.0000000000006048e+00  2.0170871847351960e-16  1.3333333333337376e+00  2.0336457293262769e-16  -5.9259259259286223e-01  8.1063308170859776e-18  -3.5527136788005009e-15   3.5527136846554763e-15    -1.0000000000000011e+00   5.9615454113418519e-17    1.0000000000003022e+00    3.0248131644828032e-13    1.0000000000003029e+00    3.0177895397956906e-13    1.0362081563171258e-15  6.9080543754485582e-16  1.7342185169614648e-26  9.9301366129908911e-16  9.9301366129908911e-16  9.9301366129908911e-16
7.2326338964835186e-13  1.3333333333338191e+00  2.4072463686326909e-16  -5.9259259259291630e-01  2.8901103373212074e-17  8.4551923886298449e-24  1.1987953196012778e-28  -1.0000000000000011e+00  5.1406848349125269e-17  9.9999999999999911e-01  4.9841205418284401e-16  1.0000000000007268e+00  2.0157380073138319e-16  1.3333333333338191e+00  2.4072463686326909e-16  -5.9259259259291630e-01  2.8901103373212074e-17  3.5527136788005009e-15   3.5527136703454286e-15  -1.0000000000000011e+00  5.1406848349125269e-17  9.9999999254978222e-01  7.4502173862730150e-09  1.0000000074509448e+00  7.4502181996577861e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312421922e-16  9.9999999999999967e-01  5.6699458129734300e-17  1.0000000000007268e+00  2.0157380073138319e-16  1.3333333333338189e+00  1.8680031938237771e-17  -5.9259259259291630e-01  2.8901103373212074e-17  -1.7763568394002505e-15   1.7763568478553228e-15    -1.0000000000000011e+00   5.1406848349125269e-17    1.0000000000003633e+00    3.6365474002286848e-13    1.0000000000003639e+00    3.6261931064676977e-13    1.0362081563171889e-15  6.9080543754491884e-16  2.0848220659109442e-26  9.9301366129912539e-16  9.9301366129912539e-16  9.9301366129912539e-16
8.7035913614851839e-13  1.3333333333339172e+00  5.5687466013766159e-17  -5.9259259259298180e-01  2.0442142113355233e-17  1.2227283584034232e-23  6.2784394425774083e-28  -1.0000000000000011e+00  4.1043028820985561e-18  1.0000000000000000e+00  3.3400410908834284e-16  1.0000000000008744e+00  5.3489181331657671e-16  1.3333333333339175e+00  2.7773207093879748e-16  -5.9259259259298191e-01  9.0580160349160418e-17  1.7763568394002505e-15   1.7763568271723390e-15  -1.0000000000000011e+00  4.1043028820985561e-18  9.9999999473208112e-01  5.2679185448887766e-09  1.0000000052687932e+00  5.2679193027623965e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189299542e-16  9.9999999999999967e-01  9.3720170079585473e-19  1.0000000000008740e+00  9.0802603466514123e-17  1.3333333333339170e+00  1.6635713891126514e-16  -5.9259259259298180e-01  2.0442142113355233e-17  -1.7763568394002505e-15   1.7763568516281621e-15    -1.0000000000000011e+00   4.1043028820985561e-18    1.0000000000004370e+00    4.3731778660154997e-13    1.0000000000004376e+00    4.3622684607422000e-13    1.0362081563172652e-15  6.9080543754499526e-16  2.5076140007256096e-26  9.9301366129916937e-16  9.9301366129916937e-16  9.9301366129916937e-16
1.0473708979594487e-12  1.3333333333340351e+00  1.6670976836267824e-16  -5.9259259259306030e-01  5.7449576191881392e-17  1.7677987324727669e-23  1.7452829097631030e-28  -1.0000000000000011e+00  5.1406848349174869e-17  1.0000000000000002e+00  6.1154633526531652e-16  1.0000000000010509e+00  2.0183843590822868e-16  1.3333333333340349e+00  5.5334836562353064e-17  -5.9259259259306030e-01  5.7449576191881392e-17  0.0000000000000000e+00   1.7677812796436693e-23  -1.0000000000000011e+00  5.1406848349174869e-17  1.0000000000005254e+00  5.2574703698296432e-13  1.0000000000005260e+00  5.2471160760686581e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312426882e-16  9.9999999999999967e-01  5.6434822952738250e-17  1.0000000000010509e+00  2.0183843590822868e-16  1.3333333333340351e+00  1.6670976836267824e-16  -5.9259259259306019e-01  1.6847187865439705e-16  8.8817841970012523e-15    8.8817841793234395e-15    -1.0000000000000011e+00   5.1406848349174869e-17    9.9999998822012248e-01    1.1779877128379502e-08    1.0000000117809276e+00    1.1779876831541248e-08    1.0362081563173570e-15  6.9080543754508676e-16  3.0157575937699443e-26  9.9301366129922203e-16  9.9301366129922203e-16  9.9301366129922203e-16
1.2603829296797275e-12  1.3333333333341770e+00  9.2342270880965973e-17  -5.9259259259315511e-01  8.1063305435034567e-18  2.5567110622424841e-23  9.0842565028540300e-28  -1.0000000000000011e+00  4.1043028820338695e-18  1.0000000000000000e+00  3.3381690296071679e-16  1.0000000000012641e+00  3.1303441451900579e-16  1.3333333333341770e+00  9.2342270880965973e-17  -5.9259259259315511e-01  8.1063305435034567e-18  0.0000000000000000e+00   2.5568019048075127e-23  -1.0000000000000011e+00  4.1043028820338695e-18  1.0000000000006317e+00  6.3205071791467484e-13  1.0000000000006324e+00  6.3140386659719503e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189306010e-16  9.9999999999999967e-01  7.4999557316984728e-19  1.0000000000012637e+00  1.3105479533105685e-16  1.3333333333341770e+00  9.2342270880965973e-17  -5.9259259259315511e-01  8.1063305435034567e-18  0.0000000000000000e+00    2.5568019048075127e-23    -1.0000000000000011e+00   4.1043028820338695e-18    1.0000000000006317e+00    6.3205071791467484e-13    1.0000000000006324e+00    6.3140386659719503e-13    1.0362081563174674e-15  6.9080543754519720e-16  3.6272880569769044e-26  9.9301366129928553e-16  9.9301366129928553e-16  9.9301366129928553e-16
1.5167168884709241e-12  1.3333333333343484e+00  1.6670976796004104e-16  -5.9259259259326924e-01  1.6565292384548099e-17  3.6999016853769391e-23  1.6031279679313317e-27  -1.0000000000000011e+00  5.9615454113232644e-17  9.9999999999999911e-01  6.1000473250037667e-16  1.0000000000015208e+00  4.2418878151117273e-16  1.3333333333343484e+00  1.6670976796004104e-16  -5.9259259259326924e-01  1.6565292384548099e-17  1.7763568394002505e-15   1.7763568024028367e-15  -1.0000000000000011e+00  5.9615454113232644e-17  9.9999999473240442e-01  5.2675953037744272e-09  1.0000000052691165e+00  5.2675961171591983e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375573682998e-16  9.9999999999999989e-01  1.6715138473723293e-16  1.0000000000015206e+00  2.0214417658614145e-16  1.3333333333343482e+00  5.5334836964990277e-17  -5.9259259259326913e-01  9.4457010077967555e-17  1.7763568394002505e-15    1.7763568024028367e-15    -1.0000000000000011e+00   5.9615454113232644e-17    9.9999999473240442e-01    5.2675953037744272e-09    1.0000000052691165e+00    5.2675961171591983e-09    1.0362081563176003e-15  6.9080543754533023e-16  4.3637939301534409e-26  9.9301366129936205e-16  9.9301366129936205e-16  9.9301366129936205e-16
1.8251834943190388e-12  1.3333333333345536e+00  9.2342271463542845e-17  -5.9259259259340613e-01  4.5113764309603784e-17  5.3522654275148307e-23  1.3149176086612733e-27  -1.0000000000000011e+00  4.1043028819541946e-18  9.9999999999999944e-01  2.2142424203725008e-16  1.0000000000018296e+00  9.7929786197930777e-16  1.3333333333345536e+00  9.2342271463542845e-17  -5.9259259259340613e-01  4.5113764309603784e-17  -1.7763568394002505e-15  1.7763568929242195e-15  -1.0000000000000011e+00  4.1043028819541946e-18  1.0000000000009142e+00  9.1449132574662929e-13  1.0000000000009148e+00  9.1384447442914968e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189313978e-16  9.9999999999999967e-01  6.2036288778121501e-19  1.0000000000018288e+00  9.1119442279182454e-17  1.3333333333345538e+00  1.2970233346148846e-16  -5.9259259259340624e-01  6.5908538152911871e-17  0.0000000000000000e+00    5.3523969192756965e-23    -1.0000000000000011e+00   4.1043028819541946e-18    1.0000000000009142e+00    9.1449132574662929e-13    1.0000000000009148e+00    9.1384447442914968e-13    1.0362081563177601e-15  6.9080543754548987e-16  5.2494140977994002e-26  9.9301366129945376e-16  9.9301366129945376e-16  9.9301366129945376e-16
2.1963853724165516e-12  1.3333333333348012e+00  1.8327403654073148e-17  -5.9259259259357111e-01  6.9785386746855377e-17  7.7456752260851089e-23  1.5820774269758593e-27  -1.0000000000000011e+00  4.1043028819694788e-18  9.9999999999999944e-01  2.2147319151854193e-16  1.0000000000022011e+00  1.2013914163854442e-15  1.3333333333348012e+00  1.8327403654073148e-17  -5.9259259259357111e-01  6.9785386746855377e-17  1.7763568394002505e-15   1.7763567619419161e-15  -1.0000000000000011e+00  4.1043028819694788e-18  9.9999999473274404e-01  5.2672556310865613e-09  1.0000000052694562e+00  5.2672562779378787e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189312449e-16  9.9999999999999967e-01  5.7141340648938245e-19  1.0000000000022002e+00  3.1321299668531891e-16  1.3333333333348012e+00  1.8327403654073148e-17  -5.9259259259357111e-01  6.9785386746855377e-17  1.7763568394002505e-15    1.7763567619419161e-15    -1.0000000000000011e+00   4.1043028819694788e-18    9.9999999473274404e-01    5.2672556310865613e-09    1.0000000052694562e+00    5.2672562779378787e-09    1.0362081563179523e-15  6.9080543754568226e-16  6.3155287509213123e-26  9.9301366129956440e-16  9.9301366129956440e-16  9.9301366129956440e-16
2.6430814869741027e-12  1.3333333333350992e+00  9.2694898086744858e-17  -5.9259259259376984e-01  7.8244350350626716e-17  1.1209561818211802e-22  2.7932518257517258e-27  -1.0000000000000011e+00  5.9615454113124471e-17  9.9999999999999922e-01  4.9910482971369574e-16  1.0000000000026470e+00  4.2431118118659636e-16  1.3333333333350992e+00  9.2694898086744858e-17  -5.9259259259376984e-01  7.8244350350626716e-17  -1.7763568394002505e-15  1.7763569514930755e-15  -1.0000000000000011e+00  5.9615454113124471e-17  1.0000000000013234e+00  1.3236638966407105e-12  1.0000000000013241e+00  1.3225174449621500e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6242915081190682e-16  9.9999999999999967e-01  5.5015619863633102e-17  1.0000000000026468e+00  2.0226657626156508e-16  1.3333333333350992e+00  9.2694898086744858e-17  -5.9259259259376984e-01  7.8244350350626716e-17  -1.7763568394002505e-15   1.7763569514930755e-15    -1.0000000000000011e+00   5.9615454113124471e-17    1.0000000000013234e+00    1.3236638966407105e-12    1.0000000000013241e+00    1.3225174449621500e-12    1.0362081563181839e-15  6.9080543754591369e-16  7.5978451113046439e-26  9.9301366129969752e-16  9.9301366129969752e-16  9.9301366129969752e-16
3.1806256927941190e-12  1.3333333333354573e+00  5.5687462887692631e-17  -5.9259259259400854e-01  2.0442140030731117e-17  1.6224028677631466e-22  2.2902427350506639e-27  -1.0000000000000011e+00  4.1043028817426813e-18  1.0000000000000002e+00  5.5560840049526774e-16  1.0000000000031843e+00  3.1328752190869009e-16  1.3333333333354571e+00  1.6635714203733868e-16  -5.9259259259400843e-01  1.3146444249324677e-16  0.0000000000000000e+00   1.6224257701904970e-22  -1.0000000000000011e+00  4.1043028817426813e-18  1.0000000000015918e+00  1.5921713365031198e-12  1.0000000000015925e+00  1.5915244851856408e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490696831993e-16  9.9999999999999989e-01  2.2254149310772078e-16  1.0000000000031841e+00  9.1242916983658770e-17  1.3333333333354571e+00  1.6635714203733868e-16  -5.9259259259400854e-01  2.0442140030731117e-17  -1.7763568394002505e-15   1.7763570016428274e-15    -1.0000000000000011e+00   4.1043028817426813e-18    1.0000000000015918e+00    1.5921713365031198e-12    1.0000000000015925e+00    1.5915244851856408e-12    1.0362081563184621e-15  6.9080543754619216e-16  9.1414982967992791e-26  9.9301366129985746e-16  9.9301366129985746e-16  9.9301366129985746e-16
3.8274944785163149e-12  1.3333333333358885e+00  9.2342275242218469e-17  -5.9259259259429597e-01  1.5613606425408316e-16  2.3487124454520603e-22  2.7558550823202660e-27  -1.0000000000000009e+00  2.2614890780662470e-16  9.9999999999999956e-01  1.1055355334537656e-16  1.0000000000038318e+00  7.5740487082415380e-16  1.3333333333358885e+00  9.2342275242218469e-17  -5.9259259259429597e-01  1.5613606425408316e-16  3.5527136788005009e-15   3.5527134439265006e-15  -1.0000000000000009e+00  2.2614890780662470e-16  9.9999999255133432e-01  7.4486653507152981e-09  1.0000000074524971e+00  7.4486659975666154e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490696846923e-16  9.9999999999999989e-01  2.2251335404217039e-16  1.0000000000038312e+00  9.1271056049059868e-17  1.3333333333358888e+00  1.2970232968281285e-16  -5.9259259259429620e-01  6.5908540670948164e-17  0.0000000000000000e+00    2.3487400040028835e-22    -1.0000000000000011e+00   4.1043028815933893e-18    1.0000000000019156e+00    1.9159123423447498e-12    1.0000000000019160e+00    1.9150434464223460e-12    1.0362081563187974e-15  6.9080543754652732e-16  1.0999547979942035e-25  9.9301366130005033e-16  9.9301366130005033e-16  9.9301366130005033e-16
4.6059220411450943e-12  1.3333333333364079e+00  2.4072462995510528e-16  -5.9259259259464214e-01  8.1063261778339024e-18  3.3999740542110278e-22  4.8675210597025588e-27  -1.0000000000000011e+00  5.9615454112671764e-17  9.9999999999999911e-01  6.1019750487995824e-16  1.0000000000046088e+00  6.8584147073546799e-16  1.3333333333364079e+00  2.4072462995510528e-16  -5.9259259259464225e-01  1.0291597628468175e-16  1.7763568394002505e-15   1.7763564994077126e-15  -1.0000000000000011e+00  5.9615454112671764e-17  9.9999999473394896e-01  5.2660507616953415e-09  1.0000000052706610e+00  5.2660515750801126e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066242212e-16  9.9999999999999989e-01  1.6695861235765134e-16  1.0000000000046094e+00  1.9707655960374039e-17  1.3333333333364075e+00  2.0336457989495733e-16  -5.9259259259464214e-01  8.1063261778339024e-18  -5.3290705182007514e-15   5.3290708581932895e-15    -1.0000000000000011e+00   5.9615454112671764e-17    1.0000000000023048e+00    2.3051009800366451e-12    1.0000000000023055e+00    2.3039545283580854e-12    1.0362081563192007e-15  6.9080543754693073e-16  1.3234481780197427e-25  9.9301366130028226e-16  9.9301366130028226e-16  9.9301366130028226e-16
5.5426645206631182e-12  1.3333333333370321e+00  5.5687456012638879e-17  -5.9259259259505837e-01  2.0442135448646142e-17  4.9220969325282176e-22  3.9900316477313361e-27  -1.0000000000000009e+00  2.2614890780643133e-16  9.9999999999999967e-01  4.2592701732035175e-19  1.0000000000055467e+00  5.3540308799834396e-16  1.3333333333370319e+00  1.6635714891239244e-16  -5.9259259259505814e-01  2.4248674037367746e-16  3.5527136788005009e-15   3.5527131865868177e-15  -1.0000000000000009e+00  2.2614890780643133e-16  9.9999999255219196e-01  7.4478077034715975e-09  1.0000000074533544e+00  7.4478082393006123e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189369395e-16  9.9999999999999967e-01  4.2592701732035175e-19  1.0000000000055462e+00  9.1313878148281347e-17  1.3333333333370319e+00  1.6635714891239244e-16  -5.9259259259505837e-01  2.0442135448646142e-17  -3.5527136788005009e-15   3.5527141710141842e-15    -1.0000000000000009e+00   2.2614890780643133e-16    1.0000000000027729e+00    2.7732265191381958e-12    1.0000000000027736e+00    2.7725796678207178e-12    1.0362081563196861e-15  6.9080543754741597e-16  1.5924591457111081e-25  9.9301366130056132e-16  9.9301366130056132e-16  9.9301366130056132e-16
6.6699196630301151e-12  1.3333333333377839e+00  1.6670975388248891e-16  -5.9259259259555952e-01  2.0442132387719141e-17  7.1265105213700247e-22  7.0487882183958638e-27  -1.0000000000000011e+00  5.9615454112397930e-17  9.9999999999999956e-01  1.6613764452715495e-16  1.0000000000066736e+00  1.9678306463792432e-17  1.3333333333377839e+00  1.6670975388248891e-16  -5.9259259259555952e-01  2.0442132387719141e-17  3.5527136788005009e-15   3.5527129661564977e-15  -1.0000000000000011e+00  5.9615454112397930e-17  9.9999999255275573e-01  7.4472439877609617e-09  1.0000000074539184e+00  7.4472448011457327e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836066269596e-16  9.9999999999999989e-01  1.6692926286039201e-16  1.0000000000066738e+00  2.0236629846123887e-16  1.3333333333377837e+00  5.5334851042542400e-17  -5.9259259259555930e-01  2.4248673731275047e-16  5.3290705182007514e-15    5.3290698055567477e-15    -1.0000000000000011e+00   5.9615454112397930e-17    9.9999999087827574e-01    9.1217239868640462e-09    1.0000000091283974e+00    9.1217238010480959e-09    1.0362081563202702e-15  6.9080543754800013e-16  1.9161877620877246e-25  9.9301366130089718e-16  9.9301366130089718e-16  9.9301366130089718e-16
8.0264335222571747e-12  1.3333333333386879e+00  1.8327423536829589e-17  -5.9259259259616226e-01  3.2777939340430027e-17  1.0317562587625947e-21  5.7773835471595624e-27  -1.0000000000000011e+00  4.1043028808273068e-18  9.9999999999999967e-01  3.9633815930242516e-19  1.0000000000080298e+00  1.3070113791970864e-16  1.3333333333386879e+00  1.8327423536829589e-17  -5.9259259259616215e-01  1.4380024180294569e-16  3.5527136788005009e-15   3.5527126470384647e-15  -1.0000000000000011e+00  4.1043028808273068e-18  9.9999999255343397e-01  7.4465656970035384e-09  1.0000000074545963e+00  7.4465663438548557e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189426667e-16  9.9999999999999989e-01  2.2244094308433373e-16  1.0000000000080300e+00  9.1343467005322670e-17  1.3333333333386879e+00  1.8327423536829589e-17  -5.9259259259616215e-01  1.4380024180294569e-16  3.5527136788005009e-15    3.5527126470384647e-15    -1.0000000000000011e+00   4.1043028808273068e-18    9.9999999255343397e-01    7.4465656970035384e-09    1.0000000074545963e+00    7.4465663438548557e-09    1.0362081563209729e-15  6.9080543754870280e-16  2.3057105553242054e-25  9.9301366130130107e-16  9.9301366130130107e-16  9.9301366130130107e-16
9.6588322411587091e-12  1.3333333333397761e+00  9.2342301473929463e-17  -5.9259259259688779e-01  4.5113744307575644e-17  1.4938882495419276e-21  6.9521216036324235e-27  -1.0000000000000011e+00  4.1043028808548183e-18  9.9999999999999956e-01  1.1063712716819388e-16  1.0000000000096623e+00  1.3068997505550829e-16  1.3333333333397761e+00  9.2342301473929463e-17  -5.9259259259688779e-01  4.5113744307575644e-17  -1.7763568394002505e-15  1.7763583332954521e-15  -1.0000000000000011e+00  4.1043028808548183e-18  1.0000000000048310e+00  4.8313579214365881e-12  1.0000000000048317e+00  4.8307110701191113e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189423915e-16  9.9999999999999967e-01  3.8517529432177265e-19  1.0000000000096625e+00  9.1354629869523035e-17  1.3333333333397763e+00  1.2970230345110186e-16  -5.9259259259688790e-01  6.5908558154940004e-17  0.0000000000000000e+00    1.4938952016635314e-21    -1.0000000000000011e+00   4.1043028808548183e-18    1.0000000000048310e+00    4.8313579214365881e-12    1.0000000000048317e+00    4.8307110701191113e-12    1.0362081563218188e-15  6.9080543754954856e-16  2.7744951483478643e-25  9.9301366130178741e-16  9.9301366130178741e-16  9.9301366130178741e-16
1.1623224686798494e-11  1.3333333333410857e+00  5.5687421203441054e-17  -5.9259259259776076e-01  5.7449546400041699e-17  2.1629640004661911e-21  8.3655792282956713e-27  -1.0000000000000009e+00  2.2614890780543332e-16  1.0000000000000002e+00  5.5548741116600905e-16  1.0000000000116269e+00  3.1340851123499258e-16  1.3333333333410855e+00  1.6635718372159025e-16  -5.9259259259776098e-01  1.6459505852498961e-16  -8.8817841970012523e-15  8.8817863599736183e-15  -1.0000000000000009e+00  2.2614890780543332e-16  1.0000000000058131e+00  5.8134611997435603e-12  1.0000000000058138e+00  5.8128143484260843e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189469196e-16  9.9999999999999967e-01  3.7589885343074132e-19  1.0000000000116267e+00  9.1363906309961262e-17  1.3333333333410857e+00  5.5687421203441054e-17  -5.9259259259776076e-01  5.7449546400041699e-17  1.7763568394002505e-15    1.7763546764278845e-15    -1.0000000000000009e+00   2.2614890780543332e-16    9.9999999473745727e-01    5.2625424014756342e-09    1.0000000052741695e+00    5.2625429373046491e-09    1.0362081563228364e-15  6.9080543755056629e-16  3.3385414678402214e-25  9.9301366130237254e-16  9.9301366130237254e-16  9.9301366130237254e-16
1.3987131026472414e-11  1.3333333333426616e+00  1.8327467290991353e-17  -5.9259259259881136e-01  6.9785344328119385e-17  3.1318824609526553e-21  1.0066651559634243e-26  -1.0000000000000011e+00  4.1043028798569093e-18  9.9999999999999967e-01  3.6818844197362100e-19  1.0000000000139913e+00  7.5750543149596722e-16  1.3333333333426618e+00  2.0371713763403995e-16  -5.9259259259881147e-01  4.1236958134396269e-17  1.7763568394002505e-15   1.7763537075077228e-15  -1.0000000000000011e+00  4.1043028798569093e-18  9.9999999473863943e-01  5.2613602360067235e-09  1.0000000052753515e+00  5.2613609938803441e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189523706e-16  9.9999999999999967e-01  3.6818844197362100e-19  1.0000000000139908e+00  3.1341622164590460e-16  1.3333333333426616e+00  1.8327467290991353e-17  -5.9259259259881136e-01  6.9785344328119385e-17  1.7763568394002505e-15    1.7763537075077228e-15    -1.0000000000000011e+00   4.1043028798569093e-18    9.9999999473863943e-01    5.2613602360067235e-09    1.0000000052753515e+00    5.2613609938803441e-09    1.0362081563240611e-15  6.9080543755179100e-16  4.0173609510363372e-25  9.9301366130307680e-16  9.9301366130307680e-16  9.9301366130307680e-16
1.6831803533309551e-11  1.3333333333445581e+00  9.2342364832276702e-17  -5.9259259260007580e-01  8.1062679174880089e-18  4.5350212012763551e-21  1.2113821594953760e-26  -1.0000000000000011e+00  4.1043028792010700e-18  9.9999999999999956e-01  1.1066052232704858e-16  1.0000000000168361e+00  7.5751183980101015e-16  1.3333333333445581e+00  9.2342364832276702e-17  -5.9259259260007580e-01  8.1062679174880089e-18  -1.7763568394002505e-15  1.7763613744335656e-15  -1.0000000000000011e+00  4.1043028792010700e-18  1.0000000000084175e+00  8.4178223567905356e-12  1.0000000000084182e+00  8.4171755054730612e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490697086155e-16  9.9999999999999989e-01  2.2240638506049839e-16  1.0000000000168352e+00  1.3066657989911513e-16  1.3333333333445581e+00  9.2342364832276702e-17  -5.9259259260007580e-01  8.1062679174880089e-18  -1.7763568394002505e-15   1.7763613744335656e-15    -1.0000000000000011e+00   4.1043028792010700e-18    1.0000000000084175e+00    8.4178223567905356e-12    1.0000000000084182e+00    8.4171755054730612e-12    1.0362081563255351e-15  6.9080543755326489e-16  4.8342908072998274e-25  9.9301366130392423e-16  9.9301366130392423e-16  9.9301366130392423e-16
2.0255019392306665e-11  1.3333333333468402e+00  5.5687329457267110e-17  -5.9259259260159713e-01  2.0442051087350723e-17  6.5666265775906266e-21  1.4577078184487935e-26  -1.0000000000000011e+00  4.1043028792195096e-18  9.9999999999999944e-01  2.2168814991543317e-16  1.0000000000202582e+00  1.3066125477484333e-16  1.3333333333468400e+00  1.6635727546776420e-16  -5.9259259260159702e-01  1.3146435354986638e-16  0.0000000000000000e+00   6.5666411546688114e-21  -1.0000000000000011e+00  4.1043028792195096e-18  1.0000000000101290e+00  1.0129342166227550e-11  1.0000000000101297e+00  1.0128695314910079e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951189587446e-16  9.9999999999999967e-01  3.5645500959813819e-19  1.0000000000202585e+00  9.1383350150187980e-17  1.3333333333468400e+00  1.6635727546776420e-16  -5.9259259260159713e-01  2.0442051087350723e-17  -3.5527136788005009e-15   3.5527202454416554e-15    -1.0000000000000011e+00   4.1043028792195096e-18    1.0000000000101290e+00    1.0129342166227550e-11    1.0000000000101297e+00    1.0128695314910079e-11    1.0362081563273084e-15  6.9080543755503844e-16  5.8172591725256611e-25  9.9301366130494403e-16  9.9301366130494403e-16  9.9301366130494403e-16
2.4374441501222218e-11  1.3333333333495867e+00  3.1473930724240200e-16  -5.9259259260342789e-01  6.9785255763030333e-17  9.5087827681940715e-21  4.1067712335732570e-27  -1.0000000000000011e+00  5.1406848352988025e-17  9.9999999999999878e-01  8.3231141808798995e-16  1.0000000000243785e+00  6.4649546709053729e-16  1.3333333333495863e+00  1.2934990260766064e-16  -5.9259259260342789e-01  6.9785255763030333e-17  0.0000000000000000e+00   9.5087786614228379e-21  -1.0000000000000011e+00  5.1406848352988025e-17  1.0000000000121889e+00  1.2189305476663668e-11  1.0000000000121896e+00  1.2188270047287578e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066312808198e-16  9.9999999999999967e-01  5.5867001612135294e-17  1.0000000000243781e+00  2.0240625724047463e-16  1.3333333333495865e+00  9.2694702317370676e-17  -5.9259259260342800e-01  4.1237046699485327e-17  0.0000000000000000e+00    9.5087786614228379e-21    -1.0000000000000011e+00   5.1406848352988025e-17    1.0000000000121889e+00    1.2189305476663668e-11    1.0000000000121896e+00    1.2188270047287578e-11    1.0362081563294427e-15  6.9080543755717270e-16  7.0002471011174880e-25  9.9301366130617130e-16  9.9301366130617130e-16  9.9301366130617130e-16
2.9331662783900365e-11  1.3333333333528914e+00  5.5687179402559720e-17  -5.9259259260563124e-01  2.0441951057334633e-17  1.3769070309057776e-20  2.1108836353694837e-26  -1.0000000000000009e+00  2.2614890780296586e-16  9.9999999999999956e-01  1.1067395119142457e-16  1.0000000000293350e+00  1.3065315104085240e-16  1.3333333333528912e+00  1.6635742552247160e-16  -5.9259259260563102e-01  2.4248655598236592e-16  3.5527136788005009e-15   3.5526999097090830e-15  -1.0000000000000009e+00  2.2614890780296586e-16  9.9999999256408645e-01  7.4359132181525489e-09  1.0000000074652489e+00  7.4359137539815637e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490697212806e-16  9.9999999999999989e-01  2.2239295619612239e-16  1.0000000000293352e+00  9.1391453884178906e-17  1.3333333333528912e+00  1.6635742552247160e-16  -5.9259259260563124e-01  2.0441951057334633e-17  -3.5527136788005009e-15   3.5527274478919184e-15    -1.0000000000000009e+00   2.2614890780296586e-16    1.0000000000146674e+00    1.4667711838186528e-11    1.0000000000146680e+00    1.4667064986869059e-11    1.0362081563320112e-15  6.9080543755974114e-16  8.4237576759279933e-25  9.9301366130764805e-16  9.9301366130764805e-16  9.9301366130764805e-16
3.5297073027306577e-11  1.3333333333568682e+00  9.2342685743048705e-17  -5.9259259260828256e-01  8.1060539885465929e-18  1.9938423693246941e-20  2.5401702244088620e-26  -1.0000000000000011e+00  4.1043028765591749e-18  1.0000000000000000e+00  3.3341220215693768e-16  1.0000000000353011e+00  5.3548372023456651e-16  1.3333333333568682e+00  9.2342685743048705e-17  -5.9259259260828234e-01  2.3015065891357788e-16  5.3290705182007514e-15   5.3290505797516563e-15  -1.0000000000000011e+00  4.1043028765591749e-18  9.9999999089258917e-01  9.1074104920807319e-09  1.0000000091427106e+00  9.1074100287090254e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490697350344e-16  9.9999999999999989e-01  2.2238989969442203e-16  1.0000000000353007e+00  9.1394510384503864e-17  1.3333333333568682e+00  9.2342685743048705e-17  -5.9259259260828256e-01  8.1060539885465929e-18  -1.7763568394002505e-15   1.7763767778493455e-15    -1.0000000000000011e+00   4.1043028765591749e-18    1.0000000000176501e+00    1.7650437013087970e-11    1.0000000000176508e+00    1.7649790161770504e-11    1.0362081563351020e-15  6.9080543756283180e-16  1.0136810880288779e-24  9.9301366130942516e-16  9.9301366130942516e-16  9.9301366130942516e-16
4.2475715525368941e-11  1.3333333333616542e+00  5.5686864751888524e-17  -5.9259259261147301e-01  9.4456609602713506e-17  2.8872225813016112e-20  3.0567700601224159e-26  -1.0000000000000009e+00  2.2614890779993526e-16  9.9999999999999967e-01  3.4275473465545733e-19  1.0000000000424800e+00  7.5753086519267784e-16  1.3333333333616539e+00  1.6635774017314278e-16  -5.9259259261147312e-01  1.6565692859802145e-17  -3.5527136788005009e-15  3.5527425510568817e-15  -1.0000000000000009e+00  2.2614890779993526e-16  1.0000000000212397e+00  2.1240010093765991e-11  1.0000000000212401e+00  2.1239141197843603e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951190019003e-16  9.9999999999999967e-01  3.4275473465545733e-19  1.0000000000424794e+00  9.1397050417583919e-17  1.3333333333616539e+00  1.6635774017314278e-16  -5.9259259261147312e-01  1.6565692859802145e-17  -3.5527136788005009e-15   3.5527425510568817e-15    -1.0000000000000009e+00   2.2614890779993526e-16    1.0000000000212397e+00    2.1240010093765991e-11    1.0000000000212401e+00    2.1239141197843603e-11    1.0362081563388213e-15  6.9080543756655118e-16  1.2198264395100042e-24  9.9301366131156376e-16  9.9301366131156376e-16  9.9301366131156376e-16
5.1114334834401653e-11  1.3333333333674131e+00  5.5686595235799629e-17  -5.9259259261531227e-01  1.3146386408652788e-16  4.1808792568992848e-20  3.6784243968548469e-26  -1.0000000000000009e+00  2.2614890779955907e-16  9.9999999999999911e-01  5.5477086834491350e-16  1.0000000000511178e+00  9.1399161180967245e-17  1.3333333333674129e+00  1.6635800968923169e-16  -5.9259259261531227e-01  1.3146386408652788e-16  0.0000000000000000e+00   4.1808829353236818e-20  -1.0000000000000009e+00  2.2614890779955907e-16  1.0000000000255589e+00  2.5559221746656935e-11  1.0000000000255593e+00  2.5558352850734547e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951190056621e-16  9.9999999999999967e-01  3.4064396766477940e-19  1.0000000000511178e+00  9.1399161180967245e-17  1.3333333333674129e+00  1.6635800968923169e-16  -5.9259259261531239e-01  2.0441561624012238e-17  -3.5527136788005009e-15   3.5527554876298538e-15    -1.0000000000000009e+00   2.2614890779955907e-16    1.0000000000255589e+00    2.5559221746656935e-11    1.0000000000255593e+00    2.5558352850734547e-11    1.0362081563432969e-15  6.9080543757102678e-16  1.4678895003600759e-24  9.9301366131413722e-16  9.9301366131413722e-16  9.9301366131413722e-16
6.1509857885805039e-11  1.3333333333743436e+00  5.5686204941161125e-17  -5.9259259261993269e-01  2.0441301429432236e-17  6.0542926239603529e-20  4.4265533747085435e-26  -1.0000000000000011e+00  4.1043028705154156e-18  9.9999999999999944e-01  2.2170571510756975e-16  1.0000000000615132e+00  1.3064368959787319e-16  1.3333333333743438e+00  2.7773080986619241e-16  -5.9259259261993269e-01  2.0441301429432236e-17  7.1054273576010019e-15   7.1053668146304971e-15  -1.0000000000000011e+00  4.1043028705154156e-18  9.9999998949404401e-01  1.0505955660649886e-08  1.0000000105674687e+00  1.0505955308300480e-08  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951190457856e-16  9.9999999999999967e-01  3.3888981746155409e-19  1.0000000000615135e+00  9.1400915327158119e-17  1.3333333333743433e+00  1.6635839998387018e-16  -5.9259259261993269e-01  2.0441301429432236e-17  -1.7763568394002505e-15   1.7764173823707557e-15    -1.0000000000000011e+00   4.1043028705154156e-18    1.0000000000307567e+00    3.0757063901592840e-11    1.0000000000307574e+00    3.0755972961065533e-11    1.0362081563486828e-15  6.9080543757641282e-16  1.7664144948659787e-24  9.9301366131723409e-16  9.9301366131723409e-16  9.9301366131723409e-16
7.4019599969156214e-11  1.3333333333826838e+00  2.4072281051906410e-16  -5.9259259262549280e-01  6.5909755040895304e-17  8.7671804937082638e-20  7.8218613275647110e-26  -1.0000000000000011e+00  5.9615454102120059e-17  9.9999999999999944e-01  2.7721958248443313e-16  1.0000000000740243e+00  1.0906043536292889e-15  1.3333333333826831e+00  4.2541100425602983e-16  -5.9259259262549269e-01  4.5112547421620351e-17  -8.8817841970012523e-15  8.8818718687279710e-15  -1.0000000000000009e+00  2.8166005902715135e-16  1.0000000000370115e+00  3.7011782863858671e-11  1.0000000000370122e+00  3.7011080501389990e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6242915082291124e-16  9.9999999999999967e-01  5.5174977559401838e-17  1.0000000000740232e+00  1.9618670995867533e-17  1.3333333333826838e+00  2.4072281051906410e-16  -5.9259259262549269e-01  4.5112547421620351e-17  5.3290705182007514e-15    5.3289828464740327e-15    -1.0000000000000011e+00   5.9615454102120059e-17    9.9999999091195058e-01    9.0880491462299606e-09    1.0000000091620720e+00    9.0880487383694054e-09    1.0362081563551643e-15  6.9080543758289430e-16  2.1256485713223940e-24  9.9301366132096087e-16  9.9301366132096087e-16  9.9301366132096087e-16
8.9073546386104582e-11  1.3333333333927193e+00  1.8330046994332506e-17  -5.9259259263218322e-01  3.2776190413373920e-17  1.2695655836996474e-19  6.4102920819998025e-26  -1.0000000000000011e+00  4.1043028673914278e-18  9.9999999999999956e-01  1.1068608170732680e-16  1.0000000000890781e+00  9.7958200407996974e-16  1.3333333333927195e+00  2.0371455793069880e-16  -5.9259259263218322e-01  3.2776190413373920e-17  5.3290705182007514e-15   5.3289435615782783e-15  -1.0000000000000011e+00  4.1043028673914278e-18  9.9999999091947744e-01  9.0805222227010143e-09  1.0000000091695991e+00  9.0805219813739128e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951190770254e-16  9.9999999999999967e-01  3.3622075518885839e-19  1.0000000000890772e+00  9.1403584379844480e-17  1.3333333333927193e+00  1.8330046994332506e-17  -5.9259259263218311e-01  1.4379849287588957e-16  3.5527136788005009e-15    3.5525867221780282e-15    -1.0000000000000011e+00   4.1043028673914278e-18    9.9999999259395744e-01    7.4060422235979298e-09    1.0000000074951201e+00    7.4060429814715496e-09    1.0362081563629638e-15  6.9080543759069367e-16  2.5579412309324145e-24  9.9301366132544534e-16  9.9301366132544534e-16  9.9301366132544534e-16
1.0718913192051264e-10  1.3333333334047963e+00  1.6670593859682379e-16  -5.9259259264023445e-01  2.0439588915248844e-17  1.8384505382251865e-19  1.8060974040210722e-26  -1.0000000000000011e+00  5.1406848364811965e-17  9.9999999999999944e-01  1.6619737055335218e-16  1.0000000001071936e+00  1.0906044441498450e-15  1.3333333334047963e+00  1.6670593859682379e-16  -5.9259259264023456e-01  9.0582713547266817e-17  1.7763568394002505e-15   1.7761729943644890e-15  -1.0000000000000011e+00  5.1406848364811965e-17  9.9999999478524038e-01  5.2147592352028515e-09  1.0000000053219524e+00  5.2147599375653209e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  3.9268236148525067e-16  9.9999999999999967e-01  5.5847234371679133e-17  1.0000000001071927e+00  2.0242602444971981e-16  1.3333333334047963e+00  1.6670593859682379e-16  -5.9259259264023434e-01  1.3146189137776450e-16  7.1054273576010019e-15    7.1052435125652404e-15    -1.0000000000000011e+00   5.1406848364811965e-17    9.9999998951688374e-01    1.0483115875034347e-08    1.0000000105903082e+00    1.0483115689218396e-08    1.0362081563723494e-15  6.9080543760007924e-16  3.0781501327732867e-24  9.9301366133084214e-16  9.9301366133084214e-16  9.9301366133084214e-16
1.2898902612533082e-10  1.3333333334193300e+00  2.4071909060383256e-16  -5.9259259264992359e-01  2.8904800791557396e-17  2.6622679486048798e-19  1.3629884539004998e-25  -1.0000000000000011e+00  5.9615454095908371e-17  9.9999999999999956e-01  1.6619979828758766e-16  1.0000000001289935e+00  8.6856226695079153e-16  1.3333333334193294e+00  4.2541472417126137e-16  -5.9259259264992348e-01  8.2117501670958252e-17  -7.1054273576010019e-15  7.1056935842595632e-15  -1.0000000000000009e+00  2.8166005902093967e-16  1.0000000000644962e+00  6.4496464058960786e-11  1.0000000000644969e+00  6.4495761696492124e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375575415426e-16  9.9999999999999989e-01  1.6686710909995930e-16  1.0000000001289928e+00  2.0242845217569756e-16  1.3333333334193298e+00  1.8674485678801256e-17  -5.9259259264992348e-01  8.2117501670958252e-17  1.7763568394002505e-15    1.7760906127416888e-15    -1.0000000000000011e+00   5.9615454095908371e-17    9.9999999479614043e-01    5.2038592875941144e-09    1.0000000053328526e+00    5.2038599899565830e-09    1.0362081563836441e-15  6.9080543761137415e-16  3.7041621276061654e-24  9.9301366133733644e-16  9.9301366133733644e-16  9.9301366133733644e-16
1.5522253574270480e-10  1.3333333334368185e+00  9.2350302127364536e-17  -5.9259259266158271e-01  4.5108410619753074e-17  3.8552313698648354e-19  1.1171918826072412e-25  -1.0000000000000011e+00  4.1043028586020382e-18  9.9999999999999900e-01  6.6580013236195463e-16  1.0000000001552263e+00  3.1345072762521127e-16  1.3333333334368185e+00  9.2350302127364536e-17  -5.9259259266158260e-01  1.5613071308226874e-16  1.7763568394002505e-15   1.7759713161515447e-15  -1.0000000000000011e+00  4.1043028586020382e-18  9.9999999480925705e-01  5.1907426131808052e-09  1.0000000053459692e+00  5.1907432600321226e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951191649193e-16  9.9999999999999967e-01  3.3368241313930094e-19  1.0000000001552263e+00  3.1345072762521127e-16  1.3333333334368187e+00  1.2969430279766678e-16  -5.9259259266158282e-01  6.5913891842762580e-17  0.0000000000000000e+00    3.8552324870567180e-19    -1.0000000000000011e+00   4.1043028586020382e-18    1.0000000000776128e+00    7.7613138472270466e-11    1.0000000000776135e+00    7.7612491620953048e-11    1.0362081563972358e-15  6.9080543762496564e-16  4.4574880744299332e-24  9.9301366134515148e-16  9.9301366134515148e-16  9.9301366134515148e-16
1.8679135990207848e-10  1.3333333334578645e+00  3.1472787450858228e-16  -5.9259259267561315e-01  3.2770199869361153e-17  5.5827791421122181e-19  3.1453285875018065e-26  -1.0000000000000011e+00  5.1406848379934429e-17  9.9999999999999967e-01  5.5844754655856564e-17  1.0000000001867952e+00  6.4651771398109544e-16  1.3333333334578645e+00  3.1472787450858228e-16  -5.9259259267561326e-01  7.8252102593154507e-17  3.5527136788005009e-15   3.5521554009177432e-15  -1.0000000000000011e+00  5.1406848379934429e-17  9.9999999264281625e-01  7.3571833621993894e-09  1.0000000075439788e+00  7.3571841755841604e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066315502838e-16  9.9999999999999967e-01  5.5844754655856564e-17  1.0000000001867946e+00  1.9616100793998437e-17  1.3333333334578643e+00  9.2683269583550960e-17  -5.9259259267561315e-01  3.2770199869361153e-17  3.5527136788005009e-15    3.5521554009177432e-15    -1.0000000000000011e+00   5.1406848379934429e-17    9.9999999264281625e-01    7.3571833621993894e-09    1.0000000075439788e+00    7.3571841755841604e-09    1.0362081564135915e-15  6.9080543764132148e-16  5.3640234402234261e-24  9.9301366135455589e-16  9.9301366135455589e-16  9.9301366135455589e-16
2.2478058335487300e-10  1.3333333334831907e+00  5.5670623527160722e-17  -5.9259259269249742e-01  5.7438348063148009e-17  8.0844850129560329e-19  1.6181170911138745e-25  -1.0000000000000009e+00  2.2614890776759580e-16  9.9999999999999956e-01  1.1068967779230741e-16  1.0000000002247849e+00  7.5754099518924270e-16  1.3333333334831905e+00  1.6637398139787057e-16  -5.9259259269249720e-01  2.7948295298817934e-16  5.3290705182007514e-15   5.3282620695376438e-15  -1.0000000000000009e+00  2.2614890776759580e-16  9.9999999098733083e-01  9.0126688331308977e-09  1.0000000092374524e+00  9.0126682587368871e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490700749812e-16  1.0000000000000002e+00  5.5544413698278656e-16  1.0000000002247842e+00  9.1407180414148763e-17  1.3333333334831907e+00  5.5670623527160722e-17  -5.9259259269249742e-01  5.7438348063148009e-17  3.5527136788005009e-15    3.5519052301373938e-15    -1.0000000000000009e+00   2.2614890776759580e-16    9.9999999266181094e-01    7.3381887230055098e-09    1.0000000075629734e+00    7.3381892588345256e-09    1.0362081564332741e-15  6.9080543766100406e-16  6.4549364257241889e-24  9.9301366136587309e-16  9.9301366136587309e-16  9.9301366136587309e-16
2.7049597304631314e-10  1.3333333335136677e+00  5.5663076143832242e-17  -5.9259259271281528e-01  1.6845561895120845e-16  1.1707226343445926e-18  1.9475096796534682e-25  -1.0000000000000009e+00  2.2614890775705534e-16  9.9999999999999911e-01  5.5477928656967567e-16  1.0000000002704996e+00  9.1407579330913912e-17  1.3333333335136675e+00  1.6638152878119908e-16  -5.9259259271281550e-01  5.3588985973822857e-17  -3.5527136788005009e-15  3.5538844016295966e-15  -1.0000000000000009e+00  2.2614890775705534e-16  1.0000000001352498e+00  1.3525014474962388e-10  1.0000000001352503e+00  1.3524927585370157e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951194306994e-16  9.9999999999999967e-01  3.3222574290264212e-19  1.0000000002704996e+00  9.1407579330913912e-17  1.3333333335136677e+00  5.5663076143832242e-17  -5.9259259271281539e-01  5.7433316488692803e-17  1.7763568394002505e-15    1.7751861165711548e-15    -1.0000000000000009e+00   2.2614890775705534e-16    9.9999999486689395e-01    5.1331057179257543e-09    1.0000000054036058e+00    5.1331062537547692e-09    1.0362081564569595e-15  6.9080543768468941e-16  7.7677118546831409e-24  9.9301366137949198e-16  9.9301366137949198e-16  9.9301366137949198e-16
3.2550885998350564e-10  1.3333333335503428e+00  9.2377589936119966e-17  -5.9259259273726550e-01  1.1910508712083447e-16  1.6953365501338572e-18  2.3441204348102324e-25  -1.0000000000000009e+00  2.2614890774437125e-16  9.9999999999999956e-01  1.1069040822365134e-16  1.0000000003255132e+00  7.5754172559736203e-16  1.3333333335503428e+00  9.2377589936119966e-17  -5.9259259273726572e-01  1.0293951780419684e-16  -3.5527136788005009e-15  3.5544090155850471e-15  -1.0000000000000009e+00  2.2614890774437125e-16  1.0000000001627560e+00  1.6275636427359046e-10  1.0000000001627567e+00  1.6275571742227311e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490703072268e-16  9.9999999999999989e-01  2.2237649916389561e-16  1.0000000003255125e+00  9.1407910822268138e-17  1.3333333335503428e+00  9.2377589936119966e-17  -5.9259259273726561e-01  8.0827846583188190e-18  -1.7763568394002505e-15   1.7780521761847963e-15    -1.0000000000000009e+00   2.2614890774437125e-16    1.0000000001627560e+00    1.6275636427359046e-10    1.0000000001627567e+00    1.6275571742227311e-10    1.0362081564854618e-15  6.9080543771319174e-16  9.3474751642225389e-24  9.9301366139588057e-16  9.9301366139588057e-16  9.9301366139588057e-16
3.9171014908092606e-10  1.3333333335944770e+00  1.8378548793256009e-17  -5.9259259276668841e-01  4.2635780802304429e-18  2.4550376255234477e-18  2.8217892082268409e-25  -1.0000000000000009e+00  2.2614890775495707e-16  9.9999999999999956e-01  1.1069068371821701e-16  1.0000000003917144e+00  7.5754200105081480e-16  1.3333333335944770e+00  1.8378548793256009e-17  -5.9259259276668852e-01  1.1528588054274609e-16  -5.3290705182007514e-15  5.3315255561084538e-15  -1.0000000000000009e+00  2.2614890775495707e-16  1.0000000001958567e+00  1.9585699761869925e-10  1.0000000001958573e+00  1.9585635076738193e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490702013685e-16  9.9999999999999989e-01  2.2237622366932997e-16  1.0000000003917138e+00  9.1408186275720843e-17  1.3333333335944770e+00  1.8378548793256009e-17  -5.9259259276668841e-01  4.2635780802304429e-18  0.0000000000000000e+00    2.4550379077023685e-18    -1.0000000000000009e+00   2.2614890775495707e-16    1.0000000001958567e+00    1.9585699761869925e-10    1.0000000001958573e+00    1.9585635076738193e-10    1.0362081565197609e-15  6.9080543774749092e-16  1.1248526812754892e-23  9.9301366141560209e-16  9.9301366141560209e-16  9.9301366141560209e-16
4.7137531341167291e-10  1.3333333336475872e+00  5.5613400028491176e-17  -5.9259259280209498e-01  1.6842250166183019e-16  3.5551729312835786e-18  3.3972960182065694e-25  -1.0000000000000009e+00  2.2614890772366434e-16  9.9999999999999967e-01  3.3138982914710576e-19  1.0000000004713785e+00  3.5268079469048298e-16  1.3333333336475870e+00  1.6643120489654013e-16  -5.9259259280209520e-01  5.3622103263201128e-17  -5.3290705182007514e-15  5.3326256914717644e-15  -1.0000000000000009e+00  2.2614890772366434e-16  1.0000000002356895e+00  2.3568980134057665e-10  1.0000000002356899e+00  2.3568893244465442e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490705142959e-16  9.9999999999999989e-01  2.2237599475417843e-16  1.0000000004713789e+00  9.1408415159579651e-17  1.3333333336475872e+00  5.5613400028491176e-17  -5.9259259280209509e-01  5.7400199199314520e-17  1.7763568394002505e-15    1.7728016661292373e-15    -1.0000000000000009e+00   2.2614890772366434e-16    9.9999999496733361e-01    5.0326660613348011e-09    1.0000000055040454e+00    5.0326665971638160e-09    1.0362081565610359e-15  6.9080543778876580e-16  1.3536210987475506e-23  9.9301366143933477e-16  9.9301366143933477e-16  9.9301366143933477e-16
5.6724260684919888e-10  1.3333333337114988e+00  5.5580209933835359e-17  -5.9259259284470278e-01  5.7378072499801130e-17  5.1482969160923812e-18  4.0910517956087481e-25  -1.0000000000000009e+00  2.2614890770156085e-16  9.9999999999999867e-01  9.9886952258959398e-16  1.0000000005672467e+00  5.3549781524363902e-16  1.3333333337114985e+00  1.6646439499119594e-16  -5.9259259284470300e-01  1.6466653242523019e-16  -8.8817841970012523e-15  8.8869324943264498e-15  -1.0000000000000009e+00  2.2614890770156085e-16  1.0000000002836229e+00  2.8362323633936763e-10  1.0000000002836236e+00  2.8362258948805038e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490707353307e-16  9.9999999999999989e-01  2.2237580449807822e-16  1.0000000005672465e+00  3.1345321031860767e-16  1.3333333337114988e+00  5.5580209933835359e-17  -5.9259259284470278e-01  5.7378072499801130e-17  3.5527136788005009e-15    3.5475653814753034e-15    -1.0000000000000009e+00   2.2614890770156085e-16    9.9999999283304197e-01    7.1669576936513676e-09    1.0000000077342044e+00    7.1669582294803825e-09    1.0362081566107051e-15  6.9080543783843505e-16  1.6289160057343104e-23  9.9301366146789390e-16  9.9301366146789390e-16  9.9301366146789390e-16
6.8260718342723792e-10  1.3333333337884083e+00  2.4056931773415044e-16  -5.9259259289597577e-01  8.0027849664262015e-18  7.4553206492420223e-18  1.1347656324354405e-25  -1.0000000000000011e+00  5.1406848481327313e-17  9.9999999999999922e-01  3.8824688066262987e-16  1.0000000006826106e+00  2.0243092944636499e-16  1.3333333337884081e+00  1.8524712809119135e-17  -5.9259259289597577e-01  8.0027849664262015e-18  0.0000000000000000e+00   7.4553205357654596e-18  -1.0000000000000011e+00  5.1406848481327313e-17  1.0000000003413052e+00  3.4130559522871203e-10  1.0000000003413059e+00  3.4130455979933616e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066325642127e-16  9.9999999999999967e-01  5.5842329187432775e-17  1.0000000006826104e+00  1.9613675478666318e-17  1.3333333337884081e+00  1.8524712809119135e-17  -5.9259259289597577e-01  8.0027849664262015e-18  0.0000000000000000e+00    7.4553205357654596e-18    -1.0000000000000011e+00   5.1406848481327313e-17    1.0000000003413052e+00    3.4130559522871203e-10    1.0000000003413059e+00    3.4130455979933616e-10    1.0362081566704757e-15  6.9080543789820566e-16  1.9601991286989553e-23  9.9301366150226142e-16  9.9301366150226142e-16  9.9301366150226142e-16
8.2143435849194222e-10  1.3333333338809601e+00  1.6648484824334714e-16  -5.9259259295767697e-01  2.0292195855836341e-17  1.0796169817705442e-17  8.6528047500994069e-25  -1.0000000000000011e+00  5.9615454000878538e-17  9.9999999999999967e-01  5.5180354545117295e-17  1.0000000008214378e+00  1.9613294292339356e-17  1.3333333338809594e+00  4.9964896653174683e-16  -5.9259259295767697e-01  2.0292195855836341e-17  -1.0658141036401503e-14  1.0668937205353927e-14  -1.0000000000000009e+00  2.8166005892590983e-16  1.0000000004107188e+00  4.1071907019624725e-10  1.0000000004107195e+00  4.1071836783377888e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375584918409e-16  9.9999999999999989e-01  1.6686425037991402e-16  1.0000000008214380e+00  2.0243131063269196e-16  1.3333333338809599e+00  5.5559756681684179e-17  -5.9259259295767686e-01  1.3131449831835199e-16  1.7763568394002505e-15    1.7655606704478254e-15    -1.0000000000000011e+00   5.9615454000878538e-17    9.9999999514236304e-01    4.8576366814568279e-09    1.0000000056790752e+00    4.8576373838192965e-09    1.0362081567424029e-15  6.9080543797013281e-16  2.3588586980879212e-23  9.9301366154361883e-16  9.9301366154361883e-16  9.9301366154361883e-16
9.8849590466255860e-10  1.3333333339923341e+00  9.2667981168160701e-17  -5.9259259303192635e-01  1.5591892745590598e-16  1.5634107279370049e-17  7.1615827869566256e-25  -1.0000000000000009e+00  2.2614890763028401e-16  9.9999999999999989e-01  2.2237540586254881e-16  1.0000000009884997e+00  3.1345360883116145e-16  1.3333333339923341e+00  9.2667981168160701e-17  -5.9259259303192657e-01  6.6125677469125331e-17  -5.3290705182007514e-15  5.3447046261962794e-15  -1.0000000000000009e+00  2.2614890763028401e-16  1.0000000004942498e+00  4.9425008563415025e-10  1.0000000004942502e+00  4.9424921673822818e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2614890763028401e-16  9.9999999999999989e-01  2.2237540586254881e-16  1.0000000009884995e+00  9.1409003906130152e-17  1.3333333339923343e+00  1.2937662375687059e-16  -5.9259259303192657e-01  6.6125677469125331e-17  0.0000000000000000e+00    1.5634107995528328e-17    -1.0000000000000011e+00   4.1043027052527045e-18    1.0000000004942498e+00    4.9425008563415025e-10    1.0000000004942502e+00    4.9424921673822818e-10    1.0362081568289581e-15  6.9080543805668801e-16  2.8385970810349231e-23  9.9301366159338708e-16  9.9301366159338708e-16  9.9301366159338708e-16
1.1895340673703207e-09  1.3333333341263596e+00  1.6623810171421978e-16  -5.9259259312127666e-01  1.6879735948215533e-17  2.2640001767889640e-17  1.9210499243247773e-25  -1.0000000000000011e+00  5.1406848520658537e-17  9.9999999999999989e-01  2.7788654464274249e-16  1.0000000011895380e+00  6.4652052857172158e-16  1.3333333341263596e+00  1.6623810171421978e-16  -5.9259259312127666e-01  1.6879735948215533e-17  1.7763568394002505e-15   1.7537168378244658e-15  -1.0000000000000011e+00  5.1406848520658537e-17  9.9999999532641282e-01  4.6735867950143417e-09  1.0000000058631249e+00  4.6735874973768103e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.7063775640437277e-16  9.9999999999999967e-01  5.5841939717711173e-17  1.0000000011895374e+00  1.9613286203372311e-17  1.3333333341263593e+00  5.5806503210811527e-17  -5.9259259312127655e-01  9.4142566514300124e-17  3.5527136788005009e-15    3.5300736772247163e-15    -1.0000000000000011e+00   5.1406848520658537e-17    9.9999999314418764e-01    6.8558119733520018e-09    1.0000000080453502e+00    6.8558127867367728e-09    1.0362081569331167e-15  6.9080543816084654e-16  3.4159028543187591e-23  9.9301366165327700e-16  9.9301366165327700e-16  9.9301366165327700e-16
1.4314589375234814e-09  1.3333333342876428e+00  9.3025299232527888e-17  -5.9259259322879876e-01  1.9268814979876148e-16  3.2785368496593312e-17  1.0447534249064039e-24  -1.0000000000000009e+00  2.2614890752815246e-16  9.9999999999999911e-01  5.5478087752587311e-16  1.0000000014314636e+00  1.2016321944765698e-15  1.3333333342876428e+00  9.3025299232527888e-17  -5.9259259322879898e-01  2.9356455126269829e-17  -3.5527136788005009e-15  3.5854990483418481e-15  -1.0000000000000009e+00  2.2614890752815246e-16  1.0000000007157313e+00  7.1573158544092552e-10  1.0000000007157317e+00  7.1573071654500366e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490724694146e-16  9.9999999999999989e-01  2.2237523971173647e-16  1.0000000014314627e+00  3.1345377477644466e-16  1.3333333342876430e+00  1.2901930569250342e-16  -5.9259259322879909e-01  1.4037875758878548e-16  -1.7763568394002505e-15   1.8091422089415972e-15    -1.0000000000000011e+00   4.1043026031211510e-18    1.0000000007157313e+00    7.1573158544092552e-10    1.0000000007157317e+00    7.1573071654500366e-10    1.0362081570584590e-15  6.9080543828618895e-16  4.1106203889753928e-23  9.9301366172534753e-16  9.9301366172534753e-16  9.9301366172534753e-16
1.7225859653987838e-09  1.3333333344817275e+00  9.3331376120827617e-17  -5.9259259335818859e-01  1.9248409876949823e-16  4.7477052496719298e-17  1.2651415451567768e-24  -1.0000000000000009e+00  2.2614890751272757e-16  1.0000000000000002e+00  5.5544208438801051e-16  1.0000000017225898e+00  3.1345383736889506e-16  1.3333333344817275e+00  9.3331376120827617e-17  -5.9259259335818881e-01  2.9560506155533094e-17  -3.5527136788005009e-15  3.6001907325623619e-15  -1.0000000000000009e+00  2.2614890751272757e-16  1.0000000008612948e+00  8.6129514664551639e-10  1.0000000008612953e+00  8.6129427774959462e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951218739771e-16  9.9999999999999967e-01  3.3057207543228057e-19  1.0000000017225896e+00  9.1409232443863764e-17  1.3333333344817277e+00  1.2871322880420370e-16  -5.9259259335818892e-01  1.4058280861804874e-16  -1.7763568394002505e-15   1.8238338931621115e-15    -1.0000000000000011e+00   4.1043025876962579e-18    1.0000000008612948e+00    8.6129514664551639e-10    1.0000000008612953e+00    8.6129427774959462e-10    1.0362081572092932e-15  6.9080543843702309e-16  4.9466281050625007e-23  9.9301366181207549e-16  9.9301366181207549e-16  9.9301366181207549e-16
2.0729217795953697e-09  1.3333333347152847e+00  9.3774611266465340e-17  -5.9259259351389348e-01  8.1166306549973784e-17  6.8752329212572006e-17  1.5362248298941864e-24  -1.0000000000000009e+00  2.2614890748365134e-16  9.9999999999999900e-01  6.6580329478567910e-16  1.0000000020729247e+00  5.7472453048108413e-16  1.3333333347152847e+00  9.3774611266465340e-17  -5.9259259351389371e-01  1.4087829837505754e-16  -7.1054273576010019e-15  7.1741796883497986e-15  -1.0000000000000009e+00  2.2614890748365134e-16  1.0000000010364625e+00  1.0364628048017477e-09  1.0000000010364631e+00  1.0364621579504310e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951221647394e-16  9.9999999999999967e-01  3.3051998941482758e-19  1.0000000020729254e+00  9.1409284294009829e-17  1.3333333347152849e+00  1.2826999365856598e-16  -5.9259259351389371e-01  1.4087829837505754e-16  -1.7763568394002505e-15   1.8451091701490473e-15    -1.0000000000000011e+00   4.1043025586200283e-18    1.0000000010364627e+00    1.0364630268463526e-09    1.0000000010364634e+00    1.0364619359058260e-09    1.0362081573908036e-15  6.9080543861853348e-16  5.9526607849729084e-23  9.9301366191644199e-16  9.9301366191644199e-16  9.9301366191644199e-16
2.4945081352303164e-09  1.3333333349963423e+00  2.0401599198690809e-17  -5.9259259370126527e-01  5.6122774466065282e-18  9.9561436298270926e-17  1.8726753275978860e-24  -1.0000000000000009e+00  2.2614890728305091e-16  9.9999999999999944e-01  2.2171412818847266e-16  1.0000000024945115e+00  1.3063527737197056e-16  1.3333333349963423e+00  2.0401599198690809e-17  -5.9259259370126538e-01  1.1663457990912219e-16  -5.3290705182007514e-15  5.4286319563716978e-15  -1.0000000000000009e+00  2.2614890728305091e-16  1.0000000012472556e+00  1.2472559655059744e-09  1.0000000012472563e+00  1.2472553186546579e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490749204301e-16  9.9999999999999956e-01  1.1069182572595701e-16  1.0000000024945117e+00  9.1409327553060745e-17  1.3333333349963423e+00  2.0401599198690809e-17  -5.9259259370126527e-01  5.6122774466065282e-18  -1.7763568394002505e-15   1.8759182775711969e-15    -1.0000000000000009e+00   2.2614890728305091e-16    1.0000000012472556e+00    1.2472559655059744e-09    1.0000000012472563e+00    1.2472553186546579e-09    1.0362081576092291e-15  6.9080543883695911e-16  7.1632983078541339e-23  9.9301366204203417e-16  9.9301366204203417e-16  9.9301366204203417e-16
3.0018358135755922e-09  1.3333333353345611e+00  8.9691218697868607e-17  -5.9259259392674446e-01  8.0246801199323569e-17  1.4417667277764977e-16  3.0369453678494284e-24  -1.0000000000000011e+00  5.9615453679100695e-17  9.9999999999999956e-01  1.6620304405456018e-16  1.0000000030018403e+00  8.6856551156424861e-16  1.3333333353345607e+00  3.5439799115219403e-16  -5.9259259392674435e-01  3.0775501263192085e-17  -7.1054273576010019e-15  7.2496040273417069e-15  -1.0000000000000009e+00  2.8166005860413199e-16  1.0000000015009196e+00  1.5009198887057169e-09  1.0000000015009203e+00  1.5009191863432493e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836109599319e-16  9.9999999999999989e-01  1.6686386333298679e-16  1.0000000030018399e+00  4.2447630171418599e-16  1.3333333353345611e+00  8.9691218697868607e-17  -5.9259259392674446e-01  8.0246801199323569e-17  -1.7763568394002505e-15   1.9205335091409548e-15    -1.0000000000000011e+00   5.9615453679100695e-17    1.0000000015009196e+00    1.5009198887057169e-09    1.0000000015009203e+00    1.5009191863432493e-09    1.0362081578720779e-15  6.9080543909980786e-16  8.6201530053889655e-23  9.9301366219316927e-16  9.9301366219316927e-16  9.9301366219316927e-16
3.6123426997094379e-09  1.3333333357415653e+00  1.6236008565799258e-16  -5.9259259419808041e-01  5.4549789502177888e-17  2.0878474377523053e-16  3.7325223642664834e-25  -1.0000000000000011e+00  5.1406848924176174e-17  9.9999999999999911e-01  4.9926992453207921e-16  1.0000000036123473e+00  1.3126546943635221e-15  1.3333333357415653e+00  1.6236008565799258e-16  -5.9259259419808041e-01  5.4549789502177888e-17  5.3290705182007514e-15   5.1202857747987728e-15  -1.0000000000000011e+00  5.1406848924176174e-17  9.9999999268111195e-01  7.3188876622580439e-09  1.0000000109312335e+00  7.3188874764420911e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066369927013e-16  1.0000000000000000e+00  3.8890849516804603e-16  1.0000000036123460e+00  1.9612935186665732e-17  1.3333333357415653e+00  1.6236008565799258e-16  -5.9259259419808030e-01  1.6557209196469355e-16  1.0658141036401503e-14    1.0449356292999525e-14    -1.0000000000000007e+00   3.9268236092588646e-16    9.9999998890138875e-01    1.1098610863349699e-08    1.0000000147109576e+00    1.1098611565712167e-08    1.0362081581883838e-15  6.9080543941611357e-16  1.0373298952156062e-22  9.9301366237504174e-16  9.9301366237504174e-16  9.9301366237504174e-16
4.3470131581250172e-09  1.3333333362313460e+00  8.6396046721480204e-17  -5.9259259452460100e-01  4.5436147842624782e-17  3.0234492039931049e-16  4.1829932631814812e-24  -1.0000000000000011e+00  5.9615453368950268e-17  9.9999999999999956e-01  1.6620308914823402e-16  1.0000000043470179e+00  1.0906101612728034e-15  1.3333333362313460e+00  8.6396046721480204e-17  -5.9259259452460089e-01  6.5586154619890872e-17  3.5527136788005009e-15   3.2503687625841835e-15  -1.0000000000000011e+00  5.9615453368950268e-17  9.9999999472292733e-01  5.2770723898447994e-09  1.0000000096240900e+00  5.2770732032295688e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836140614362e-16  9.9999999999999967e-01  5.5180786685718376e-17  1.0000000043470165e+00  2.4165746827738454e-16  1.3333333362313460e+00  8.6396046721480204e-17  -5.9259259452460100e-01  4.5436147842624782e-17  1.7763568394002505e-15    1.4740119231839332e-15    -1.0000000000000011e+00   5.9615453368950268e-17    9.9999999690515262e-01    3.0948471004848368e-09    1.0000000074418647e+00    3.0948479138696062e-09    1.0362081585690198e-15  6.9080543979674970e-16  1.2482996842486730e-22  9.9301366259390311e-16  9.9301366259390311e-16  9.9301366259390311e-16
5.2310993080562578e-09  1.3333333368207365e+00  2.3160315579992175e-16  -5.9259259491752792e-01  3.4982088032970714e-17  4.3783103183238467e-16  1.6608818332410125e-25  -1.0000000000000011e+00  5.1406849090609160e-17  1.0000000000000000e+00  3.8890844156905714e-16  1.0000000052311031e+00  4.2447632768236247e-16  1.3333333368207365e+00  2.3160315579992175e-16  -5.9259259491752792e-01  3.4982088032970714e-17  3.5527136788005009e-15   3.1148826471342046e-15  -1.0000000000000011e+00  5.1406849090609160e-17  9.9999999516497029e-01  4.8350293210291027e-09  1.0000000100661328e+00  4.8350301344138713e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1754066386570312e-16  9.9999999999999967e-01  5.5841534181510200e-17  1.0000000052311029e+00  2.0243172275733116e-16  1.3333333368207363e+00  9.5585508748904339e-18  -5.9259259491752792e-01  3.4982088032970714e-17  0.0000000000000000e+00    4.3783103166629646e-16    -1.0000000000000011e+00   5.1406849090609160e-17    1.0000000026155513e+00    2.6155517199839357e-09    1.0000000026155520e+00    2.6155506845545614e-09    1.0362081590270681e-15  6.9080544025479804e-16  1.5021759998752141e-22  9.9301366285727596e-16  9.9301366285727596e-16  9.9301366285727596e-16
6.2949889902218881e-09  1.3333333375299963e+00  4.2478486650360360e-17  -5.9259259539036768e-01  1.5966589573480721e-16  6.3403094164911747e-16  5.7771670366986264e-24  -1.0000000000000009e+00  2.2614890661358933e-16  9.9999999999999900e-01  6.6580346681332169e-16  1.0000000062949919e+00  5.7472435994388902e-16  1.3333333375299961e+00  1.7956611827467094e-16  -5.9259259539036790e-01  6.2378709190224100e-17  -5.3290705182007514e-15  5.9631014656270363e-15  -1.0000000000000009e+00  2.2614890661358933e-16  1.0000000031474963e+00  3.1474965970196843e-09  1.0000000031474967e+00  3.1474957281237645e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490816150459e-16  9.9999999999999967e-01  3.3034796177228573e-19  1.0000000062949927e+00  3.1345405975623622e-16  1.3333333375299963e+00  4.2478486650360360e-17  -5.9259259539036779e-01  4.8643593272291554e-17  3.5527136788005009e-15    2.9186827313742164e-15    -1.0000000000000009e+00   2.2614890661358933e-16    9.9999999569691500e-01    4.3030846660379586e-09    1.0000000105980777e+00    4.3030853128892735e-09    1.0362081595782738e-15  6.9080544080600375e-16  1.8076851416760522e-22  9.9301366317421306e-16  9.9301366317421306e-16  9.9301366317421306e-16
7.5752502587719207e-09  1.3333333383835038e+00  3.6559305955470552e-17  -5.9259259595937275e-01  8.1704908456533555e-17  9.1815156986477884e-16  7.6247036297196595e-24  -1.0000000000000009e+00  2.2614890673199656e-16  9.9999999999999944e-01  2.2171427150355666e-16  1.0000000075752546e+00  9.7958788836285447e-16  1.3333333383835035e+00  1.8548529896956076e-16  -5.9259259595937275e-01  8.1704908456533555e-17  0.0000000000000000e+00   9.1815157748948256e-16  -1.0000000000000009e+00  2.2614890673199656e-16  1.0000000037876269e+00  3.7876272122012036e-09  1.0000000037876273e+00  3.7876263433052838e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951296812872e-16  9.9999999999999978e-01  1.1135263588399030e-16  1.0000000075752540e+00  3.1345407358776045e-16  1.3333333383835035e+00  1.8548529896956076e-16  -5.9259259595937286e-01  2.9317394005982099e-17  -3.5527136788005009e-15   4.4708652562899833e-15    -1.0000000000000009e+00   2.2614890673199656e-16    1.0000000037876269e+00    3.7876272122012036e-09    1.0000000037876273e+00    3.7876263433052838e-09    1.0362081602415824e-15  6.9080544146931231e-16  2.1753280712220394e-22  9.9301366355560817e-16  9.9301366355560817e-16  9.9301366355560817e-16
9.1158882997508378e-09  1.3333333394105962e+00  2.1302480424990769e-16  -5.9259259664410102e-01  4.7367652571183089e-17  1.3295918392440301e-15  1.7973317731108138e-24  -1.0000000000000011e+00  5.9615452683006326e-17  9.9999999999999922e-01  4.9927004965794648e-16  1.0000000091158923e+00  4.2447639769315999e-16  1.3333333394105962e+00  2.1302480424990769e-16  -5.9259259664410102e-01  4.7367652571183089e-17  3.5527136788005009e-15   2.2231218413538026e-15  -1.0000000000000011e+00  5.9615452683006326e-17  9.9999999710736487e-01  2.8926348535379475e-09  1.0000000120085275e+00  2.8926356669227152e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836209208756e-16  1.0000000000000000e+00  2.7788606757966310e-16  1.0000000091158920e+00  2.0243179276812871e-16  1.3333333394105960e+00  9.0198006751236182e-18  -5.9259259664410091e-01  6.3654649891332559e-17  3.5527136788005009e-15    2.2231218413538026e-15    -1.0000000000000011e+00   5.9615452683006326e-17    9.9999999710736487e-01    2.8926348535379475e-09    1.0000000120085275e+00    2.8926356669227152e-09    1.0362081610397935e-15  6.9080544226752329e-16  2.6177414511798332e-22  9.9301366401457060e-16  9.9301366401457060e-16  9.9301366401457060e-16
1.0969857978923818e-08  1.3333333406465755e+00  5.8440027769395323e-17  -5.9259259746808735e-01  6.0362100308107530e-18  1.9254058600800842e-15  1.4494420486794504e-23  -1.0000000000000011e+00  4.1043014378790293e-18  9.9999999999999900e-01  6.6580350339730221e-16  1.0000000109698617e+00  3.1345409443517662e-16  1.3333333406465757e+00  1.6360457715563599e-16  -5.9259259746808746e-01  1.0498609243170490e-16  1.7763568394002505e-15   1.4904903517425422e-16  -1.0000000000000011e+00  4.1043014378790293e-18  1.0000000002165750e+00  2.1657531356913176e-10  1.0000000107532869e+00  2.1657444467321365e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998490841218359e-16  9.9999999999999933e-01  3.3273659600975530e-16  1.0000000109698617e+00  3.1345409443517662e-16  1.3333333406465755e+00  5.8440027769395323e-17  -5.9259259746808735e-01  6.0362100308107530e-18  1.7763568394002505e-15    1.4904903517425422e-16    -1.0000000000000011e+00   4.1043014378790293e-18    1.0000000002165750e+00    2.1657531356913176e-10    1.0000000107532869e+00    2.1657444467321365e-10    1.0362081620003425e-15  6.9080544322807238e-16  3.1501318842279224e-22  9.9301366456687559e-16  9.9301366456687559e-16  9.9301366456687559e-16
1.3200884008314167e-08  1.3333333421339262e+00  7.6415218401742775e-17  -5.9259259845965451e-01  4.2954683913267843e-17  2.7882150140577028e-15  1.5139218646815581e-23  -1.0000000000000011e+00  4.1043009234831462e-18  9.9999999999999989e-01  2.2237490802753747e-16  1.0000000132008871e+00  3.5267971257902769e-16  1.3333333421339264e+00  1.4562938652328853e-16  -5.9259259845965462e-01  1.5397698637578349e-16  1.7763568394002505e-15   1.0118581897966709e-15  -1.0000000000000011e+00  4.1043009234831462e-18  1.0000000013320880e+00  1.3320883288620140e-09  1.0000000118687999e+00  1.3320874599660963e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202951385161083e-16  1.0000000000000004e+00  7.7748642034011569e-16  1.0000000132008877e+00  3.1345410219606624e-16  1.3333333421339262e+00  7.6415218401742775e-17  -5.9259259845965440e-01  6.8067618549247817e-17  3.5527136788005009e-15    7.6449864960357949e-16    -1.0000000000000011e+00   4.1043009234831462e-18    9.9999999914986260e-01    8.5013707152025095e-10    1.0000000140510252e+00    8.5013782939386611e-10    1.0362081631562462e-15  6.9080544438397616e-16  3.7907987550869180e-22  9.9301366523150747e-16  9.9301366523150747e-16  9.9301366523150747e-16
1.5885651294280526e-08  1.3333333439237711e+00  1.5660662223547392e-16  -5.9259259965288424e-01  1.0964904824809564e-17  4.0376645920961843e-15  1.7366154746953946e-23  -1.0000000000000011e+00  5.1406851340377353e-17  9.9999999999999956e-01  5.5180849263083304e-17  1.0000000158856555e+00  8.6856561461037354e-16  1.3333333439237709e+00  6.5437982689557386e-17  -5.9259259965288424e-01  1.0964904824809564e-17  1.7763568394002505e-15   2.2613077700620885e-15  -1.0000000000000011e+00  5.1406851340377353e-17  1.0000000026744715e+00  2.6744719220345264e-09  1.0000000132111835e+00  2.6744711086497612e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.9549606119044000e-16  9.9999999999999967e-01  5.5841453199432350e-17  1.0000000158856548e+00  2.0243179983527960e-16  1.3333333439237709e+00  6.5437982689557386e-17  -5.9259259965288413e-01  1.0005739763770609e-16  7.1054273576010019e-15    3.0677627481386628e-15    -1.0000000000000011e+00   5.1406851340377353e-17    9.9999999740611456e-01    2.5938850508638761e-09    1.0000000184795392e+00    2.5938846430033143e-09    1.0362081645472349e-15  6.9080544577496493e-16  4.5617630738426704e-22  9.9301366603131067e-16  9.9301366603131067e-16  9.9301366603131067e-16
1.9116440753857035e-08  1.3333333460776311e+00  1.1891181349168006e-16  -5.9259260108879086e-01  9.1266242934222424e-19  5.8470153209314563e-15  2.2507252232394271e-24  -1.0000000000000011e+00  5.9615451204412974e-17  1.0000000000000002e+00  4.9993064592267282e-16  1.0000000191164446e+00  4.2447642031504644e-16  1.3333333460776307e+00  3.2517739635838255e-16  -5.9259260108879086e-01  9.1266242934222424e-19  -1.7763568394002505e-15  7.6233721580809809e-15  -1.0000000000000011e+00  5.9615451204412974e-17  1.0000000095582220e+00  9.5582222695539334e-09  1.0000000095582227e+00  9.5582215671914723e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447375864564965e-16  9.9999999999999989e-01  1.6686373853512586e-16  1.0000000191164444e+00  2.0243181539001514e-16  1.3333333460776311e+00  1.1891181349168006e-16  -5.9259260108879086e-01  9.1266242934222424e-19  8.8817841970012523e-15    3.0347688783205211e-15    -1.0000000000000011e+00   5.9615451204412974e-17    9.9999999777781934e-01    2.2221803838179463e-09    1.0000000213386242e+00    2.2221799759573833e-09    1.0362081662211205e-15  6.9080544744885037e-16  5.4895244554219873e-22  9.9301366699377619e-16  9.9301366699377619e-16  9.9301366699377619e-16
2.3004301197729216e-08  1.3333333486695380e+00  1.7534758469127876e-16  -5.9259260281672865e-01  3.8536509323842838e-17  8.4671689104606736e-15  5.9114427243823429e-24  -1.0000000000000011e+00  4.1042990767518785e-18  9.9999999999999967e-01  3.3028495423129122e-19  1.0000000230043056e+00  9.7958793161834261e-16  1.3333333486695376e+00  2.6874162515878385e-16  -5.9259260281672865e-01  3.8536509323842838e-17  5.3290705182007514e-15   3.1380983981713649e-15  -1.0000000000000009e+00  2.2614890400178319e-16  1.0000000023770921e+00  2.3770924121285722e-09  1.0000000206272126e+00  2.3770919873218680e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998491077331074e-16  1.0000000000000002e+00  5.5544179726680954e-16  1.0000000230043045e+00  1.3063509300681400e-16  1.3333333486695378e+00  4.6697020233752552e-17  -5.9259260281672876e-01  7.2485793138672822e-17  5.3290705182007514e-15    3.1380983981713649e-15    -1.0000000000000011e+00   4.1042990767518785e-18    1.0000000023770923e+00    2.3770926341731771e-09    1.0000000206272128e+00    2.3770917652772631e-09    1.0362081682354367e-15  6.9080544946316665e-16  6.6059719635897125e-22  9.9301366815198572e-16  9.9301366815198572e-16  9.9301366815198572e-16
2.7682866303920610e-08  1.3333333517885813e+00  5.1729903157916242e-17  -5.9259260489609089e-01  1.0509634284653047e-17  1.2261461013778163e-14  3.0567331994776327e-24  -1.0000000000000011e+00  4.1042988252205220e-18  9.9999999999999956e-01  1.1069202165790904e-16  1.0000000276828707e+00  9.7958793386207464e-16  1.3333333517885813e+00  5.1729903157916242e-17  -5.9259260489609100e-01  1.0051266817786261e-16  7.1054273576010019e-15   5.1560336592338942e-15  -1.0000000000000011e+00  4.1042988252205220e-18  1.0000000033047234e+00  3.3047237172317728e-09  1.0000000243781468e+00  3.3047228483358605e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998491102484209e-16  1.0000000000000002e+00  5.5544179311718484e-16  1.0000000276828702e+00  5.3549872401201202e-16  1.3333333517885815e+00  1.7031470176711505e-16  -5.9259260489609089e-01  1.0509634284653047e-17  1.5987211554602254e-14    3.7257505377673581e-15    -1.0000000000000009e+00   2.2614890375025183e-16    9.9999999803636641e-01    1.9636332556666297e-09    1.0000000296465028e+00    1.9636331253618199e-09    1.0362081706594203e-15  6.9080545188715044e-16  7.9494801589914955e-22  9.9301366954574950e-16  9.9301366954574950e-16  9.9301366954574950e-16
3.3312947879346700e-08  1.3333333555419691e+00  1.6620039274189446e-16  -5.9259260739834940e-01  2.8796588467751767e-17  1.7756044629431457e-14  3.1290806004643394e-23  -1.0000000000000009e+00  2.2614890327933451e-16  9.9999999999999922e-01  4.4375893358284716e-16  1.0000000333129513e+00  1.3063508835096929e-16  1.3333333555419693e+00  5.5844212183136852e-17  -5.9259260739834929e-01  8.2225713994763893e-17  2.1316282072803006e-14   3.5602374120807422e-15  -1.0000000000000011e+00  4.1042983543032007e-18  9.9999999840635567e-01  1.5936439942160359e-09  1.0000000349065965e+00  1.5936450851565509e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000020e+00  8.8407412134582208e-16  9.9999999999999978e-01  1.1135257872973114e-16  1.0000000333129520e+00  5.3549872642412463e-16  1.3333333555419691e+00  1.6620039274189446e-16  -5.9259260739834929e-01  8.2225713994763893e-17  1.7763568394002505e-14    7.5237332802412977e-18    -1.0000000000000009e+00   2.2614890327933451e-16    9.9999999999647027e-01    3.5293986650071056e-12    1.0000000333164805e+00    3.5290463155900968e-12    1.0362081735763887e-15  6.9080545480411884e-16  9.5662282219394541e-22  9.9301367122297389e-16  9.9301367122297389e-16  9.9301367122297389e-16
4.0088063288984644e-08  1.3333333600587132e+00  1.0997209118145829e-18  -5.9259261040951172e-01  4.5729389552720339e-17  2.5712851098428718e-14  5.0877021704435784e-24  -1.0000000000000011e+00  5.9615448023458676e-17  9.9999999999999944e-01  2.7722548481238397e-16  1.0000000400880671e+00  2.0243182239778558e-16  1.3333333600587132e+00  1.0997209118145829e-18  -5.9259261040951183e-01  6.5292912909795321e-17  2.4868995751603507e-14   8.4385534173750926e-16  -1.0000000000000011e+00  5.9615448023458676e-17  1.0000000003316505e+00  3.3165076273875769e-10  1.0000000397564159e+00  3.3165094855472256e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.0651836675163521e-16  9.9999999999999978e-01  5.5841422575163014e-17  1.0000000400880673e+00  4.2447642732281686e-16  1.3333333600587132e+00  1.0997209118145829e-18  -5.9259261040951183e-01  6.5292912909795321e-17  2.4868995751603507e-14    8.4385534173750926e-16    -1.0000000000000011e+00   5.9615448023458676e-17    1.0000000003316505e+00    3.3165076273875769e-10    1.0000000397564159e+00    3.3165094855472256e-10    1.0362081770866040e-15  6.9080545831433402e-16  1.1511786979948064e-21  9.9301367324130863e-16  9.9301367324130863e-16  9.9301367324130863e-16
4.8241087041653738e-08  1.3333333654940625e+00  2.0101853638153148e-17  -5.9259261403307750e-01  1.2007652955266721e-16  3.7235247428583572e-14  1.7618171806007714e-23  -1.0000000000000011e+00  4.1042932580400831e-18  9.9999999999999956e-01  1.1069203125721180e-16  1.0000000482410916e+00  9.7958793623983571e-16  1.3333333654940622e+00  2.0194275128687817e-16  -5.9259261403307761e-01  9.0542270901515649e-18  3.3750779948604759e-14   3.4844674975969846e-15  -1.0000000000000009e+00  2.2614889818307139e-16  1.0000000011563133e+00  1.1563136007558338e-09  1.0000000470847759e+00  1.1563147302613730e-09  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1042932580400831e-18  1.0000000000000000e+00  3.3339717859285084e-16  1.0000000482410905e+00  1.3063508838532081e-16  1.3333333654940625e+00  2.0101853638153148e-17  -5.9259261403307772e-01  1.0196807537236409e-16  3.3750779948604759e-14    3.4844674975969846e-15    -1.0000000000000011e+00   4.1042932580400831e-18    1.0000000011563133e+00    1.1563136007558338e-09    1.0000000470847759e+00    1.1563147302613730e-09    1.0362081813107189e-15  6.9080546253844899e-16  1.3853029345823737e-21  9.9301367567012794e-16  9.9301367567012794e-16  9.9301367567012794e-16
5.8052255160949073e-08  1.3333333720348417e+00  5.5481076699691732e-18  -5.9259261839359667e-01  6.4826018063575951e-19  5.3921039681526415e-14  1.1241211249579683e-23  -1.0000000000000011e+00  5.9615445535911438e-17  9.9999999999999911e-01  6.1029239806414950e-16  1.0000000580522594e+00  6.4652102900707460e-16  1.3333333720348417e+00  5.5481076699691732e-18  -5.9259261839359667e-01  6.4826018063575951e-19  5.3290705182007514e-14   6.3033448827769015e-16  -1.0000000000000011e+00  5.9615445535911438e-17  1.0000000001701552e+00  1.7015550113072731e-10  1.0000000578821036e+00  1.7015524285749145e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.8166005046094273e-16  9.9999999999999933e-01  3.8824779313911815e-16  1.0000000580522588e+00  1.9612785768019327e-17  1.3333333720348417e+00  5.5481076699691732e-18  -5.9259261839359667e-01  6.4826018063575951e-19  5.3290705182007514e-14    6.3033448827769015e-16    -1.0000000000000011e+00   5.9615445535911438e-17    1.0000000001701552e+00    1.7015550113072731e-10    1.0000000578821036e+00    1.7015524285749145e-10    1.0362081863939256e-15  6.9080546762165567e-16  1.6670428576242263e-21  9.9301367859291518e-16  9.9301367859291518e-16  9.9301367859291518e-16
6.9858797467852635e-08  1.3333333799058702e+00  5.7263844501725972e-17  -5.9259262364094833e-01  4.0185978991895706e-17  7.8084039044148322e-14  1.1066594637750779e-22  -1.0000000000000011e+00  4.1042915824819682e-18  1.0000000000000000e+00  3.3339717185938856e-16  1.0000000698588016e+00  7.5754332644654122e-16  1.3333333799058702e+00  5.7263844501725972e-17  -5.9259262364094822e-01  7.0836323470619948e-17  8.1712414612411521e-14   3.6283754575972536e-15  -1.0000000000000011e+00  4.1042915824819682e-18  9.9999999919767235e-01  8.0232731536625158e-10  1.0000000706611292e+00  8.0232829528444747e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2614889650751328e-16  9.9999999999999933e-01  3.3273664291570536e-16  1.0000000698588012e+00  3.1345411659647860e-16  1.3333333799058702e+00  5.7263844501725972e-17  -5.9259262364094833e-01  4.0185978991895706e-17  7.8159700933611020e-14    7.5661778796752365e-17    -1.0000000000000011e+00   4.1042915824819682e-18    9.9999999998307987e-01    1.6919798565022915e-11    1.0000000698757203e+00    1.6919446215589206e-11    1.0362081925109435e-15  6.9080547373867364e-16  2.0060824432897567e-21  9.9301368211013258e-16  9.9301368211013258e-16  9.9301368211013258e-16
8.4066528856183169e-08  1.3333333893776917e+00  7.9593812058134238e-17  -5.9259262995549511e-01  4.2694942640629952e-18  1.1307492003393326e-13  4.4418843115956249e-23  -1.0000000000000011e+00  4.1042883066807543e-18  1.0000000000000002e+00  5.5544177553370994e-16  1.0000000840665324e+00  9.1409509646356027e-17  1.3333333893776917e+00  7.9593812058134238e-17  -5.9259262995549522e-01  1.0675280819845266e-16  1.0835776720341528e-13   4.7171528749368288e-15  -1.0000000000000011e+00  4.1042883066807543e-18  1.0000000008860912e+00  8.8609153381100056e-10  1.0000000831804405e+00  8.8609177513813506e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794031661835055e-16  1.0000000000000002e+00  5.5544177553370994e-16  1.0000000840665326e+00  3.1345411457138731e-16  1.3333333893776917e+00  7.9593812058134238e-17  -5.9259262995549511e-01  4.2694942640629952e-18  1.1368683772161603e-13    6.1191764326392247e-16    -1.0000000000000011e+00   4.1042883066807543e-18    9.9999999988641919e-01    1.1358047802559372e-10    1.0000000841801135e+00    1.1358123589918137e-10    1.0362081998720277e-15  6.9080548109975799e-16  2.4140751871007122e-21  9.9301368634267426e-16  9.9301368634267426e-16  9.9301368634267426e-16
1.0116379797662070e-07  1.3333334007758726e+00  8.6007204487207922e-17  -5.9259263755428071e-01  1.1467016098689154e-16  1.6374585364550450e-13  1.8660837021017022e-22  -1.0000000000000011e+00  5.9615438904634354e-17  9.9999999999999989e-01  1.6686371098536432e-16  1.0000001011638013e+00  2.4165739906239926e-16  1.3333334007758726e+00  8.6007204487207922e-17  -5.9259263755428082e-01  3.6478585243758797e-18  1.6520118606422329e-13   1.4553326053271641e-15  -1.0000000000000011e+00  5.9615438904634354e-17  9.9999999977571685e-01  2.2428286972356957e-10  1.0000001013880846e+00  2.2428301697448642e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8447377094542827e-16  1.0000000000000002e+00  4.9993061837291128e-16  1.0000001011638018e+00  2.0243181078766333e-16  1.3333334007758726e+00  8.6007204487207922e-17  -5.9259263755428071e-01  1.1467016098689154e-16  1.7053025658242404e-13    6.7844031235279159e-15    -1.0000000000000011e+00   5.9615438904634354e-17    9.9999999896276703e-01    1.0372326882973967e-09    1.0000001022010352e+00    1.0372336127044307e-09    1.0362082087301935e-15  6.9080548995792403e-16  2.9050446332496957e-21  9.9301369143602116e-16  9.9301369143602116e-16  9.9301369143602116e-16
1.2173827277396620e-07  1.3333334144921904e+00  7.4614272617309559e-17  -5.9259264669849054e-01  1.5641806949004189e-16  2.3712335663667561e-13  2.6010255006678594e-23  -1.0000000000000009e+00  2.2614889116338286e-16  9.9999999999999944e-01  2.2171434903405470e-16  1.0000001217382761e+00  1.3063510325173924e-16  1.3333334144921907e+00  2.9665887754234085e-16  -5.9259264669849065e-01  4.5395767027526225e-17  2.4336088699783431e-13   6.2375303351484527e-15  -1.0000000000000011e+00  4.1042862383515558e-18  9.9999999920461491e-01  7.9538475772637167e-10  1.0000001225336621e+00  7.9538584866685141e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794031868667975e-16  1.0000000000000002e+00  5.5544176820355485e-16  1.0000001217382766e+00  3.1345410659832335e-16  1.3333334144921904e+00  7.4614272617309559e-17  -5.9259264669849077e-01  6.5626535434989429e-17  2.3625545964023331e-13    8.6789702245254943e-16    -1.0000000000000011e+00   4.1042862383515558e-18    1.0000000001114955e+00    1.1149581291277418e-10    1.0000001216267800e+00    1.1149627628452892e-10    1.0362082193899138e-15  6.9080550061764466e-16  3.4958664106379523e-21  9.9301369756524201e-16  9.9301369756524201e-16  9.9301369756524201e-16
1.4649713983072877e-07  1.3333334309981038e+00  1.4071931244502145e-16  -5.9259265770243008e-01  1.2862254682792564e-17  3.4338265923752350e-13  1.4666856499835731e-22  -1.0000000000000011e+00  4.1042805298307113e-18  9.9999999999999922e-01  4.4375895378676622e-16  1.0000001464971435e+00  3.1345410071748275e-16  1.3333334309981040e+00  8.1325292480009874e-17  -5.9259265770243008e-01  1.2862254682792564e-17  3.4638958368304884e-13   3.0069242988567772e-15  -1.0000000000000011e+00  4.1042805298307113e-18  9.9999999967998754e-01  3.2001212757763109e-10  1.0000001468171560e+00  3.2001277442889524e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000020e+00  8.8407413917029457e-16  9.9999999999999978e-01  1.1135255852581207e-16  1.0000001464971433e+00  9.1409495792451425e-17  1.3333334309981040e+00  8.1325292480009874e-17  -5.9259265770243019e-01  9.8160047779723093e-17  3.4283687000424834e-13    5.4578937994372370e-16    -1.0000000000000011e+00   4.1042805298307113e-18    1.0000000000582350e+00    5.8235305797036634e-11    1.0000001464389079e+00    5.8235325079587241e-11    1.0362082322175855e-15  6.9080551344531677e-16  4.2068482835927933e-21  9.9301370494101062e-16  9.9301370494101062e-16  9.9301370494101062e-16
1.7629141180959516e-07  1.3333334508609553e+00  3.1726660387221422e-16  -5.9259267094432655e-01  2.2126566711485522e-17  4.9725869942127589e-13  3.6400901131600701e-23  -1.0000000000000013e+00  2.7345147587852108e-16  9.9999999999999967e-01  5.5841400341342215e-17  1.0000001762914152e+00  1.9612813203804642e-17  1.3333334508609553e+00  3.1726660387221422e-16  -5.9259267094432666e-01  8.8895735751030135e-17  5.0093262871087063e-13   3.6739293259956437e-15  -1.0000000000000013e+00  2.7345147587852108e-16  9.9999999967497188e-01  3.2502772662483585e-10  1.0000001766164421e+00  3.2502687467500332e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.7063773397154151e-16  9.9999999999999978e-01  1.6686370280385787e-16  1.0000001762914155e+00  2.0243179172122667e-16  1.3333334508609551e+00  9.5221998947182915e-17  -5.9259267094432655e-01  2.2126566711485522e-17  4.9915627187147038e-13    1.8975724865953932e-15    -1.0000000000000011e+00   5.1406870953489788e-17    9.9999999983197474e-01    1.6802487146365457e-10    1.0000001764594411e+00    1.6802579587066141e-10    1.0362082476541218e-15  6.9080552888185366e-16  5.0624281812662340e-21  9.9301371381684734e-16  9.9301371381684734e-16  9.9301371381684734e-16
2.1214517849106278e-07  1.3333334747634711e+00  3.2176106938344839e-17  -5.9259268687933098e-01  1.3456721106900355e-16  7.2008940747011975e-13  1.5656309513999335e-22  -1.0000000000000011e+00  5.9615416624967647e-17  9.9999999999999956e-01  1.6620320770903530e-16  1.0000002121451821e+00  1.9612824962516728e-17  1.3333334747634711e+00  3.2176106938344839e-17  -5.9259268687933120e-01  8.7477393856027757e-17  7.1587180627830094e-13   4.2176010352557191e-15  -1.0000000000000011e+00  5.9615416624967647e-17  1.0000000003110918e+00  3.1109209685793351e-10  1.0000002118340898e+00  3.1109228267396621e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.8166002154999894e-16  9.9999999999999978e-01  5.5841397215996016e-17  1.0000002121451821e+00  1.9612824962516728e-17  1.3333334747634713e+00  1.8986849798668647e-16  -5.9259268687933109e-01  2.3544908606487897e-17  7.2475359047530219e-13    4.6641831617455332e-15    -1.0000000000000016e+00   3.8447379322509498e-16    9.9999999965702635e-01    3.4297337159488004e-10    1.0000002124881566e+00    3.4297451804647689e-10    1.0362082662301083e-15  6.9080554745784109e-16  6.0920141491107042e-21  9.9301372449783290e-16  9.9301372449783290e-16  9.9301372449783290e-16
2.5529080682395163e-07  1.3333335035272296e+00  2.0446677018923409e-16  -5.9259270605516123e-01  1.9706247483220979e-17  1.0427746328420608e-12  2.7295843552009213e-22  -1.0000000000000011e+00  4.1042620632953578e-18  9.9999999999999922e-01  4.4375896717932974e-16  1.0000002552908114e+00  1.2016325021087464e-15  1.3333335035272298e+00  1.7577834735797225e-17  -5.9259270605516157e-01  3.1336065990432597e-16  1.0320633236915455e-12   1.0711309423473724e-14  -1.0000000000000011e+00  4.1042620632953578e-18  1.0000000006572742e+00  6.5727456843573522e-10  1.0000002546335356e+00  6.5727458771831753e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6202955271179862e-16  9.9999999999999978e-01  1.1135254513324850e-16  1.0000002552908103e+00  9.1409477483589830e-17  1.3333335035272298e+00  1.7577834735797225e-17  -5.9259270605516112e-01  1.3072854994573665e-16  1.0480505352461478e-12    5.2759021311285294e-15    -1.0000000000000009e+00   2.2614886698832667e-16    9.9999999967749742e-01    3.2250224679957624e-10    1.0000002556133130e+00    3.2250278262850624e-10    1.0362082885840393e-15  6.9080556981177344e-16  7.3309952064790326e-21  9.9301373735109447e-16  9.9301373735109447e-16  9.9301373735109447e-16
3.0721129988617594e-07  1.3333335381409015e+00  1.6963324996578009e-16  -5.9259272913092953e-01  5.9202847996006256e-18  1.5100610260258565e-12  3.0438291638613553e-22  -1.0000000000000011e+00  4.1042500922610110e-18  9.9999999999999989e-01  2.2237483527347177e-16  1.0000003072113040e+00  5.3549866121513084e-16  1.3333335381409017e+00  5.2411354959251211e-17  -5.9259272913092942e-01  1.1694258726211627e-16  1.5152323840084136e-12   5.1713576781741823e-15  -1.0000000000000011e+00  4.1042500922610110e-18  9.9999999973720521e-01  2.6279445253524763e-10  1.0000003074740986e+00  2.6279521040874414e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.4819345994232358e-16  9.9999999999999956e-01  1.1069207211407517e-16  1.0000003072113035e+00  9.1409451365068247e-17  1.3333335381409017e+00  5.2411354959251211e-17  -5.9259272913092942e-01  1.1694258726211627e-16  1.5152323840084136e-12    5.1713576781741823e-15    -1.0000000000000011e+00   4.1042500922610110e-18    9.9999999973720521e-01    2.6279445253524763e-10    1.0000003074740986e+00    2.6279521040874414e-10    1.0362083154842662e-15  6.9080559671200219e-16  8.8219577440709856e-21  9.9301375281842514e-16  9.9301375281842514e-16  9.9301375281842514e-16
3.6969127071950321e-07  1.3333335797942294e+00  1.9388843768911163e-17  -5.9259275689979585e-01  5.6738374116831176e-17  2.1867470227855527e-12  6.6699415621707822e-23  -1.0000000000000011e+00  5.1406915544674547e-17  1.0000000000000000e+00  3.8890828775654196e-16  1.0000003696912747e+00  6.4652095048267217e-16  1.3333335797942294e+00  1.9388843768911163e-17  -5.9259275689979596e-01  5.4283928345684472e-17  2.1849189124623081e-12   1.8281103899440725e-15  -1.0000000000000011e+00  5.1406915544674547e-17  1.0000000000772804e+00  7.7280793206395653e-11  1.0000003696139930e+00  7.7281090044786970e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  3.9268229430538809e-16  9.9999999999999967e-01  5.5841380368995022e-17  1.0000003696912743e+00  2.0243174063260950e-16  1.3333335797942292e+00  2.4143344869394249e-16  -5.9259275689979585e-01  5.6738374116831176e-17  2.1831425556229078e-12    3.6044672293443230e-15    -1.0000000000000007e+00   3.9268229430538809e-16    1.0000000001524052e+00    1.5240558847989135e-10    1.0000003695388682e+00    1.5240588531828265e-10    1.0362083478554045e-15  6.9080562908314343e-16  1.0616149270960750e-20  9.9301377143146882e-16  9.9301377143146882e-16  9.9301377143146882e-16
4.4487828311275942e-07  1.3333336299189249e+00  4.3309922827809205e-17  -5.9259279031623224e-01  1.2713897471451382e-16  3.1666684512122031e-12  7.0584679255021061e-24  -1.0000000000000011e+00  4.1042315859987209e-18  9.9999999999999944e-01  2.2171438038241833e-16  1.0000004448782875e+00  9.7958783189497919e-16  1.3333336299189249e+00  4.3309922827809205e-17  -5.9259279031623224e-01  1.2713897471451382e-16  3.1690206014900468e-12   2.3521502849022098e-15  -1.0000000000000009e+00  2.2614883651103003e-16  9.9999999991740240e-01  8.2597262032813234e-11  1.0000004449608835e+00  8.2596909683240120e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1042315859987209e-18  9.9999999999999967e-01  3.3022454261297738e-19  1.0000004448782867e+00  9.1409412194853858e-17  1.3333336299189249e+00  4.3309922827809205e-17  -5.9259279031623224e-01  1.2713897471451382e-16  3.1690206014900468e-12    2.3521502849022098e-15    -1.0000000000000009e+00   2.2614883651103003e-16    9.9999999991740240e-01    8.2597262032813234e-11    1.0000004449608835e+00    8.2596909683240120e-11    1.0362083868101183e-15  6.9080566803786111e-16  1.2775239971881431e-20  9.9301379382999448e-16  9.9301379382999448e-16  9.9301379382999448e-16
5.3535666774107191e-07  1.3333336902378774e+00  3.6286303898760247e-17  -5.9259283052882783e-01  6.9176039370416824e-17  4.5857107049498070e-12  1.1274364375103049e-22  -1.0000000000000011e+00  5.1406914036606295e-17  9.9999999999999944e-01  1.6620325003985096e-16  1.0000005353566710e+00  1.9612916709877683e-17  1.3333336902378776e+00  2.5833090882379156e-16  -5.9259283052882783e-01  6.9176039370416824e-17  4.5936587866890477e-12   7.9480818519843071e-15  -1.0000000000000013e+00  2.7345151896163758e-16  9.9999999976812626e-01  2.3187335352068294e-10  1.0000005355885444e+00  2.3187338974912111e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  6.1472690073848760e-16  9.9999999999999967e-01  5.5841354885180335e-17  1.0000005353566710e+00  1.9612916709877683e-17  1.3333336902378772e+00  1.8575830102627106e-16  -5.9259283052882794e-01  4.1846263092098830e-17  4.5812242888132459e-12    4.4864160238174462e-15    -1.0000000000000011e+00   5.1406914036606295e-17    1.0000000001309732e+00    1.3097362116789691e-10    1.0000005352256982e+00    1.3097280778334150e-10    1.0362084336873613e-15  6.9080571491510975e-16  1.5373442412719953e-20  9.9301382078388520e-16  9.9301382078388520e-16  9.9301382078388520e-16
6.4423635087213704e-07  1.3333337628243758e+00  1.0538052685134401e-16  -5.9259287891976986e-01  3.7612692395332615e-17  6.6406519691722031e-12  1.0187754210896408e-21  -1.0000000000000011e+00  4.1042120908319372e-18  9.9999999999999967e-01  3.3020467837752925e-19  1.0000006442363543e+00  1.3063524530066798e-16  1.3333337628243758e+00  1.0538052685134401e-16  -5.9259287891976986e-01  3.7612692395332615e-17  6.6364691519993357e-12   4.1828181916427949e-15  -1.0000000000000011e+00  4.1042120908319372e-18  1.0000000001014635e+00  1.0146383766221005e-10  1.0000006441348914e+00  1.0146296876652851e-10  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794039283419937e-16  9.9999999999999967e-01  3.3020467837752925e-19  1.0000006442363545e+00  9.1409359624363327e-17  1.3333337628243758e+00  1.0538052685134401e-16  -5.9259287891976986e-01  3.7612692395332615e-17  6.6364691519993357e-12    4.1828181916427949e-15    -1.0000000000000011e+00   4.1042120908319372e-18    1.0000000001014635e+00    1.0146383766221005e-10    1.0000006441348914e+00    1.0146296876652851e-10    1.0362084900984025e-15  6.9080577132615934e-16  1.8500062442279449e-20  9.9301385321960250e-16  9.9301385321960250e-16  9.9301385321960250e-16
7.7525974886294648e-07  1.3333338501733698e+00  2.6405182352709087e-18  -5.9259293715234973e-01  5.5537672627291593e-17  9.6164503999713840e-12  2.0339958182893471e-22  -1.0000000000000011e+00  4.1042083512289274e-18  1.0000000000000000e+00  3.3339708171734924e-16  1.0000007752597526e+00  3.1345393821880767e-16  1.3333338501733698e+00  2.6405182352709087e-18  -5.9259293715234984e-01  5.5484629835224055e-17  9.6136432148341555e-12   2.8071853406280940e-15  -1.0000000000000011e+00  4.1042083512289274e-18  1.0000000000565814e+00  5.6581739624078196e-11  1.0000007752031703e+00  5.6581980951477960e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2614881327626024e-16  9.9999999999999978e-01  1.1135247679231793e-16  1.0000007752597526e+00  3.1345393821880767e-16  1.3333338501733698e+00  2.6405182352709087e-18  -5.9259293715234984e-01  5.5484629835224055e-17  9.6136432148341555e-12    2.8071853406280940e-15    -1.0000000000000011e+00   4.1042083512289274e-18    1.0000000000565814e+00    5.6581739624078196e-11    1.0000007752031703e+00    5.6581980951477960e-11    1.0362085579822076e-15  6.9080583920997635e-16  2.2262568823004132e-20  9.9301389225202929e-16  9.9301389225202929e-16  9.9301389225202929e-16
9.3293040262846960e-07  1.3333339552872288e+00  7.3773234256486947e-17  -5.9259300722813590e-01  1.9312742696581173e-16  1.3925759285391176e-11  4.1166010500150104e-22  -1.0000000000000011e+00  4.1041455281438551e-18  9.9999999999999922e-01  4.4375904551945442e-16  1.0000009329304063e+00  9.1409280469885389e-17  1.3333339552872288e+00  7.3773234256486947e-17  -5.9259300722813613e-01  2.8917177959219586e-17  1.3923084907219163e-11   2.6743785836733175e-15  -1.0000000000000009e+00  2.2614875045317516e-16  1.0000000000447924e+00  4.4792725414783512e-11  1.0000009328856132e+00  4.4792966742246096e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  6.7023796030323773e-16  9.9999999999999978e-01  1.1135246679312383e-16  1.0000009329304063e+00  9.1409280469885389e-17  1.3333339552872290e+00  1.4827137066854437e-16  -5.9259300722813613e-01  2.8917177959219586e-17  1.3928413977737364e-11    2.6546919345274339e-15    -1.0000000000000011e+00   4.1041455281438551e-18    9.9999999995554045e-01    4.4459213757857448e-11    1.0000009329748665e+00    4.4460304698024414e-11    1.0362086396720861e-15  6.9080592089987239e-16  2.6790287266980704e-20  9.9301393922279118e-16  9.9301393922279118e-16  9.9301393922279118e-16
1.1226677735108159e-06  1.3333340817789392e+00  1.1159603859210244e-16  -5.9259309155576978e-01  4.1841176740409295e-17  2.0166149646393456e-11  1.1324865641233025e-21  -1.0000000000000011e+00  4.1041017813764178e-18  9.9999999999999878e-01  8.8784827274262456e-16  1.0000011226677776e+00  7.5754306887131933e-16  1.3333340817789392e+00  1.1159603859210244e-16  -5.9259309155576956e-01  1.8020342818462201e-16  2.0168755554550444e-11   2.6059070245015830e-15  -1.0000000000000011e+00  4.1041017813764178e-18  9.9999999996373212e-01  3.6267544192980570e-11  1.0000011227040451e+00  3.6268191043893936e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2614870670640773e-16  9.9999999999999956e-01  1.1069215550501495e-16  1.0000011226677772e+00  3.1345385902125672e-16  1.3333340817789394e+00  1.1044856633292887e-16  -5.9259309155576989e-01  1.5286347920292495e-16  2.0163426484032243e-11    2.7231634936991684e-15    -1.0000000000000011e+00   4.1041017813764178e-18    1.0000000000379012e+00    3.7901571100917788e-11    1.0000011226298762e+00    3.7900702205399497e-11    1.0362087379758927e-15  6.9080601920370418e-16  3.2238845669219083e-20  9.9301399574637227e-16  9.9301399574637227e-16  9.9301399574637227e-16
1.3509935211980250e-06  1.3333342339962932e+00  2.4844011916532415e-16  -5.9259319303375435e-01  1.6109782784425011e-16  2.9202975532915341e-11  9.8325599929074621e-22  -1.0000000000000011e+00  5.9615200368735980e-17  9.9999999999999967e-01  5.5181004126923270e-17  1.0000013509935248e+00  1.9613101157022375e-17  1.3333342339962928e+00  1.9564909068473844e-16  -5.9259319303375446e-01  5.0075525381734460e-17  2.9199753726061317e-11   3.2218058707676955e-15  -1.0000000000000009e+00  2.8165980529376728e-16  1.0000000000372620e+00  3.7262249172187540e-11  1.0000013509562622e+00  3.7262657033200210e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6242940455629532e-16  9.9999999999999967e-01  5.5181004126923270e-17  1.0000013509935248e+00  1.9613101157022375e-17  1.3333342339962928e+00  1.9564909068473844e-16  -5.9259319303375446e-01  5.0075525381734460e-17  2.9199753726061317e-11    3.2218058707676955e-15    -1.0000000000000009e+00   2.8165980529376728e-16    1.0000000000372620e+00    3.7262249172187540e-11    1.0000013509562622e+00    3.7262657033200210e-11    1.0362088562725403e-15  6.9080613750038840e-16  3.8795523552739114e-20  9.9301406376560721e-16  9.9301406376560721e-16  9.9301406376560721e-16
1.6257556664437935e-06  1.3333344171713291e+00  1.0151271409787413e-16  -5.9259331515008151e-01  1.2468990650227947e-16  4.2289372745767651e-11  5.4097183520302733e-23  -1.0000000000000011e+00  4.1040916660847927e-18  1.0000000000000000e+00  3.3339699114394638e-16  1.0000016257556705e+00  5.3549830527386089e-16  1.3333344171713286e+00  3.4257649575218846e-16  -5.9259331515008173e-01  9.7354698422751837e-17  4.2279069134565361e-11   1.0303611256387049e-14  -1.0000000000000009e+00  2.2614869659111610e-16  1.0000000000990321e+00  9.9032449238160037e-11  1.0000016256566362e+00  9.9033800788912862e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1040916660847927e-18  9.9999999999999967e-01  3.3008375639943406e-19  1.0000016257556699e+00  1.3063550950123306e-16  1.3333344171713288e+00  1.2053189082715718e-16  -5.9259331515008162e-01  1.3667604039763812e-17  4.2287950918762363e-11    1.4218270593857965e-15    -1.0000000000000009e+00   2.2614869659111610e-16    1.0000000000136646e+00    1.3664958384077570e-11    1.0000016257420044e+00    1.3665643801015628e-11    1.0362089986281400e-15  6.9080627985604103e-16  4.6685689381925018e-20  9.9301414561846161e-16  9.9301414561846161e-16  9.9301414561846161e-16
1.9563983435170650e-06  1.3333346376001753e+00  5.5481361375234219e-17  -5.9259346210211938e-01  6.9094586712454167e-17  6.1240031708753706e-11  3.3147914742646690e-22  -1.0000000000000011e+00  5.9615166662724350e-17  9.9999999999999944e-01  2.7722569579772150e-16  1.0000019563983473e+00  2.0243134504952742e-16  1.3333346376001751e+00  1.6656324354979708e-16  -5.9259346210211938e-01  6.9094586712454167e-17  6.1239902038323635e-11   1.2967076154994878e-16  -1.0000000000000011e+00  5.9615166662724350e-17  1.0000000000010354e+00  1.0356718785819358e-12  1.0000019563973124e+00  1.0347474722105214e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.8165977158775565e-16  9.9999999999999978e-01  5.5841211589825454e-17  1.0000019563983473e+00  2.0243134504952742e-16  1.3333346376001751e+00  1.6656324354979708e-16  -5.9259346210211938e-01  6.9094586712454167e-17  6.1239902038323635e-11    1.2967076154994878e-16    -1.0000000000000011e+00   5.9615166662724350e-17    1.0000000000010354e+00    1.0356718785819358e-12    1.0000019563973124e+00    1.0347474722105214e-12    1.0362091699357663e-15  6.9080645116374410e-16  5.6180547285029582e-20  9.9301424411839386e-16  9.9301424411839386e-16  9.9301424411839386e-16
2.3542864143224202e-06  1.3333349028594608e+00  1.3399832663094168e-16  -5.9259363894088068e-01  3.4676611623755330e-17  8.8682841392843844e-11  3.6410448931149077e-21  -1.0000000000000011e+00  4.1039236923928806e-18  9.9999999999999989e-01  2.2237467942542305e-16  1.0000023542864174e+00  3.5268027314394858e-16  1.3333349028594603e+00  3.1009088321912093e-16  -5.9259363894088080e-01  7.6345690838760324e-17  8.8673957066021103e-11   8.8843304637857708e-15  -1.0000000000000009e+00  2.2614852861742419e-16  1.0000000000589646e+00  5.8964944368638720e-11  1.0000023542274536e+00  5.8964075473510277e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1039236923928806e-18  9.9999999999999967e-01  3.3007450039175934e-19  1.0000023542864178e+00  9.1408936706114023e-17  1.3333349028594608e+00  1.3399832663094168e-16  -5.9259363894088068e-01  3.4676611623755330e-17  8.8686391563896905e-11    3.5501674120159825e-15    -1.0000000000000009e+00   2.2614852861742419e-16    9.9999999997643718e-01    2.3562484966150122e-11    1.0000023543099799e+00    2.3562132615951478e-11    1.0362093760836425e-15  6.9080665731173143e-16  6.7606459290453840e-20  9.9301436265105951e-16  9.9301436265105951e-16  9.9301436265105951e-16
2.8330961018393298e-06  1.3333352220667469e+00  1.0430578238553188e-16  -5.9259385174463430e-01  2.2843547362045722e-17  1.2842330053867415e-10  3.0309585974443651e-22  -1.0000000000000011e+00  5.1407337935667206e-17  9.9999999999999956e-01  5.5181187132876929e-17  1.0000028330961053e+00  1.9613577509429809e-17  1.3333352220667467e+00  1.1773882253949943e-16  -5.9259385174463419e-01  8.8178755100469929e-17  1.2842349406128051e-10   1.9352230325775256e-16  -1.0000000000000007e+00  3.9268187191439543e-16  9.9999999999893185e-01  1.0677566639691459e-12  1.0000028330971726e+00  1.0673488022971161e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.1407337935667206e-17  9.9999999999999967e-01  5.5841115329638726e-17  1.0000028330961055e+00  2.0243102741560150e-16  1.3333352220667467e+00  1.1773882253949943e-16  -5.9259385174463419e-01  8.8178755100469929e-17  1.2842349406128051e-10    1.9352230325775256e-16    -1.0000000000000007e+00   3.9268187191439543e-16    9.9999999999893185e-01    1.0677566639691459e-12    1.0000028330971726e+00    1.0673488022971161e-12    1.0362096241575378e-15  6.9080690538578744e-16  8.1356163684195086e-20  9.9301450529068668e-16  9.9301450529068668e-16  9.9301450529068668e-16
3.4092850697468074e-06  1.3333356061939245e+00  2.9745341396691610e-17  -5.9259410782782085e-01  1.2121965364538024e-17  1.8597222943969483e-10  7.8548713206454364e-22  -1.0000000000000011e+00  4.1036804464759303e-18  9.9999999999999989e-01  2.2237454198888339e-16  1.0000034092850738e+00  5.3549782898856260e-16  1.3333356061939248e+00  2.5178994632172289e-16  -5.9259410782782085e-01  1.2121965364538024e-17  1.8597745565784862e-10   5.2262173683087166e-15  -1.0000000000000009e+00  2.2614828537150724e-16  9.9999999997604727e-01  2.3952395292535915e-11  1.0000034093090253e+00  2.3952042941882266e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1036804464759303e-18  9.9999999999999967e-01  3.2993706385205615e-19  1.0000034092850736e+00  3.1345322406353124e-16  1.3333356061939243e+00  1.9229926352833970e-16  -5.9259410782782074e-01  9.8900337097977627e-17  1.8597212658733042e-10    1.0285314989203517e-16    -1.0000000000000009e+00   2.2614828537150724e-16    1.0000000000004716e+00    4.7195613770521787e-13    1.0000034092846022e+00    4.7108724303177791e-13    1.0362099226843236e-15  6.9080720391280629e-16  9.7902275083436525e-20  9.9301467694011690e-16  9.9301467694011690e-16  9.9301467694011690e-16
4.1026581058271900e-06  1.3333360684443514e+00  1.1458318391946058e-16  -5.9259441599245699e-01  7.9263981290433550e-17  2.6930996191802985e-10  1.4611603621756812e-22  -1.0000000000000011e+00  5.1407736531652002e-17  9.9999999999999967e-01  5.5841034302879819e-17  1.0000041026581101e+00  8.6856452462146956e-16  1.3333360684443512e+00  1.0746142100557072e-16  -5.9259441599245721e-01  1.4278062363459777e-16  2.6930280228043557e-10   7.1596374481671387e-15  -1.0000000000000007e+00  3.9268147331841063e-16  1.0000000000272669e+00  2.7267244348130611e-11  1.0000041026308419e+00  2.7267319143293848e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.7345234145668329e-16  9.9999999999999956e-01  5.5181268159635835e-17  1.0000041026581092e+00  1.9613895078655701e-17  1.3333360684443512e+00  1.0746142100557072e-16  -5.9259441599245710e-01  3.1758321172082104e-17  2.6930457863727497e-10    5.3832806087668890e-15    -1.0000000000000007e+00   3.9268147331841063e-16    1.0000000000205020e+00    2.0502433414484607e-11    1.0000041026376065e+00    2.0502730254252769e-11    1.0362102819250706e-15  6.9080756315389048e-16  1.1781353049121788e-19  9.9301488349932904e-16  9.9301488349932904e-16  9.9301488349932904e-16
4.9370478528390038e-06  1.3333366247066969e+00  1.9640335100264679e-18  -5.9259478683066857e-01  3.6620469467166662e-17  3.8999299000801331e-10  5.4868580158437184e-21  -1.0000000000000011e+00  4.1034340764298831e-18  9.9999999999999956e-01  1.1069261181686952e-16  1.0000049370478572e+00  9.7958661537031145e-16  1.3333366247066967e+00  2.2008057141500484e-16  -5.9259478683066824e-01  2.9644643792038029e-16  3.8999736773348559e-10   4.3777199854228623e-15  -1.0000000000000009e+00  2.2614803900146119e-16  9.9999999998614497e-01  1.3854694839211609e-11  1.0000049370617117e+00  1.3855452710912698e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  6.7023724885152376e-16  9.9999999999999967e-01  3.2969064564613687e-19  1.0000049370478565e+00  3.1345280059521753e-16  1.3333366247066967e+00  2.2008057141500484e-16  -5.9259478683066835e-01  1.8542413545786464e-16  3.8999203866296739e-10    9.5135053277788934e-16    -1.0000000000000011e+00   4.1034340764298831e-18    1.0000000000030107e+00    3.0110361947765328e-12    1.0000049370448461e+00    3.0101673007729792e-12    1.0362107142277553e-15  6.9080799545706369e-16  1.4177433978468827e-19  9.9301513206824085e-16  9.9301513206824085e-16  9.9301513206824085e-16
5.9411339849650401e-06  1.3333372941010926e+00  1.7521019613335137e-16  -5.9259523308874440e-01  2.6429408691673009e-17  5.6475652443493695e-10  1.4482074841810351e-21  -1.0000000000000011e+00  5.1407948662505686e-17  9.9999999999999967e-01  5.5840822124979296e-17  1.0000059411339892e+00  8.6856410115204271e-16  1.3333372941010921e+00  2.6887901371671128e-16  -5.9259523308874440e-01  2.6429408691673009e-17  5.6475002452316403e-10   6.4999103247124423e-15  -1.0000000000000007e+00  3.9268126118755695e-16  1.0000000000170941e+00  1.7094492817883048e-11  1.0000059411168947e+00  1.7093679435262232e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.7063665626252562e-16  9.9999999999999956e-01  5.5181480337536364e-17  1.0000059411339886e+00  2.0243028637694884e-16  1.3333372941010926e+00  1.7521019613335137e-16  -5.9259523308874429e-01  8.4592893770842648e-17  5.6476245902103983e-10    5.9345875510893109e-15    -1.0000000000000011e+00   5.1407948662505686e-17    9.9999999998439149e-01    1.5608125573173100e-11    1.0000059411495954e+00    1.5607051576652054e-11    1.0362112344517045e-15  6.9080851568172043e-16  1.7060831300632317e-19  9.9301543119075353e-16  9.9301543119075353e-16  9.9301543119075353e-16
7.1494289865975915e-06  1.3333380996363662e+00  9.2725509404963427e-17  -5.9259577010523024e-01  1.8068661266995787e-17  8.1783520524412693e-10  2.3736636313836923e-22  -1.0000000000000011e+00  4.1031357355634749e-18  9.9999999999999922e-01  4.4375960582030289e-16  1.0000071494289913e+00  1.2016305850538891e-15  1.3333380996363657e+00  3.5136370044509916e-16  -5.9259577010523035e-01  9.2953641195519870e-17  8.1782580707567831e-10   9.3981686859869570e-15  -1.0000000000000009e+00  2.2614774066059478e-16  1.0000000000205393e+00  2.0539681396681737e-11  1.0000071494084508e+00  2.0539256592609892e-11  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.4819234558562604e-16  9.9999999999999978e-01  1.1135190649227538e-16  1.0000071494289902e+00  9.1407560428732576e-17  1.3333380996363662e+00  9.2725509404963427e-17  -5.9259577010523024e-01  1.8068661266995787e-17  8.1783824157355411e-10    3.0363291898147959e-15    -1.0000000000000011e+00   4.1031357355634749e-18    9.9999999999336364e-01    6.6360247331854555e-12    1.0000071494356257e+00    6.6356723811400642e-12    1.0362118604783702e-15  6.9080914170941034e-16  2.0530657339605119e-19  9.9301579114843582e-16  9.9301579114843582e-16  9.9301579114843582e-16
8.6034644166844919e-06  1.3333390690009543e+00  2.8923726369969564e-17  -5.9259641633810889e-01  7.7232952743335792e-17  1.1843237897509198e-09  2.2402997055945047e-21  -1.0000000000000011e+00  5.1407927230281089e-17  9.9999999999999956e-01  5.5181882454273681e-17  1.0000086034644198e+00  2.4165977047357273e-16  1.3333390690009543e+00  2.8923726369969564e-17  -5.9259641633810889e-01  7.7232952743335792e-17  1.1843255265375774e-09   1.7367844172714818e-15  -1.0000000000000011e+00  5.1407927230281089e-17  9.9999999999684486e-01  3.1547539063548368e-12  1.0000086034675746e+00  3.1545680870043711e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  3.9268128261978155e-16  9.9999999999999967e-01  5.5840420008241966e-17  1.0000086034644200e+00  1.9615165548541447e-17  1.3333390690009543e+00  2.8923726369969564e-17  -5.9259641633810900e-01  3.3789349719179862e-17  1.1843219738238986e-09    1.8159292615290192e-15    -1.0000000000000011e+00   5.1407927230281089e-17    1.0000000000032978e+00    3.2981953796739606e-12    1.0000086034611226e+00    3.2973819983022637e-12    1.0362126138259896e-15  6.9080989505851336e-16  2.4706183001876749e-19  9.9301622431393773e-16  9.9301622431393773e-16  9.9301622431393773e-16
1.0353218432956615e-05  1.3333402355146886e+00  1.7152309855813020e-16  -5.9259719399918953e-01  1.0181805704985498e-16  1.7150438680641374e-09  7.2746699774776742e-21  -1.0000000000000011e+00  5.1408330664430576e-17  1.0000000000000000e+00  3.8890734746586030e-16  1.0000103532184370e+00  6.4651822572233166e-16  1.3333402355146884e+00  5.0521506366901106e-17  -5.9259719399918964e-01  9.2042454126606756e-18  1.7150423303746720e-09   1.5376967400522130e-15  -1.0000000000000007e+00  3.9268087918563206e-16  1.0000000000023197e+00  2.3200888949992681e-12  1.0000103532161160e+00  2.3203857370556299e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.7063627426060073e-16  9.9999999999999978e-01  1.6686274254082901e-16  1.0000103532184366e+00  2.0242901587226899e-16  1.3333402355146884e+00  5.0521506366901106e-17  -5.9259719399918953e-01  1.0181805704985498e-16  1.7150458830883508e-09    2.0150169387482879e-15    -1.0000000000000007e+00   3.9268087918563206e-16    9.9999999999695799e-01    3.0416221801254629e-12    1.0000103532214777e+00    3.0413253380691011e-12    1.0362135203892740e-15  6.9081080162394584e-16  2.9730938180509978e-19  9.9301674557628883e-16  9.9301674557628883e-16  9.9301674557628883e-16
1.2458833642950081e-05  1.3333416392741730e+00  2.9770310287350135e-17  -5.9259812981749782e-01  7.0731668432515472e-18  2.4835915157612894e-09  1.1592155782516458e-20  -1.0000000000000011e+00  4.1019115659827792e-18  9.9999999999999956e-01  1.1069307560101627e-16  1.0000124588336463e+00  1.3063873853056635e-16  1.3333416392741730e+00  2.9770310287350135e-17  -5.9259812981749771e-01  1.0394913561926411e-16  2.4835937750822268e-09   2.2593093452286771e-15  -1.0000000000000011e+00  4.1019115659827792e-18  9.9999999999716582e-01  2.8338439411288505e-12  1.0000124588364809e+00  2.8344907877344193e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.1019115659827792e-18  9.9999999999999967e-01  3.2922686149938875e-19  1.0000124588336463e+00  1.3063873853056635e-16  1.3333416392741730e+00  2.9770310287350135e-17  -5.9259812981749771e-01  1.0394913561926411e-16  2.4835937750822268e-09    2.2593093452286771e-15    -1.0000000000000011e+00   4.1019115659827792e-18    9.9999999999716582e-01    2.8338439411288505e-12    1.0000124588364809e+00    2.8344907877344193e-12    1.0362146113295447e-15  6.9081189256732734e-16  3.5777646357685646e-19  9.9301737285269793e-16  9.9301737285269793e-16  9.9301737285269793e-16
1.4992684327860471e-05  1.3333433285311489e+00  7.3986640306705271e-17  -5.9259925595790031e-01  1.9573831145383782e-17  3.5965432566855395e-09  1.9287781527893928e-20  -1.0000000000000011e+00  4.1017508603738454e-18  9.9999999999999956e-01  1.1069365983029641e-16  1.0000149926843311e+00  1.3063916203984239e-16  1.3333433285311493e+00  3.7010256954335733e-16  -5.9259925595790031e-01  1.9573831145383782e-17  3.5965523892400597e-09   9.1325352324117962e-15  -1.0000000000000016e+00  4.3998745898968877e-16  9.9999999999048228e-01  9.5173865499565214e-12  1.0000149926938497e+00  9.5184774847642021e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794285406465746e-16  9.9999999999999967e-01  3.2864263221924812e-19  1.0000149926843314e+00  9.1405442885188920e-17  1.3333433285311489e+00  7.3986640306705271e-17  -5.9259925595790031e-01  1.9573831145383782e-17  3.5965417310990233e-09    1.5256058039897073e-15    -1.0000000000000011e+00   4.1017508603738454e-18    1.0000000000015892e+00    1.5895066329984688e-12    1.0000149926827424e+00    1.5888597874006388e-12    1.0362159241459370e-15  6.9081320538822458e-16  4.3054163186108112e-19  9.9301812770445406e-16  9.9301812770445406e-16  9.9301812770445406e-16
1.8041864093920754e-05  1.3333453613512356e+00  1.3535901505637838e-16  -5.9260061112652318e-01  2.3830016123222821e-17  5.2082357268558083e-09  2.3067122132007514e-20  -1.0000000000000011e+00  4.1010478190918356e-18  9.9999999999999900e-01  6.6580545167366415e-16  1.0000180418640967e+00  5.7472879540039749e-16  1.3333453613512358e+00  8.6685589868652911e-17  -5.9260061112652318e-01  2.3830016123222821e-17  5.2082356205573888e-09   1.0632148669014513e-16  -1.0000000000000011e+00  4.1010478190918356e-18  1.0000000000000913e+00  9.1593727894676847e-14  1.0000180418640054e+00  9.1835061419588264e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1794355710593947e-16  9.9999999999999956e-01  1.1069393936108590e-16  1.0000180418640974e+00  9.1405019374696399e-17  1.3333453613512356e+00  1.3535901505637838e-16  -5.9260061112652318e-01  2.3830016123222821e-17  5.2082320678437100e-09    3.6590351654906459e-15    -1.0000000000000011e+00   4.1010478190918356e-18    1.0000000000031681e+00    3.1684658183408355e-12    1.0000180418609288e+00    3.1684851072608221e-12    1.0362175039645027e-15  6.9081478521331391e-16  5.1810623404460891e-19  9.9301903607810572e-16  9.9301903607810572e-16  9.9301903607810572e-16
2.1711179456945007e-05  1.3333478076101000e+00  4.8659431404888813e-18  -5.9260224190093613e-01  1.9026425681199410e-17  7.5421687639002745e-09  2.5042808248285200e-20  -1.0000000000000011e+00  4.1002017928026855e-18  1.0000000000000002e+00  5.5543987641569593e-16  1.0000217111794609e+00  5.3549338219678202e-16  1.3333478076100997e+00  2.1717866178454243e-16  -5.9260224190093602e-01  9.1995876781316241e-17  7.5421677792064656e-09   9.8471885171330764e-16  -1.0000000000000009e+00  2.2614480671783399e-16  1.0000000000007077e+00  7.0798955116756547e-13  1.0000217111787510e+00  7.0934110856312831e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.3998900805725993e-16  9.9999999999999967e-01  3.2836410311762033e-19  1.0000217111794605e+00  9.1404172346719388e-17  1.3333478076101000e+00  4.8659431404888813e-18  -5.9260224190093613e-01  1.9026425681199410e-17  7.5421677792064656e-09    9.8471885171330764e-16    -1.0000000000000011e+00   4.1002017928026855e-18    1.0000000000007079e+00    7.0821159577249050e-13    1.0000217111787510e+00    7.0934110856312831e-13    1.0362194050895434e-15  6.9081668634780155e-16  6.2348042088651327e-19  9.9302012919739939e-16  9.9302012919739939e-16  9.9302012919739939e-16
2.6126752255633263e-05  1.3333507513957101e+00  2.0682810130304209e-16  -5.9260420433079475e-01  5.2608566409271219e-17  1.0922000288879444e-08  3.5292852167668377e-21  -1.0000000000000013e+00  1.6243257592724635e-16  9.9999999999999944e-01  2.7722841015303735e-16  1.0000261267522597e+00  4.2446938567606759e-16  1.3333507513957097e+00  2.3726110854702050e-16  -5.9260420433079475e-01  5.2608566409271219e-17  1.0921993975898658e-08   6.3129843145188701e-15  -1.0000000000000011e+00  5.9612028997784946e-17  1.0000000000037745e+00  3.7748141222227666e-12  1.0000261267484840e+00  3.7752219927595565e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  7.2574584377287891e-16  9.9999999999999967e-01  5.5183805228006048e-17  1.0000261267522592e+00  1.9619824173995039e-17  1.3333507513957099e+00  1.5216503621989213e-17  -5.9260420433079453e-01  1.6943603851576008e-16  1.0922004634039695e-08    4.3451567218826327e-15    -1.0000000000000016e+00   3.8447718085227768e-16    9.9999999999740152e-01    2.5981991060330194e-12    1.0000261267548585e+00    2.5992345254282427e-12    1.0362216928705380e-15  6.9081897414247658e-16  7.5028666381906634e-19  9.9302144463665722e-16  9.9302144463665722e-16  9.9302144463665722e-16
3.1440354715915004e-05  1.3333542938993130e+00  3.4289246984651590e-17  -5.9260656586391181e-01  8.4883287492490412e-17  1.5816431740967160e-08  8.2092865397514177e-21  -1.0000000000000011e+00  5.9609956811108841e-17  9.9999999999999900e-01  7.2131715109376390e-16  1.0000314403547199e+00  4.2446853864594993e-16  1.3333542938993128e+00  1.8775535794037972e-16  -5.9260656586391192e-01  2.6139014970025248e-17  1.5816427278991796e-08   4.4619835732667015e-15  -1.0000000000000011e+00  5.9609956811108841e-17  1.0000000000022173e+00  2.2176153083524317e-12  1.0000314403525017e+00  2.2178011346624166e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6243464811392246e-16  9.9999999999999967e-01  5.5183336318669973e-17  1.0000314403547195e+00  1.9620671204112711e-17  1.3333542938993128e+00  1.8775535794037972e-16  -5.9260656586391181e-01  8.4883287492490412e-17  1.5816430831705475e-08    9.0926989446620021e-16    -1.0000000000000011e+00   5.9609956811108841e-17    1.0000000000004512e+00    4.5147252077873248e-13    1.0000314403542678e+00    4.5165834708871781e-13    1.0362244459488834e-15  6.9082172724063312e-16  9.0288434241122901e-19  9.9302302761250079e-16  9.9302302761250079e-16  9.9302302761250079e-16
3.7834626171319328e-05  1.3333585568946045e+00  1.7121515154441641e-16  -5.9260940766389858e-01  8.5171815107343125e-18  2.2904209552677022e-08  1.6051181268904564e-20  -1.0000000000000011e+00  5.9610176548113323e-17  9.9999999999999878e-01  9.4336323035003673e-16  1.0000378346261756e+00  6.4651144950743817e-16  1.3333585568946043e+00  5.0829453380614906e-17  -5.9260940766389858e-01  8.5171815107343125e-18  2.2904208307750196e-08   1.2449428776095096e-15  -1.0000000000000011e+00  5.9610176548113323e-17  1.0000000000005136e+00  5.1386705328833508e-13  1.0000378346256618e+00  5.1316470434701506e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.9610176548113323e-17  9.9999999999999978e-01  5.5837491812604190e-17  1.0000378346261751e+00  2.0242223965737556e-16  1.3333585568946043e+00  5.0829453380614906e-17  -5.9260940766389847e-01  1.1953948397324996e-16  2.2904211860463874e-08    2.3077708011909913e-15    -1.0000000000000011e+00   5.9610176548113323e-17    9.9999999999904610e-01    9.5362574066119694e-13    1.0000378346271284e+00    9.5343991118281683e-13    1.0362277589617518e-15  6.9082504028219057e-16  1.0865196947997062e-18  9.9302493253835896e-16  9.9302493253835896e-16  9.9302493253835896e-16
4.5529350748669567e-05  1.3333636869248098e+00  1.4828670706854684e-16  -5.9261282739893795e-01  1.4691876833318703e-16  3.3168258556662449e-08  6.3460267658809377e-20  -1.0000000000000011e+00  4.0955570674966233e-18  9.9999999999999911e-01  5.5478525184870969e-16  1.0000455293507524e+00  3.1344115398801019e-16  1.3333636869248102e+00  2.9580250278151580e-16  -5.9261282739893817e-01  7.5125836591844280e-17  3.3168262802973913e-08   4.2462480045965831e-15  -1.0000000000000011e+00  4.0955570674966233e-18  9.9999999999854161e-01  1.4580555719797542e-12  1.0000455293522086e+00  1.4564819602523433e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0955570674966233e-18  9.9999999999999978e-01  1.1134856292638419e-16  1.0000455293507522e+00  9.1396549062978884e-17  1.3333636869248098e+00  1.4828670706854684e-16  -5.9261282739893806e-01  3.5896465870671368e-17  3.3168255697546556e-08    2.8591793530044191e-15    -1.0000000000000011e+00   4.0955570674966233e-18    1.0000000000009805e+00    9.8088236851678971e-13    1.0000455293497710e+00    9.8112371261465043e-13    1.0362317457961077e-15  6.9082902715809191e-16  1.3075063003894529e-18  9.9302722489522822e-16  9.9302722489522822e-16  9.9302722489522822e-16
5.4789011795939334e-05  1.3333698603418127e+00  6.6697080822599956e-17  -5.9261694259741748e-01  3.1450088349866793e-17  4.8032004541697413e-08  2.0404177148708068e-20  -1.0000000000000011e+00  4.0951161076561125e-18  9.9999999999999900e-01  6.6580968933893005e-16  1.0000547890117988e+00  5.7473895977603996e-16  1.3333698603418132e+00  3.7739212902746266e-16  -5.9261694259741748e-01  3.1450088349866793e-17  4.8032012145426961e-08   7.6037091438692776e-15  -1.0000000000000016e+00  4.3999409374240650e-16  9.9999999999783096e-01  2.1687093321773448e-12  1.0000547890139682e+00  2.1688010511577798e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.4818432595771868e-16  9.9999999999999956e-01  1.1069817702635174e-16  1.0000547890117994e+00  9.1394854999053976e-17  1.3333698603418127e+00  6.6697080822599956e-17  -5.9261694259741748e-01  3.1450088349866793e-17  4.8032001487285925e-08    3.0544318925322248e-15    -1.0000000000000011e+00   4.0951161076561125e-18    1.0000000000008706e+00    8.7097028694387143e-13    1.0000547890109281e+00    8.7121163487082381e-13    1.0362365435048957e-15  6.9083382492704341e-16  1.5734423204631925e-18  9.9302998348305626e-16  9.9302998348305626e-16  9.9302998348305626e-16
6.5931882713335412e-05  1.3333772893708169e+00  6.6065484133485958e-18  -5.9262189468555460e-01  3.3587898929504563e-17  6.9556796321930813e-08  3.1234731796394146e-20  -1.0000000000000011e+00  4.0925468466520049e-18  9.9999999999999967e-01  3.2494430531217627e-19  1.0000659318827176e+00  7.5752528164399556e-16  1.3333772893708169e+00  6.6065484133485958e-18  -5.9262189468555460e-01  3.3587898929504563e-17  6.9556794102254571e-08   2.2197074766168430e-15  -1.0000000000000011e+00  4.0925468466520049e-18  1.0000000000005258e+00  5.2613501631416703e-13  1.0000659318821905e+00  5.2637636681038036e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0925468466520049e-18  9.9999999999999956e-01  1.1069735815720348e-16  1.0000659318827170e+00  9.1391466868901611e-17  1.3333772893708169e+00  6.6065484133485958e-18  -5.9262189468555460e-01  3.3587898929504563e-17  6.9556794102254571e-08    2.2197074766168430e-15    -1.0000000000000011e+00   4.0925468466520049e-18    1.0000000000005258e+00    5.2613501631416703e-13    1.0000659318821905e+00    5.2637636681038036e-13    1.0362423170202314e-15  6.9083959852950408e-16  1.8934719955425643e-18  9.9303330313022343e-16  9.9303330313022343e-16  9.9303330313022343e-16
7.9340966657974921e-05  1.3333862294094387e+00  1.9826179114125076e-16  -5.9262785384551941e-01  1.0196751436636783e-16  1.0072781521984010e-07  1.1501577405118762e-21  -1.0000000000000011e+00  4.0928431601158114e-18  9.9999999999999967e-01  3.2185248562683570e-19  1.0000793409666622e+00  7.5752189351356664e-16  1.3333862294094383e+00  2.4582741870881186e-16  -5.9262785384551953e-01  9.0547880961478264e-18  1.0072780831649197e-07   6.9033469764132918e-15  -1.0000000000000011e+00  4.0928431601158114e-18  1.0000000000013587e+00  1.3590243262961398e-12  1.0000793409653019e+00  1.3594877278772282e-12  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1795176176491550e-16  9.9999999999999967e-01  3.2185248562683570e-19  1.0000793409666615e+00  9.1388078738472714e-17  1.3333862294094385e+00  2.3782813783780559e-17  -5.9262785384551964e-01  1.2007709055866348e-16  1.0072781186920565e-07    3.3506332976127909e-15    -1.0000000000000011e+00   4.0928431601158114e-18    1.0000000000006593e+00    6.5958382078229117e-13    1.0000793409660016e+00    6.5982517775845455e-13    1.0362492648259346e-15  6.9084654646137657e-16  2.2786004339368532e-18  9.9303729795438798e-16  9.9303729795438798e-16  9.9303729795438798e-16
9.5477161142080657e-05  1.3333969878127279e+00  1.1833641989280851e-16  -5.9263502486061848e-01  8.8206131837982081e-18  1.4586813888625541e-07  1.9876261119284166e-20  -1.0000000000000011e+00  4.0891224959861207e-18  9.9999999999999900e-01  6.6581229482293795e-16  1.0000954771611459e+00  3.1342929553284520e-16  1.3333969878127276e+00  1.0370818503222281e-16  -5.9263502486061848e-01  8.8206131837982081e-18  1.4586813712469393e-07   1.7615813529436625e-15  -1.0000000000000009e+00  2.2613372742101743e-16  1.0000000000002882e+00  2.8854728562003033e-13  1.0000954771608577e+00  2.8790046789715779e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0891224959861207e-18  9.9999999999999967e-01  3.2151995215596410e-19  1.0000954771611457e+00  9.1384690607813900e-17  1.3333969878127276e+00  1.0370818503222281e-16  -5.9263502486061848e-01  8.8206131837982081e-18  1.4586813712469393e-07    1.7615813529436625e-15    -1.0000000000000009e+00   2.2613372742101743e-16    1.0000000000002882e+00    2.8854728562003033e-13    1.0000954771608577e+00    2.8790046789715779e-13    1.0362576257848626e-15  6.9085490760301644e-16  2.7420725783667995e-18  9.9304210528697091e-16  9.9304210528697091e-16  9.9304210528697091e-16
1.1489510001873109e-04  1.3334099344669776e+00  7.0105770686592932e-17  -5.9264365414785014e-01  3.5289481281423353e-17  2.1123841231450282e-07  9.1082830923555305e-20  -1.0000000000000011e+00  5.9592408174980127e-17  9.9999999999999967e-01  5.5190720569537596e-17  1.0001148951000232e+00  8.6853403158359537e-16  1.3334099344669774e+00  1.5193883423843839e-16  -5.9264365414785014e-01  3.5289481281423353e-17  2.1123840987513631e-07   2.4392754226673715e-15  -1.0000000000000011e+00  5.9592408174980127e-17  1.0000000000003311e+00  3.3134638213003967e-13  1.0001148950996910e+00  3.3131019493626322e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.9592408174980127e-17  9.9999999999999978e-01  5.5831581892978052e-17  1.0001148951000223e+00  1.9644388116529870e-17  1.3334099344669776e+00  7.0105770686592932e-17  -5.9264365414785003e-01  1.4631178374393901e-16  2.1123841875692051e-07    6.4425087743338812e-15    -1.0000000000000011e+00   5.9592408174980127e-17    9.9999999999912370e-01    8.7602115714981801e-13    1.0001148951008982e+00    8.7594632204113195e-13    1.0362676873564105e-15  6.9086496943915948e-16  3.2998294733221141e-18  9.9304789039645232e-16  9.9304789039645232e-16  9.9304789039645232e-16
1.3826221737646592e-04  1.3334255145170681e+00  2.1566131832488870e-17  -5.9265403821869067e-01  1.0664665278135894e-16  3.0590534284397109e-07  1.1652179874326218e-20  -1.0000000000000013e+00  2.1796195982698406e-16  9.9999999999999967e-01  3.1504255249738377e-19  1.0001382622173807e+00  7.5750495285747151e-16  1.3334255145170681e+00  2.1566131832488870e-17  -5.9265403821869078e-01  4.3756496811567059e-18  3.0590534372265665e-07   8.7867391046169438e-16  -1.0000000000000016e+00  4.4000656475201536e-16  9.9999999999990019e-01  9.9475667963861531e-14  1.0001382622174801e+00  1.0023348795927150e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.4817185494810982e-16  9.9999999999999944e-01  2.2172956237253392e-16  1.0001382622173800e+00  9.1371138082377548e-17  1.3334255145170681e+00  2.1566131832488870e-17  -5.9265403821869089e-01  1.1539795214367235e-16  3.0590534016994297e-07    2.6740397683388065e-15    -1.0000000000000016e+00   4.4000656475201536e-16    1.0000000000003013e+00    3.0164791083320753e-13    1.0001382622170782e+00    3.0166724695503517e-13    1.0362797954876452e-15  6.9087707795357030e-16  3.9710576565102304e-18  9.9305485217323937e-16  9.9305485217323937e-16  9.9305485217323937e-16
1.6638168860761272e-04  1.3334442636866977e+00  9.2618538536981840e-18  -5.9266653385766466e-01  1.7907870893737441e-16  4.4299955870201484e-07  1.8775379630561304e-19  -1.0000000000000011e+00  5.9587312281208837e-17  1.0000000000000000e+00  2.7787109092305992e-16  1.0001663816886117e+00  4.2443126920755485e-16  1.3334442636866977e+00  9.2618538536981840e-18  -5.9266653385766499e-01  1.5398819845017255e-16  4.4299955526128088e-07   3.4405462106134862e-15  -1.0000000000000011e+00  5.9587312281208837e-17  1.0000000000003222e+00  3.2246459283714349e-13  1.0001663816882875e+00  3.2376069192133815e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.9587312281208837e-17  9.9999999999999967e-01  5.5195816464487056e-17  1.0001663816886115e+00  2.0238666428252354e-16  1.3334442636866977e+00  9.2618538536981840e-18  -5.9266653385766488e-01  4.2965895987656884e-17  4.4299955703763771e-07    1.6641893712132358e-15    -1.0000000000000011e+00   5.9587312281208837e-17    1.0000000000001561e+00    1.5637522835322007e-13    1.0001663816884550e+00    1.5633905980786454e-13    1.0362943665195160e-15  6.9089164954034512e-16  4.7788507613334812e-18  9.9306322997209308e-16  9.9306322997209308e-16  9.9306322997209308e-16
2.0022003718155845e-04  1.3334668267208125e+00  4.7798782896016709e-17  -5.9268157036673363e-01  2.0910693249409904e-16  6.4153744201318438e-07  1.4768756039718547e-19  -1.0000000000000011e+00  5.9586285615828199e-17  9.9999999999999967e-01  5.5203619393890104e-17  1.0002002200371851e+00  1.9664716905641428e-17  1.3334668267208125e+00  4.7798782896016709e-17  -5.9268157036673363e-01  2.0910693249409904e-16  6.4153744716577421e-07   5.1527375147721760e-15  -1.0000000000000011e+00  5.9586285615828199e-17  9.9999999999959766e-01  4.0206696083616309e-13  1.0002002200375870e+00  4.0188107019740104e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6245831930920310e-16  9.9999999999999967e-01  5.5203619393890104e-17  1.0002002200371853e+00  2.0237988801938988e-16  1.3334668267208127e+00  1.7424582202901460e-16  -5.9268157036673386e-01  1.2937672430932268e-17  6.4153744538941737e-07    3.3763806753719252e-15    -1.0000000000000011e+00   5.9586285615828199e-17    9.9999999999973621e-01    2.6351112736294355e-13    1.0002002200374485e+00    2.6332523672418150e-13    1.0363119015195018e-15  6.9090918534393188e-16  5.7510063655618234e-18  9.9307331184815455e-16  9.9307331184815455e-16  9.9307331184815455e-16
2.4094035602395270e-04  1.3334939795881047e+00  7.6401230615185887e-17  -5.9269966429373500e-01  6.0085021741884002e-17  9.2905989018110677e-07  4.9786430124848811e-20  -1.0000000000000013e+00  2.1797886065722053e-16  9.9999999999999922e-01  4.4378429186585908e-16  1.0002409403560268e+00  5.7479655800897120e-16  1.3334939795881049e+00  2.9844583554021718e-16  -5.9269966429373488e-01  1.7110732420439966e-16  9.2905990278779882e-07   1.2606642264251903e-14  -1.0000000000000011e+00  4.0657442678107746e-18  9.9999999999918276e-01  8.1690179660120595e-13  1.0002409403568453e+00  8.1788161719565641e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0657442678107746e-18  9.9999999999999978e-01  1.1132722044671919e-16  1.0002409403560277e+00  3.1338186169115408e-16  1.3334939795881047e+00  7.6401230615185887e-17  -5.9269966429373511e-01  5.0937280720631658e-17  9.2905989035330094e-07    1.7214438845014911e-16    -1.0000000000000016e+00   4.4002346558225184e-16    9.9999999999998901e-01    1.0657836118417299e-14    1.0002409403560391e+00    1.1637656712867751e-14    1.0363330035364183e-15  6.9093028852461743e-16  6.9209859022129242e-18  9.9308544447090129e-16  9.9308544447090129e-16  9.9308544447090129e-16
2.8994228538828810e-04  1.3335266562124388e+00  5.2559725702702057e-17  -5.9272143714728909e-01  1.0032983836159203e-16  1.3454544810674713e-06  1.6824447599361719e-19  -1.0000000000000011e+00  4.0544440546653535e-18  9.9999999999999967e-01  3.0039403426398761e-19  1.0002899422853917e+00  1.3071412442211440e-16  1.3335266562124386e+00  1.6948487922232926e-16  -5.9272143714728887e-01  1.2171476656343928e-16  1.3454544820490355e-06   9.8139598117539177e-16  -1.0000000000000009e+00  2.2609904897969666e-16  9.9999999999994627e-01  5.3401427090435765e-14  1.0002899422854450e+00  5.3159991057585400e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0544440546653535e-18  9.9999999999999967e-01  3.0039403426398761e-19  1.0002899422853919e+00  9.1330480502916906e-17  1.3335266562124386e+00  1.6948487922232926e-16  -5.9272143714728887e-01  1.2171476656343928e-16  1.3454544820490355e-06    9.8139598117539177e-16    -1.0000000000000009e+00   2.2609904897969666e-16    9.9999999999994627e-01    5.3401427090435765e-14    1.0002899422854450e+00    5.3159991057585400e-14    1.0363583983749103e-15  6.9095568504848879e-16  8.3290712446535311e-18  9.9310004505857854e-16  9.9310004505857854e-16  9.9310004505857854e-16
3.4891012134067808e-04  1.3335659806603217e+00  6.1985668773859962e-17  -5.9274763670153940e-01  4.7572184139848339e-17  1.9484920351557381e-06  1.7022976145526167e-19  -1.0000000000000011e+00  4.0408451149247646e-18  9.9999999999999911e-01  5.5481116469120801e-16  1.0003489101213434e+00  7.9686149172405514e-16  1.3335659806603215e+00  1.6005893615117136e-16  -5.9274763670153963e-01  1.7447242078518298e-16  1.9484920255052884e-06   9.6506198857370405e-15  -1.0000000000000011e+00  4.0408451149247646e-18  1.0000000000004319e+00  4.3221012383419480e-13  1.0003489101209129e+00  4.3134135044135975e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  4.0408451149247646e-18  9.9999999999999978e-01  1.1132265008388586e-16  1.0003489101213443e+00  9.1316927976070083e-17  1.3335659806603217e+00  6.1985668773859962e-17  -5.9274763670153940e-01  4.7572184139848339e-17  1.9484920379397863e-06    2.7838779900647132e-15    -1.0000000000000011e+00   4.0408451149247646e-18    9.9999999999987510e-01    1.2456672301532120e-13    1.0003489101214695e+00    1.2532447410569373e-13    1.0363889596101395e-15  6.9098624872452817e-16  1.0023758615603227e-17  9.9311761574591422e-16  9.9311761574591422e-16  9.9311761574591422e-16
4.1987070844439058e-04  1.3336133059027704e+00  5.9062428210797559e-17  -5.9277916261499564e-01  1.8032130023985649e-16  2.8218470269184246e-06  4.3122965647857498e-19  -1.0000000000000011e+00  4.0380322355592021e-18  9.9999999999999944e-01  2.2176062271043978e-16  1.0004198707084486e+00  7.5743719022426502e-16  1.3336133059027706e+00  1.6298217671423376e-16  -5.9277916261499575e-01  6.9298997777340822e-17  2.8218470315977129e-06   4.6788570212994498e-15  -1.0000000000000011e+00  4.0380322355592021e-18  9.9999999999982514e-01  1.7452677548886003e-13  1.0004198707086223e+00  1.7439631824159875e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1800657268947211e-16  9.9999999999999978e-01  1.1130628467710718e-16  1.0004198707084480e+00  9.1303375449171072e-17  1.3336133059027704e+00  5.9062428210797559e-17  -5.9277916261499575e-01  6.9298997777340822e-17  2.8218470262686424e-06    6.5021349690130184e-16    -1.0000000000000009e+00   2.2608263716059051e-16    1.0000000000000240e+00    2.4314168221505519e-14    1.0004198707084242e+00    2.3667469351529180e-14    1.0364257387118084e-15  6.9102303136109526e-16  1.2063439028837375e-17  9.9313876088271112e-16  9.9313876088271112e-16  9.9313876088271112e-16
5.0526310653356793e-04  1.3336702605012949e+00  1.2952666471452129e-16  -5.9281709723243126e-01  6.6933390259602060e-17  4.0867169943565846e-06  4.8631133040655717e-20  -1.0000000000000009e+00  1.7055179108475817e-16  9.9999999999999967e-01  5.5788991128401726e-17  1.0005052631065368e+00  2.4177708446550275e-16  1.3336702605012949e+00  1.2952666471452129e-16  -5.9281709723243126e-01  6.6933390259602060e-17  4.0867169985858709e-06   4.2292376964845160e-15  -1.0000000000000011e+00  5.1492813840273130e-17  9.9999999999986844e-01  1.3117257251956510e-13  1.0005052631066680e+00  1.3098658442622800e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.1492813840273130e-17  9.9999999999999967e-01  5.5788991128401726e-17  1.0005052631065372e+00  2.0231212538455989e-16  1.3336702605012949e+00  1.2952666471452129e-16  -5.9281709723243126e-01  6.6933390259602060e-17  4.0867169985858709e-06    4.2292376964845160e-15    -1.0000000000000011e+00   5.1492813840273130e-17    9.9999999999986844e-01    1.3117257251956510e-13    1.0005052631066680e+00    1.3098658442622800e-13    1.0364700013264563e-15  6.9106729909524547e-16  1.4518424903663015e-17  9.9316420786333906e-16  9.9316420786333906e-16  9.9316420786333906e-16
6.0802242616494269e-04  1.3337388048478704e+00  2.3508718996461841e-16  -5.9286274261173544e-01  1.1055953182436126e-16  5.9186573676026807e-06  9.4564020843829062e-19  -1.0000000000000011e+00  5.1516515739330007e-17  9.9999999999999944e-01  1.6625221064158293e-16  1.0006080224261695e+00  1.3125080449556128e-15  1.3337388048478704e+00  2.3508718996461841e-16  -5.9286274261173544e-01  1.1055953182436126e-16  5.9186573704295142e-06   2.8258879078494396e-15  -1.0000000000000013e+00  2.7356112066436130e-16  9.9999999999992661e-01  7.2996882626051851e-14  1.0006080224262413e+00  7.3032915435740730e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  7.1765033051442396e-16  9.9999999999999967e-01  5.5792394283448381e-17  1.0006080224261684e+00  2.0228502033045636e-16  1.3337388048478700e+00  2.0900201988544418e-16  -5.9286274261173511e-01  2.2250737556318572e-16  5.9186573704295142e-06    2.8258879078494396e-15    -1.0000000000000011e+00   5.1516515739330007e-17    9.9999999999992639e-01    7.3218927230976883e-14    1.0006080224262413e+00    7.3032915435740730e-14    1.0365232709846995e-15  6.9112057616809442e-16  1.7473395235435348e-17  9.9319483221093729e-16  9.9319483221093729e-16  9.9319483221093729e-16
7.3168071434272068e-04  1.3338212989284546e+00  4.6196436534999389e-17  -5.9291766502402776e-01  1.5708638853931474e-17  8.5719751927574720e-06  7.2888927376074756e-19  -1.0000000000000011e+00  3.9661108936631501e-18  1.0000000000000000e+00  3.3331962584117212e-16  1.0007316807143465e+00  3.1325311268464842e-16  1.3338212989284550e+00  3.9789277331506325e-16  -5.9291766502402787e-01  9.5313663608584180e-17  8.5719751972135327e-06   4.4553318752462952e-15  -1.0000000000000016e+00  4.4012309895639947e-16  9.9999999999990463e-01  9.5034838189459777e-14  1.0007316807144422e+00  9.6014477835373136e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  3.9661108936631501e-18  9.9999999999999978e-01  1.1127502091614082e-16  1.0007316807143463e+00  9.1208507759617099e-17  1.3338212989284544e+00  2.6824104146003067e-16  -5.9291766502402776e-01  1.5708638853931474e-17  8.5719751865553917e-06    6.2028091611552076e-15    -1.0000000000000011e+00   3.9661108936631501e-18    1.0000000000001312e+00    1.3156168113653467e-13    1.0007316807142133e+00    1.3291350984233414e-13    1.0365873817640616e-15  6.9118469768635751e-16  2.1030347316594393e-17  9.9323168778990467e-16  9.9323168778990467e-16  9.9323168778990467e-16
8.8048835816434824e-04  1.3339205839920294e+00  1.5729163943211448e-16  -5.9298374842127144e-01  1.2449774880816610e-16  1.2415080100957524e-05  6.1622477193922316e-19  -1.0000000000000011e+00  5.1552264422459425e-17  9.9999999999999967e-01  5.5756645600001484e-17  1.0008804883581686e+00  8.6831041488861918e-16  1.3339205839920292e+00  6.4752965492916828e-17  -5.9298374842127133e-01  1.3475446345650458e-17  1.2415080098193698e-05   2.7644423800153587e-15  -1.0000000000000011e+00  5.1552264422459425e-17  1.0000000000000488e+00  4.9238636636494434e-14  1.0008804883581193e+00  4.8425591878468329e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.1552264422459425e-17  9.9999999999999978e-01  1.6677894806251715e-16  1.0008804883581679e+00  2.0217660011352528e-16  1.3339205839920294e+00  1.5729163943211448e-16  -5.9298374842127133e-01  1.3475446345650458e-17  1.2415080103522769e-05    2.5646281381853927e-15    -1.0000000000000013e+00   2.7359686934749071e-16    9.9999999999995459e-01    4.5019298154181356e-14    1.0008804883582136e+00    4.5943365214669977e-14    1.0366645417585689e-15  6.9126187323498276e-16  2.5312162189626307e-17  9.9327604320161167e-16  9.9327604320161167e-16  9.9327604320161167e-16
1.0595601792776149e-03  1.3340400810087800e+00  5.6788905058083847e-17  -5.9306325865798848e-01  2.4102043001732333e-18  1.7981721962912264e-05  9.7393002328263226e-19  -1.0000000000000013e+00  1.6261588254463567e-16  9.9999999999999956e-01  1.6630216993067381e-16  1.0010595601792824e+00  1.3123183095760408e-15  1.3340400810087800e+00  5.6788905058083847e-17  -5.9306325865798848e-01  2.4102043001732333e-18  1.7981721963877817e-05   9.6652711538919367e-16  -1.0000000000000016e+00  3.8466048746966700e-16  9.9999999999998523e-01  1.4488179187595193e-14  1.0010595601792955e+00  1.4412950000152888e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  1.6261588254463567e-16  9.9999999999999967e-01  5.5279867468158160e-17  1.0010595601792813e+00  2.0209528495088434e-16  1.3340400810087800e+00  5.6788905058083847e-17  -5.9306325865798848e-01  2.4102043001732333e-18  1.7981721963877817e-05    9.6652711538919367e-16    -1.0000000000000016e+00   3.8466048746966700e-16    9.9999999999998523e-01    1.4488179187595193e-14    1.0010595601792955e+00    1.4412950000152888e-14    1.0367574095961284e-15  6.9135476360183172e-16  3.0466914685407503e-17  9.9332942563816956e-16  9.9332942563816956e-16  9.9332942563816956e-16
1.2750512407130128e-03  1.3341839094123675e+00  4.5395300204275609e-17  -5.9315892060032516e-01  2.0369677624613899e-16  2.6045267984048816e-05  5.0287188727356095e-19  -1.0000000000000011e+00  5.1589095177490499e-17  9.9999999999999956e-01  5.5329592672076630e-17  1.0012750512407174e+00  1.0902194945423091e-15  1.3341839094123673e+00  1.7664930472075569e-16  -5.9315892060032516e-01  2.0369677624613899e-16  2.6045267972563124e-05   1.1486195097756228e-14  -1.0000000000000011e+00  5.1589095177490499e-17  1.0000000000001399e+00  1.4027686071994770e-13  1.0012750512405757e+00  1.4057423844762766e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.7363370010252179e-16  9.9999999999999967e-01  5.5692709790439030e-17  1.0012750512407165e+00  2.0204107484218384e-16  1.3341839094123675e+00  4.5395300204275609e-17  -5.9315892060032493e-01  1.8347828678892307e-17  2.6045267986773979e-05    2.7246596174457761e-15    -1.0000000000000011e+00   5.1589095177490499e-17    9.9999999999996658e-01    3.3028953424039228e-14    1.0012750512407502e+00    3.3952821023446940e-14    1.0368691867198090e-15  6.9146657335945429e-16  3.6673088232429067e-17  9.9339367373609128e-16  9.9339367373609128e-16  9.9339367373609128e-16
1.5343684089300133e-03  1.3343570303680952e+00  1.7974152951800385e-16  -5.9327401066533525e-01  2.2029601530415155e-17  3.7726402283196376e-05  3.2945773556953557e-19  -1.0000000000000011e+00  3.8622079207092570e-18  9.9999999999999944e-01  2.2186868439042727e-16  1.0015343684089335e+00  9.0964562271187229e-17  1.3343570303680954e+00  4.0178613444303518e-16  -5.9327401066533514e-01  1.3305190399293082e-16  3.7726402295490402e-05   1.2294355389564669e-14  -1.0000000000000011e+00  3.8622079207092570e-18  9.9999999999987510e-01  1.2456684744240795e-13  1.0015343684090585e+00  1.2510207713506381e-13  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2590681284574057e-16  9.9999999999999967e-01  1.7592053460404995e-19  1.0015343684089337e+00  3.1300916719621852e-16  1.3343570303680949e+00  4.2303075407027451e-17  -5.9327401066533536e-01  8.8992700932100493e-17  3.7726402279503191e-05    3.6928561650375842e-15    -1.0000000000000011e+00   3.8622079207092570e-18    1.0000000000000373e+00    3.7636736455327408e-14    1.0015343684088958e+00    3.7656618274984136e-14    1.0370037287295746e-15  6.9160116264247964e-16  4.4145891150940388e-17  9.9347100129644790e-16  9.9347100129644790e-16  9.9347100129644790e-16
1.8464249428955463e-03  1.3345654197236236e+00  2.2421318786351846e-16  -5.9341246781534862e-01  5.9832216604299544e-17  5.4649327432914486e-05  2.2650040999781121e-18  -1.0000000000000009e+00  2.2583477856023482e-16  9.9999999999999900e-01  6.6597571841742976e-16  1.0018464249428993e+00  3.1295495708765267e-16  1.3345654197236239e+00  2.1685829384871465e-18  -5.9341246781534851e-01  1.7085451906681520e-16  5.4649327436706585e-05   3.7898337381217439e-15  -1.0000000000000009e+00  2.2583477856023482e-16  9.9999999999996714e-01  3.2529376525159422e-14  1.0018464249429311e+00  3.2065333461367128e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  3.7901736352035083e-18  9.9999999999999978e-01  1.1118039882017979e-16  1.0018464249428991e+00  9.0910352162621378e-17  1.3345654197236239e+00  2.1685829384871465e-18  -5.9341246781534873e-01  5.1190085858216117e-17  5.4649327431377515e-05    1.5392367800790073e-15    -1.0000000000000011e+00   3.7901736352035083e-18    1.0000000000000124e+00    1.2767722879546964e-14    1.0018464249428858e+00    1.3231765943339258e-14    1.0371656797919910e-15  6.9176318218909793e-16  5.3144916893999759e-17  9.9356407413390446e-16  9.9356407413390446e-16  9.9356407413390446e-16
2.2219468609395283e-03  1.3348162769232477e+00  1.7117846134220589e-16  -5.9357902659646311e-01  2.7866966326428537e-17  7.9168380871118564e-05  6.5727234606764294e-19  -1.0000000000000011e+00  3.7576784796866146e-18  1.0000000000000002e+00  5.5518290340605265e-16  1.0022219468609435e+00  5.3494535190410837e-16  1.3348162769232474e+00  5.0866143582825416e-17  -5.9357902659646333e-01  1.9417763859860276e-16  7.9168380864302890e-05   6.8163315993503184e-15  -1.0000000000000016e+00  4.4033153137037600e-16  1.0000000000000473e+00  4.7628639147512692e-14  1.0022219468608962e+00  4.6760555497127561e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6237613629540736e-16  9.9999999999999967e-01  7.1391093474375822e-20  1.0022219468609432e+00  3.1290074697907701e-16  1.3348162769232474e+00  5.0866143582825416e-17  -5.9357902659646311e-01  2.7866966326428537e-17  7.9168380869631960e-05    1.4872610811495670e-15    -1.0000000000000011e+00   3.7576784796866146e-18    1.0000000000000104e+00    1.0769234729957493e-14    1.0022219468609330e+00    9.9011510795723634e-15    1.0373606349992317e-15  6.9195823661649938e-16  6.3983448358036280e-17  9.9367610280052319e-16  9.9367610280052319e-16  9.9367610280052319e-16
2.6738416158399439e-03  1.3351182775535591e+00  5.1921289897830615e-17  -5.9377937646604961e-01  5.7065349621066801e-17  1.1469693129527754e-04  1.2435634883456467e-18  -1.0000000000000011e+00  3.6533091738653340e-18  9.9999999999999956e-01  1.1094686045765433e-16  1.0026738416158441e+00  7.5688153661193146e-16  1.3351182775535588e+00  1.7012331502720070e-16  -5.9377937646604972e-01  5.3956952841448859e-17  1.1469693129129155e-04   3.9872315354683661e-15  -1.0000000000000011e+00  3.6533091738653340e-18  1.0000000000000233e+00  2.3647825866520695e-14  1.0026738416158205e+00  2.2779846585441387e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  3.6533091738653340e-18  9.9999999999999967e-01  7.5442004861320620e-20  1.0026738416158434e+00  9.0747721836837484e-17  1.3351182775535588e+00  1.7012331502720070e-16  -5.9377937646604961e-01  5.7065349621066801e-17  1.1469693129306791e-04    2.2108746960681160e-15    -1.0000000000000011e+00   3.6533091738653340e-18    1.0000000000000131e+00    1.3433774039969255e-14    1.0026738416158310e+00    1.2343750153964915e-14    1.0375953366364878e-15  6.9219308201809064e-16  7.7039779576808165e-17  9.9381095452242153e-16  9.9381095452242153e-16  9.9381095452242153e-16
3.2176417502507355e-03  1.3354818789063150e+00  1.0267809315663554e-16  -5.9402035240987328e-01  8.1147535249336891e-17  1.6618493085028809e-04  3.0020066866600022e-18  -1.0000000000000011e+00  5.2091901572705983e-17  9.9999999999999989e-01  2.7761397908032950e-16  1.0032176417502550e+00  8.6768699863995455e-16  1.3354818789063148e+00  1.1936651176839577e-16  -5.9402035240987316e-01  2.9874767213178763e-17  1.6618493084941122e-04   8.7987761873862388e-16  -1.0000000000000007e+00  3.9199730827735665e-16  1.0000000000000038e+00  4.1633945652683775e-15  1.0032176417502507e+00  3.3511604949356401e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  5.2091901572705983e-17  9.9999999999999956e-01  5.5452928307217455e-17  1.0032176417502541e+00  2.0491421060170670e-17  1.3354818789063150e+00  1.0267809315663554e-16  -5.9402035240987316e-01  2.9874767213178763e-17  1.6618493085474029e-04    4.4491928994621273e-15    -1.0000000000000011e+00   5.2091901572705983e-17    9.9999999999997813e-01    2.1482757303572738e-14    1.0032176417502754e+00    2.1295790651742834e-14    1.0378779116520179e-15  6.9247586536396940e-16  9.2771021744593542e-17  9.9397328841502349e-16  9.9397328841502349e-16  9.9397328841502349e-16
3.8720387818125569e-03  1.3359196900826549e+00  1.3805315875696628e-16  -5.9431016271004955e-01  9.0868559375558919e-17  2.4081268445115292e-04  3.4597297417039456e-19  -1.0000000000000011e+00  5.8995986687518694e-17  9.9999999999999967e-01  5.5604182944086441e-17  1.0038720387818161e+00  2.0708261494586928e-17  1.3359196900826549e+00  1.3805315875696628e-16  -5.9431016271004966e-01  2.0153743086956738e-17  2.4081268445286241e-04   1.7098346433863773e-15  -1.0000000000000011e+00  5.8995986687518694e-17  9.9999999999999245e-01  7.2720538430076044e-15  1.0038720387818234e+00  7.3067637010314464e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8509322316254393e-16  9.9999999999999978e-01  5.5418119518429207e-17  1.0038720387818161e+00  2.0708261494586928e-17  1.3359196900826547e+00  8.3991446168065032e-17  -5.9431016271004966e-01  2.0153743086956738e-17  2.4081268444753334e-04    3.6192358748143739e-15    -1.0000000000000011e+00   5.8995986687518694e-17    1.0000000000000140e+00    1.4266272834720432e-14    1.0038720387818028e+00    1.3343384556996465e-14    1.0382181592859054e-15  6.9281641493337768e-16  1.1172998131520090e-16  9.9416871893988353e-16  9.9416871893988353e-16  9.9416871893988353e-16
4.6595256686646873e-03  1.3364469208389325e+00  3.7055500530873099e-17  -5.9465866068961870e-01  3.6804869320710087e-17  3.4899937758058584e-04  9.3868824163109312e-19  -1.0000000000000011e+00  3.1943074541223371e-18  9.9999999999999989e-01  2.2198630586181075e-16  1.0046595256686679e+00  3.5410042953388043e-16  1.3364469208389322e+00  1.8498910439415821e-16  -5.9465866068961870e-01  3.6804869320710087e-17  3.4899937757515431e-04   5.4324663117422628e-15  -1.0000000000000009e+00  2.2523891237915364e-16  1.0000000000000171e+00  1.7430443187551737e-14  1.0046595256686504e+00  1.7895624218611353e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.2523891237915364e-16  9.9999999999999956e-01  1.1108060152573621e-16  1.0046595256686683e+00  8.9988780316182175e-17  1.3364469208389322e+00  1.8498910439415821e-16  -5.9465866068961870e-01  3.6804869320710087e-17  3.4899937757515431e-04    5.4324663117422628e-15    -1.0000000000000009e+00   2.2523891237915364e-16    1.0000000000000171e+00    1.7430443187551737e-14    1.0046595256686504e+00    1.7895624218611353e-14    1.0386278998933425e-15  6.9322659321238700e-16  1.3458585520246967e-16  9.9440401367687774e-16  9.9440401367687774e-16  9.9440401367687774e-16
5.6071699382054694e-03  1.3370819267437124e+00  7.7969696378428016e-17  -5.9507766831657061e-01  1.2909679266538794e-17  5.0587029202787991e-04  3.7515793987371574e-18  -1.0000000000000011e+00  5.2319279943541058e-17  9.9999999999999956e-01  5.5788726895383745e-17  1.0056071699382096e+00  8.6692805711929733e-16  1.3370819267437120e+00  3.6611951347163461e-16  -5.9507766831657072e-01  9.8112623195976862e-17  5.0587029201665246e-04   1.1231207176572379e-14  -1.0000000000000007e+00  3.9176992990652158e-16  1.0000000000000302e+00  3.0586366752758935e-14  1.0056071699381779e+00  3.0885450447160181e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.9640848979360370e-16  9.9999999999999967e-01  5.5233575567131909e-17  1.0056071699382088e+00  2.1250362580827862e-17  1.3370819267437122e+00  1.4407490854660328e-16  -5.9507766831657061e-01  1.2909679266538794e-17  5.0587029202553424e-04    2.3494229795711260e-15    -1.0000000000000011e+00   5.2319279943541058e-17    1.0000000000000058e+00    6.1614602110054929e-15    1.0056071699382025e+00    6.2384993004817045e-15    1.0391213986167243e-15  6.9372072649117591e-16  1.6214969487104835e-16  9.9468733286704602e-16  9.9468733286704602e-16  9.9468733286704602e-16
6.7475440531106863e-03  1.3378468724856605e+00  6.3699646472344323e-17  -5.9558136067075185e-01  1.1695414158479050e-16  7.3339328446488919e-04  3.0517831931432739e-17  -1.0000000000000011e+00  5.8438958744902242e-17  9.9999999999999956e-01  1.1134710146627524e-16  1.0067475440531142e+00  7.6978354246524408e-17  1.3378468724856605e+00  6.3699646472344323e-17  -5.9558136067075185e-01  1.1695414158479050e-16  7.3339328447019625e-04   5.3375790460307284e-15  -1.0000000000000011e+00  5.8438958744902242e-17  9.9999999999998723e-01  1.2434822674805513e-14  1.0067475440531266e+00  1.2357519521555229e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  3.8565025110516037e-16  9.9999999999999967e-01  3.2479900375958411e-19  1.0067475440531142e+00  7.6978354246524408e-17  1.3378468724856605e+00  6.3699646472344323e-17  -5.9558136067075185e-01  1.1695414158479050e-16  7.3339328447019625e-04    5.3375790460307284e-15    -1.0000000000000011e+00   5.8438958744902242e-17    9.9999999999998723e-01    1.2434822674805513e-14    1.0067475440531266e+00    1.2357519521555229e-14    1.0397158808794340e-15  6.9431612898173254e-16  1.9540586569631294e-16  9.9502851990804780e-16  9.9502851990804780e-16  9.9502851990804780e-16
8.1198449931840083e-03  1.3387685406230307e+00  1.3466096564143764e-17  -5.9618672140402418e-01  1.7026876281393371e-16  1.0634932181509227e-03  1.9169718846186297e-17  -1.0000000000000011e+00  2.8266029028149994e-18  9.9999999999999989e-01  2.7691291210720591e-16  1.0081198449931881e+00  4.7791631763155385e-16  1.3387685406230307e+00  1.3466096564143764e-17  -5.9618672140402440e-01  5.1775842111097610e-17  1.0634932181474710e-03   3.4324963174786656e-15  -1.0000000000000009e+00  2.2487120782784633e-16  1.0000000000000060e+00  6.3831395475455673e-15  1.0081198449931819e+00  5.7393326202693231e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.1921800202221632e-16  9.9999999999999956e-01  5.6153995280341031e-17  1.0081198449931876e+00  3.3827107781491279e-17  1.3387685406230307e+00  1.3466096564143764e-17  -5.9618672140402429e-01  5.9246460351418044e-17  1.0634932181528001e-03    1.8965742007220858e-15    -1.0000000000000009e+00   2.2487120782784633e-16    9.9999999999999556e-01    4.0529568839309042e-15    1.0081198449931914e+00    3.8085853915070232e-15    1.0404321609104544e-15  6.9503374390689121e-16  2.3555109650110005e-16  9.9543945415414622e-16  9.9543945415414622e-16  9.9543945415414622e-16
9.7712415353465015e-03  1.3398793200772821e+00  3.7076328555887368e-17  -5.9691408035542837e-01  2.6556003413224271e-17  1.5425979282698446e-03  3.0709760390385899e-17  -1.0000000000000011e+00  2.4434745657250648e-18  9.9999999999999922e-01  3.8917035013599312e-16  1.0097712415353504e+00  2.5543803183753776e-16  1.3398793200772818e+00  1.8496827636914395e-16  -5.9691408035542837e-01  2.6556003413224271e-17  1.5425979282639446e-03   5.8693016218412320e-15  -1.0000000000000011e+00  2.4434745657250648e-18  1.0000000000000087e+00  9.0477253591778374e-15  1.0097712415353419e+00  8.1822569553136522e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  2.4434745657250648e-18  9.9999999999999956e-01  5.6103442748446132e-17  1.0097712415353501e+00  3.3393426912506445e-17  1.3398793200772821e+00  3.7076328555887368e-17  -5.9691408035542837e-01  2.6556003413224271e-17  1.5425979282692737e-03    5.4023110364048077e-16    -1.0000000000000011e+00   2.4434745657250648e-18    1.0000000000000002e+00    6.1003037202664777e-16    1.0097712415353504e+00    2.5543803183753776e-16    1.0412954099582275e-15  6.9589893004152822e-16  2.8404321416982530e-16  9.9593448011563929e-16  9.9593448011563929e-16  9.9593448011563929e-16
1.1758495540521581e-02  1.3412184177661439e+00  1.9990191704424508e-16  -5.9778774524706424e-01  3.5982634582950152e-17  2.2382840344511573e-03  3.3984730887639256e-17  -1.0000000000000011e+00  5.7926680173867007e-17  9.9999999999999922e-01  4.4514312785937702e-16  1.0117584955405257e+00  3.6602665343107519e-16  1.3412184177661435e+00  2.4418729280581753e-16  -5.9778774524706424e-01  3.5982634582950152e-17  2.2382840344459254e-03   5.1979412726584107e-15  -1.0000000000000011e+00  5.7926680173867007e-17  1.0000000000000064e+00  6.7713065322041403e-15  1.0117584955405183e+00  6.9614453090949576e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  7.2406049494896088e-16  9.9999999999999967e-01  1.0539180093144213e-18  1.0117584955405252e+00  7.8062556418987418e-17  1.3412184177661437e+00  2.2142687880786229e-17  -5.9778774524706424e-01  3.5982634582950152e-17  2.2382840344512545e-03    1.3112924554234045e-16    -1.0000000000000011e+00   5.7926680173867007e-17    9.9999999999999922e-01    4.4514312785937702e-16    1.0117584955405265e+00    1.2542050731312004e-15    1.0423360979187051e-15  6.9694243011211883e-16  3.4266234413011436e-16  9.9653093064144299e-16  9.9653093064144299e-16  9.9653093064144299e-16
1.4149912974345789e-02  1.3428333486619612e+00  5.3548444516740591e-17  -5.9883673960284878e-01  2.9047803857824929e-17  3.2490104847893767e-03  2.0064085904866236e-17  -1.0000000000000011e+00  5.3651969366095754e-17  9.9999999999999922e-01  3.3424349160530581e-16  1.0141499129743503e+00  1.0308594255991782e-15  1.3428333486619612e+00  5.3548444516740591e-17  -5.9883673960284878e-01  2.9047803857824929e-17  3.2490104847919810e-03   2.6243177042150479e-15  -1.0000000000000011e+00  5.3651969366095754e-17  9.9999999999999611e-01  3.4428679605557441e-15  1.0141499129743534e+00  4.1394838945496165e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  6.1248184540899816e-16  9.9999999999999967e-01  1.0984571824475682e-16  1.0141499129743494e+00  1.4268100589905287e-16  1.3428333486619612e+00  5.3548444516740591e-17  -5.9883673960284878e-01  2.9047803857824929e-17  3.2490104847919810e-03    2.6243177042150479e-15    -1.0000000000000011e+00   5.3651969366095754e-17    9.9999999999999611e-01    3.4428679605557441e-15    1.0141499129743534e+00    4.1394838945496165e-15    1.0435911513433057e-15  6.9820156797690911e-16  4.1358830900385449e-16  9.9724976613408520e-16  9.9724976613408520e-16  9.9724976613408520e-16
1.7027691722258979e-02  1.3447817752433056e+00  7.1179001149442926e-17  -6.0009565825404199e-01  5.6778870750823895e-17  4.7184055979756050e-03  3.2930849013958721e-17  -1.0000000000000011e+00  5.3455311333655473e-17  9.9999999999999911e-01  4.4550281690438194e-16  1.0170276917222616e+00  7.4593109467005999e-16  1.3447817752433053e+00  1.5086560377558838e-16  -6.0009565825404199e-01  5.6778870750823895e-17  4.7184055979716533e-03   3.9187692292612078e-15  -1.0000000000000011e+00  5.3455311333655473e-17  1.0000000000000031e+00  3.5513000717461818e-15  1.0170276917222594e+00  2.9663771439203733e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  1.6858929359137585e-16  9.9999999999999944e-01  1.1243590951683495e-16  1.0170276917222625e+00  1.4224732503006522e-16  1.3447817752433053e+00  1.5086560377558838e-16  -6.0009565825404187e-01  5.4243431711691753e-17  4.7184055979734296e-03    2.1424123898609574e-15    -1.0000000000000011e+00   5.3455311333655473e-17    1.0000000000000011e+00    1.5528986274208998e-15    1.0170276917222605e+00    1.8561541192952167e-15    1.0451053829799857e-15  6.9972173559838220e-16  4.9949929279134237e-16  9.9811635759854825e-16  9.9811635759854825e-16  9.9811635759854825e-16
2.0490746898158461e-02  1.3471337881682575e+00  1.6791445400572859e-19  -6.0160564931846183e-01  1.1490140675871394e-16  6.8562919314272214e-03  6.7108018832183647e-17  -1.0000000000000011e+00  3.7962351714041084e-19  9.9999999999999911e-01  5.0095546104013498e-16  1.0204907468981623e+00  2.5153490401661410e-16  1.3471337881682577e+00  2.2187669047102559e-16  -6.0160564931846150e-01  2.1816550062883303e-16  6.8562919314398840e-03   1.2729722031724886e-14  -1.0000000000000011e+00  3.7962351714041084e-19  9.9999999999998990e-01  9.7158065654289339e-15  1.0204907468981730e+00  1.0909675940418116e-14  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.4446883336720299e-16  9.9999999999999956e-01  5.6866251190072354e-17  1.0204907468981621e+00  2.9490299091582800e-17  1.3471337881682575e+00  1.6791445400572859e-19  -6.0160564931846172e-01  3.8791042961982856e-18  6.8562919314274495e-03    2.9522415592313379e-16    -1.0000000000000009e+00   2.2242422844217173e-16    9.9999999999999911e-01    5.0095546104013498e-16    1.0204907468981623e+00    2.5153490401661410e-16    1.0469332642124340e-15  7.0155824988235463e-16  6.0369873280858489e-16  9.9916144878167492e-16  9.9916144878167492e-16  9.9916144878167492e-16
2.4658110758226038e-02  1.3499747479808761e+00  5.3557639753927485e-18  -6.0341552626567163e-01  2.9530197064781609e-17  9.9697205329710627e-03  1.0882861756157756e-16  -1.0000000000000011e+00  5.5782260261670022e-17  9.9999999999999944e-01  2.2437558110857012e-16  1.0246581107582307e+00  1.0278236595162428e-15  1.3499747479808759e+00  2.2740036890042408e-16  -6.0341552626567152e-01  8.1492105397734051e-17  9.9697205329682959e-03   2.6580553266214299e-15  -1.0000000000000011e+00  5.5782260261670022e-17  1.0000000000000016e+00  1.8850481656792275e-15  1.0246581107582278e+00  1.8587562045091642e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  4.9987147011173269e-16  9.9999999999999956e-01  1.1335327864605447e-16  1.0246581107582295e+00  8.2399365108913633e-17  1.3499747479808759e+00  2.2740036890042408e-16  -6.0341552626567152e-01  8.1492105397734051e-17  9.9697205329682959e-03    2.6580553266214299e-15    -1.0000000000000011e+00   5.5782260261670022e-17    1.0000000000000016e+00    1.8850481656792275e-15    1.0246581107582278e+00    1.8587562045091642e-15    1.0491411335096370e-15  7.0377868550297210e-16  7.3028012251873780e-16  1.0004223423770379e-15  1.0004223423770379e-15  1.0004223423770379e-15
2.9673024081888724e-02  1.3534088455073177e+00  4.2282376764322714e-17  -6.0558300390108277e-01  1.4464895454728844e-16  1.4508942805719250e-02  1.5146143084352703e-16  -1.0000000000000011e+00  9.0687190807416001e-19  9.9999999999999967e-01  5.2869555847221867e-17  1.0296730240818930e+00  6.9388939039070676e-16  1.3534088455073177e+00  4.2282376764322714e-17  -6.0558300390108255e-01  7.7395650377742869e-17  1.4508942805722569e-02   3.4699874403871590e-15  -1.0000000000000009e+00  2.2113773301695714e-16  9.9999999999999767e-01  1.9455318884780601e-15  1.0296730240818939e+00  1.5820678100908321e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  9.0687190807416001e-19  9.9999999999999967e-01  5.2869555847221867e-17  1.0296730240818923e+00  2.7755575615612847e-17  1.3534088455073179e+00  2.6432698168935401e-16  -6.0558300390108277e-01  1.4464895454728844e-16  1.4508942805720793e-02    1.6936306009869085e-15    -1.0000000000000011e+00   9.0687190807416001e-19    9.9999999999999878e-01    8.3530886385290332e-16    1.0296730240818943e+00    2.0261570199408945e-15    1.0518099634095014e-15  7.0646582576489973e-16  8.8434336230569752e-16  1.0019443680019870e-15  1.0019443680019870e-15  1.0019443680019870e-15
3.5707859649004699e-02  1.3575635901795780e+00  6.5693734384097508e-17  -6.0817603517193863e-01  7.1762191929018440e-17  2.1135792486057760e-02  1.1367916618052510e-16  -1.0000000000000011e+00  1.4623032931777185e-18  9.9999999999999944e-01  1.6973048046291557e-16  1.0357078596490081e+00  1.9602375278539269e-16  1.3575635901795780e+00  6.5693734384097508e-17  -6.0817603517193863e-01  7.1762191929018440e-17  2.1135792486061789e-02   4.1417070773986710e-15  -1.0000000000000011e+00  1.4623032931777185e-18  9.9999999999999822e-01  1.3909758075505878e-15  1.0357078596490104e+00  2.0244222964649205e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  6.6759611806827168e-16  9.9999999999999967e-01  5.2314124462115731e-17  1.0357078596490081e+00  1.9602375278539269e-16  1.3575635901795780e+00  6.5693734384097508e-17  -6.0817603517193874e-01  3.9260110533497220e-17  2.1135792486058236e-02    5.8899339859817022e-16    -1.0000000000000011e+00   1.4623032931777185e-18    9.9999999999999944e-01    1.6973048046291557e-16    1.0357078596490084e+00    2.6020852139638616e-17    1.0550388486471090e-15  7.0972142360509864e-16  1.0722821116292652e-15  1.0037827064008488e-15  1.0037827064008488e-15  1.0037827064008488e-15
4.2970047043208351e-02  1.3625955063431077e+00  1.3772546955237974e-16  -6.1127419751584700e-01  1.9347594864193501e-16  3.0825891693141084e-02  4.4816796984329586e-17  -1.0000000000000011e+00  3.1820026868892116e-18  9.9999999999999989e-01  2.7437375346941024e-16  1.0429700470432122e+00  2.4633073358869522e-16  1.3625955063431077e+00  1.3772546955237974e-16  -6.1127419751584711e-01  8.2453646179419356e-17  3.0825891693140761e-02   2.7784176954735651e-16  -1.0000000000000009e+00  2.1886260223814210e-16  1.0000000000000000e+00  3.8539605593192589e-16  1.0429700470432124e+00  4.6837533851372658e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  4.4727121253695187e-16  9.9999999999999956e-01  5.8693153918136726e-17  1.0429700470432119e+00  2.4286128663663916e-17  1.3625955063431077e+00  1.3772546955237974e-16  -6.1127419751584733e-01  1.3959095874561195e-16  3.0825891693131879e-02    9.1596259665486089e-15    -1.0000000000000009e+00   2.1886260223814210e-16    1.0000000000000020e+00    2.3837975002572076e-15    1.0429700470432095e+00    2.4182045255116805e-15    1.0589494330750229e-15  7.1367103522015572e-16  1.3021702614317232e-15  1.0060046664164340e-15  1.0060046664164340e-15  1.0060046664164340e-15
5.1709202428967552e-02  1.3686974154912621e+00  1.5774017516903418e-17  -6.1497003166732900e-01  8.0329721049351717e-17  4.5022259047416149e-02  8.8480464412314267e-17  -1.0000000000000011e+00  3.5275755628022413e-18  9.9999999999999944e-01  1.7179575273254404e-16  1.0517092024289718e+00  6.8868521996278285e-16  1.3686974154912623e+00  2.3781862244193475e-16  -6.1497003166732866e-01  2.5273718633819525e-16  4.5022259047430069e-02   1.4007901635650214e-14  -1.0000000000000011e+00  3.5275755628022413e-18  9.9999999999999545e-01  4.1685986413831076e-15  1.0517092024289763e+00  5.1295773184634091e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.1851702936222907e-16  9.9999999999999956e-01  6.0773450270028389e-17  1.0517092024289711e+00  2.2551405187688930e-17  1.3686974154912621e+00  1.5774017516903418e-17  -6.1497003166732889e-01  3.0692581413163943e-17  4.5022259047417634e-02    1.5734037598484612e-15    -1.0000000000000011e+00   3.5275755628022413e-18    9.9999999999999944e-01    1.7179575273254404e-16    1.0517092024289720e+00    9.1072982488781426e-16    1.0636915690963392e-15  7.1847028871808384e-16  1.5842887277788572e-15  1.0086925404317234e-15  1.0086925404317234e-15  1.0086925404317234e-15
6.2225708367302311e-02  1.3761078185054760e+00  1.3672190981867212e-16  -6.1937016248165799e-01  3.3728277664304828e-17  6.5867636942704311e-02  2.3302023748517195e-18  -1.0000000000000011e+00  6.0465409024792170e-18  9.9999999999999878e-01  8.3871380937133957e-16  1.0622257083673052e+00  6.4878658001533394e-16  1.3761078185054760e+00  1.3672190981867212e-16  -6.1937016248165822e-01  1.8831632726072647e-16  6.5867636942694929e-02   9.3790543557077211e-15  -1.0000000000000011e+00  6.0465409024792170e-18  1.0000000000000009e+00  1.2707099374164578e-15  1.0622257083673041e+00  1.7590096046404905e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.2809114582751052e-16  9.9999999999999967e-01  4.9464610328785635e-17  1.0622257083673057e+00  2.0469737016527132e-16  1.3761078185054760e+00  1.3672190981867212e-16  -6.1937016248165799e-01  3.3728277664304828e-17  6.5867636942702035e-02    2.2736269981067192e-15    -1.0000000000000011e+00   6.0465409024792170e-18    1.0000000000000000e+00    3.8253151771633258e-16    1.0622257083673052e+00    6.4878658001533394e-16    1.0694506091300317e-15  7.2431309336612556e-16  1.9318537943420337e-15  1.0119472024301366e-15  1.0119472024301366e-15  1.0119472024301366e-15
7.4881038575900311e-02  1.3851230823633389e+00  1.6526575740781608e-16  -6.2459591488387933e-01  1.4748492351932167e-17  9.6558411765271898e-02  4.0607886295363293e-17  -1.0000000000000009e+00  2.0947500375913291e-16  9.9999999999999944e-01  1.7216416095575881e-16  1.0748810385759036e+00  2.0816681711722378e-16  1.3851230823633394e+00  2.7882345244224654e-16  -6.2459591488387922e-01  1.2577079481444781e-16  9.6558411765283125e-02   1.1267738222817258e-14  -1.0000000000000011e+00  1.2569601165898404e-17  9.9999999999999734e-01  2.2815879077435561e-15  1.0748810385759058e+00  2.0122792321330891e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000002e+00  8.7560881853422678e-16  9.9999999999999944e-01  1.7216416095575881e-16  1.0748810385759036e+00  2.0816681711722378e-16  1.3851230823633391e+00  5.6778847517215243e-17  -6.2459591488387944e-01  9.6273810110583484e-17  9.6558411765270691e-02    1.1667596529844944e-15    -1.0000000000000011e+00   1.2569601165898404e-17    9.9999999999999956e-01    6.1141858493243159e-17    1.0748810385759038e+00    1.3877787807807534e-17    1.0764568765856809e-15  7.3144250212557975e-16  2.3620393423437181e-15  1.0158926633089074e-15  1.0158926633089074e-15  1.0158926633089074e-15
9.0110182516650372e-02  1.3961134033421652e+00  2.6460645495018212e-16  -6.3078295403007678e-01  8.4987718970166413e-17  1.4188813885129478e-01  9.7337698952678498e-17  -1.0000000000000011e+00  1.2806784958701791e-17  9.9999999999999967e-01  4.6173813224514419e-17  1.0901101825166546e+00  6.7654215563094895e-16  1.3961134033421658e+00  4.0152735982491180e-16  -6.3078295403007689e-01  2.6034583492349245e-17  1.4188813885130358e-01   8.8958551691070444e-15  -1.0000000000000011e+00  1.2806784958701791e-17  9.9999999999999778e-01  1.8412053286382516e-15  1.0901101825166559e+00  2.0088097851811367e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  6.5332702981639218e-16  9.9999999999999956e-01  6.4848489238001235e-17  1.0901101825166539e+00  1.0408340855854988e-17  1.3961134033421652e+00  2.6460645495018212e-16  -6.3078295403007689e-01  2.6034583492349245e-17  1.4188813885128937e-01    5.3149995460949593e-15    -1.0000000000000011e+00   1.2806784958701791e-17    9.9999999999999967e-01    4.6173813224514419e-17    1.0901101825166526e+00    1.3218592886943329e-15    1.0849980717647807e-15  7.4016524270792591e-16  2.8974343937503345e-15  1.0206818638735553e-15  1.0206818638735553e-15  1.0206818638735553e-15
1.0843659686896087e-01  1.4095438964261515e+00  4.8782993008840612e-17  -6.3807918839640854e-01  5.6980050718256443e-17  2.0908979736927455e-01  5.0478743131733983e-17  -1.0000000000000011e+00  6.9354621380152042e-17  9.9999999999999911e-01  4.5446323304699842e-16  1.1084365968689645e+00  1.1449174941446340e-16  1.4095438964261515e+00  4.8782993008840612e-17  -6.3807918839640831e-01  2.7902465564328776e-16  2.0908979736928401e-01   9.4141725417977249e-15  -1.0000000000000011e+00  6.9354621380152042e-17  9.9999999999999811e-01  1.4536639552096393e-15  1.1084365968689656e+00  1.2247147740396199e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000013e+00  2.9139922630518334e-16  9.9999999999999956e-01  1.0374023196935806e-17  1.1084365968689645e+00  1.1449174941446340e-16  1.4095438964261513e+00  1.7326161191619070e-16  -6.3807918839640854e-01  5.6980050718256443e-17  2.0908979736927158e-01    3.0203253340040276e-15    -1.0000000000000011e+00   6.9354621380152042e-17    1.0000000000000002e+00    6.5575979157815812e-16    1.1084365968689645e+00    1.1449174941446340e-16    1.0954356616225178e-15  7.5087137875526758e-16  3.5681561280977817e-15  1.0265040706391121e-15  1.0265040706391121e-15  1.0265040706391121e-15
1.3049019780144017e-01  1.4260026957750502e+00  1.1483835174202212e-16  -6.4663971590970026e-01  1.3446293664853853e-17  3.0915398647274939e-01  3.5062347514228248e-16  -1.0000000000000011e+00  1.5861585158144201e-17  1.0000000000000000e+00  3.7271647346066373e-16  1.1304901978014441e+00  4.4408920985005833e-16  1.4260026957750500e+00  3.3688295666705343e-16  -6.4663971590970004e-01  2.3549089858988514e-16  3.0915398647274905e-01   1.7556567754735541e-17  -1.0000000000000009e+00  2.0618301976688712e-16  1.0000000000000000e+00  3.7271647346066373e-16  1.1304901978014439e+00  2.2204460492502704e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  1.5861585158144201e-17  9.9999999999999933e-01  2.9341734131443019e-16  1.1304901978014437e+00  4.2732013460892878e-30  1.4260026957750505e+00  1.0720625318300917e-16  -6.4663971590970037e-01  9.7576008797661796e-17  3.0915398647274905e-01    1.7556567754735541e-17    -1.0000000000000011e+00   1.5861585158144201e-17    1.0000000000000000e+00    3.7271647346066373e-16    1.1304901978014439e+00    2.2204460492502704e-16    1.1082267182189008e-15  7.6406122820922304e-16  4.4149670379867518e-15  1.0335943465939833e-15  1.0335943465939833e-15  1.0335943465939833e-15
1.5702901247293774e-01  1.4462387119013715e+00  2.1466474226560424e-16  -6.5661686694675314e-01  1.1250227184972203e-16  4.5891448234530319e-01  7.1503232087243646e-16  -1.0000000000000013e+00  1.8909080666552542e-16  9.9999999999999878e-01  9.0379687876796787e-16  1.1570290124729421e+00  7.7021722333369919e-16  1.4462387119013709e+00  4.5146907250948969e-16  -6.5661686694675270e-01  3.3158693800034059e-16  4.5891448234530152e-01   9.5030221606529835e-16  -1.0000000000000011e+00  3.2953798259505879e-17  9.9999999999999867e-01  1.0148191812304835e-15  1.1570290124729421e+00  7.7021722333369919e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  2.5499840318453720e-16  9.9999999999999967e-01  1.5618459067842719e-17  1.1570290124729414e+00  1.0408340855860526e-16  1.4462387119013713e+00  7.3798626594270827e-18  -6.5661686694675303e-01  1.4799693872063756e-18  4.5891448234530330e-01    8.2605462333495211e-16    -1.0000000000000016e+00   4.1113541159055672e-16    9.9999999999999878e-01    9.0379687876796787e-16    1.1570290124729421e+00    7.7021722333369919e-16    1.1239532619399901e-15  7.8038266892035854e-16  5.4939585085811304e-15  1.0422457006677717e-15  1.0422457006677717e-15  1.0422457006677717e-15
1.8896523396912115e-01  1.4712127758624196e+00  3.8209631152102196e-17  -6.6814224302330583e-01  1.0487997106468529e-17  6.8438666419673100e-01  3.2886186505615870e-16  -1.0000000000000011e+00  8.6256165306177497e-17  9.9999999999999911e-01  4.6095643611716524e-16  1.1889652339691248e+00  9.7144514654697463e-17  1.4712127758624196e+00  3.8209631152102196e-17  -6.6814224302330572e-01  1.2151029956898417e-16  6.8438666419673311e-01   2.4382856118439561e-15  -1.0000000000000011e+00  8.6256165306177497e-17  9.9999999999999911e-01  4.6095643611716524e-16  1.1889652339691248e+00  9.7144514654697463e-17  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  3.5783304454388509e-16  9.9999999999999956e-01  1.6867226267102610e-17  1.1889652339691248e+00  9.7144514654697463e-17  1.4712127758624196e+00  3.8209631152102196e-17  -6.6814224302330583e-01  1.0487997106468529e-17  6.8438666419673133e-01    6.6192877244370572e-16    -1.0000000000000011e+00   8.6256165306177497e-17    9.9999999999999911e-01    4.6095643611716524e-16    1.1889652339691248e+00    9.7144514654697463e-17    1.1433620085196023e-15  8.0068349071678810e-16  6.8837251360429779e-15  1.0528246749111338e-15  1.0528246749111338e-15  1.0528246749111338e-15
2.2739657523579321e-01  1.5021674509668554e+00  6.0765567184855303e-17  -6.8129580359906372e-01  4.9974550113788762e-17  1.0261785339752303e+00  8.4837639178524415e-16  -1.0000000000000011e+00  8.9352869536180123e-17  9.9999999999999878e-01  8.0405894163862255e-16  1.2273965752357971e+00  5.2041704279303897e-16  1.5021674509668554e+00  6.0765567184855303e-17  -6.8129580359906350e-01  1.7207005481124254e-16  1.0261785339752372e+00   7.7317591444612145e-15  -1.0000000000000011e+00  8.9352869536180123e-17  9.9999999999999878e-01  8.0405894163862255e-16  1.2273965752357971e+00  5.2041704279303897e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  8.9352869536180123e-17  9.9999999999999967e-01  8.4119478061502645e-17  1.2273965752357967e+00  7.6327832942976320e-17  1.5021674509668554e+00  6.0765567184855303e-17  -6.8129580359906372e-01  4.9974550113788762e-17  1.0261785339752283e+00    1.1500250525400376e-15    -1.0000000000000011e+00   8.9352869536180123e-17    9.9999999999999878e-01    8.0405894163862255e-16    1.2273965752357971e+00    5.2041704279303897e-16    1.1674186236341171e-15  8.2608581272717167e-16  8.6965801560576161e-15  1.0657913002804092e-15  1.0657913002804092e-15  1.0657913002804092e-15
2.7364399970746661e-01  1.5407230126636156e+00  1.7680125806974592e-16  -6.9605408411992353e-01  4.6960330053449263e-17  1.5483772473378128e+00  2.6617078603402280e-16  -1.0000000000000011e+00  9.3378190771067097e-18  9.9999999999999922e-01  3.0985130050262584e-16  1.2736439997074707e+00  1.2490009027032888e-16  1.5407230126636158e+00  4.5243346855285403e-17  -6.9605408411992353e-01  4.6960330053449263e-17  1.5483772473378146e+00   1.5101860533662276e-15  -1.0000000000000011e+00  9.3378190771067097e-18  9.9999999999999911e-01  4.2087360296514149e-16  1.2736439997074707e+00  1.2490009027032888e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000011e+00  9.3378190771067097e-18  9.9999999999999967e-01  1.3423790934743678e-16  1.2736439997074704e+00  9.7144514654702442e-17  1.5407230126636158e+00  4.5243346855285403e-17  -6.9605408411992342e-01  1.5798263251596492e-16  1.5483772473378199e+00    6.8392565715669788e-15    -1.0000000000000011e+00   9.3378190771067097e-18    9.9999999999999911e-01    4.2087360296514149e-16    1.2736439997074707e+00    1.2490009027032888e-16    1.1973823142602864e-15  8.5809327133227012e-16  1.1096467990855616e-14  1.0817245226801010e-15  1.0817245226801010e-15  1.0817245226801010e-15
3.2929712550971479e-01  1.5890102826294685e+00  2.1155780359444462e-16  -7.1220482242980965e-01  6.7871019603318861e-17  2.3533452864496072e+00  7.2888584715242814e-16  -1.0000000000000013e+00  5.8547941919051706e-18  9.9999999999999967e-01  2.1900781423724480e-17  1.3292971255097197e+00  8.8817841970012326e-16  1.5890102826294688e+00  1.0486801330586678e-17  -7.1220482242980943e-01  2.8991562452835016e-16  2.3533452864496205e+00   1.2593790448349450e-14  -1.0000000000000013e+00  5.8547941919051706e-18  9.9999999999999967e-01  2.1900781423724480e-17  1.3292971255097197e+00  8.8817841970012326e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  8.8232362550822003e-16  9.9999999999999978e-01  1.3292308388624013e-16  1.3292971255097186e+00  2.2204460492503328e-16  1.5890102826294688e+00  1.0486801330586678e-17  -7.1220482242980987e-01  1.5417358532171243e-16  2.3533452864496027e+00    5.1697779456530543e-15    -1.0000000000000013e+00   5.8547941919051706e-18    9.9999999999999967e-01    2.1900781423724480e-17    1.3292971255097197e+00    8.8817841970012326e-16    1.2349090614989528e-15  8.9874751756683024e-16  1.4328225492739073e-14  1.1013543366693553e-15  1.1013543366693553e-15  1.1013543366693553e-15
3.9626886387014781e-01  1.6498555800710835e+00  2.8694292293565889e-16  -7.2920743980998515e-01  1.4839471369134397e-16  3.6067079764768444e+00  2.0038739843357772e-16  -1.0000000000000011e+00  1.5578989089795552e-16  9.9999999999999900e-01  5.9361065072402431e-16  1.3962688638701521e+00  3.0531133177191598e-16  1.6498555800710832e+00  6.4898318010627580e-17  -7.2920743980998515e-01  1.4839471369134397e-16  3.6067079764768426e+00   1.9767442378338281e-15  -1.0000000000000013e+00  6.6254714027075800e-17  9.9999999999999900e-01  5.9361065072402431e-16  1.3962688638701521e+00  3.0531133177191598e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000018e+00  5.1034392387713845e-16  9.9999999999999978e-01  1.8354546651358522e-16  1.3962688638701519e+00  8.3266726846884682e-17  1.6498555800710832e+00  6.4898318010627580e-17  -7.2920743980998481e-01  1.8467219369620299e-16  3.6067079764768550e+00    1.0457753637967925e-14    -1.0000000000000013e+00   6.6254714027075800e-17    9.9999999999999900e-01    5.9361065072402431e-16    1.3962688638701521e+00    3.0531133177191598e-16    1.2821953566108452e-15  9.5085991058705949e-16  1.8766526884200185e-14  1.1256019104776380e-15  1.1256019104776380e-15  1.1256019104776380e-15
4.7686116977144744e-01  1.7270396382595683e+00  4.4039603876394536e-17  -7.4596597748536064e-01  1.8730530260311643e-16  5.5801675633920791e+00  6.2202471976706519e-16  -1.0000000000000009e+00  3.4071716192497770e-16  9.9999999999999856e-01  9.9155046762520960e-16  1.4768611697714522e+00  6.6613381477509215e-16  1.7270396382595683e+00  4.4039603876394536e-17  -7.4596597748536064e-01  1.8730530260311643e-16  5.5801675633920684e+00   1.0036116316634438e-14  -1.0000000000000011e+00  1.1867255699994639e-16  9.9999999999999967e-01  1.1867255699994686e-16  1.4768611697714522e+00  6.6613381477509215e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  3.4071716192497770e-16  9.9999999999999922e-01  3.2541665285011578e-16  1.4768611697714513e+00  2.2204460492503303e-16  1.7270396382595683e+00  4.4039603876394536e-17  -7.4596597748536053e-01  7.6283000140600793e-17  5.5801675633920738e+00    4.7070457984336865e-15    -1.0000000000000009e+00   3.4071716192497770e-16    9.9999999999999856e-01    9.9155046762520960e-16    1.4768611697714522e+00    6.6613381477509215e-16    1.3421794195852500e-15  1.0183594564502063e-15  2.4999803694461466e-14  1.1556288688993140e-15  1.1556288688993140e-15  1.1556288688993140e-15
5.7384416483024048e-01  1.8256618183900715e+00  3.0474100768767453e-17  -7.6045987988764352e-01  2.4160382190598742e-16  8.7259441391374359e+00  3.1558671602457707e-15  -1.0000000000000009e+00  3.2575140781351010e-16  9.9999999999999900e-01  5.6242701188661479e-16  1.5738441648302455e+00  1.0547118733938971e-15  1.8256618183900717e+00  1.9157050415626384e-16  -7.6045987988764374e-01  1.9559216980956108e-17  8.7259441391374413e+00   8.4849376784465213e-15  -1.0000000000000013e+00  1.1833780203655249e-16  9.9999999999999911e-01  4.5140470942409914e-16  1.5738441648302455e+00  1.0547118733938971e-15  inf               inf               inf               inf               inf                 inf                 -1.0000000000000004e+00  7.6984061766357276e-16  9.9999999999999933e-01  2.2936010449906788e-16  1.5738441648302444e+00  5.5511151231259429e-17  1.8256618183900715e+00  3.0474100768767453e-17  -7.6045987988764396e-01  2.0248538794407520e-16  8.7259441391374217e+00    1.1054987554956234e-14    -1.0000000000000011e+00   1.0370680288847881e-16    9.9999999999999911e-01    4.5140470942409914e-16    1.5738441648302455e+00    1.0547118733938971e-15    1.4188242501689798e-15  1.1068229146379020e-15  3.3977876521935538e-14  1.1928965431724175e-15  1.1928965431724175e-15  1.1928965431724175e-15
6.9055135201623452e-01  1.9526546246013128e+00  3.0354332422014289e-17  -7.6914277609432258e-01  6.4282326732372845e-17  1.3808119025442108e+01  1.2300213626838517e-15  -1.0000000000000011e+00  1.7886489690663558e-16  1.0000000000000000e+00  4.8417622867855366e-16  1.6905513520162392e+00  4.1633363423443217e-16  1.9526546246013123e+00  4.1373487742804832e-16  -7.6914277609432291e-01  2.6878458065517409e-16  1.3808119025442082e+01   2.7875373953687608e-14  -1.0000000000000011e+00  1.7886489690663558e-16  1.0000000000000000e+00  4.8417622867855366e-16  1.6905513520162394e+00  6.3837823915946343e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000007e+00  6.2295410675669822e-16  9.9999999999999956e-01  4.0087018828491021e-17  1.6905513520162390e+00  1.9428902930940084e-16  1.9526546246013128e+00  3.0354332422014289e-17  -7.6914277609432236e-01  2.8632693165740418e-16  1.3808119025442121e+01    1.1204476513117901e-14    -1.0000000000000011e+00   1.7886489690663558e-16    1.0000000000000000e+00    4.8417622867855366e-16    1.6905513520162394e+00    6.3837823915946343e-16    1.5175174863612161e-15  1.2242942053501016e-15  4.7278635362358411e-14  1.2392353611340761e-15  1.2392353611340761e-15  1.2392353611340761e-15
8.3099419493533866e-01  2.1175132472956437e+00  1.0703237972608189e-16  -7.6596051472097115e-01  1.4645740205371530e-16  2.2137772948629657e+01  3.3561985347156230e-15  -1.0000000000000011e+00  2.7299452595772536e-16  9.9999999999999944e-01  8.7827957045450568e-17  1.8309941949353439e+00  9.1593399531575257e-16  2.1175132472956433e+00  3.3705683012398071e-16  -7.6596051472097104e-01  3.5435099591199642e-17  2.2137772948629639e+01   2.1119766928718128e-14  -1.0000000000000011e+00  2.7299452595772536e-16  9.9999999999999944e-01  8.7827957045450568e-17  1.8309941949353439e+00  9.1593399531575257e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000009e+00  4.9503913088275666e-16  9.9999999999999944e-01  8.7827957045450568e-17  1.8309941949353428e+00  1.9428902930940392e-16  2.1175132472956437e+00  1.0703237972608189e-16  -7.6596051472097082e-01  1.8660950533383167e-16  2.2137772948629671e+01    1.0854656180486380e-14    -1.0000000000000011e+00   2.7299452595772536e-16    9.9999999999999944e-01    8.7827957045450568e-17    1.8309941949353439e+00    9.1593399531575257e-16    1.6456383734674818e-15  1.3825691004316910e-15  6.7602956366208324e-14  1.2969237132186149e-15  1.2969237132186149e-15  1.2969237132186149e-15
1.0000000000000000e+00  2.3333333333333419e+00  2.0975384493034410e-16  -7.4074074074074059e-01  1.7168088366907355e-16  3.6000000000000540e+01  6.4360498427455343e-15  -1.0000000000000016e+00  1.1568202027432423e-16  9.9999999999999878e-01  7.2630468381816067e-16  2.0000000000000049e+00  2.7755575615628761e-16  2.3333333333333415e+00  2.3433536491971849e-16  -7.4074074074074048e-01  2.8270318613158917e-16  3.6000000000000547e+01   6.6937751485546747e-16  -1.0000000000000011e+00  3.2840718957573839e-16  9.9999999999999867e-01  8.3732698628067633e-16  2.0000000000000049e+00  2.7755575615628761e-16  inf               inf               inf               inf               inf                 inf                 -1.0000000000000016e+00  1.1568202027432423e-16  9.9999999999999956e-01  5.0851433419448894e-17  2.0000000000000044e+00  1.6653345369377498e-16  2.3333333333333419e+00  2.0975384493034410e-16  -7.4074074074074059e-01  1.7168088366907355e-16  3.6000000000000568e+01    2.1985659587658472e-14    -1.0000000000000016e+00   1.1568202027432423e-16    9.9999999999999878e-01    7.2630468381816067e-16    2.0000000000000049e+00    2.7755575615628761e-16    1.8133642735544262e-15  1.5992369680647740e-15  9.9718548553102061e-14  1.3687748718835786e-15  1.3687748718835786e-15  1.3687748718835786e-15


==> results/invariants-single_lim_disc_t-u2.dat <==
delta                   J2_values_c             J2_errors_c             J3_values_c              J3_errors_c             disc_values_c            disc_errors_c           eig0_values_c            eig0_errors_c           eig1_values_c           eig1_errors_c           eig2_values_c           eig2_errors_c           J2_values_naive         J2_errors_naive         J3_values_naive          J3_errors_naive         disc_values_naive        disc_errors_naive       eig0_values_naive        eig0_errors_naive       eig1_values_naive       eig1_errors_naive       eig2_values_naive       eig2_errors_naive       J2_values_lapack  J2_errors_lapack  J3_values_lapack  J3_errors_lapack  disc_values_lapack  disc_errors_lapack  eig0_values_lapack       eig0_errors_lapack      eig1_values_lapack      eig1_errors_lapack      eig2_values_lapack      eig2_errors_lapack      J2_values_naive_tensor  J2_errors_naive_tensor  J3_values_naive_tensor   J3_errors_naive_tensor  disc_values_naive_tensor  disc_errors_naive_tensor  eig0_values_naive_tensor  eig0_errors_naive_tensor  eig1_values_naive_tensor  eig1_errors_naive_tensor  eig2_values_naive_tensor  eig2_errors_naive_tensor  J2_conds                J3_conds                disc_conds              eig0_conds              eig1_conds              eig2_conds
9.9999999999999998e-17  1.3333332743495703e+00  1.1949244556730772e-09  -5.9259605407714844e-01  3.5000104482468976e-06  -1.5070853542633065e-08  1.5070866893957931e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132692478e-11  -5.9259880913628471e-01  6.2550695845192840e-06  -2.0016227084873606e-04  2.0016227086208738e-04  -9.9999997112642303e-01  2.3343855686637214e-11  9.9999998556707703e-01  1.4455278056673269e-08  9.9999998556707759e-01  1.4431705939132770e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997163484078e-01  5.3176160802953064e-10  9.9999997164444809e-01  5.3264911805032023e-10  9.9999999999931677e-01  5.3324238382318897e-13  1.3333332763077124e+00  7.6321763724403728e-10  -5.9259255498045371e-01  9.1375352119669019e-10  -1.2958121686779123e-08   1.2958135038103988e-08    -9.9999997148461228e-01   3.8153311172000713e-10    9.9999998574617166e-01    1.4634372684689954e-08    9.9999998574617222e-01    1.4252611311116085e-08    1.5997874728653202e-08  1.0665249819045776e-08  7.3941853604567169e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
1.2033778407775906e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
1.4481182276745360e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
1.7426333860096471e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
2.0970464013232307e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
2.5235391704347656e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
3.0367711180354603e-16  1.3333332762122154e+00  6.6772069355788633e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -2.1126925332901704e-09  2.1127058846150364e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619384688e-09  -5.9258920175057872e-01  3.3523161214704510e-06  1.0730129567804170e-04   1.0730129566469037e-04  -9.9999913345292046e-01  8.3765015870712129e-07  9.9870473527042714e-01  1.2952358413718403e-03  1.0012943981897700e+00  1.2943981909864254e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997270365137e-01  1.6005722036131475e-09  9.9999997271170871e-01  1.5999097312692579e-09  9.9999999999954736e-01  7.6383570603783398e-13  1.3333332753761624e+00  1.6833231104687793e-10  -5.9259255376107400e-01  3.0562618712039749e-10  6.1889604552334276e-09    6.1889471039085621e-09    -9.9999997097063764e-01   1.3244152890573683e-10    9.9999015174523720e-01    9.8193665617763841e-06    1.0000098192326774e+00    9.8192338938730029e-06    1.5997874728653206e-08  1.0665249819045779e-08  7.3941853604567185e-15  1.7004031139631139e-08  1.7004031139631139e-08  1.7004031139631139e-08
3.6543830709572618e-16  1.3333332743495703e+00  1.1949244556730642e-09  -5.9259223937988281e-01  3.1468681737810255e-07  1.6705888339099325e-09   1.6705754825850668e-09  -9.9999997142381236e-01  3.2073319106634901e-10  9.9999487660816511e-01  5.0945036338690804e-06  1.0000050948233776e+00  5.0948245941007554e-06  1.3333332762122154e+00  6.6772069355789295e-10  -5.9259315773292820e-01  6.0366622800901882e-07  -1.9303083158561662e-05  1.9303083171912989e-05  -9.9999997143686381e-01  3.3378463987693496e-10  9.9999998572229742e-01  1.4610498448768421e-08  9.9999998572229798e-01  1.4276485547037625e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997147702113e-01  3.7394196178913919e-10  9.9999997148413799e-01  3.7233901952108968e-10  9.9999999999908640e-01  3.0287110621346898e-13  1.3333332758415963e+00  2.9710160258542469e-10  -5.9259255498065166e-01  9.1395147396198965e-10  -2.2908263730414546e-08   2.2908277081739412e-08    -9.9999997125155426e-01   1.4847509439070086e-10    9.9999998562964265e-01    1.4517843676025304e-08    9.9999998562964321e-01    1.4369140319780742e-08    1.5997874728653212e-08  1.0665249819045781e-08  7.3941853604567217e-15  1.7004031139631143e-08  1.7004031139631143e-08  1.7004031139631143e-08
4.3976036093027123e-16  1.3333332743495703e+00  1.1949244556730642e-09  -5.9259223937988281e-01  3.1468681737810255e-07  1.6705888339099325e-09   1.6705754825850668e-09  -9.9999997142381236e-01  3.2073319106634901e-10  9.9999487660816511e-01  5.0945036338690804e-06  1.0000050948233776e+00  5.0948245941007554e-06  1.3333332762122154e+00  6.6772069355789295e-10  -5.9259315773292820e-01  6.0366622800901882e-07  -1.9303083158561662e-05  1.9303083171912989e-05  -9.9999997143686381e-01  3.3378463987693496e-10  9.9999998572229742e-01  1.4610498448768421e-08  9.9999998572229798e-01  1.4276485547037625e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997147702113e-01  3.7394196178913919e-10  9.9999997148413799e-01  3.7233901952108968e-10  9.9999999999908640e-01  3.0287110621346898e-13  1.3333332758415963e+00  2.9710160258542469e-10  -5.9259255498065166e-01  9.1395147396198965e-10  -2.2908263730414546e-08   2.2908277081739412e-08    -9.9999997125155426e-01   1.4847509439070086e-10    9.9999998562964265e-01    1.4517843676025304e-08    9.9999998562964321e-01    1.4369140319780742e-08    1.5997874728653212e-08  1.0665249819045781e-08  7.3941853604567217e-15  1.7004031139631143e-08  1.7004031139631143e-08  1.7004031139631143e-08
5.2919787359584365e-16  1.3333332743495703e+00  1.1949244556730642e-09  -5.9259223937988281e-01  3.1468681737810255e-07  1.6705888339099325e-09   1.6705754825850668e-09  -9.9999997142381236e-01  3.2073319106634901e-10  9.9999487660816511e-01  5.0945036338690804e-06  1.0000050948233776e+00  5.0948245941007554e-06  1.3333332762122154e+00  6.6772069355789295e-10  -5.9259315773292820e-01  6.0366622800901882e-07  -1.9303083158561662e-05  1.9303083171912989e-05  -9.9999997143686381e-01  3.3378463987693496e-10  9.9999998572229742e-01  1.4610498448768421e-08  9.9999998572229798e-01  1.4276485547037625e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997147702113e-01  3.7394196178913919e-10  9.9999997148413799e-01  3.7233901952108968e-10  9.9999999999908640e-01  3.0287110621346898e-13  1.3333332758415963e+00  2.9710160258542469e-10  -5.9259255498065166e-01  9.1395147396198965e-10  -2.2908263730414546e-08   2.2908277081739412e-08    -9.9999997125155426e-01   1.4847509439070086e-10    9.9999998562964265e-01    1.4517843676025304e-08    9.9999998562964321e-01    1.4369140319780742e-08    1.5997874728653212e-08  1.0665249819045781e-08  7.3941853604567217e-15  1.7004031139631143e-08  1.7004031139631143e-08  1.7004031139631143e-08
6.3682499447185866e-16  1.3333332780748606e+00  2.5303658427888567e-09  -5.9258270263671875e-01  9.8514299814406024e-06  -3.9158545636453807e-09  3.9158679149702463e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132712176e-11  -5.9258807146990733e-01  4.4825967928613218e-06  1.4344354475959165e-04   1.4344354474624032e-04  -9.9999885046826531e-01  1.1206348138604278e-06  9.9850232282712048e-01  1.4976482846784946e-03  1.0014965276484216e+00  1.4965276496380375e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996983522910e-01  1.2678500738668109e-09  9.9999996984512196e-01  1.2666770144840877e-09  9.9999999999898426e-01  2.0073058794795461e-13  1.3333332758415963e+00  2.9710160258543126e-10  -5.9259255405762767e-01  9.0725166113188288e-12  6.6285021915746256e-09    6.6284888402497601e-09    -9.9999997119992068e-01   9.6841508095252125e-11    9.9998980865141673e-01    1.0162460382241541e-05    1.0000101625557798e+00    1.0162556996264938e-05    1.5997874728653216e-08  1.0665249819045784e-08  7.3941853604567248e-15  1.7004031139631143e-08  1.7004031139631143e-08  1.7004031139631143e-08
7.6634108680074624e-16  1.3333332780748606e+00  2.5303658427888567e-09  -5.9258270263671875e-01  9.8514299814406024e-06  -3.9158545636453807e-09  3.9158679149702463e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132712176e-11  -5.9258807146990733e-01  4.4825967928613218e-06  1.4344354475959165e-04   1.4344354474624032e-04  -9.9999885046826531e-01  1.1206348138604278e-06  9.9850232282712048e-01  1.4976482846784946e-03  1.0014965276484216e+00  1.4965276496380375e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996983522910e-01  1.2678500738668109e-09  9.9999996984512196e-01  1.2666770144840877e-09  9.9999999999898426e-01  2.0073058794795461e-13  1.3333332758415963e+00  2.9710160258543126e-10  -5.9259255405762767e-01  9.0725166113188288e-12  6.6285021915746256e-09    6.6284888402497601e-09    -9.9999997119992068e-01   9.6841508095252125e-11    9.9998980865141673e-01    1.0162460382241541e-05    1.0000101625557798e+00    1.0162556996264938e-05    1.5997874728653216e-08  1.0665249819045784e-08  7.3941853604567248e-15  1.7004031139631143e-08  1.7004031139631143e-08  1.7004031139631143e-08
9.2219788233343405e-16  1.3333332762122154e+00  6.6772069355790608e-10  -5.9259033203125000e-01  2.2220354501906024e-06  2.2815244724466101e-09   2.2815111211217441e-09  -9.9999997048771672e-01  6.1536245437659141e-10  9.9999401456180959e-01  5.9565499893899761e-06  1.0000059559336376e+00  5.9559348540872304e-06  1.3333332755913336e+00  4.6838903132718741e-11  -5.9259541829427076e-01  2.8642275705687160e-06  -9.1654498559634590e-05  9.1654498572985916e-05  -9.9999997112642303e-01  2.3343855686650345e-11  9.9999998556707703e-01  1.4455278056673282e-08  9.9999998556707759e-01  1.4431705939132770e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997255515161e-01  1.4520724355752778e-09  9.9999997256354722e-01  1.4517482481869915e-09  9.9999999999970313e-01  9.1959999639274354e-13  1.3333332767726915e+00  1.2281968035254731e-09  -5.9259255527725474e-01  1.2105545493956640e-09  -1.2536199633927936e-08   1.2536212985252801e-08    -9.9999997171710187e-01   6.1402269486072504e-10    9.9999998586241645e-01    1.4750617476260320e-08    9.9999998586241701e-01    1.4136366519545733e-08    1.5997874728653219e-08  1.0665249819045786e-08  7.3941853604567264e-15  1.7004031139631146e-08  1.7004031139631146e-08  1.7004031139631146e-08
1.1097524964120698e-15  1.3333332762122154e+00  6.6772069355791259e-10  -5.9259796142578125e-01  5.4073590810593976e-06  -3.8355346430246019e-09  3.8355479943494674e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.7404288729246204e-10  -5.9259259259259256e-01  3.8525892369094536e-08  -1.2450747508552240e-06  1.2450747642065489e-06  -9.9999997081613357e-01  2.8694560510538115e-10  9.9999998541170498e-01  1.4299906008112976e-08  9.9999998541170554e-01  1.4587077987693080e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997126067652e-01  1.5759735289484577e-10  9.9999997126868478e-01  1.5688580869326777e-10  9.9999999999925238e-01  4.6884944839492989e-13  1.3333332758411416e+00  2.9664685523455792e-10  -5.9259255405772771e-01  8.9724855167913489e-12  6.6155987354932222e-09    6.6155853841683567e-09    -9.9999997119979411e-01   9.6714942670451423e-11    9.9998981856172442e-01    1.0152550074555940e-05    1.0000101526453464e+00    1.0152646562902090e-05    1.5997874728653222e-08  1.0665249819045789e-08  7.3941853604567296e-15  1.7004031139631149e-08  1.7004031139631149e-08  1.7004031139631149e-08
1.3354515629298974e-15  1.3333332780748606e+00  2.5303658427888761e-09  -5.9259223937988281e-01  3.1468681737810255e-07  2.8209719390882600e-09   2.8209585877633941e-09  -9.9999997234614757e-01  1.2430683992751975e-09  9.9999334707027743e-01  6.6240415215480360e-06  1.0000066252836015e+00  6.6252848179871205e-06  1.3333332762122154e+00  6.6772069355791921e-10  -5.9259202745225692e-01  5.2661444327082973e-07  1.6865898320617134e-05   1.6865898307265808e-05  -9.9999983967194306e-01  1.3143113611229843e-07  9.9948656828121896e-01  5.1340283058001876e-04  1.0005132713984548e+00  5.1327139967128016e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997191999024e-01  8.1691106762967067e-10  9.9999997192821743e-01  8.1641845940854872e-10  9.9999999999961831e-01  8.3477895731138148e-13  1.3333332767724642e+00  1.2279694298500429e-09  -5.9259255558752666e-01  1.5208264686639186e-09  -2.2469752281040201e-08   2.2469765632365066e-08    -9.9999997171698818e-01   6.1390900802301004e-10    9.9999998586235961e-01    1.4750560632841466e-08    9.9999998586236016e-01    1.4136423362964594e-08    1.5997874728653226e-08  1.0665249819045791e-08  7.3941853604567311e-15  1.7004031139631149e-08  1.7004031139631149e-08  1.7004031139631149e-08
1.6070528182616385e-15  1.3333332743495703e+00  1.1949244556730313e-09  -5.9259986877441406e-01  7.3147077138718976e-06  -7.2037013319837245e-09  7.2037146833085900e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619385081e-09  -5.9259428801359948e-01  1.7339468992888675e-06  -5.5458888153836483e-05  5.5458888167187809e-05  -9.9999997174745614e-01  6.4437696951010388e-10  9.9999998587736627e-01  1.4765567295420722e-08  9.9999998587736683e-01  1.4121416700385340e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997170106181e-01  5.9798263669016045e-10  9.9999997170955768e-01  5.9775870244099790e-10  9.9999999999900091e-01  2.1738393331733195e-13  1.3333332758409142e+00  2.9641948155912782e-10  -5.9259255436789959e-01  3.0119940265694437e-10  -3.3147511402376040e-09   3.3147644915624699e-09    -9.9999997125136486e-01   1.4828569034271622e-10    9.9999998562932058e-01    1.4517521600325877e-08    9.9999998562932113e-01    1.4369462395480186e-08    1.5997874728653229e-08  1.0665249819045792e-08  7.3941853604567343e-15  1.7004031139631152e-08  1.7004031139631152e-08  1.7004031139631152e-08
1.9338917504552319e-15  1.3333332762122154e+00  6.6772069355793886e-10  -5.9259986877441406e-01  7.3147077138718976e-06  4.5561996994937394e-09   4.5561863481688738e-09  -9.9999997140142094e-01  2.9834176901652201e-10  9.9999154835470316e-01  8.4227570958118463e-06  1.0000084230539925e+00  8.4230552089859413e-06  1.3333332749704518e+00  5.7404288729243578e-10  -5.9259428801359948e-01  1.7339468992888675e-06  -5.5498624581318268e-05  5.5498624594669594e-05  -9.9999997081613357e-01  2.8694560510536802e-10  9.9999998541170498e-01  1.4299906008112990e-08  9.9999998541170554e-01  1.4587077987693080e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997089546233e-01  2.0761683932682671e-10  9.9999997090639370e-01  2.0540527732686913e-10  9.9999999999968070e-01  8.9717349129531528e-13  1.3333332753750256e+00  1.6946917942404156e-10  -5.9259255436819647e-01  3.0149627629373792e-10  -1.3263209197589276e-08   1.3263222548914142e-08    -9.9999997101842053e-01   8.4658640148868469e-11    9.9999998551284841e-01    1.4401049435080088e-08    9.9999998551284897e-01    1.4485934560725981e-08    1.5997874728653235e-08  1.0665249819045797e-08  7.3941853604567390e-15  1.7004031139631156e-08  1.7004031139631156e-08  1.7004031139631156e-08
2.3272024789604123e-15  1.3333332762122154e+00  6.6772069355794547e-10  -5.9259033203125000e-01  2.2220354501906024e-06  -5.8736136935773037e-10  5.8737472068259610e-10  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132758136e-11  -5.9259259259259256e-01  3.8525892369094556e-08  -1.2318292732516056e-06  1.2318292866029305e-06  -9.9999997112642303e-01  2.3343855686670042e-11  9.9999998556707703e-01  1.4455278056673302e-08  9.9999998556707759e-01  1.4431705939132770e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997176522271e-01  6.6214353550628280e-10  9.9999997177391298e-01  6.6211400130873201e-10  9.9999999999841993e-01  3.6359577546901249e-13  1.3333332763061208e+00  7.6162602151600031e-10  -5.9259255437521241e-01  3.0851221967555848e-10  6.3756431245565182e-09    6.3756297732316526e-09    -9.9999997143400676e-01   3.3092759194539085e-10    9.9999000476738942e-01    9.9663444095577774e-06    1.0000099666743478e+00    9.9666755643013528e-06    1.5997874728653239e-08  1.0665249819045801e-08  7.3941853604567422e-15  1.7004031139631159e-08  1.7004031139631159e-08  1.7004031139631159e-08
2.8005038941836253e-15  1.3333332743495703e+00  1.1949244556729918e-09  -5.9259414672851562e-01  1.5926618154343976e-06  8.7462659820090283e-09   8.7462526306841627e-09  -9.9999997043736311e-01  6.6571606454692350e-10  9.9998829506906828e-01  1.1676042730697318e-05  1.0000116753755706e+00  1.1675376787037051e-05  1.3333332743495703e+00  1.1949244556729918e-09  -5.9259654857494215e-01  3.9945082419595869e-06  -1.2785017795380327e-04  1.2785017796715459e-04  -9.9999997050569289e-01  5.9738627827334362e-10  9.9999998525648459e-01  1.4144685616017857e-08  9.9999998525648515e-01  1.4742298379788225e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997180978584e-01  7.0670666646941932e-10  9.9999997181908329e-01  7.0728431324403603e-10  1.0000000000004203e+00  1.6368040703005947e-12  1.3333332753743434e+00  1.7015130045034499e-10  -5.9259255436859171e-01  3.0189151569052195e-10  -1.3290408773514173e-08   1.3290422124839038e-08    -9.9999997101807947e-01   8.4999700662020185e-11    9.9999998551267788e-01    1.4400878904823519e-08    9.9999998551267844e-01    1.4486105090982564e-08    1.5997874728653252e-08  1.0665249819045807e-08  7.3941853604567501e-15  1.7004031139631162e-08  1.7004031139631162e-08  1.7004031139631162e-08
3.3700643292719250e-15  1.3333332743495703e+00  1.1949244556729788e-09  -5.9259605407714844e-01  3.5000104482468976e-06  2.4868103592194496e-09   2.4867970078945837e-09  -9.9999997048626488e-01  6.1681429302585764e-10  9.9999375179217476e-01  6.2193196242189393e-06  1.0000062187013670e+00  6.2187025834404165e-06  1.3333332762122154e+00  6.6772069355797825e-10  -5.9259372287326384e-01  1.1688065636489432e-06  -3.7387599769900248e-05  3.7387599783251575e-05  -9.9999997143701547e-01  3.3393629634214146e-10  9.9999998572214588e-01  1.4610346903325603e-08  9.9999998572214643e-01  1.4276637092480486e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997102271665e-01  8.0362521132759266e-11  9.9999997103256655e-01  7.9232427381089042e-11  9.9999999999950895e-01  7.2542198938580356e-13  1.3333332753741161e+00  1.7037867412577509e-10  -5.9259255436869074e-01  3.0199054758432731e-10  -1.3298429024644065e-08   1.3298442375968931e-08    -9.9999997101796578e-01   8.5113387499735236e-11    9.9999998551262104e-01    1.4400822061404665e-08    9.9999998551262159e-01    1.4486161934401424e-08    1.5997874728653259e-08  1.0665249819045812e-08  7.3941853604567548e-15  1.7004031139631166e-08  1.7004031139631166e-08  1.7004031139631166e-08
4.0554607358408276e-15  1.3333332762122154e+00  6.6772069355799800e-10  -5.9259796142578125e-01  5.4073590810593976e-06  4.3657833907461324e-09   4.3657700394212669e-09  -9.9999997140275676e-01  2.9967758935978052e-10  9.9999172652087098e-01  8.2445909279927747e-06  1.0000082448896173e+00  8.2448908337329653e-06  1.3333332749704518e+00  5.7404288729237664e-10  -5.9259541829427076e-01  2.8642275705687160e-06  -9.1667744037238208e-05  9.1667744050589534e-05  -9.9999997081598202e-01  2.8709715054819983e-10  9.9999998541185653e-01  1.4300057553555881e-08  9.9999998541185720e-01  1.4586926331227916e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997236946903e-01  1.2663898551528155e-09  9.9999997237763438e-01  1.2658354075092219e-09  9.9999999999965417e-01  8.7063916100677404e-13  1.3333332763049839e+00  7.6048915313883668e-10  -5.9259255437610248e-01  3.0940228547443552e-10  6.3229084190652429e-09    6.3228950677403774e-09    -9.9999997143385044e-01   3.3077127254354989e-10    9.9999004613063158e-01    9.9249811673930282e-06    1.0000099253109485e+00    9.9253121649290234e-06    1.5997874728653269e-08  1.0665249819045820e-08  7.3941853604567627e-15  1.7004031139631172e-08  1.7004031139631172e-08  1.7004031139631172e-08
4.8802515836544337e-15  1.3333332762122154e+00  6.6772069355801765e-10  -5.9258651733398438e-01  6.0367327158156024e-06  -1.0630857562052049e-08  1.0630870913376915e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132830359e-11  -5.9259372287326384e-01  1.1688065636489432e-06  -3.7400845247503867e-05  3.7400845260855193e-05  -9.9999997112657457e-01  2.3495401129567488e-11  9.9999998556692538e-01  1.4455126400208175e-08  9.9999998556692604e-01  1.4431857484575632e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997227377979e-01  1.1707006208388027e-09  9.9999997228262782e-01  1.1708288493330513e-09  9.9999999999850830e-01  2.7522202270885003e-13  1.3333332753732066e+00  1.7128816882750863e-10  -5.9259255436938385e-01  3.0268365981862706e-10  -1.3340009985540746e-08   1.3340023336865612e-08    -9.9999997101751104e-01   8.5568134850602003e-11    9.9999998551239366e-01    1.4400594687729241e-08    9.9999998551239422e-01    1.4486389308076868e-08    1.5997874728653278e-08  1.0665249819045827e-08  7.3941853604567690e-15  1.7004031139631179e-08  1.7004031139631179e-08  1.7004031139631179e-08
5.8727866131894888e-15  1.3333332780748606e+00  2.5303658427890010e-09  -5.9259033203125000e-01  2.2220354501906024e-06  -5.9577197975571557e-09  5.9577331488820212e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132856622e-11  -5.9259654857494215e-01  3.9945082419595869e-06  -1.2782368700392510e-04  1.2782368701727643e-04  -9.9999997112657457e-01  2.3495401129580619e-11  9.9999998556692538e-01  1.4455126400208188e-08  9.9999998556692604e-01  1.4431857484575632e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997175636601e-01  6.5328684234968729e-10  9.9999997176385114e-01  6.5205216105890590e-10  9.9999999999854849e-01  2.3503194921741936e-13  1.3333332758381857e+00  2.9369099745392722e-10  -5.9259255466618443e-01  5.9948424392839110e-10  -1.2918073721834844e-08   1.2918087073159710e-08    -9.9999997125000062e-01   1.4692144829011592e-10    9.9999998562863845e-01    1.4516839479299607e-08    9.9999998562863901e-01    1.4370144516506515e-08    1.5997874728653295e-08  1.0665249819045837e-08  7.3941853604567800e-15  1.7004031139631186e-08  1.7004031139631186e-08  1.7004031139631186e-08
7.0671812739274769e-15  1.3333332724869251e+00  3.0575696049038308e-09  -5.9258651733398438e-01  6.0367327158156024e-06  3.0902348301409059e-09   3.0902214788160399e-09  -9.9999996955022741e-01  1.5528517627822617e-09  9.9999303597259137e-01  6.9351392076045633e-06  1.0000069335849129e+00  6.9335861293562840e-06  1.3333332749704518e+00  5.7404288729229133e-10  -5.9258581090856477e-01  6.7431581354210189e-06  2.1576757237617983e-04   2.1576757236282850e-04  -9.9999828511935807e-01  1.6859837211047841e-06  9.9816300767011246e-01  1.8369634416865190e-03  1.0018352774565213e+00  1.8352774577378183e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997133496343e-01  2.3188426285174221e-10  9.9999997134269081e-01  2.3089183222493405e-10  9.9999999999987077e-01  1.0872436731111422e-12  1.3333332753716149e+00  1.7287978455554560e-10  -5.9259255376414144e-01  3.0255875192552933e-10  5.9937903529316827e-09    5.9937770016068172e-09    -9.9999997096988869e-01   1.3319048535805048e-10    9.9999030804147981e-01    9.6630703191614558e-06    1.0000096629356856e+00    9.6629369020795776e-06    1.5997874728653315e-08  1.0665249819045852e-08  7.3941853604567942e-15  1.7004031139631199e-08  1.7004031139631199e-08  1.7004031139631199e-08
8.5044893418026682e-15  1.3333332780748606e+00  2.5303658427890796e-09  -5.9259033203125000e-01  2.2220354501906024e-06  1.2021908588631518e-08   1.2021895237306653e-08  -9.9999997227441606e-01  1.1713368896542679e-09  9.9998628053079486e-01  1.3690581004117782e-05  1.0000136917508968e+00  1.3691752113300693e-05  1.3333332743495703e+00  1.1949244556728342e-09  -5.9258976689091436e-01  2.7871757858305267e-06  8.9163917895263012e-05   8.9163917881911685e-05  -9.9999927391038435e-01  6.9719269482520559e-07  9.9881930216635284e-01  1.1806689454461352e-03  1.0011799717513072e+00  1.1799717525237141e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997142512254e-01  3.2204336525782408e-10  9.9999997143270836e-01  3.2090938119537619e-10  9.9999999999892808e-01  1.4455330290192169e-13  1.3333332753707055e+00  1.7378927925727913e-10  -5.9259255376473574e-01  3.0196444954042122e-10  5.9553713072091341e-09    5.9553579558842686e-09    -9.9999997096973414e-01   1.3334502840305860e-10    9.9999033910655122e-01    9.6320052477572986e-06    1.0000096318704588e+00    9.6318716752441970e-06    1.5997874728653338e-08  1.0665249819045865e-08  7.3941853604568100e-15  1.7004031139631209e-08  1.7004031139631209e-08  1.7004031139631209e-08
1.0234114021054527e-14  1.3333332762122154e+00  6.6772069355817522e-10  -5.9259223937988281e-01  3.1468681737810239e-07  -3.7113762582726202e-09  3.7113896095974861e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903132987937e-11  -5.9259146231192128e-01  1.0917547789107539e-06  3.4937117716182797e-05   3.4937117702831471e-05  -9.9999969817998691e-01  2.7292309226383872e-07  9.9926100329943957e-01  7.3896781235941020e-04  1.0007386948878232e+00  7.3869488903966168e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997150267617e-01  3.9959699544231849e-10  9.9999997151143094e-01  3.9963196520249843e-10  9.9999999999884159e-01  5.8066929283621991e-14  1.3333332749039073e+00  6.4058743494218205e-10  -5.9259255406178413e-01  4.9160636515433276e-12  -1.3508536511608327e-08   1.3508549862933192e-08    -9.9999997078286140e-01   3.2021776790793869e-10    9.9999998539506885e-01    1.4283269871200613e-08    9.9999998539506940e-01    1.4603714124605575e-08    1.5997874728653368e-08  1.0665249819045885e-08  7.3941853604568305e-15  1.7004031139631225e-08  1.7004031139631225e-08  1.7004031139631225e-08
1.2315506032928262e-14  1.3333332762122154e+00  6.6772069355823437e-10  -5.9259033203125000e-01  2.2220354501906024e-06  -1.9033798798691470e-09  1.9033932311940130e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903133047029e-11  -5.9259146231192128e-01  1.0917547789107539e-06  3.4937117716182797e-05   3.4937117702831471e-05  -9.9999969817983525e-01  2.7292324392030389e-07  9.9926100329959111e-01  7.3896781220786475e-04  1.0007386948879746e+00  7.3869488919109611e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997174510258e-01  6.4202340772035539e-10  9.9999997175524213e-01  6.4344315865915027e-10  9.9999999999953793e-01  7.5439881032852015e-13  1.3333332762995269e+00  7.5503218492843548e-10  -5.9259255437966518e-01  3.1296499116061523e-10  6.0924865152856000e-09    6.0924731639607345e-09    -9.9999997143292196e-01   3.2984279302817405e-10    9.9999022892218525e-01    9.7421896137218482e-06    1.0000097425184671e+00    9.7425196835554840e-06    1.5997874728653401e-08  1.0665249819045906e-08  7.3941853604568526e-15  1.7004031139631242e-08  1.7004031139631242e-08  1.7004031139631242e-08
1.4820207057988601e-14  1.3333332762122154e+00  6.6772069355830654e-10  -5.9260177612304688e-01  9.2220563466843976e-06  1.6544719109905238e-11   1.6531367785039454e-11  -9.9999997143688624e-01  3.3380706638223924e-10  9.9999947728996819e-01  4.9382183078937121e-07  1.0000004941541938e+00  4.9415541026003340e-07  1.3333332755913336e+00  4.6838903133119252e-11  -5.9259372287326384e-01  1.1688065636489434e-06  -3.7400845247503867e-05  3.7400845260855193e-05  -9.9999997112657457e-01  2.3495401129711934e-11  9.9999998556692538e-01  1.4455126400208319e-08  9.9999998556692604e-01  1.4431857484575632e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997120789552e-01  1.0481635110364063e-10  9.9999997121829975e-01  1.0650077921150619e-10  9.9999999999939360e-01  6.1006981712724980e-13  1.3333332753663854e+00  1.7810937909051670e-10  -5.9259255467014182e-01  6.0344163389984253e-10  -2.3109782532060308e-08   2.3109795883385173e-08    -9.9999997101410043e-01   8.8978739982106037e-11    9.9999998551068836e-01    1.4398889385163561e-08    9.9999998551068892e-01    1.4488094610642692e-08    1.5997874728653441e-08  1.0665249819045933e-08  7.3941853604568810e-15  1.7004031139631265e-08  1.7004031139631265e-08  1.7004031139631265e-08
1.7834308769319056e-14  1.3333332762122154e+00  6.6772069355839194e-10  -5.9259605407714844e-01  3.5000104482468976e-06  2.3863265213447411e-09   2.3863131700198751e-09  -9.9999997141822083e-01  3.1514166382537637e-10  9.9999387949362983e-01  6.0916181691418166e-06  1.0000060919323215e+00  6.0919335379572727e-06  1.3333332768330970e+00  1.2886022619389742e-09  -5.9258976689091436e-01  2.7871757858305267e-06  8.9216899795019344e-05   8.9216899781668018e-05  -9.9999927473807571e-01  6.9636500346531068e-07  9.9881895195162773e-01  1.1810191601712441e-03  1.0011803227941782e+00  1.1803227953947081e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997196498858e-01  8.6190940601868679e-10  9.9999997197344737e-01  8.6164839032050166e-10  9.9999999999960165e-01  8.1812561194200413e-13  1.3333332762958889e+00  7.5139420612150134e-10  -5.9259255498836971e-01  9.2166952238491144e-10  -1.3463667514201916e-08   1.3463680865526781e-08    -9.9999997147870057e-01   3.7562139615873916e-10    9.9999998574321580e-01    1.4631416826909449e-08    9.9999998574321636e-01    1.4255567168896847e-08    1.5997874728653487e-08  1.0665249819045966e-08  7.3941853604569126e-15  1.7004031139631288e-08  1.7004031139631288e-08  1.7004031139631288e-08
2.1461411978584016e-14  1.3333332743495703e+00  1.1949244556724535e-09  -5.9259414672851562e-01  1.5926618154343978e-06  -8.9070318269763319e-09  8.9070451783011975e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.7404288729187113e-10  -5.9259767885561343e-01  5.1247889132394354e-06  -1.6400618991063709e-04  1.6400618992398842e-04  -9.9999997081613357e-01  2.8694560510508569e-10  9.9999998541170498e-01  1.4299906008113272e-08  9.9999998541170554e-01  1.4587077987693080e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997075316904e-01  3.4991012758986204e-10  9.9999997076267244e-01  3.4912653444417737e-10  9.9999999999897238e-01  1.8885120158446543e-13  1.3333332758274992e+00  2.8300443470855492e-10  -5.9259255437680458e-01  3.1010439051554549e-10  -3.8858996020962877e-09   3.8859129534211532e-09    -9.9999997124465734e-01   1.4157816691742977e-10    9.9999998562596681e-01    1.4514167838613379e-08    9.9999998562596737e-01    1.4372816157192973e-08    1.5997874728653550e-08  1.0665249819046006e-08  7.3941853604569568e-15  1.7004031139631321e-08  1.7004031139631321e-08  1.7004031139631321e-08
2.5826187606826749e-14  1.3333332762122154e+00  6.6772069355862169e-10  -5.9259605407714844e-01  3.5000104482468980e-06  -6.3912027379854515e-09  6.3912160893103170e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6772069355862169e-10  -5.9258976689091436e-01  2.7871757858305263e-06  8.9203654322744796e-05   8.9203654309393470e-05  -9.9999927453126658e-01  6.9657181259069087e-07  9.9881903949541540e-01  1.1809316163835805e-03  1.0011802350431271e+00  1.1802350443436160e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997205790303e-01  9.5482385992737855e-10  9.9999997206603619e-01  9.5423721581607086e-10  9.9999999999890066e-01  1.1713079419368032e-13  1.3333332758247707e+00  2.8027595060335432e-10  -5.9259255377245279e-01  2.9424740031822154e-10  1.5395150043673311e-08    1.5395136692348446e-08    -9.9999997112301842e-01   1.9939245759692673e-11    9.9998447591523743e-01    1.5495196561550280e-05    1.0000154952150566e+00    1.5495216273089298e-05    1.5997874728653613e-08  1.0665249819046050e-08  7.3941853604570009e-15  1.7004031139631358e-08  1.7004031139631358e-08  1.7004031139631358e-08
3.1078661877820137e-14  1.3333332780748606e+00  2.5303658427897364e-09  -5.9258270263671875e-01  9.8514299814406024e-06  -7.5820114393037879e-09  7.5820247906286534e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6772069355877927e-10  -5.9259259259259256e-01  3.8525892369095112e-08  -1.2185837956479872e-06  1.2185838089993121e-06  -9.9999997143701547e-01  3.3393629634254197e-10  9.9999998572214588e-01  1.4610346903326003e-08  9.9999998572214643e-01  1.4276637092480486e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997075719116e-01  3.4588801161611214e-10  9.9999997076658709e-01  3.4521188805921118e-10  9.9999999999913514e-01  3.5160989699451341e-13  1.3333332758211327e+00  2.7663797179642018e-10  -5.9259255438115832e-01  3.1445813010679689e-10  -4.1610359602373137e-09   4.1610493115621792e-09    -9.9999997124147411e-01   1.3839493546136240e-10    9.9999998562437520e-01    1.4512576222885414e-08    9.9999998562437575e-01    1.4374407772921076e-08    1.5997874728653702e-08  1.0665249819046108e-08  7.3941853604570625e-15  1.7004031139631404e-08  1.7004031139631404e-08  1.7004031139631404e-08
3.7399373024788013e-14  1.3333332743495703e+00  1.1949244556720004e-09  -5.9259605407714844e-01  3.5000104482468980e-06  8.5714895875923305e-09   8.5714762362674650e-09  -9.9999997043857736e-01  6.6450181362439528e-10  9.9998841249857540e-01  1.1558613223579078e-05  1.0000115579477324e+00  1.1557948948917085e-05  1.3333332731078067e+00  2.4366880365223753e-09  -5.9259089717158564e-01  1.6568951145506775e-06  5.2968583435841765e-05   5.2968583422490439e-05  -9.9999955606680535e-01  4.1503627381983008e-07  9.9909003325936963e-01  9.0993785242935007e-04  1.0009095228151663e+00  9.0952281638279292e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996943802083e-01  1.6650583401447083e-09  9.9999996944956349e-01  1.6622354893473921e-09  9.9999999999922795e-01  4.4442454185317649e-13  1.3333332762827013e+00  7.3820653294635854e-10  -5.9259255499707775e-01  9.3037755667893533e-10  -1.4023662231466005e-08   1.4023675582790871e-08    -9.9999997147210673e-01   3.6902755957116776e-10    9.9999998573991888e-01    1.4628119908615805e-08    9.9999998573991944e-01    1.4258864087190774e-08    1.5997874728653801e-08  1.0665249819046174e-08  7.3941853604571303e-15  1.7004031139631457e-08  1.7004031139631457e-08  1.7004031139631457e-08
4.5005576757004881e-14  1.3333332762122154e+00  6.6772069355917983e-10  -5.9259223937988281e-01  3.1468681737810171e-07  -4.1655041689883005e-09  4.1655175203131661e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6772069355917983e-10  -5.9259372287326384e-01  1.1688065636489438e-06  -3.7387599769900248e-05  3.7387599783251575e-05  -9.9999997143686381e-01  3.3378463987757841e-10  9.9999998572229742e-01  1.4610498448769065e-08  9.9999998572229798e-01  1.4276485547037625e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997134776220e-01  2.4468302490247169e-10  9.9999997135809737e-01  2.4629839713820559e-10  9.9999999999936284e-01  5.7931663934513296e-13  1.3333332758120378e+00  2.6754302477909141e-10  -5.9259255500054153e-01  9.3384134149361225e-10  -2.4175323076747190e-08   2.4175336428072056e-08    -9.9999997123677498e-01   1.3369580548753422e-10    9.9999998562225301e-01    1.4510454031574043e-08    9.9999998562225356e-01    1.4376529964232647e-08    1.5997874728653924e-08  1.0665249819046256e-08  7.3941853604572155e-15  1.7004031139631520e-08  1.7004031139631520e-08  1.7004031139631520e-08
5.4158713780794649e-14  1.3333332780748606e+00  2.5303658427903994e-09  -5.9259033203125000e-01  2.2220354501906016e-06  -3.8525094976738802e-09  3.8525228489987458e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6838903134255126e-11  -5.9258976689091436e-01  2.7871757858305259e-06  8.9190408845141178e-05   8.9190408831789852e-05  -9.9999927432415425e-01  6.9677892491797898e-07  9.9881912704604903e-01  1.1808440657499488e-03  1.0011801472858368e+00  1.1801472870532925e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997048613887e-01  6.1694030333842044e-10  9.9999997049451372e-01  6.1728525189726724e-10  9.9999999999923661e-01  4.5308428144525271e-13  1.3333332762715600e+00  7.2706522285012603e-10  -5.9259255500449903e-01  9.3779884248736603e-10  -1.4498825251507697e-08   1.4498838602832562e-08    -9.9999997146653608e-01   3.6345690452305151e-10    9.9999998573713356e-01    1.4625334581091868e-08    9.9999998573713411e-01    1.4261649414714954e-08    1.5997874728654069e-08  1.0665249819046353e-08  7.3941853604573165e-15  1.7004031139631599e-08  1.7004031139631599e-08  1.7004031139631599e-08
6.5173396048824200e-14  1.3333332743495703e+00  1.1949244556711929e-09  -5.9259605407714844e-01  3.5000104482468988e-06  3.5102411836587981e-09   3.5102278323339321e-09  -9.9999997047826950e-01  6.2480967515910523e-10  9.9999257937514641e-01  7.3917366525689642e-06  1.0000073911103995e+00  7.3911116159642188e-06  1.3333332749704518e+00  5.7404288729061050e-10  -5.9259089717158564e-01  1.6568951145506771e-06  5.3008319861547193e-05   5.3008319848195867e-05  -9.9999955668783891e-01  4.1441524026191701e-07  9.9908969239427459e-01  9.1027871752438880e-04  1.0009098643008401e+00  9.0986430205653118e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997159879306e-01  4.9571388766622105e-10  9.9999997160859289e-01  4.9679391035948074e-10  9.9999999999919131e-01  4.0778718204054633e-13  1.3333332757983953e+00  2.5390060425308184e-10  -5.9259255379006681e-01  2.7663337896487442e-10  1.4268826120655831e-08    1.4268812769330965e-08    -9.9999997111863015e-01   1.5550978233130499e-11    9.9998505403833260e-01    1.4917073466376257e-05    1.0000149170875734e+00    1.4917088789869792e-05    1.5997874728654248e-08  1.0665249819046472e-08  7.3941853604574395e-15  1.7004031139631692e-08  1.7004031139631692e-08  1.7004031139631692e-08
7.8428220613376820e-14  1.3333332762122154e+00  6.6772069356014495e-10  -5.9258842468261719e-01  4.1293840830031008e-06  5.2037483415382873e-10   5.2036148282896300e-10  -9.9999997143294994e-01  3.2987077064934995e-10  9.9999713423439285e-01  2.8368774061272416e-06  1.0000028372058327e+00  2.8372070491911484e-06  1.3333332768330970e+00  1.2886022619407274e-09  -5.9259880913628471e-01  6.2550695845192857e-06  -2.0013577989885789e-04  2.0013577991220922e-04  -9.9999997174745614e-01  6.4437696951121355e-10  9.9999998587736627e-01  1.4765567295421832e-08  9.9999998587736683e-01  1.4121416700385340e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997190801959e-01  8.0494042093467017e-10  9.9999997191517143e-01  8.0337245069189630e-10  9.9999999999887612e-01  9.2594865349464385e-14  1.3333332753240938e+00  2.2040088272111945e-10  -5.9259255440213565e-01  3.3543546109109230e-10  -1.5435805522656665e-08   1.5435818873981530e-08    -9.9999997099295468e-01   1.1012449179740741e-10    9.9999998550011548e-01    1.4388316509256371e-08    9.9999998550011604e-01    1.4498667486550802e-08    1.5997874728654456e-08  1.0665249819046613e-08  7.3941853604575863e-15  1.7004031139631804e-08  1.7004031139631804e-08  1.7004031139631804e-08
9.4378782777753910e-14  1.3333332743495703e+00  1.1949244556703525e-09  -5.9259605407714844e-01  3.5000104482468992e-06  -1.1253291321069275e-08  1.1253304672394140e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6772069356060455e-10  -5.9259202745225692e-01  5.2661444327082793e-07  1.6865898320617134e-05   1.6865898307265808e-05  -9.9999983967209471e-01  1.3143098445583192e-07  9.9948656828106730e-01  5.1340283073167522e-04  1.0005132713983032e+00  5.1327139951962370e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996953930559e-01  1.5637735817857511e-09  9.9999996954901005e-01  1.5627889272503068e-09  9.9999999999832423e-01  4.5929700019170088e-13  1.3333332753134073e+00  2.3108744546649176e-10  -5.9259255440926062e-01  3.4256042837423307e-10  -1.5891785665189673e-08   1.5891799016514538e-08    -9.9999997098761140e-01   1.1546777317009357e-10    9.9999998549744384e-01    1.4385644868570143e-08    9.9999998549744440e-01    1.4501339127237260e-08    1.5997874728654711e-08  1.0665249819046782e-08  7.3941853604577630e-15  1.7004031139631940e-08  1.7004031139631940e-08  1.7004031139631940e-08
1.1357333583431028e-13  1.3333332743495703e+00  1.1949244556698010e-09  -5.9259223937988281e-01  3.1468681737810038e-07  -1.1015581291077674e-08  1.1015594642402539e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.2886022619417385e-09  -5.9259485315393512e-01  2.2990872349287939e-06  -7.3543439258472176e-05  7.3543439271823503e-05  -9.9999997174745614e-01  6.4437696951171906e-10  9.9999998587736627e-01  1.4765567295422339e-08  9.9999998587736683e-01  1.4121416700385340e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997192770318e-01  8.2462400902796493e-10  9.9999997193775392e-01  8.2595494212478991e-10  9.9999999999904732e-01  2.6379125574666352e-13  1.3333332753006744e+00  2.4382037129076120e-10  -5.9259255441767078e-01  3.5097058983074124e-10  -1.6432544214239897e-08   1.6432557565564763e-08    -9.9999997098124493e-01   1.2183423608222829e-10    9.9999998549426061e-01    1.4382461637114214e-08    9.9999998549426117e-01    1.4504522358693465e-08    1.5997874728655019e-08  1.0665249819046985e-08  7.3941853604579744e-15  1.7004031139632102e-08  1.7004031139632102e-08  1.7004031139632102e-08
1.3667163564620100e-13  1.3333332762122154e+00  6.6772069356183240e-10  -5.9259223937988281e-01  3.1468681737809996e-07  1.6027817074588296e-08   1.6027803723263431e-08  -9.9999997131164642e-01  2.0856724786813673e-10  9.9998416052369243e-01  1.5810588106541882e-05  1.0000158107956854e+00  1.5810796901829562e-05  1.3333332768330970e+00  1.2886022619424147e-09  -5.9259767885561343e-01  5.1247889132394380e-06  -1.6396645348315531e-04  1.6396645349650663e-04  -9.9999997174730459e-01  6.4422542406919594e-10  9.9999998587751782e-01  1.4765718840865537e-08  9.9999998587751848e-01  1.4121265043920177e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997216810421e-01  1.0650250414424868e-09  9.9999997217584802e-01  1.0640490421164431e-09  9.9999999999939171e-01  6.0818243798538713e-13  1.3333332762163081e+00  6.7181341971981057e-10  -5.9259255504140729e-01  9.7470709671959809e-10  -1.6858592744029011e-08   1.6858606095353876e-08    -9.9999997143891017e-01   3.3583100295789378e-10    9.9999998572332061e-01    1.4611521630309886e-08    9.9999998572332116e-01    1.4275462365498130e-08    1.5997874728655393e-08  1.0665249819047235e-08  7.3941853604582347e-15  1.7004031139632301e-08  1.7004031139632301e-08  1.7004031139632301e-08
1.6446761779946627e-13  1.3333332743495703e+00  1.1949244556683236e-09  -5.9258651733398438e-01  6.0367327158155991e-06  -1.0903267118252249e-08  1.0903280469577114e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.7404288728774122e-10  -5.9259033203125000e-01  2.2220354501905995e-06  7.1092750237866653e-05   7.1092750224515327e-05  -9.9999941540246029e-01  5.5570061888059858e-07  9.9894575002682495e-01  1.0542210849740232e-03  1.0010536653833648e+00  1.0536653845812948e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997057372181e-01  5.2935736243710305e-10  9.9999997058238599e-01  5.2941298687573254e-10  9.9999999999912015e-01  3.3662188616207384e-13  1.3333332766635522e+00  1.1190574393174491e-09  -5.9259255505367703e-01  9.8697683749907941e-10  -7.7100192896750741e-09   7.7100326409999396e-09    -9.9999997166253218e-01   5.5945301275671302e-10    9.9999998583513161e-01    1.4723332635209496e-08    9.9999998583513217e-01    1.4163651360598921e-08    1.5997874728655836e-08  1.0665249819047531e-08  7.3941853604585424e-15  1.7004031139632539e-08  1.7004031139632539e-08  1.7004031139632539e-08
1.9791668678535574e-13  1.3333332780748606e+00  2.5303658427945489e-09  -5.9259223937988281e-01  3.1468681737809879e-07  7.9102235563888419e-10   7.9100900431401845e-10  -9.9999997236200666e-01  1.2589274910955944e-09  9.9999647054288943e-01  3.5005689095491770e-06  1.0000035018268487e+00  3.5018280651911039e-06  1.3333332749704518e+00  5.7404288728678262e-10  -5.9258920175057872e-01  3.3523161214704472e-06  1.0726155925055991e-04   1.0726155923720859e-04  -9.9999913283188635e-01  8.3827119282014260e-07  9.9870497473601716e-01  1.2949963757818163e-03  1.0012941581035999e+00  1.2941581048163697e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997147925879e-01  3.7617961629812072e-10  9.9999997148660102e-01  3.7480204930407012e-10  9.9999999999921863e-01  4.3509866844632523e-13  1.3333332766414969e+00  1.0970021928004140e-09  -5.9259255506847097e-01  1.0017707813474538e-09  -8.6539380106387398e-09   8.6539513619636053e-09    -9.9999997165150456e-01   5.4842538949819561e-10    9.9999998582961780e-01    1.4717818823580477e-08    9.9999998582961835e-01    1.4169165172228419e-08    1.5997874728656366e-08  1.0665249819047885e-08  7.3941853604589100e-15  1.7004031139632820e-08  1.7004031139632820e-08  1.7004031139632820e-08
2.3816855519761609e-13  1.3333332780748606e+00  2.5300626778951337e-09  -5.9259223937988281e-01  3.1468701948804049e-07  4.0222455962840128e-09   4.0222322453795337e-09  -9.9999997233661098e-01  1.2335318055351274e-09  9.9999205852080786e-01  7.9125914458800948e-06  1.0000079138239883e+00  7.9138252048372615e-06  1.3333332737286885e+00  1.8161094109919677e-09  -5.9258920175057872e-01  3.3523163235803892e-06  1.0723506830245810e-04   1.0723506828910720e-04  -9.9999913241781346e-01  8.3868526570723792e-07  9.9870513440444808e-01  1.2948367078056578e-03  1.0012939980215505e+00  1.2939980227669912e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996953920434e-01  1.5638748341300846e-09  9.9999996954963688e-01  1.5626168582569234e-09  9.9999999999790501e-01  8.7850164334427819e-13  1.3333332747736222e+00  7.7117571586515260e-10  -5.9259255357758933e-01  4.8931296895895229e-10  -7.9372064476501691e-10   7.9373399566949633e-10    -9.9999997071741564e-01   3.8566352783372285e-10    9.9999998536280066e-01    1.4250546920153987e-08    9.9999998536280132e-01    1.4635982186133846e-08    1.5997874728657017e-08  1.0665249819045893e-08  7.3940689606734885e-15  1.7004031139633164e-08  1.7004031139633164e-08  1.7004031139633164e-08
2.8660676169482442e-13  1.3333332743495703e+00  1.1952276205653820e-09  -5.9259605407714844e-01  3.5000102461369606e-06  -5.5403373812189919e-09  5.5403507321234710e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.7434605218479955e-10  -5.9259259259259256e-01  3.8525690259157556e-08  -1.2450747508552240e-06  1.2450747642061285e-06  -9.9999997081598202e-01  2.8709715055068494e-10  9.9999998541185653e-01  1.4299602790631564e-08  9.9999998541185720e-01  1.4586926315656969e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997021777065e-01  8.8530851987993395e-10  9.9999997022543596e-01  8.8681777489565102e-10  9.9999999999832967e-01  4.5384133642515581e-13  1.3333332765605519e+00  1.0157539994446065e-09  -5.9259255450225479e-01  4.3535248635720120e-10  7.7381514529406559e-09    7.7381381020361768e-09    -9.9999997155057774e-01   4.4749856703791926e-10    9.9998898993326690e-01    1.0981178986835387e-05    1.0000109816250424e+00    1.0981626258916928e-05    1.5997874728657792e-08  1.0665249819046409e-08  7.3940689606740265e-15  1.7004031139633578e-08  1.7004031139633578e-08  1.7004031139633578e-08
3.4489622604057667e-13  1.3333332762122154e+00  6.6741752866725592e-10  -5.9259033203125000e-01  2.2220356523005385e-06  7.1807936090869995e-09   7.1807802581825204e-09  -9.9999997138076357e-01  2.7768440430721886e-10  9.9998939320864144e-01  1.0577903612296727e-05  1.0000105781798523e+00  1.0578181068772248e-05  1.3333332743495703e+00  1.1952276205637012e-09  -5.9259541829427076e-01  2.8642273684587799e-06  -9.1680989509512756e-05  9.1680989522863662e-05  -9.9999997050554124e-01  5.9753793474013572e-10  9.9999998525663614e-01  1.4144382398537259e-08  9.9999998525663669e-01  1.4742146818774417e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997136338448e-01  2.6030530614664405e-10  9.9999997137065733e-01  2.5840358729172198e-10  9.9999999999844702e-01  3.3649076272227672e-13  1.3333332765218984e+00  9.7710047462093788e-10  -5.9259255452827808e-01  4.6137578098862805e-10  6.0807963109255070e-09    6.0807829600210279e-09    -9.9999997154419906e-01   4.4111989167307830e-10    9.9999023834294543e-01    9.7327693083128078e-06    1.0000097332089850e+00    9.7332102014969401e-06    1.5997874728658721e-08  1.0665249819047030e-08  7.3940689606746718e-15  1.7004031139634071e-08  1.7004031139634071e-08  1.7004031139634071e-08
4.1504047578504725e-13  1.3333332762122154e+00  6.6741752866927817e-10  -5.9259796142578125e-01  5.4073588789494632e-06  -2.2781757211141751e-09  2.2781890720186546e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  4.6535738244090850e-11  -5.9258920175057872e-01  3.3523163235803858e-06  1.0727480472816353e-04   1.0727480471481262e-04  -9.9999913303884735e-01  8.3806423181625582e-07  9.9870489490925907e-01  1.2950762029946717e-03  1.0012942381373178e+00  1.2942381385342605e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997094912030e-01  1.5395887236887724e-10  9.9999997095819115e-01  1.5406258503541886e-10  9.9999999999808242e-01  7.0108800400917808e-13  1.3333332764750594e+00  9.3026149748165443e-10  -5.9259255426304192e-01  1.9613961462644012e-10  1.3569122714329751e-08    1.3569109363425272e-08    -9.9999997146227704e-01   3.5919786695462868e-10    9.9998542491220499e-01    1.4546200048748526e-05    1.0000145465578036e+00    1.4546559020129985e-05    1.5997874728659843e-08  1.0665249819047778e-08  7.3940689606754480e-15  1.7004031139634666e-08  1.7004031139634666e-08  1.7004031139634666e-08
4.9945051158551402e-13  1.3333332743495703e+00  1.1952276205592429e-09  -5.9259796142578125e-01  5.4073588789494649e-06  -1.8160256647680803e-09  1.8160390156725596e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6741752867171411e-10  -5.9259033203125000e-01  2.2220356523005356e-06  7.1119241193073890e-05   7.1119241179722984e-05  -9.9999941581623020e-01  5.5528684897337431e-07  9.9894555388714146e-01  1.0544172251122808e-03  1.0010538619372751e+00  1.0538619384915693e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997014750852e-01  9.5557064932480435e-10  9.9999997015707742e-01  9.5517631594249913e-10  9.9999999999925804e-01  4.7452715676640019e-13  1.3333332741340200e+00  1.4107778648794269e-09  -5.9259255369355934e-01  3.7334295758216966e-10  -1.8149604485984128e-08   1.8149617836888607e-08    -9.9999997039761457e-01   7.0546460234086000e-10    9.9999998520290012e-01    1.4090646382902302e-08    9.9999998520290079e-01    1.4795882723389299e-08    1.5997874728661190e-08  1.0665249819048676e-08  7.3940689606763836e-15  1.7004031139635384e-08  1.7004031139635384e-08  1.7004031139635384e-08
6.0102767820703880e-13  1.3333332762122154e+00  6.6741752867465557e-10  -5.9259223937988281e-01  3.1468701948803350e-07  5.5705382394331258e-09   5.5705248885286467e-09  -9.9999997139319241e-01  2.9011324004929480e-10  9.9999065619052052e-01  9.3149217332168069e-06  1.0000093152108580e+00  9.3152120744966660e-06  1.3333332743495703e+00  1.1952276205563015e-09  -5.9259202745225692e-01  5.2661464538076062e-07  1.6826161893135350e-05   1.6826161879784447e-05  -9.9999983905090983e-01  1.3205216933714209e-07  9.9948717306092616e-01  5.1279805132757887e-04  1.0005126659981689e+00  5.1266599938539338e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996953812198e-01  1.5649571905515521e-09  9.9999996954736503e-01  1.5648887076269743e-09  9.9999999999825862e-01  5.2489561000116573e-13  1.3333332749973579e+00  5.4744001921853333e-10  -5.9259255373897612e-01  3.2792617613344769e-10  -1.1850680436964467e-09   1.1850813946009260e-09    -9.9999997082928349e-01   2.7379567951041321e-10    9.9999998541873458e-01    1.4306480844318261e-08    9.9999998541873525e-01    1.4580048261974811e-08    1.5997874728662821e-08  1.0665249819049763e-08  7.3940689606775132e-15  1.7004031139636248e-08  1.7004031139636248e-08  1.7004031139636248e-08
7.2326338964835186e-13  1.3333332762122154e+00  6.6711436377759703e-10  -5.9259223937988281e-01  3.1468722159797360e-07  -5.7659928999493265e-09  5.7660062504334258e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332743495703e+00  1.1955307854533599e-09  -5.9259428801359948e-01  1.7339464950689964e-06  -5.5511870053592816e-05  5.5511870066943302e-05  -9.9999997050538969e-01  5.9768948018410010e-10  9.9999998525678768e-01  1.4144079181056693e-08  9.9999998525678835e-01  1.4741995146737818e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997268793739e-01  1.5848582179422135e-09  9.9999997269611740e-01  1.5834088993983902e-09  9.9999999999921518e-01  4.3168811945202797e-13  1.3333332744286963e+00  1.1164047463991151e-09  -5.9259255379383424e-01  2.7327016802540367e-10  -1.5071975667524384e-08   1.5071989018008484e-08    -9.9999997054495271e-01   5.5812646065697772e-10    9.9999998527656919e-01    1.4163860690820255e-08    9.9999998527656986e-01    1.4722213636974257e-08    1.5997874728664776e-08  1.0665249819048641e-08  7.3939525608929989e-15  1.7004031139637287e-08  1.7004031139637287e-08  1.7004031139637287e-08
8.7035913614851839e-13  1.3333332743495703e+00  1.1955307854491119e-09  -5.9259414672851562e-01  1.5926614112145292e-06  -4.9035343650713003e-09  4.9035477155553996e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332737286885e+00  1.8164125758742992e-09  -5.9259428801359948e-01  1.7339464950689991e-06  -5.5525115529420077e-05  5.5525115542770563e-05  -9.9999997019479725e-01  9.0828192083743110e-10  9.9999998510171884e-01  1.3989010334406533e-08  9.9999998510171950e-01  1.4897063993390102e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997078934511e-01  3.1373406544484018e-10  9.9999997079713665e-01  3.1557185102497997e-10  9.9999999999908395e-01  3.0045975794133457e-13  1.3333332757276821e+00  1.8258106141231758e-10  -5.9259255417613199e-01  1.0902758099053353e-10  4.0619418939513707e-10    4.0618083891103746e-10    -9.9999997119112061e-01   8.8041436312288782e-11    9.9999746631729236e-01    2.5047954161407227e-06    1.0000025048824692e+00    2.5048836857278664e-06    1.5997874728667129e-08  1.0665249819050209e-08  7.3939525608946303e-15  1.7004031139638538e-08  1.7004031139638538e-08  1.7004031139638538e-08
1.0473708979594487e-12  1.3333332762122154e+00  6.6711436378695327e-10  -5.9259605407714844e-01  3.5000100440270326e-06  3.3701648477333011e-09   3.3701514972492014e-09  -9.9999997141023156e-01  3.0715238791960464e-10  9.9999272911186610e-01  7.2420008424047104e-06  1.0000072423070054e+00  7.2423082219442615e-06  1.3333332749704518e+00  5.7464921706342137e-10  -5.9259033203125000e-01  2.2220358544104674e-06  7.1092750237866653e-05   7.1092750224516167e-05  -9.9999941540215709e-01  5.5570092208250693e-07  9.9894575002712804e-01  1.0542210855804580e-03  1.0010536653836681e+00  1.0536653848846390e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996936018598e-01  1.7428931898198631e-09  9.9999996937013858e-01  1.7425699262825699e-09  9.9999999999834666e-01  4.3683935271223184e-13  1.3333332756096752e+00  6.4574123862388300e-11  -5.9259255425469859e-01  1.8759417866607511e-10  -4.6254182706206848e-09   4.6254316211047841e-09    -9.9999997113529060e-01   3.2211429030912685e-11    9.9999998557196557e-01    1.4459257064853134e-08    9.9999998557196612e-01    1.4426817373968359e-08    1.5997874728669958e-08  1.0665249819052095e-08  7.3939525608965914e-15  1.7004031139640043e-08  1.7004031139640043e-08  1.7004031139640043e-08
1.2603829296797275e-12  1.3333332762122154e+00  6.6681119889252093e-10  -5.9259033203125000e-01  2.2220360565204056e-06  8.0955792639252308e-09   8.0955659138615047e-09  -9.9999997044199096e-01  6.6108821089261900e-10  9.9998873825303836e-01  1.1232860124908055e-05  1.0000112321975925e+00  1.1232198808990419e-05  1.3333332762122154e+00  6.6681119889252093e-10  -5.9259315773292820e-01  6.0366562167921566e-07  -1.9303083158561662e-05  1.9303083171911725e-05  -9.9999997143656072e-01  3.3348154898970548e-10  9.9999998572260063e-01  1.4609437361907973e-08  9.9999998572260118e-01  1.4276182298415291e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997057434176e-01  5.2873741390402947e-10  9.9999997058316981e-01  5.2999345819119211e-10  9.9999999999857214e-01  2.1133748448440357e-13  1.3333332759118548e+00  3.6645057363201143e-10  -5.9259255435012603e-01  2.8281951245251266e-10  -1.2325998000051186e-09   1.2326131500688451e-09    -9.9999997128638041e-01   1.8330123635945071e-10    9.9999998564751047e-01    1.4534347205592846e-08    9.9999998564751102e-01    1.4351272454730418e-08    1.5997874728673366e-08  1.0665249819051943e-08  7.3938361611130868e-15  1.7004031139641853e-08  1.7004031139641853e-08  1.7004031139641853e-08
1.5167168884709241e-12  1.3333332780748606e+00  2.5294563481308842e-09  -5.9259223937988281e-01  3.1468742370790084e-07  1.5367173015817857e-09   1.5367039515180591e-09  -9.9999997235587756e-01  1.2527983938651955e-09  9.9999508605619269e-01  4.8850569705695793e-06  1.0000048863083257e+00  4.8863095422559033e-06  1.3333332749704518e+00  5.7495238195044755e-10  -5.9258863661024297e-01  3.9174570635511956e-06  1.2534593789226278e-04   1.2534593787891273e-04  -9.9999899154623639e-01  9.7955684277733341e-07  9.9860001797384113e-01  1.3999531393221389e-03  1.0013989735810351e+00  1.3989735822516548e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997072177427e-01  3.8130490325601882e-10  9.9999997073189029e-01  3.8127297781231387e-10  9.9999999999804612e-01  7.3736115355180264e-13  1.3333332752752085e+00  2.7019571760163217e-10  -5.9259255477419004e-01  7.0688351859004636e-10  -2.8384432582129193e-08   2.8384445932192919e-08    -9.9999997096805726e-01   1.3502190925737110e-10    9.9999998548834890e-01    1.4375185632786286e-08    9.9999998548834945e-01    1.4510434027540681e-08    1.5997874728677469e-08  1.0665249819054678e-08  7.3938361611159299e-15  1.7004031139644033e-08  1.7004031139644033e-08  1.7004031139644033e-08
1.8251834943190388e-12  1.3333332743495703e+00  1.1961371152227114e-09  -5.9259033203125000e-01  2.2220362586303375e-06  3.5799788855876103e-09   3.5799655359442503e-09  -9.9999997047711775e-01  6.2596142052570491e-10  9.9999250609914669e-01  7.4650144713330629e-06  1.0000074643870658e+00  7.4643882823168171e-06  1.3333332755913336e+00  4.5626243583058428e-11  -5.9259598343460640e-01  3.4293670977689053e-06  -1.0973908415579103e-04  1.0973908416914068e-04  -9.9999997112596828e-01  2.2889108335839387e-11  9.9999998556753178e-01  1.4453913752333974e-08  9.9999998556753233e-01  1.4431251129495157e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997009236485e-01  1.0107143167354661e-09  9.9999997010167718e-01  1.0119408446625906e-09  9.9999999999773836e-01  1.0450994035611136e-12  1.3333332769107074e+00  1.3649999649698545e-09  -5.9259255431245572e-01  2.4494709120616445e-10  2.1281703510567240e-08    2.1281690160923881e-08    -9.9999997161939180e-01   5.1631263259735527e-10    9.9998175050109239e-01    1.8220612525634772e-05    1.0000182211273942e+00    1.8221128610782669e-05    1.5997874728682402e-08  1.0665249819055541e-08  7.3937197613334840e-15  1.7004031139646657e-08  1.7004031139646657e-08  1.7004031139646657e-08
2.1963853724165516e-12  1.3333332762122154e+00  6.6620486911838296e-10  -5.9259414672851562e-01  1.5926608048847273e-06  4.7477160724003498e-09   4.7477027231773494e-09  -9.9999997139901453e-01  2.9593536060950123e-10  9.9999137276823236e-01  8.5983458404339712e-06  1.0000085986407876e+00  8.5986420041674555e-06  1.3333332743495703e+00  1.1964402801125742e-09  -5.9258976689091436e-01  2.7871767963801970e-06  8.9163917895263012e-05   8.9163917881913786e-05  -9.9999927390947485e-01  6.9719360431990852e-07  9.9881930216726234e-01  1.1806689468104551e-03  1.0011799717522167e+00  1.1799717534332868e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997046653089e-01  6.3654828524513027e-10  9.9999997047808953e-01  6.3598326185032419e-10  9.9999999999920863e-01  4.2518452085710993e-13  1.3333332762194914e+00  6.7348082673256638e-10  -5.9259255387811993e-01  1.8959080828559534e-10  2.0434507419508918e-08    2.0434494070285919e-08    -9.9999997128009932e-01   1.7702014959801798e-10    9.9998211697957284e-01    1.7854134499946346e-05    1.0000178543105307e+00    1.7854311747247577e-05    1.5997874728688341e-08  1.0665249819057077e-08  7.3936033615517386e-15  1.7004031139649814e-08  1.7004031139649814e-08  1.7004031139649814e-08
2.6430814869741027e-12  1.3333332762122154e+00  6.6590170423069328e-10  -5.9258651733398438e-01  6.0367339284752062e-06  1.7721416679603390e-08   1.7721403330800743e-08  -9.9999997129750284e-01  1.9442367266501636e-10  9.9998334525732158e-01  1.6625857205976585e-05  1.0000166260506402e+00  1.6626051856800880e-05  1.3333332755913336e+00  4.5019913805505939e-11  -5.9258920175057872e-01  3.3523173341300552e-06  1.0727480472816353e-04   1.0727480471481473e-04  -9.9999913303793786e-01  8.3806514131095833e-07  9.9870489491016856e-01  1.2950762043589916e-03  1.0012942381382273e+00  1.2942381394438331e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997004282182e-01  1.0602573530768720e-09  9.9999997005565777e-01  1.0588697810165187e-09  9.9999999999887146e-01  8.8025361675948329e-14  1.3333332768315813e+00  1.2852675961380574e-09  -5.9259255439438596e-01  3.2647311170679306e-10  1.6971913652241710e-08    1.6971900303439064e-08    -9.9999997161304421e-01   5.0996504347504043e-10    9.9998370127388814e-01    1.6269840639415994e-05    1.0000162703496149e+00    1.6270350831500077e-05    1.5997874728695485e-08  1.0665249819059414e-08  7.3934869617708278e-15  1.7004031139653609e-08  1.7004031139653609e-08  1.7004031139653609e-08
3.1806256927941190e-12  1.3333332780748606e+00  2.5282436885765868e-09  -5.9257888793945312e-01  1.3666128661835139e-05  6.0010254635170296e-09   6.0010121151347293e-09  -9.9999997232024018e-01  1.2171610119286031e-09  9.9999030265608546e-01  9.6684588968546044e-06  1.0000096696750693e+00  9.6696762859063415e-06  1.3333332749704518e+00  5.7616504150474485e-10  -5.9259089717158564e-01  1.6568965293202144e-06  5.3008319861547193e-05   5.3008319848198807e-05  -9.9999955668662632e-01  4.1441645284750551e-07  9.9908969239548728e-01  9.1027871949503271e-04  1.0009098643020529e+00  9.0986430326944778e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997077451463e-01  3.2856453562956023e-10  9.9999997078637770e-01  3.2860461493046023e-10  9.9999999999837164e-01  4.1178147012240586e-13  1.3333332755637457e+00  1.7128816981531906e-11  -5.9259255312445991e-01  9.4365505142986741e-10  3.0562388175781052e-08    3.0562374827398749e-08    -9.9999997087279924e-01   2.3027993295087143e-10    9.9997813281370551e-01    2.1838301276804496e-05    1.0000218380700072e+00    2.1838071223801132e-05    1.5997874728704084e-08  1.0665249819062721e-08  7.3933705619909267e-15  1.7004031139658178e-08  1.7004031139658178e-08  1.7004031139658178e-08
3.8274944785163149e-12  1.3333332743495703e+00  1.1976529396678115e-09  -5.9260177612304688e-01  9.2220545276949889e-06  -2.9357550863307290e-09  2.9357684338723554e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.6499220956314557e-10  -5.9259372287326384e-01  1.1688047446595344e-06  -3.7387599769900248e-05  3.7387599783247787e-05  -9.9999997143549957e-01  3.3242039782044118e-10  9.9999998572366167e-01  1.4607769824503103e-08  9.9999998572366222e-01  1.4275121164828799e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997107997596e-01  2.3103212730803740e-11  9.9999997109262739e-01  2.3264448512937433e-11  9.9999999999868749e-01  9.5891870369495443e-14  1.3333332760205394e+00  4.7331620116450094e-10  -5.9259255434356273e-01  2.7504354739238204e-10  1.2960317263832621e-09    1.2960183788416356e-09    -9.9999997132953633e-01   2.2645715963653743e-10    9.9999548561540619e-01    4.4855004856540268e-06    1.0000044857259545e+00    4.4857271710755169e-06    1.5997874728714437e-08  1.0665249819064774e-08  7.3931377624263867e-15  1.7004031139663681e-08  1.7004031139663681e-08  1.7004031139663681e-08
4.6059220411450943e-12  1.3333332762122154e+00  6.6468904468503474e-10  -5.9259033203125000e-01  2.2220374712899387e-06  -5.9170847230365398e-10  5.9172181942495370e-10  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332743495703e+00  1.1979561045459223e-09  -5.9259654857494215e-01  3.9945062208602506e-06  -1.2785017795380327e-04  1.2785017796715039e-04  -9.9999997050417699e-01  5.9890217679036579e-10  9.9999998525800038e-01  1.4141653774273790e-08  9.9999998525800093e-01  1.4740782436561179e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997168479648e-01  5.8171731426871037e-10  9.9999997169754695e-01  5.8120034745412753e-10  9.9999999999934885e-01  5.6548356075891897e-13  1.3333332759457335e+00  3.9820709706556677e-10  -5.9259255500014940e-01  9.3142811138432089e-10  -2.1310599507273764e-08   2.1310612854395063e-08    -9.9999997130225859e-01   1.9917942401537872e-10    9.9999998565704118e-01    1.4540694574676663e-08    9.9999998565704173e-01    1.4341741636158307e-08    1.5997874728726888e-08  1.0665249819070649e-08  7.3930213626491599e-15  1.7004031139670298e-08  1.7004031139670298e-08  1.7004031139670298e-08
5.5426645206631182e-12  1.3333332780748606e+00  2.5267278641418716e-09  -5.9259796142578125e-01  5.4073566557401942e-06  -1.2666434500809301e-08  1.2666447847089966e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332743495703e+00  1.1985624343200425e-09  -5.9259259259259256e-01  3.8523467049891465e-08  -1.2583202231297719e-06  1.2583202364760524e-06  -9.9999997050387390e-01  5.9920526767569451e-10  9.9999998525830358e-01  1.4141047450328247e-08  9.9999998525830414e-01  1.4740479203500965e-08  inf               inf               inf               inf               inf                 inf                 -9.9999996986006623e-01  1.2430129415147864e-09  9.9999996987403672e-01  1.2432194101015714e-09  9.9999999999845279e-01  3.3054629022614816e-13  1.3333332762529153e+00  7.0478260281525299e-10  -5.9259255452152215e-01  4.5239664257196765e-10  5.5868376591661217e-10    5.5867041963594624e-10    -9.9999997145118169e-01   3.4810252009294194e-10    9.9999703117029914e-01    2.9399469569861997e-06    1.0000029402936153e+00    2.9402948319105727e-06    1.5997874728741873e-08  1.0665249819075791e-08  7.3927885630878416e-15  1.7004031139678262e-08  1.7004031139678262e-08  1.7004031139678262e-08
6.6699196630301151e-12  1.3333332762122154e+00  6.6317322024170969e-10  -5.9259033203125000e-01  2.2220384818396115e-06  -6.2747407298099322e-10  6.2748741800075808e-10  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.7859036060866495e-10  -5.9260163483796291e-01  9.0807682310698972e-06  -2.9059913418016947e-04  2.9059913419351448e-04  -9.9999997081385983e-01  2.8921934186201299e-10  9.9999998541397872e-01  1.4295358300986234e-08  9.9999998541397928e-01  1.4584804017322969e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997248643646e-01  1.3833572908876541e-09  9.9999997250127093e-01  1.3826505090740091e-09  9.9999999999980038e-01  1.0170891490277582e-12  1.3333332750144109e+00  5.3463130199323680e-10  -5.9259255444527037e-01  3.7553853010044071e-10  -2.3422686012963823e-08   2.3422699357983587e-08    -9.9999997083583947e-01   2.6723970153199646e-10    9.9999998542496848e-01    1.4306348065640091e-08    9.9999998542496904e-01    1.4573814252669112e-08    1.5997874728759909e-08  1.0665249819080539e-08  7.3924393637427932e-15  1.7004031139687847e-08  1.7004031139687847e-08  1.7004031139687847e-08
8.0264335222571747e-12  1.3333332762122154e+00  6.6256689047970842e-10  -5.9258651733398438e-01  6.0367361516844701e-06  1.3524294819834546e-08   1.3524281475655348e-08  -9.9999997132877783e-01  2.2569865527421238e-10  9.9998544877297146e-01  1.4522346558481578e-05  1.0000145225708128e+00  1.4522572029541132e-05  1.3333332755913336e+00  4.1685100054521137e-11  -5.9258694118923605e-01  5.6128809000100380e-06  1.7961221579909648e-04   1.7961221578575230e-04  -9.9999856789479524e-01  1.4032082839277502e-06  9.9832403565470340e-01  1.6759354648265442e-03  1.0016745322550982e+00  1.6745322563149095e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997097102822e-01  1.3205095244140599e-10  9.9999997098567395e-01  1.3385599802810578e-10  9.9999999999882849e-01  4.5231070366458439e-14  1.3333332745760345e+00  9.7361407800978948e-10  -5.9259255385705623e-01  2.1307983381780902e-10  -1.3951863664374287e-08   1.3951877008553485e-08    -9.9999997061634804e-01   4.8673112656084316e-10    9.9999998531567746e-01    1.4196147519109762e-08    9.9999998531567813e-01    1.4683105131167630e-08    1.5997874728781611e-08  1.0665249819090156e-08  7.3922065641861433e-15  1.7004031139699378e-08  1.7004031139699378e-08  1.7004031139699378e-08
9.6588322411587091e-12  1.3333332743495703e+00  1.2015940832070468e-09  -5.9259223937988281e-01  3.1469126379665116e-07  8.8941007001104166e-10   8.8939672793314775e-10  -9.9999997049525791e-01  6.0782126448682814e-10  9.9999625738199549e-01  3.7137398082695493e-06  1.0000037131309976e+00  3.7131322143787379e-06  1.3333332755913336e+00  4.0169275598722947e-11  -5.9259089717158564e-01  1.6568995609692268e-06  5.3021565339150811e-05   5.3021565325808735e-05  -9.9999955689131348e-01  4.1421176569139699e-07  9.9908957880451199e-01  9.1039231729176913e-04  1.0009099781045374e+00  9.0997810575422860e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997129741403e-01  1.9433485481929072e-10  9.9999997131545382e-01  1.9365005738541454e-10  9.9999999999816835e-01  6.1482963875001451e-13  1.3333332753295508e+00  2.2161354204671659e-10  -5.9259255311698134e-01  9.5416527375851064e-10  2.5805544368040501e-08    2.5805531025962608e-08    -9.9999997079059089e-01   3.1248828419333361e-10    9.9997990527303404e-01    2.0065848769717780e-05    1.0000200655352927e+00    2.0065536509473395e-05    1.5997874728807726e-08  1.0665249819095441e-08  7.3916245652750450e-15  1.7004031139713258e-08  1.7004031139713258e-08  1.7004031139713258e-08
1.1623224686798494e-11  1.3333332743495703e+00  1.2028067427526747e-09  -5.9259414672851562e-01  1.5926565605761166e-06  -7.0557006724201078e-09  7.0557140128170778e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  6.5983840647828228e-10  -5.9258581090856477e-01  6.7431633902792994e-06  2.1579406333138706e-04   2.1579406331804666e-04  -9.9999828552933900e-01  1.6855737401666995e-06  9.9816289516930390e-01  1.8370759543189128e-03  1.0018353903791353e+00  1.8353903803521496e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997183850320e-01  7.3542402828834607e-10  9.9999997185992973e-01  7.3630691445764892e-10  9.9999999999931455e-01  5.3142694176711887e-13  1.3333332744430209e+00  1.1093561621455064e-09  -5.9259255372363584e-01  3.4831920908138661e-10  -1.2520036563046233e-08   1.2520049903443204e-08    -9.9999997054847700e-01   5.5460216868781121e-10    9.9999998528378831e-01    1.4160165494732488e-08    9.9999998528378897e-01    1.4714994148917322e-08    1.5997874728839149e-08  1.0665249819106691e-08  7.3911589661534923e-15  1.7004031139729958e-08  1.7004031139729958e-08  1.7004031139729958e-08
1.3987131026472414e-11  1.3333332762122154e+00  6.5862574694419476e-10  -5.9259796142578125e-01  5.4073530177613922e-06  -9.0860816635986357e-09  9.0860950023147888e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  5.8313783390617987e-10  -5.9259711371527779e-01  4.5596425143015058e-06  -1.4592155257275863e-04  1.4592155258609735e-04  -9.9999997081143455e-01  2.9164462405214673e-10  9.9999998541640400e-01  1.4290962139201328e-08  9.9999998541640467e-01  1.4582378390377310e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997133987195e-01  2.3679278089308999e-10  9.9999997136126717e-01  2.3582530703180475e-10  9.9999999999823586e-01  5.4720341121085990e-13  1.3333332770152992e+00  1.4617095686096904e-09  -5.9259255483181394e-01  7.5905045603031253e-10  6.8935364083699824e-09    6.8935230696538293e-09    -9.9999997178000255e-01   6.7692337952654915e-10    9.9998960748484045e-01    1.0363640601415176e-05    1.0000103643165359e+00    1.0364317752834511e-05    1.5997874728876965e-08  1.0665249819122201e-08  7.3906933670363967e-15  1.7004031139750055e-08  1.7004031139750055e-08  1.7004031139750055e-08
1.6831803533309551e-11  1.3333332743495703e+00  1.2061415565087389e-09  -5.9259223937988281e-01  3.1469429544565028e-07  5.2016928406730362e-09   5.2016795048980594e-09  -9.9999997045944600e-01  6.4363317347557092e-10  9.9999096989131520e-01  9.0012373100082454e-06  1.0000090005922322e+00  9.0005934492390489e-06  1.3333332755913336e+00  3.5621802297030808e-11  -5.9259259259259256e-01  3.8518414301546847e-08  -1.2318292732516056e-06  1.2318292865873807e-06  -9.9999997112096606e-01  1.7886887476088279e-11  9.9999998557253400e-01  1.4443908796449495e-08  9.9999998557253456e-01  1.4426248394470429e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997200677182e-01  9.0369264955028705e-10  9.9999997203124680e-01  9.0262159379314566e-10  9.9999999999832900e-01  4.5394658948368397e-13  1.3333332764518673e+00  8.9615544663938472e-10  -5.9259255494206076e-01  8.6788249816755183e-10  -8.6542453203719560e-09   8.6542586561469328e-09    -9.9999997155123277e-01   4.4815359862496279e-10    9.9999998578766736e-01    1.4659042152023932e-08    9.9999998578766791e-01    1.4211115038895992e-08    1.5997874728922476e-08  1.0665249819135566e-08  7.3898785685672159e-15  1.7004031139774241e-08  1.7004031139774241e-08  1.7004031139774241e-08
2.0255019392306665e-11  1.3333332780748606e+00  2.5167234228473049e-09  -5.9258460998535156e-01  7.9440904435751236e-06  9.5362373459402676e-09   9.5362240135262381e-09  -9.9999997228686144e-01  1.1837822677125759e-09  9.9998777928582794e-01  1.2191846435369473e-05  1.0000121930292274e+00  1.2193030444566772e-05  1.3333332768330970e+00  1.2749598419969302e-09  -5.9258524576822913e-01  7.3083075660079652e-06  2.3389158396014409e-04   2.3389158394681168e-04  -9.9999814444768209e-01  1.8266553970792115e-06  9.9808737586533880e-01  1.9125952669245079e-03  1.0019107686105373e+00  1.9107686117544693e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997015722686e-01  9.4585231208240522e-10  9.9999997018668985e-01  9.4557346136816809e-10  9.9999999999880163e-01  1.8800078664831787e-14  1.3333332769216213e+00  1.3634841409992319e-09  -5.9259255442095138e-01  3.4515624082244193e-10  1.8042673133322751e-08    1.8042659800908720e-08    -9.9999997164378718e-01   5.4070800720355145e-10    9.9998319545803993e-01    1.6775674223376728e-05    1.0000167762139425e+00    1.6776215159645786e-05    1.5997874728977239e-08  1.0665249819152676e-08  7.3889473703187258e-15  1.7004031139803345e-08  1.7004031139803345e-08  1.7004031139803345e-08
2.4374441501222218e-11  1.3333332743495703e+00  1.2112953596009689e-09  -5.9259223937988281e-01  3.1469773131452711e-07  -4.5121166338835844e-09  4.5121299625170552e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  3.0467999204800841e-11  -5.9259428801359948e-01  1.7339359853524428e-06  -5.5485379103714649e-05  5.5485379117043282e-05  -9.9999997111823757e-01  1.5158403368054558e-11  9.9999998557526248e-01  1.4438906310505493e-08  9.9999998557526304e-01  1.4423519645283574e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997142539343e-01  3.2231425967308483e-10  9.9999997145701502e-01  3.2065885050115141e-10  9.9999999999826938e-01  5.1330048436934940e-13  1.3333332764398165e+00  8.7895083874866347e-10  -5.9259255512629605e-01  1.0486819229782735e-09  -1.4806856185600736e-08   1.4806869514234206e-08    -9.9999997154247888e-01   4.3939971211768339e-10    9.9999998578738314e-01    1.4651026964880307e-08    9.9999998578738369e-01    1.4211398990908759e-08    1.5997874729043145e-08  1.0665249819174786e-08  7.3878997722922705e-15  1.7004031139838371e-08  1.7004031139838371e-08  1.7004031139838371e-08
2.9331662783900365e-11  1.3333332743495703e+00  1.2143270084637442e-09  -5.9259605407714844e-01  3.4999975132111434e-06  9.0766581072772052e-09   9.0766447828437266e-09  -9.9999997042492950e-01  6.7814967424105877e-10  9.9998807636360898e-01  1.1894777294823663e-05  1.0000118940981546e+00  1.1894099372079010e-05  1.3333332762122154e+00  6.4831814076721279e-10  -5.9259315773292820e-01  6.0365329297326490e-07  -1.9303083158561662e-05  1.9303083171886097e-05  -9.9999997142716257e-01  3.2408340006874076e-10  9.9999998573199866e-01  1.4591094860596547e-08  9.9999998573199933e-01  1.4266783198673943e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997124742201e-01  1.4434284429632888e-10  9.9999997128473606e-01  1.4383225213302963e-10  9.9999999999917055e-01  3.8802354138063643e-13  1.3333332749557485e+00  6.0814878973208757e-10  -5.9259255318628190e-01  8.9335332567747121e-10  1.5613478510090317e-08    1.5613465185656839e-08    -9.9999997067694879e-01   4.2613037991877784e-10    9.9998436611801156e-01    1.5605022892245056e-05    1.0000156045957715e+00    1.5604596989016766e-05    1.5997874729122445e-08  1.0665249819203405e-08  7.3867357744894577e-15  1.7004031139880514e-08  1.7004031139880514e-08  1.7004031139880514e-08
3.5297073027306577e-11  1.3333332743495703e+00  1.2182681519992043e-09  -5.9259223937988281e-01  3.1470237984299374e-07  7.4667465575942470e-09   7.4667332386197700e-09  -9.9999997043553535e-01  6.6754382470834235e-10  9.9998918394066283e-01  1.0787206152892754e-05  1.0000107865376195e+00  1.0786538837218878e-05  1.3333332762122154e+00  6.4437699723175269e-10  -5.9258976689091436e-01  2.7871913482954181e-06  8.9203654322744796e-05   8.9203654309425820e-05  -9.9999927451944315e-01  6.9658363602181032e-07  9.9881903950723883e-01  1.1809316395768956e-03  1.0011802350549506e+00  1.1802350561682475e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997152662090e-01  4.2354173052983800e-10  9.9999997156865039e-01  4.2183467018832648e-10  9.9999999999896594e-01  1.8361230712090732e-13  1.3333332755291849e+00  3.8653523799716441e-11  -5.9259255384607812e-01  2.3618453715346385e-10  6.7333107978129192e-09    6.7332974788384422e-09    -9.9999997103107274e-01   7.2006427533903071e-11    9.9998972844227441e-01    1.0242704541315934e-05    1.0000102426315454e+00    1.0242632763039232e-05    1.5997874729217879e-08  1.0665249819235503e-08  7.3852225773407286e-15  1.7004031139931234e-08  1.7004031139931234e-08  1.7004031139931234e-08
4.2475715525368941e-11  1.3333332762122154e+00  6.3952635902952067e-10  -5.9259223937988281e-01  3.1470561360193513e-07  -4.7104594848917940e-09  4.7104727971490350e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  1.8644568604333383e-11  -5.9259767885561343e-01  5.1247701170156027e-06  -1.6399294443303347e-04  1.6399294444634574e-04  -9.9999997111247740e-01  9.3982332546805618e-12  9.9999998558102254e-01  1.4426930614257426e-08  9.9999998558102321e-01  1.4417758866499769e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997077470582e-01  3.2837335522201794e-10  9.9999997082577186e-01  3.2832007369038086e-10  9.9999999999875056e-01  3.1521160354440065e-14  1.3333332752722526e+00  3.0043641525280062e-10  -5.9259255385456988e-01  2.3092653324636810e-10  9.8035179973976483e-10    9.8033848748252341e-10    -9.9999997094527782e-01   1.5780135425386802e-10    9.9999607167599025e-01    3.8994781016791279e-06    1.0000038993188547e+00    3.8993200726181317e-06    1.5997874729332728e-08  1.0665249819273267e-08  7.3833601808485462e-15  1.7004031139992270e-08  1.7004031139992270e-08  1.7004031139992270e-08
5.1114334834401653e-11  1.3333332762122154e+00  6.3376622616760112e-10  -5.9258842468261719e-01  4.1294067193156758e-06  -3.2694699671791714e-09  3.2694832714618958e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  6.0799735468277352e-10  -5.9259259259259256e-01  3.8503256056521330e-08  -1.2450747508552240e-06  1.2450747641595068e-06  -9.9999997079915637e-01  3.0392280252842192e-10  9.9999998542868218e-01  1.4265949755243185e-08  9.9999998542868285e-01  1.4570098932246328e-08  inf               inf               inf               inf               inf                 inf                 -9.9999996995940432e-01  1.1436748482066322e-09  9.9999997001831831e-01  1.1444141186257740e-09  9.9999999999817701e-01  6.0476557446949170e-13  1.3333332763493217e+00  7.7087255245987005e-10  -5.9259255425168067e-01  1.6234416670985217e-10  1.1250280707031379e-08    1.1250267402748654e-08    -9.9999997140069852e-01   2.9761934689700502e-10    9.9998672731132932e-01    1.3243851403110396e-05    1.0000132441475766e+00    1.3244148794861573e-05    1.5997874729470923e-08  1.0665249819319323e-08  7.3811485850158607e-15  1.7004031140065713e-08  1.7004031140065713e-08  1.7004031140065713e-08
6.1509857885805039e-11  1.3333332780748606e+00  2.4891354180843165e-09  -5.9259033203125000e-01  2.2220629371415947e-06  5.3766329816596749e-09   5.3766196874466097e-09  -9.9999997230571758e-01  1.2026384065832770e-09  9.9999082046171039e-01  9.1507119363427159e-06  1.0000091519131296e+00  9.1519143481527806e-06  1.3333332762122154e+00  6.2649026885335959e-10  -5.9259259259259256e-01  3.8498405418102211e-08  -1.2185837956479872e-06  1.2185838089422003e-06  -9.9999997141640018e-01  3.1332100908218873e-10  9.9999998574276106e-01  1.4569114317674001e-08  9.9999998574276161e-01  1.4256019794088835e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997147672737e-01  3.7364819677196803e-10  9.9999997154805276e-01  3.7440602000833033e-10  9.9999999999961164e-01  8.3023977806147156e-13  1.3333332762340433e+00  6.4831814169590986e-10  -5.9259255454982274e-01  4.5563559488113095e-10  -7.4953909745545388e-10   7.4955239166851931e-10    -9.9999997142731412e-01   3.2423494550346387e-10    9.9999998574821802e-01    1.4574571285884638e-08    9.9999998574821858e-01    1.4250562825878198e-08    1.5997874729637230e-08  1.0665249819371996e-08  7.3783549902749405e-15  1.7004031140154096e-08  1.7004031140154096e-08  1.7004031140154096e-08
7.4019599969156214e-11  1.3333332762122154e+00  6.1830481689827453e-10  -5.9258842468261719e-01  4.1294170269223007e-06  -2.4696763836953087e-09  2.4696896665845638e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332755913336e+00  2.5769735269127414e-12  -5.9259202745225692e-01  5.2664738719002784e-07  1.6852652843013516e-05   1.6852652829730626e-05  -9.9999983944027460e-01  1.3166280457449166e-07  9.9948676981986073e-01  5.1320136606460617e-04  1.0005130697022682e+00  5.1306970348718333e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997069476654e-01  4.0831263264596662e-10  9.9999997077710256e-01  4.0882277343167626e-10  9.9999999999917644e-01  3.9545474726586794e-13  1.3333332751972193e+00  3.9669127028031334e-10  -5.9259255310847214e-01  9.9117196775791898e-10  2.3254768777292156e-08    2.3254755494402901e-08    -9.9999997072297997e-01   3.8009920105498229e-10    9.9998092350864753e-01    1.9047677277803674e-05    1.0000190472961876e+00    1.9047297406642427e-05    1.5997874729837361e-08  1.0665249819439941e-08  7.3752121962015209e-15  1.7004031140260455e-08  1.7004031140260455e-08  1.7004031140260455e-08
8.9073546386104582e-11  1.3333332762122154e+00  6.0830037561288932e-10  -5.9259796142578125e-01  5.4073194675123875e-06  5.0822427362703574e-10   5.0821100457144225e-10  -9.9999997140318320e-01  3.0010402602265923e-10  9.9999716779685599e-01  2.8034040765273090e-06  1.0000028037031892e+00  2.8037044087041629e-06  1.3333332755913336e+00  1.2581414812298055e-11  -5.9258637604890041e-01  6.1780574133281048e-06  1.9769652544887606e-04   1.9769652543560700e-04  -9.9999842658200400e-01  1.5445210751741615e-06  9.9824165037844370e-01  1.7583208224888163e-03  1.0017567763004223e+00  1.7567763016417930e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997198039725e-01  8.7731808035407999e-10  9.9999997207921443e-01  8.7828191001784024e-10  1.0000000000000040e+00  1.2235317393562595e-12  1.3333332747067743e+00  8.9714072949675015e-10  -5.9259255375885711e-01  3.4745662746553224e-10  -8.0203754748708889e-09   8.0203887439264816e-09    -9.9999997065443313e-01   4.4864603592919356e-10    9.9999998537564727e-01    1.4174714753663630e-08    9.9999998537564794e-01    1.4623132527738960e-08    1.5997874730078193e-08  1.0665249819520470e-08  7.3713710034440803e-15  1.7004031140388443e-08  1.7004031140388443e-08  1.7004031140388443e-08
1.0718913192051264e-10  1.3333332762122154e+00  5.9647694501206539e-10  -5.9259986877441406e-01  7.3146602180374803e-06  6.5501287394212000e-09   6.5501154867051879e-09  -9.9999997135022189e-01  2.4714272401755022e-10  9.9998986924841249e-01  1.0101970255787139e-05  1.0000101022159520e+00  1.0102217172136681e-05  1.3333332749704518e+00  6.4528663583830925e-10  -5.9259541829427076e-01  2.8641800747342992e-06  -9.1667744037238208e-05  9.1667744050490926e-05  -9.9999997078051173e-01  3.2256744391273162e-10  9.9999998544732682e-01  1.4228658546769238e-08  9.9999998544732749e-01  1.4551452365156692e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997127025053e-01  1.6717136115235590e-10  9.9999997138541497e-01  1.6674668961424275e-10  9.9999999999828637e-01  4.9348290325187609e-13  1.3333332758145389e+00  1.9880038666185252e-10  -5.9259255492650409e-01  8.1230806423280345e-10  -2.1752770251737275e-08   2.1752783504453287e-08    -9.9999997120255524e-01   9.9476067337349276e-11    9.9999998565834858e-01    1.4439680302394279e-08    9.9999998565834913e-01    1.4340430720553954e-08    1.5997874730368001e-08  1.0665249819619100e-08  7.3668314120092906e-15  1.7004031140542461e-08  1.7004031140542461e-08  1.7004031140542461e-08
1.2898902612533082e-10  1.3333332780748606e+00  2.4445701796427783e-09  -5.9259223937988281e-01  3.1474401448933758e-07  -4.3152660035212546e-09  4.3152792361408293e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332743495703e+00  1.2807201188191358e-09  -5.9259089717158564e-01  1.6569523116619134e-06  5.2995074389272645e-05   5.2995074376040025e-05  -9.9999955643782901e-01  4.1466525016358368e-07  9.9908980604473341e-01  9.1016519576349363e-04  1.0009097505295206e+00  9.0975053074148090e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997056481504e-01  5.3826412665026744e-10  9.9999997070424007e-01  5.3625683102288359e-10  9.9999999999903799e-01  2.5889161048099843e-13  1.3333332744894051e+00  1.1408853084215481e-09  -5.9259255357308971e-01  5.5080759315255478e-10  -6.7130283554206471e-09   6.7130415880402218e-09    -9.9999997053256084e-01   5.7051832596167749e-10    9.9999998533449264e-01    1.4093995733961519e-08    9.9999998533449330e-01    1.4664285798069334e-08    1.5997874730716753e-08  1.0665249819735203e-08  7.3612442225489276e-15  1.7004031140727805e-08  1.7004031140727805e-08  1.7004031140727805e-08
1.5522253574270480e-10  1.3333332762122154e+00  5.6403830203235001e-10  -5.9259796142578125e-01  5.4072899594620628e-06  -1.5513000113237450e-09  1.5513132192623366e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  6.7772527881802462e-10  -5.9259428801359948e-01  1.7338777776915327e-06  -5.5498624581318268e-05  5.5498624594526208e-05  -9.9999997076414082e-01  3.3893834855366235e-10  9.9999998546369773e-01  1.4196369803543474e-08  9.9999998546369839e-01  1.4535079779220970e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997182814326e-01  7.2506409315490459e-10  9.9999997199317492e-01  7.2584699523140428e-10  9.9999999999950373e-01  7.2555794705845408e-13  1.3333332761119436e+00  4.6376651116188467e-10  -5.9259255489903551e-01  7.6321371835120727e-10  -1.4529138780972062e-08   1.4529151988910654e-08    -9.9999997133488672e-01   2.3180754643629227e-10    9.9999998574907067e-01    1.4481742751038451e-08    9.9999998574907123e-01    1.4249706942748295e-08    1.5997874731136435e-08  1.0665249819871916e-08  7.3543766355027363e-15  1.7004031140950843e-08  1.7004031140950843e-08  1.7004031140950843e-08
1.8679135990207848e-10  1.3333332724869251e+00  3.1821703736618502e-09  -5.9259033203125000e-01  2.2221185173733582e-06  1.6582303877960549e-09   1.6582172086924409e-09  -9.9999996949911496e-01  1.6039642103916422e-09  9.9999489465546099e-01  5.0766432455915787e-06  1.0000050750378318e+00  5.0750390546736454e-06  1.3333332762122154e+00  5.4311992480006389e-10  -5.9259598343460640e-01  3.4292848390258846e-06  -1.0972583867818742e-04  1.0972583869136652e-04  -9.9999997137471508e-01  2.7163590926906096e-10  9.9999998578444627e-01  1.4485739687946315e-08  9.9999998578444682e-01  1.4214330264174277e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997062966872e-01  4.7341044867264226e-10  9.9999997082572767e-01  4.7297890918928603e-10  9.9999999999853006e-01  2.4702041666354866e-13  1.3333332755325955e+00  1.3649999109975671e-10  -5.9259255444651404e-01  2.9674666818581222e-10  -1.2407879168563340e-08   1.2407892347666954e-08    -9.9999997103490512e-01   6.8174048680849357e-11    9.9999998561454129e-01    1.4315834708971360e-08    9.9999998561454184e-01    1.4384235243149232e-08    1.5997874731641468e-08  1.0665249820041279e-08  7.3463450506690172e-15  1.7004031141219240e-08  1.7004031141219240e-08  1.7004031141219240e-08
2.2478058335487300e-10  1.3333332762122154e+00  5.1795723914340841e-10  -5.9259796142578125e-01  5.4072592387521505e-06  -8.8538672556370284e-09  8.8538804000968324e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332749704518e+00  7.2380634170696623e-10  -5.9258807146990733e-01  4.4826966351685689e-06  1.4343029928198803e-04   1.4343029926884357e-04  -9.9999885018627122e-01  1.1209168079551677e-06  9.9850239192058121e-01  1.4975794158707074e-03  1.0014964584980655e+00  1.4964584992896819e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997092036075e-01  1.8271842266314364e-10  9.9999997115334605e-01  1.8310587341750240e-10  9.9999999999884892e-01  7.3146616087382589e-14  1.3333332761765178e+00  4.8225957209882098e-10  -5.9259255457364857e-01  4.0710606882444775e-10  -2.7391777734919742e-09   2.7391909179517783e-09    -9.9999997134413332e-01   2.4105414992548844e-10    9.9999998578825477e-01    1.4451802855909876e-08    9.9999998578825533e-01    1.4210520444130524e-08    1.5997874732249215e-08  1.0665249820245169e-08  7.3366838689228412e-15  1.7004031141542228e-08  1.7004031141542228e-08  1.7004031141542228e-08
2.7049597304631314e-10  1.3333332743495703e+00  1.3753075637340235e-09  -5.9258651733398438e-01  6.0368529712261548e-06  -6.8118237583026568e-09  6.8118368606670244e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332768330970e+00  1.1082191538775159e-09  -5.9258581090856477e-01  6.7432783908315713e-06  2.1580730880366161e-04   2.1580730879055925e-04  -9.9999828564989779e-01  1.6854531813815207e-06  9.9816283900594815e-01  1.8371323764348466e-03  1.0018354469222548e+00  1.8354469234806168e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997051905920e-01  5.8401997021415260e-10  9.9999997079878655e-01  5.8359644869054118e-10  9.9999999999905098e-01  2.7680716032209301e-13  1.3333332752674778e+00  4.5740003596969566e-10  -5.9259255284492296e-01  1.3420326415894852e-09  3.3187189885097723e-08    3.3187176782733354e-08    -9.9999997061502854e-01   4.8805062663101713e-10    9.9997721375617898e-01    2.2757626204017191e-05    1.0000227571371536e+00    2.2757138379431970e-05    1.5997874732980565e-08  1.0665249820487811e-08  7.3249274911447115e-15  1.7004031141930900e-08  1.7004031141930900e-08  1.7004031141930900e-08
3.2550885998350564e-10  1.3333332799375057e+00  4.1762480974665081e-09  -5.9258651733398438e-01  6.0368772244181862e-06  -2.2983758216879550e-11  2.2996810654615180e-11  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332731078067e+00  2.6534509310767377e-09  -5.9259146231192128e-01  1.0918992875133375e-06  3.4884135812873751e-05   3.4884135799821312e-05  -9.9999969724361126e-01  2.7385946790752335e-07  9.9926156343317463e-01  7.3840800377996448e-04  1.0007381341433115e+00  7.3813414453920861e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997256638662e-01  1.4633074485005269e-09  9.9999997289979892e-01  1.4628443256716959e-09  9.9999999999968103e-01  9.0876635091564248e-13  1.3333332749962210e+00  7.6503661726581106e-10  -5.9259255393511490e-01  2.7609389689514560e-10  -7.4857631204849895e-09   7.4857761729227255e-09    -9.9999997072048519e-01   3.8259398320684825e-10    9.9999998552668024e-01    1.4089725643983385e-08    9.9999998552668090e-01    1.4472091365336371e-08    1.5997874733860655e-08  1.0665249820783538e-08  7.3109595175762107e-15  1.7004031142398621e-08  1.7004031142398621e-08  1.7004031142398621e-08
3.9171014908092606e-10  1.3333332762122154e+00  4.0669572541511835e-10  -5.9259796142578125e-01  5.4071850644064967e-06  -3.9132257911376027e-09  3.9132387829597668e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  4.0669572541511835e-10  -5.9259089717158564e-01  1.6570691312035788e-06  5.3034810816754430e-05   5.3034810803762604e-05  -9.9999955697109633e-01  4.1413198284439392e-07  9.9908946535264054e-01  9.1050615070949734e-04  1.0009100920177236e+00  9.1009201895369358e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997065128077e-01  4.5179840318199857e-10  9.9999997105328009e-01  4.5006994508727049e-10  9.9999999999853295e-01  2.3698448344665973e-13  1.3333332768322634e+00  1.0267437383488121e-09  -5.9259255509849806e-01  8.5778122036725533e-10  -5.5451199187928069e-09   5.5451329106149709e-09    -9.9999997161637533e-01   5.1329615664185499e-10    9.9999998600782192e-01    1.4504471882007388e-08    9.9999998600782247e-01    1.3990947463511669e-08    1.5997874734919734e-08  1.0665249821135542e-08  7.2939651497583204e-15  1.7004031142961464e-08  1.7004031142961464e-08  1.7004031142961464e-08
4.7137531341167291e-10  1.3333332762122154e+00  3.5364187009047328e-10  -5.9259414672851562e-01  1.5924524295431119e-06  2.1700618818520975e-09   2.1700489624997169e-09  -9.9999997126302242e-01  1.5994325414957514e-10  9.9999416289573073e-01  5.8086872028980886e-06  1.0000058088456867e+00  5.8088469195557186e-06  1.3333332755913336e+00  2.6723992033471404e-10  -5.9259372287326384e-01  1.1685971777576576e-06  -3.7400845247503867e-05  3.7400845260423220e-05  -9.9999997096953519e-01  1.3354398036548007e-10  9.9999998572396487e-01  1.4141031238512478e-08  9.9999998572396542e-01  1.4274801704374982e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997155296760e-01  4.4988843312686624e-10  9.9999997203219138e-01  4.4925774576028666e-10  9.9999999999900135e-01  2.3422672448592116e-13  1.3333332764864281e+00  6.2785452267501114e-10  -5.9259255494973828e-01  6.7365219971189705e-10  -8.1626261305700609e-09   8.1626390499224418e-09    -9.9999997141708230e-01   3.1400313011708006e-10    9.9999998594773842e-01    1.4364804793753758e-08    9.9999998594773898e-01    1.4051028149133701e-08    1.5997874736194204e-08  1.0665249821560815e-08  7.2735951883826630e-15  1.7004031143638776e-08  1.7004031143638776e-08  1.7004031143638776e-08
5.6724260684919888e-10  1.3333332743495703e+00  1.5729710704286144e-09  -5.9259223937988281e-01  3.1493884846538371e-07  1.0432024926650077e-08   1.0432012094406068e-08  -9.9999997023501763e-01  8.6806153825436863e-10  9.9998721823699788e-01  1.2753441890850666e-05  1.0000127525728202e+00  1.2752574056464042e-05  1.3333332768330970e+00  9.1055564718292513e-10  -5.9259598343460640e-01  3.4291158751213591e-06  -1.0971259320591287e-04  1.0971259321874510e-04  -9.9999997155828124e-01  4.5520207154380673e-10  9.9999998606654117e-01  1.4387652441365080e-08  9.9999998606654172e-01  1.3932221996945108e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997021380693e-01  8.8927223811752978e-10  9.9999997079039471e-01  8.8849401754398818e-10  9.9999999999845379e-01  3.0992850175468198e-13  1.3333332753722971e+00  5.5024427828495649e-10  -5.9259255416469125e-01  1.5404002366883776e-10  -6.8092500526972799e-09   6.8092628849412888e-09    -9.9999997082788139e-01   2.7519778016783161e-10    9.9999998570134119e-01    1.4022452459998110e-08    9.9999998570134174e-01    1.4297421978312078e-08    1.5997874737727880e-08  1.0665249822071591e-08  7.2490348350185636e-15  1.7004031144453844e-08  1.7004031144453844e-08  1.7004031144453844e-08
6.8260718342723792e-10  1.3333332762122154e+00  2.1267019733719576e-10  -5.9258651733398438e-01  6.0370360828260208e-06  1.0702955792732692e-10   1.0701683015283863e-10  -9.9999997120850237e-01  1.0542319900914024e-10  9.9999869274754005e-01  1.2790468586341720e-06  1.0000012791512687e+00  1.2791525090958343e-06  1.3333332762122154e+00  2.1267019733719576e-10  -5.9258298520688657e-01  9.5691631806310587e-06  3.0621526664553755e-04   3.0621526663280978e-04  -9.9999757887727247e-01  2.3922258066955639e-06  9.9781140327539097e-01  2.1885685190077128e-03  1.0021861762921880e+00  2.1861762934283911e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997080626168e-01  2.9681748619530662e-10  9.9999997149934949e-01  2.9504919269123966e-10  9.9999999999866607e-01  9.3522071419914776e-14  1.3333332749116380e+00  1.0879072261980917e-09  -5.9259255399096145e-01  3.7910575512289418e-10  -1.1077288419869546e-08   1.1077301147644036e-08    -9.9999997055904988e-01   5.4402929277635580e-10    9.9999998562467829e-01    1.3830279602831067e-08    9.9999998562467896e-01    1.4374080633753561e-08    1.5997874739573465e-08  1.0665249822686032e-08  7.2194692912578820e-15  1.7004031145434675e-08  1.7004031145434675e-08  1.7004031145434675e-08
8.2143435849194222e-10  1.3333332743495703e+00  1.7427434075334217e-09  -5.9259033203125000e-01  2.2224006628407003e-06  -1.1948531735903131e-08  1.1948544338387620e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332774539788e+00  1.3616651005033051e-09  -5.9259541829427076e-01  2.8638623579186182e-06  -9.1614762132152805e-05  9.1614762144755286e-05  -9.9999997178383604e-01  6.8075686859905233e-10  9.9999998630664777e-01  1.4373091371508000e-08  9.9999998630664833e-01  1.3692106241055085e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997255328710e-01  1.4502079270234609e-09  9.9999997338398194e-01  1.4504255451987018e-09  9.9999999999862488e-01  1.2968851169057739e-13  1.3333332751903981e+00  9.0191555574434951e-10  -5.9259255414270973e-01  2.8920311419476497e-10  -9.9863513014497585e-09   9.9863639039342474e-09    -9.9999997065204571e-01   4.5103345952477497e-10    9.9999998574075255e-01    1.3807196151934936e-08    9.9999998574075322e-01    1.4258001349605847e-08    1.5997874741794406e-08  1.0665249823424610e-08  7.1838509591560987e-15  1.7004031146614985e-08  1.7004031146614985e-08  1.7004031146614985e-08
9.8849590466255860e-10  1.3333332724869251e+00  3.7166500705552864e-09  -5.9258651733398438e-01  6.0371721028113070e-06  -1.8901840964283278e-09  1.8901965494639312e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  8.6402279066276645e-12  -5.9259089717158564e-01  1.6573345015463832e-06  5.3034810816754430e-05   5.3034810804301392e-05  -9.9999955677222019e-01  4.1433085898217845e-07  9.9908946555151668e-01  9.1050654893809100e-04  1.0009100922165999e+00  9.1009221785140211e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997137045094e-01  2.6737176467586383e-10  9.9999997236692184e-01  2.6646707441720727e-10  9.9999999999980560e-01  1.0571238799375910e-12  1.3333332752924889e+00  9.1108628926124605e-10  -5.9259255350690609e-01  9.9918109176704075e-10  1.2537299198811525e-08    1.2537286745775921e-08    -9.9999997054966416e-01   5.5341500720648983e-10    9.9998598951195383e-01    1.3982588500934356e-05    1.0000139820336067e+00    1.3982034858220407e-05    1.5997874744467036e-08  1.0665249824316390e-08  7.1411322408113747e-15  1.7004031148035344e-08  1.7004031148035344e-08  1.7004031148035344e-08
1.1895340673703207e-09  1.3333332762122154e+00  1.2535865249219404e-10  -5.9258842468261719e-01  4.1299128025894160e-06  7.4063659644078074e-09   7.4063536901792888e-09  -9.9999997098246107e-01  1.2061809778392010e-10  9.9998922848370952e-01  1.0743817751003240e-05  1.0000107436961010e+00  1.0743697359946065e-05  1.3333332774539788e+00  1.1164047063135756e-09  -5.9259541829427076e-01  2.8636988509824024e-06  -9.1614762132152805e-05  9.1614762144427031e-05  -9.9999997166120591e-01  5.5812674032789095e-10  9.9999998642927801e-01  1.4127817481509796e-08  9.9999998642927856e-01  1.3569462479328043e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997009070074e-01  1.0123784300283934e-09  9.9999997128937257e-01  1.0120879589323960e-09  9.9999999999897637e-01  2.3533052846500952e-13  1.3333332773588609e+00  1.0212867927680252e-09  -5.9259255509000253e-01  4.9458274934743929e-10  5.9608158409218959e-09    5.9608035666933773e-09    -9.9999997156707809e-01   4.6399892367570123e-10    9.9999033559181338e-01    9.6367096471438511e-06    1.0000096371726144e+00    9.6371738733301804e-06    1.5997874747683217e-08  1.0665249825388663e-08  7.0896835394709329e-15  1.7004031149744574e-08  1.7004031149744574e-08  1.7004031149744574e-08
1.4314589375234814e-09  1.3333332743495703e+00  2.1492875220593061e-09  -5.9258460998535156e-01  7.9447175906990173e-06  -6.0248875681023530e-09  6.0248996288295774e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332762122154e+00  2.8664237282834916e-10  -5.9259089717158564e-01  1.6575313566215928e-06  5.3034810816754430e-05   5.3034810804693704e-05  -9.9999955662457884e-01  4.1447850032577311e-07  9.9908946569915802e-01  9.1050684423718933e-04  1.0009100923642411e+00  9.1009236550915673e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997151673026e-01  4.1365108666505774e-10  9.9999997295705834e-01  4.1366312776050525e-10  9.9999999999895717e-01  2.2521356491486403e-13  1.3333332771417190e+00  6.4286121238358349e-10  -5.9259255600394045e-01  1.3009981900860710e-09  -2.7917556266743304e-08   2.7917568327470528e-08    -9.9999997142458563e-01   3.2150646140175594e-10    9.9999998643170329e-01    1.3888308083140705e-08    9.9999998643170385e-01    1.3567028107235972e-08    1.5997874751553499e-08  1.0665249826678754e-08  7.0277588586934150e-15  1.7004031151801421e-08  1.7004031151801421e-08  1.7004031151801421e-08
1.7225859653987838e-09  1.3333332780748606e+00  1.3819772481295484e-09  -5.9258842468261719e-01  4.1301496754313959e-06  -5.1036138749706776e-09  5.1036256813360471e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332780748606e+00  1.3819772481295484e-09  -5.9259089717158564e-01  1.6576607069789717e-06  5.3074547242459857e-05   5.3074547230653492e-05  -9.9999955714829658e-01  4.1395478258992658e-07  9.9908912514438930e-01  9.1084769005536214e-04  1.0009104337342216e+00  9.1043373550081204e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997075021785e-01  3.5286132243418693e-10  9.9999997248156058e-01  3.5288407885815963e-10  9.9999999999933287e-01  6.1206280544376005e-13  1.3333332764648276e+00  2.2805574768397778e-10  -5.9259255470908223e-01  1.2321038793888143e-10  -9.2244611948899546e-10   9.2245792585436497e-10    -9.9999997098897564e-01   1.1410353111875097e-10    9.9999998635964482e-01    1.3525200158503872e-08    9.9999998635964538e-01    1.3639075427768761e-08    1.5997874756210916e-08  1.0665249828231701e-08  6.9532630028284087e-15  1.7004031154276590e-08  1.7004031154276590e-08  1.7004031154276590e-08
2.0729217795953697e-09  1.3333332780748606e+00  1.1485402843533025e-09  -5.9258842468261719e-01  4.1303053000800660e-06  2.3471026808125170e-09   2.3470911768839750e-09  -9.9999997165908816e-01  5.5600898991229536e-10  9.9999393096386024e-01  6.0422207536136200e-06  1.0000060427752431e+00  6.0427765360070130e-06  1.3333332762122154e+00  7.1410486487765441e-10  -5.9260050455729163e-01  7.9495693743620940e-06  -2.5440314434455047e-04  2.5440314435605440e-04  -9.9999997074610258e-01  3.5697658611696176e-10  9.9999998641305865e-01  1.3228444791884542e-08  9.9999998641305921e-01  1.3585647863498527e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997077287572e-01  3.3020344685582365e-10  9.9999997285497200e-01  3.2964186149122516e-10  9.9999999999873035e-01  2.3280124774067942e-14  1.3333332777128817e+00  7.8656139304767718e-10  -5.9259255524513610e-01  2.5721883135222459e-10  8.5489837431396154e-09    8.5489722392110729e-09    -9.9999997142964681e-01   3.2656763510800141e-10    9.9998842916502306e-01    1.1544019590795557e-05    1.0000115443446391e+00    1.1544345932056190e-05    1.5997874761815542e-08  1.0665249830100871e-08  6.8636351773065399e-15  1.7004031157255149e-08  1.7004031157255149e-08  1.7004031157255149e-08
2.4945081352303164e-09  1.3333332780748606e+00  8.6750643304406255e-10  -5.9258842468261719e-01  4.1304926559882010e-06  2.0033812824864368e-10   2.0032698321760683e-10  -9.9999997060402057e-01  4.9905859893818123e-10  9.9999821727973537e-01  1.7563264463035074e-06  1.0000017558258503e+00  1.7558271602198716e-06  1.3333332786957421e+00  1.4883880014246449e-09  -5.9259202745225692e-01  5.2772301625592825e-07  1.6918880218597110e-05   1.6918880207452077e-05  -9.9999983966850736e-01  1.3143457180846729e-07  9.9948576384755750e-01  5.1420975862417635e-04  1.0005140783225148e+00  5.1407832382477218e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997059036094e-01  5.1271822792165684e-10  9.9999997309224642e-01  5.1393525289350210e-10  9.9999999999915012e-01  4.6007491365589260e-13  1.3333332783422520e+00  1.1348978753653035e-09  -5.9259255625136298e-01  1.0760898028133313e-09  -1.0223708102330420e-08   1.0223719247361456e-08    -9.9999997167060395e-01   5.6752477823573182e-10    9.9999998708608473e-01    1.3479903057461998e-08    9.9999998708608528e-01    1.2912604764723289e-08    1.5997874768560025e-08  1.0665249832349222e-08  6.7557325889734034e-15  1.7004031160839481e-08  1.7004031160839481e-08  1.7004031160839481e-08
3.0018358135755922e-09  1.3333332762122154e+00  1.3334707315186144e-09  -5.9259223937988281e-01  3.1602094504862237e-07  6.3342254261939551e-09   6.3342147056898549e-09  -9.9999997038678190e-01  7.1629727043667406e-10  9.9999003821153221e-01  9.9359021687343634e-06  1.0000099351847673e+00  9.9351860985045355e-06  1.3333332780748606e+00  5.2917441771234267e-10  -5.9258807146990733e-01  4.4839309205318417e-06  1.4349652666290069e-04   1.4349652665218018e-04  -9.9999885029536140e-01  1.1208077177738362e-06  9.9850204778610074e-01  1.4979263276001969e-03  1.0014968055187785e+00  1.4968055201096857e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997055277401e-01  5.5030516148970780e-10  9.9999997356238168e-01  5.5131925730943017e-10  9.9999999999876910e-01  1.0027124815338028e-13  1.3333332759309542e+00  1.6147319680418924e-09  -5.9259255388995546e-01  1.5108723965812447e-09  1.3900312012538052e-08    1.3900301292033952e-08    -9.9999997018704123e-01   9.1603793888619582e-10    9.9998524914958642e-01    1.4724964114521240e-05    1.0000147240469737e+00    1.4724048304844208e-05    1.5997874776676189e-08  1.0665249835053704e-08  6.6258304462680873e-15  1.7004031165152788e-08  1.7004031165152788e-08  1.7004031165152788e-08
3.6123426997094379e-09  1.3333332799375057e+00  1.9849722866433653e-09  -5.9259605407714844e-01  3.4984050890462192e-06  -7.8691714570721743e-09  7.8691816779930989e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332793166239e+00  1.3640904962181782e-09  -5.9259315773292820e-01  6.0206086880834065e-07  -1.9236855782978068e-05  1.9236855793198988e-05  -9.9999997178520028e-01  6.8212111066006604e-10  9.9999998770226739e-01  1.2978268852650092e-08  9.9999998770226795e-01  1.2296374227487050e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997143524355e-01  3.3216438039889657e-10  9.9999997505722482e-01  3.3322628405697997e-10  9.9999999999848344e-01  1.5873722755084389e-13  1.3333332771169353e+00  8.3559815722992832e-10  -5.9259255475273165e-01  9.1932774290980946e-10  1.1592405257943028e-08    1.1592395037022104e-08    -9.9999997059479029e-01   5.0828888214166706e-10    9.9998652860240889e-01    1.3446121589651148e-05    1.0000134456117151e+00    1.3445613072951242e-05    1.5997874786442998e-08  1.0665249838310564e-08  6.4696219595019993e-15  1.7004031170343326e-08  1.7004031170343326e-08  1.7004031170343326e-08
4.3470131581250172e-09  1.3333332780748606e+00  3.6789048756824686e-10  -5.9258842468261719e-01  4.1313162539653272e-06  6.7044197322520639e-09   6.7044100974566637e-09  -9.9999997086667924e-01  2.3639992635714087e-10  9.9998975247398958e-01  1.0222985369298753e-05  1.0000102227478047e+00  1.0222749196413005e-05  1.3333332793166239e+00  8.7387287123752286e-10  -5.9259315773292820e-01  6.0173405704679420e-07  -1.9236855782978068e-05  1.9236855792612865e-05  -9.9999997153993991e-01  4.3686074307992933e-10  9.9999998794752776e-01  1.2488168879465655e-08  9.9999998794752842e-01  1.2051079874531862e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997110532779e-01  2.2486190126719554e-12  9.9999997546076891e-01  1.4100303372337710e-12  9.9999999999873412e-01  1.2582549362883402e-13  1.3333332788124608e+00  3.6970971556959795e-10  -5.9259255653782328e-01  5.3895212561257640e-10  -9.3593186534235429e-09   9.3593282882189431e-09    -9.9999997128785834e-01   1.8477916524596684e-10    9.9999998782148702e-01    1.2362128146059825e-08    9.9999998782148758e-01    1.2177120718959995e-08    1.5997874798196166e-08  1.0665249842224791e-08  6.2814035429463829e-15  1.7004031176589506e-08  1.7004031176589506e-08  1.7004031176589506e-08
5.2310993080562578e-09  1.3333332780748606e+00  9.5693986669483634e-10  -5.9260368347167969e-01  1.1127080108935334e-05  -1.6243070208230973e-09  1.6243159742121222e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332786957421e+00  3.3605829831425389e-10  -5.9259259259259256e-01  3.6201021807531570e-08  -1.1656018976680116e-06  1.1656019066214006e-06  -9.9999997093497439e-01  1.6810477903453646e-10  9.9999998808683210e-01  1.1743855633097177e-08  9.9999998808683266e-01  1.1911732150277849e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997141205577e-01  3.0897659537140454e-10  9.9999997665135654e-01  3.0838006661800633e-10  9.9999999999795441e-01  6.1039469667177759e-13  1.3333332787228755e+00  3.0892489168162491e-10  -5.9259255579799364e-01  5.9357711571941832e-10  1.2404079541283863e-08    1.2404070587894838e-08    -9.9999997085163406e-01   2.5144511366795585e-10    9.9998606634416021e-01    1.3909998816263178e-05    1.0000139097461642e+00    1.3909747599411364e-05    1.5997874812339657e-08  1.0665249846942020e-08  6.0552388133557287e-15  1.7004031184106017e-08  1.7004031184106017e-08  1.7004031184106017e-08
6.2949889902218881e-09  1.3333332799375057e+00  1.9629944180249446e-10  -5.9259605407714844e-01  3.4972126404431378e-06  5.5450769949210233e-09   5.5450688290047728e-09  -9.9999997208915525e-01  9.8607608295755624e-10  9.9999068109131051e-01  9.2963158316553170e-06  1.0000092973006438e+00  9.2973021358891048e-06  1.3333332799375057e+00  1.9629944180249446e-10  -5.9259372287326384e-01  1.1660087558451835e-06  -3.7308126916713036e-05  3.7308126924878955e-05  -9.9999997120115314e-01  9.8073966673741471e-11  9.9999998875197582e-01  1.1344833658871526e-08  9.9999998875197649e-01  1.1246531430343922e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997158016618e-01  4.7708700984619070e-10  9.9999997788345285e-01  4.7631068837407461e-10  9.9999999999900857e-01  5.0065309510166872e-13  1.3333332784106915e+00  1.3305147887988089e-09  -5.9259255644794706e-01  4.1656093350193903e-10  -1.5054355984034373e-08   1.5054364149950624e-08    -9.9999997043774602e-01   6.6533314862691016e-10    9.9999998837027226e-01    1.0963130101221200e-08    9.9999998837027293e-01    1.1628234987994248e-08    1.5997874829359630e-08  1.0665249852614178e-08  5.7828633956982204e-15  1.7004031193151224e-08  1.7004031193151224e-08  1.7004031193151224e-08
7.5752502587719207e-09  1.3333332818001509e+00  1.2055354269402679e-09  -5.9259986877441406e-01  7.3113409666086486e-06  3.3506044763989131e-09   3.3505972097917388e-09  -9.9999997074842417e-01  3.5465499875182380e-10  9.9999275370365792e-01  7.2249836740015976e-06  1.0000072246272242e+00  7.2246287922953041e-06  1.3333332805583873e+00  3.6228153910106730e-11  -5.9259541829427076e-01  2.8608608233054671e-06  -9.1548534756569211e-05  9.1548534763835818e-05  -9.9999997108504102e-01  1.8038153243037891e-11  9.9999998933374934e-01  1.0646417416213060e-08  9.9999998933374989e-01  1.0664682054953121e-08  inf               inf               inf               inf               inf                 inf                 -9.9999996939411839e-01  1.7089607773854258e-09  9.9999997697779508e-01  1.7095368435331666e-09  9.9999999999819866e-01  2.3328643721108907e-13  1.3333332799534219e+00  6.4119356500966291e-10  -5.9259255610045114e-01  1.3329963139182617e-09  2.8977090948956175e-08    2.8977083682348999e-08    -9.9999997055617473e-01   5.4690443734268732e-10    9.9997871074506983e-01    2.1267942262091281e-05    1.0000212673935631e+00    2.1267395131168441e-05    1.5997874849841085e-08  1.0665249859442119e-08  5.4551981229891000e-15  1.7004031204036021e-08  1.7004031204036021e-08  1.7004031204036021e-08
9.1158882997508378e-09  1.3333332836627960e+00  2.0413610938121096e-09  -5.9259033203125000e-01  2.2260867437936597e-06  1.6224852187056497e-11   1.6218598122415714e-11  -9.9999997212370884e-01  1.0206296651833000e-09  9.9999948712022835e-01  4.9310743729782512e-07  1.0000004941261678e+00  4.9412784025546688e-07  1.3333332818001509e+00  1.7871594458115238e-10  -5.9259711371527779e-01  4.5555972839964543e-06  -1.4577585233865875e-04  1.4577585234491281e-04  -9.9999997119251294e-01  8.9433767014931261e-11  9.9999999015759988e-01  9.9299342375168420e-09  9.9999999015760055e-01  9.8407269559989339e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997164804411e-01  5.4496493535678069e-10  9.9999998077215957e-01  5.4449392370301105e-10  9.9999999999866207e-01  3.3456524404328378e-13  1.3333332808310843e+00  7.9035066015790269e-10  -5.9259255770090435e-01  4.1708943932552736e-10  -3.5139446907805905e-09   3.5139509448452314e-09    -9.9999997070797964e-01   3.9509953535459626e-10    9.9999998991533323e-01    9.6876675863320782e-09    9.9999998991533390e-01    1.0082993607183698e-08    1.5997874874488013e-08  1.0665249867659945e-08  5.0609522450228524e-15  1.7004031217134548e-08  1.7004031217134548e-08  1.7004031217134548e-08
1.0969857978923818e-08  1.3333332836627960e+00  8.0505467035064801e-10  -5.9258651733398438e-01  6.0416082137201253e-06  8.2414695903229761e-09   8.2414644546500810e-09  -9.9999997144129449e-01  3.3821531792341961e-10  9.9998864327558146e-01  1.1338806693467353e-05  1.0000113391428600e+00  1.1339144682077734e-05  1.3333332836627960e+00  8.0505467035064801e-10  -5.9259485315393512e-01  2.2942117370242689e-06  -7.3397739024372299e-05  7.3397739029507975e-05  -9.9999997150568232e-01  4.0260314632576542e-10  9.9999999124141448e-01  9.1591395522043207e-09  9.9999999124141503e-01  8.7567628913755791e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997225330706e-01  1.1502278862198582e-09  9.9999998323370098e-01  1.1514260599069797e-09  9.9999999999787881e-01  2.9911508178001146e-13  1.3333332830541167e+00  1.9637534118911581e-10  -5.9259255866790816e-01  2.7428993043172959e-10  1.2966623330612492e-08    1.2966618194939597e-08    -9.9999997110004080e-01   3.0383740477132277e-12    9.9998575715279603e-01    1.4224929478895567e-05    1.0000142249243908e+00    1.4224926212925798e-05    1.5997874904147583e-08  1.0665249877543856e-08  4.5862742422244729e-15  1.7004031232897024e-08  1.7004031232897024e-08  1.7004031232897024e-08
1.3200884008314167e-08  1.3333332836627960e+00  6.8227228546545257e-10  -5.9259605407714844e-01  3.4941433990195005e-06  3.4276599923336745e-09   3.4276560562979812e-09  -9.9999997073508895e-01  3.6799022056816496e-10  9.9999267373710155e-01  7.3105763907133670e-06  1.0000073102065796e+00  7.3102086285326087e-06  1.3333332861463227e+00  1.8012544321460869e-09  -5.9259372287326384e-01  1.1629395144215464e-06  -3.7175672163769491e-05  3.7175672167705524e-05  -9.9999997200363067e-01  9.0055149554695860e-10  9.9999999260611128e-01  8.2926190180762534e-09  9.9999999260611183e-01  7.3918392606754310e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997092187365e-01  1.8120552174911139e-10  9.9999998413319047e-01  1.8030179133405867e-10  9.9999999999786637e-01  8.4718889786736051e-14  1.3333332832746692e+00  1.0703991494470497e-09  -5.9259255928007704e-01  6.5367238215565370e-10  -1.9176606969040222e-09   1.9176646329397154e-09    -9.9999997056780376e-01   5.3527540627191214e-10    9.9999999188819777e-01    7.5747055116556668e-09    9.9999999188819844e-01    8.1097526560737152e-09    1.5997874939839255e-08  1.0665249889441276e-08  4.0152174562906863e-15  1.7004031251865238e-08  1.7004031251865238e-08  1.7004031251865238e-08
1.5885651294280526e-08  1.3333332855254412e+00  6.0951265778695174e-10  -5.9259605407714844e-01  3.4929501419881369e-06  9.4170868111478693e-10   9.4170597758169129e-10  -9.9999997079104164e-01  3.1203753364089735e-10  9.9999615745544068e-01  3.8295432561506318e-06  1.0000038292285660e+00  3.8292309911322930e-06  1.3333332861463227e+00  1.1368910593630651e-11  -5.9259315773292820e-01  5.9660592175025839e-07  -1.9091155552430905e-05  1.9091155555134438e-05  -9.9999997110883942e-01  5.7602544443748927e-12  9.9999999350090241e-01  6.5022055741476531e-09  9.9999999350090307e-01  6.4966718052003023e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997118953410e-01  8.6454927610112539e-11  9.9999998708385041e-01  8.5153573263270973e-11  9.9999999999809963e-01  5.2475334111626336e-13  1.3333332867937315e+00  6.5877770383539668e-10  -5.9259256165196694e-01  5.2496049318561288e-10  -2.7448088246728730e-09   2.7448115282059687e-09    -9.9999997143254393e-01   3.2946476208756039e-10    9.9999999366275460e-01    6.6640577724580946e-09    9.9999999366275516e-01    6.3348197179121633e-09    1.5997874982789814e-08  1.0665249903757809e-08  3.3279941866404851e-15  1.7004031274691168e-08  1.7004031274691168e-08  1.7004031274691168e-08
1.9116440753857035e-08  1.3333332873880863e+00  9.0055090670283500e-10  -5.9258842468261719e-01  4.1378801782059176e-06  -8.3570062475496837e-09  8.3570077738266712e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332873880863e+00  9.0055090670283500e-10  -5.9259372287326384e-01  1.1603104684461282e-06  -3.7149181210338611e-05  3.7149181211864890e-05  -9.9999997065287960e-01  4.5019957100346831e-10  9.9999999488818503e-01  4.6582361366232068e-09  9.9999999488818558e-01  5.1086624151683033e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997016579845e-01  9.3728072419220821e-10  9.9999998929330391e-01  9.3664497733402216e-10  9.9999999999631395e-01  5.3405042913036723e-13  1.3333332894503656e+00  1.1617283295672798e-09  -5.9259256362652302e-01  1.0637276233336443e-09  -9.2557463915454719e-09   9.2557479178224593e-09    -9.9999997168401922e-01   5.8094004713158908e-10    9.9999999540375484e-01    5.1738059456907355e-09    9.9999999540375539e-01    4.5930926061007746e-09    1.5997875034475570e-08  1.0665249920987807e-08  2.5010924328833692e-15  1.7004031302159384e-08  1.7004031302159384e-08  1.7004031302159384e-08
2.3004301197729216e-08  1.3333332911133766e+00  2.3267954944364491e-10  -5.9259033203125000e-01  2.2322595852903833e-06  2.4630994915491764e-09   2.4630989393105968e-09  -9.9999997026877752e-01  8.3430165447950759e-10  9.9999379291395385e-01  6.2012060198011245e-06  1.0000062003668595e+00  6.2003719464084991e-06  1.3333332917342582e+00  8.5356111782422726e-10  -5.9259485315393512e-01  2.2888630998290109e-06  -7.3225547843946970e-05  7.3225547844499208e-05  -9.9999997152978393e-01  4.2670475592288011e-10  9.9999999727090960e-01  3.1509359512637205e-09  9.9999999727091016e-01  2.7240029334869775e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997025183351e-01  8.5124565623673181e-10  9.9999999327038036e-01  8.4959328994669486e-10  9.9999999999429245e-01  6.2063603325276178e-13  1.3333332899778725e+00  9.0282458571985604e-10  -5.9259256363846968e-01  6.5236560775344164e-10  1.6154437787463394e-09    1.6154432265077597e-09    -9.9999997063897039e-01   4.6410877812619294e-10    9.9999497275238503e-01    5.0213675886254852e-06    1.0000050208986202e+00    5.0209037071100123e-06    1.5997875096673063e-08  1.0665249941719089e-08  1.5058811224298231e-15  1.7004031335214028e-08  1.7004031335214028e-08  1.7004031335214028e-08
2.7682866303920610e-08  1.3333332911133766e+00  2.8862808917101141e-09  -5.9259414672851562e-01  1.5803583733891464e-06  2.0608758367099488e-09   2.0608758152592472e-09  -9.9999996964391402e-01  1.4591651487584157e-09  9.9999432407314737e-01  5.6747445800841159e-06  1.0000056732607874e+00  5.6732851873396375e-06  1.3333332929760218e+00  1.0236357424791571e-09  -5.9259485315393512e-01  2.2867837928835408e-06  -7.3199056888739733e-05  7.3199056888761187e-05  -9.9999997059133705e-01  5.1174211983982326e-10  9.9999999914067905e-01  3.2295160111389770e-10  9.9999999914067972e-01  8.3492031747304701e-10  inf               inf               inf               inf               inf                 inf                 -9.9999997234842086e-01  1.2453416919421444e-09  1.0000000000179523e+00  1.2002248551546423e-09  1.0000000000179523e+00  4.2352270433882882e-11  1.3333332930465076e+00  9.5314990309175518e-10  -5.9259256605824440e-01  3.1189783928830566e-10  -1.0353131685292283e-08   1.0353131706742984e-08    -9.9999997062657997e-01   4.7649920014612229e-10    9.9999999915830051e-01    3.4057306096074818e-10    9.9999999915830118e-01    8.1729885762619652e-10    1.5997875171520150e-08  1.0665249966668789e-08  3.0843212685762448e-16  1.7004031374991254e-08  1.7004031374991254e-08  1.7004031374991254e-08
3.3312947879346700e-08  1.3333332967013121e+00  1.0515268651340903e-09  -5.9260368347167969e-01  1.1114599416548438e-05  -1.1062467660185465e-08  1.1062467971442112e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333332979430754e+00  1.9023649367167941e-10  -5.9259880913628471e-01  6.2402640215708240e-06  -1.9968543372428371e-04  1.9968543372459496e-04  -9.9999997119827322e-01  9.5194048155215098e-11  1.0000000022590332e+00  2.2527917903286979e-09  1.0000000022590338e+00  2.1578244497151112e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997094831305e-01  1.5476611552329360e-10  1.0000000000079456e+00  1.7042517325451380e-12  1.0000000042629948e+00  1.5386345257171640e-10  1.3333332988834172e+00  1.1305782980946078e-09  -5.9259256979366370e-01  9.2140056470748740e-10  -5.3658144594237456e-09   5.3658147706803925e-09    -9.9999997166844412e-01   5.6536495036667927e-10    1.0000000024941187e+00    2.4878772969455813e-09    1.0000000024941194e+00    1.9227389430982279e-09    1.5997875261589478e-08  1.0665249996693559e-08  1.1327145591705191e-15  1.7004031422858291e-08  1.7004031422858291e-08  1.7004031422858291e-08
4.0088063288984644e-08  1.3333333041518927e+00  1.8821999078600748e-09  -5.9259033203125000e-01  2.2398522489311314e-06  1.2026093224017551e-08   1.2026091219223757e-08  -9.9999997195030021e-01  8.4722104438416010e-10  9.9998629802735639e-01  1.3701974968251738e-05  1.0000137140180174e+00  1.3702821961589381e-05  1.3333333016683657e+00  6.0132703179606971e-10  -5.9259767885561343e-01  5.1069721144989065e-06  -1.6343663445184120e-04  1.6343663445384600e-04  -9.9999997080249148e-01  3.0058769256126136e-10  1.0000000054487828e+00  5.4464581159778100e-09  1.0000000054487834e+00  5.7472724050583973e-09  inf               inf               inf               inf               inf                 inf                 -9.9999997093041515e-01  1.7266402090566710e-10  1.0000000000023888e+00  6.4113515980525967e-14  1.0000000110234515e+00  1.7260434455440191e-10  1.3333333017235418e+00  5.4615094587364375e-10  -5.9259257107769181e-01  8.0580712129820571e-10  1.4134608150584427e-08    1.4134606145790633e-08    -9.9999997071965285e-01   3.8342631740985264e-10    9.9998514427473728e-01    1.4855727587361399e-05    1.0000148665399891e+00    1.4855343933226225e-05    1.5997875369976906e-08  1.0665250032821830e-08  2.8669411038246708e-15  1.7004031480460415e-08  1.7004031480460415e-08  1.7004031480460415e-08
4.8241087041653738e-08  1.3333333078771830e+00  1.7204669912802885e-10  -5.9259414672851562e-01  1.5712213878521336e-06  -1.3417482336237420e-08  1.3417488326407268e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333333078771830e+00  1.7204669912802885e-10  -5.9258863661024297e-01  3.9388968848036613e-06  1.2604794811288400e-04   1.2604794810689384e-04  -9.9999898643529417e-01  9.8466778500232892e-07  9.9859612608400017e-01  1.4038739172490635e-03  1.0014029085995328e+00  1.4028892492363545e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997068880742e-01  4.1427175472735948e-10  1.0000000000004372e+00  8.1202621639396430e-13  1.0000000189374163e+00  4.1288019209211120e-10  1.3333333079108343e+00  2.0569800309362719e-10  -5.9259257540577426e-01  1.0135351504224727e-10  7.6315433972240498e-09    7.6315374070542011e-09    -9.9999997114638262e-01   4.3303445225127375e-11    9.9998908985893509e-01    1.0910142314144658e-05    1.0000109295356865e+00    1.0910185389994164e-05    1.5997875500407939e-08  1.0665250076298101e-08  4.9538702585748069e-15  1.7004031549777539e-08  1.7004031549777539e-08  1.7004031549777539e-08
5.8052255160949073e-08  1.3333333116024733e+00  2.6434457968191662e-09  -5.9259033203125000e-01  2.2478363993612510e-06  -6.6964731836978578e-09  6.6964867897208049e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333333140860000e+00  1.5991907920762695e-10  -5.9259993941695599e-01  7.3595493066284844e-06  -2.3551044674796628e-04  2.3551044676157232e-04  -9.9999997102319549e-01  7.9883681940595978e-11  1.0000000145413044e+00  1.4540551957332729e-08  1.0000000145413050e+00  1.4620662346814954e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997084138570e-01  2.6169347138630425e-10  1.0000000000017337e+00  9.8129877668456298e-13  1.0000000289006725e+00  2.6129487396568218e-10  1.3333333130663050e+00  1.1796140743156384e-09  -5.9259257942767396e-01  4.3997540126003244e-10  -1.1085873552474368e-08   1.1085887158497316e-08    -9.9999997051334810e-01   5.8973106847229925e-10    1.0000000142863807e+00    1.4285628319578029e-08    1.0000000142863814e+00    1.4875585984569654e-08    1.5997875657365752e-08  1.0665250128617356e-08  7.4651957107903336e-15  1.7004031633192228e-08  1.7004031633192228e-08  1.7004031633192228e-08
6.9858797467852635e-08  1.3333333227783442e+00  6.6135462223626128e-10  -5.9259796142578125e-01  5.3763107520150269e-06  1.8166789809121889e-08   1.8166762954584995e-08  -9.9999997129175544e-01  1.8867627011314452e-10  9.9998317270254844e-01  1.6827297921617409e-05  1.0000168684556805e+00  1.6827486825261198e-05  1.3333333209156990e+00  1.2012905269946959e-09  -5.9259428801359948e-01  1.7028985702444968e-06  -5.4518459359442772e-05  5.4518459386297308e-05  -9.9999997050235834e-01  6.0072083312707467e-10  1.0000000201844161e+00  2.0183946081501937e-08  1.0000000201844166e+00  2.0784438652775149e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997028950993e-01  8.1356923869453088e-10  9.9999999999978129e-01  6.8877092511404625e-13  1.0000000401573899e+00  8.1146537750222959e-10  1.3333333236193994e+00  1.5024098477007766e-09  -5.9259258577114993e-01  6.5612069174810258e-10  1.1055574233864718e-08    1.1055547379327823e-08    -9.9999997176783684e-01   6.6475766664080562e-10    9.9998687763070748e-01    1.3122369762574521e-05    1.0000131640036027e+00    1.3123034747503816e-05    1.5997875846245304e-08  1.0665250191576886e-08  1.0487284850507532e-14  1.7004031733571615e-08  1.7004031733571615e-08  1.7004031733571615e-08
8.4066528856183169e-08  1.3333333320915699e+00  5.0279906073987760e-10  -5.9259796142578125e-01  5.3699962318416194e-06  -1.3533309087686856e-08  1.3533357798676557e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333333308498063e+00  7.3896452011049703e-10  -5.9259598343460640e-01  3.3920050569908617e-06  -1.0856023679117754e-04  1.0856023683988854e-04  -9.9999997073352143e-01  3.6955774445532829e-10  1.0000000274038332e+00  2.7403542731411955e-08  1.0000000274038339e+00  2.7772872436058026e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997140161634e-01  2.9853716827046351e-10  1.0000000000001050e+00  1.8544414485145663e-13  1.0000000554752866e+00  2.9858028182355799e-10  1.3333333305442920e+00  1.0444788006513166e-09  -5.9259259110876272e-01  3.2078668546301962e-10  -1.2016991846053315e-08   1.2017040557043016e-08    -9.9999997058076440e-01   5.2231477370343565e-10    1.0000000273274547e+00    2.7327164272299053e-08    1.0000000273274554e+00    2.7849250895170929e-08    1.5997876073538781e-08  1.0665250267341717e-08  1.4123966066166475e-14  1.7004031854365948e-08  1.7004031854365948e-08  1.7004031854365948e-08
1.0116379797662070e-07  1.3333333432674408e+00  2.8027546201047610e-10  -5.9258651733398438e-01  6.0816944936178283e-06  -5.1998900441574775e-08  5.1998984018655420e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333333420256772e+00  9.6148811883989848e-10  -5.9259146231192128e-01  1.1367165567129796e-06  3.6354383659897849e-05   3.6354383576320769e-05  -9.9999968660344107e-01  2.8449963809690046e-07  9.9924621100801936e-01  7.5378899214860852e-04  1.0007535767667035e+00  7.5350449228380411e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997140368890e-01  3.0060973260818489e-10  9.9999999999997968e-01  1.8828390382742718e-13  1.0000000725757754e+00  3.0135568153728153e-10  1.3333333437626607e+00  7.7549532712583548e-10  -5.9259259939081987e-01  3.6234188128852520e-10  4.9490438414068194e-09    4.9489602643261734e-09    -9.9999997145223884e-01   3.4915967445274052e-10    9.9999124263171002e-01    8.7573684579467953e-06    1.0000088299918106e+00    8.7577173909137052e-06    1.5997876347058713e-08  1.0665250358513334e-08  1.8500369243440670e-14  1.7004031999727171e-08  1.7004031999727171e-08  1.7004031999727171e-08
1.2173827277396620e-07  1.3333333563059568e+00  3.9729902505189107e-10  -5.9258842468261719e-01  4.1834899195177567e-06  2.4433273632987419e-08   2.4433135699297088e-08  -9.9999997071346736e-01  3.8961181397117362e-10  9.9998050715915099e-01  1.9492840929375375e-05  1.0000195853001863e+00  1.9492451544602011e-05  1.3333333575477202e+00  8.4446433375387864e-10  -5.9258920175057872e-01  3.4064219579851049e-06  1.0902320759775819e-04   1.0902320745982450e-04  -9.9999911977829214e-01  8.5132478702570229e-07  9.9869444132590568e-01  1.3055586741746845e-03  1.0013048001982574e+00  1.3047073496156984e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997155021725e-01  4.4713807762614787e-10  9.9999999999969336e-01  3.8700760069554930e-13  1.0000000932942363e+00  4.4559462943162518e-10  1.3333333573377786e+00  6.3452271410949602e-10  -5.9259260873673769e-01  5.6420098628728868e-10  -4.5178101260034964e-09   4.5179480596938267e-09    -9.9999997142026587e-01   3.1718669463837822e-10    1.0000000465830683e+00    4.6582987927637761e-08    1.0000000465830687e+00    4.6265572971145517e-08    1.5997876676206541e-08  1.0665250468231113e-08  2.3766650428629337e-14  1.7004032174651641e-08  1.7004032174651641e-08  1.7004032174651641e-08
1.4649713983072877e-07  1.3333333712071180e+00  2.0022555072177661e-09  -5.9259605407714844e-01  3.4349005357564519e-06  3.1888152283885828e-08   3.1887930978113352e-08  -9.9999996985275430e-01  1.2503248703587506e-09  9.9997773674140944e-01  2.2263258606138294e-05  1.0000223796163892e+00  2.2262008508419566e-05  1.3333333736906448e+00  4.8127121039377349e-10  -5.9259202745225692e-01  5.9172435576127513e-07  1.8945438119644109e-05   1.8945437898338337e-05  -9.9999982333232074e-01  1.4777075843413806e-07  9.9945590530322292e-01  5.4409469679265348e-04  1.0005440645341410e+00  5.4394692626026078e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997148718178e-01  3.8410261188565436e-10  1.0000000000016909e+00  1.6752915925626222e-12  1.0000001179918503e+00  3.8396953109659855e-10  1.3333333735306496e+00  3.2127608213662248e-10  -5.9259261900163474e-01  1.7497794602708491e-10  1.2453405418000330e-08    1.2453184112227854e-08    -9.9999997116635075e-01   6.3271583474803695e-11    9.9998610948273770e-01    1.3890517277883021e-05    1.0000140081886573e+00    1.3890580776507104e-05    1.5997877072295744e-08  1.0665250600259232e-08  3.0104161015783435e-14  1.7004032385151878e-08  1.7004032385151878e-08  1.7004032385151878e-08
1.7629141180959516e-07  1.3333333954215050e+00  2.3493711309344527e-09  -5.9258651733398438e-01  6.1150844648067249e-06  4.9802198339326721e-08   4.9801850701228656e-08  -9.9999997188875567e-01  7.8567649714345846e-10  9.9997217829946949e-01  2.7821700496976556e-05  1.0000279698880126e+00  2.7822485945766959e-05  1.3333333935588598e+00  4.8672598170349546e-10  -5.9260050455729163e-01  7.8721388424479335e-06  -2.5189974925865499e-04  2.5189974960629309e-04  -9.9999997134652074e-01  2.4344157351508768e-10  1.0000000738226238e+00  7.3822657321106880e-08  1.0000000738226245e+00  7.3579442344111107e-08  inf               inf               inf               inf               inf                 inf                 -9.9999997209138591e-01  9.8830674305917222e-10  1.0000000000001230e+00  1.5654207635459667e-13  1.0000001483908563e+00  9.8878946740039671e-10  1.3333333928799220e+00  1.9221181316999545e-10  -5.9259263283111929e-01  4.1267011082195010e-10  -1.7305614719020923e-08   1.7305962357118988e-08    -9.9999997100705185e-01   9.6027323921657785e-11    1.0000000736528893e+00    7.3652922872388507e-08    1.0000000736528900e+00    7.3749176792829480e-08    1.5997877548940728e-08  1.0665250759141634e-08  3.7730452986991079e-14  1.7004032638463195e-08  1.7004032638463195e-08  1.7004032638463195e-08
2.1214517849106278e-07  1.3333334177732468e+00  7.9867905799881045e-10  -5.9258842468261719e-01  4.2236707824040957e-06  -4.5151832545991175e-09  4.5157205778047473e-09  nan                      nan                     nan                     nan                     nan                     nan                     1.3333334171523650e+00  1.7779726757362311e-10  -5.9258863661024297e-01  4.0117431566223908e-06  1.2837915209829021e-04   1.2837915156096701e-04  -9.9999896822553724e-01  1.0028775419268994e-06  9.9858328088438542e-01  1.4167191155431296e-03  1.0014158994939792e+00  1.4157162382291315e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997380035821e-01  2.6972790400707507e-09  1.0000000000006743e+00  7.4580409804804839e-13  1.0000001859518173e+00  2.6960671643469652e-09  1.3333334180520069e+00  1.0774391840922129e-09  -5.9259264869948147e-01  3.4608188076728918e-10  1.1911289732324803e-08    1.1910752409119174e-08    -9.9999997154867015e-01   4.4559098184057848e-10    9.9998644949470217e-01    1.3550505226377784e-05    1.0000137342067956e+00    1.3550951045510456e-05    1.5997878122524745e-08  1.0665250950336967e-08  4.6907776190599607e-14  1.7004032943292423e-08  1.7004032943292423e-08  1.7004032943292423e-08
2.5529080682395163e-07  1.3333334475755692e+00  1.8373165313881642e-09  -5.9259033203125000e-01  2.3354979314018931e-06  5.7695045374730644e-08   5.7694225253088511e-08  -9.9999997250224471e-01  1.3991655344955808e-09  9.9997008904331874e-01  2.9910956580087829e-05  1.0000301387572728e+00  2.9912355973773158e-05  1.3333334469546874e+00  1.2164347409629769e-09  -5.9258920175057872e-01  3.4657786026817417e-06  1.1093055642774630e-04   1.1093055560762466e-04  -9.9999910506315393e-01  8.6603992524474724e-07  9.9868313331208214e-01  1.3168666878166932e-03  1.0013162270494174e+00  1.3160006481183781e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997222680981e-01  1.1237306373832331e-09  9.9999999999994815e-01  4.9320851472671321e-14  1.0000002275248323e+00  1.1235333238025779e-09  1.3333334469405145e+00  1.2022618558752171e-09  -5.9259266816779144e-01  6.3861003460232091e-10  5.2135540329345531e-09    5.2127339112924187e-09    -9.9999997166340970e-01   5.6033053303571082e-10    9.9999108786356405e-01    8.9121363347774166e-06    1.0000091390981916e+00    8.9126968925731054e-06    1.5997878812763053e-08  1.0665251180416989e-08  5.7951575666963249e-14  1.7004033310117160e-08  1.7004033310117160e-08  1.7004033310117160e-08
3.0721129988617594e-07  1.3333334792405367e+00  1.1112735267764987e-09  -5.9258460998535156e-01  8.0806195229225244e-06  -2.6743926765044291e-08  2.6745166173451505e-08  nan                      nan                     nan                     nan                     nan                     nan                     1.3333334804823000e+00  1.3048983202927109e-10  -5.9259541829427076e-01  2.7276893962742941e-06  -8.7283490982414946e-05  8.7283492221823357e-05  -9.9999997116825801e-01  6.5178835616495030e-11  1.0000001391934641e+00  1.3919358879980611e-07  1.0000001391934648e+00  1.3912818181335806e-07  inf               inf               inf               inf               inf                 inf                 -9.9999997165824717e-01  5.5516799597363554e-10  1.0000000000022535e+00  2.3782423072711162e-12  1.0000002788750246e+00  5.5337806084711323e-10  1.3333334810890847e+00  7.3727445457697805e-10  -5.9259269114762902e-01  5.4275453983688492e-10  -1.6383836509703542e-09   1.6396230593775668e-09    -9.9999997147165021e-01   3.6857103586804603e-10    1.0000001393451603e+00    1.3934528501095418e-07    1.0000001393451610e+00    1.3897648560220998e-07    1.5997879643380561e-08  1.0665251457290381e-08  7.1241433436880429e-14  1.7004033751545922e-08  1.7004033751545922e-08  1.7004033751545922e-08
3.6969127071950321e-07  1.3333335239440203e+00  1.9385530805958266e-09  -5.9258842468261719e-01  4.2936913443532212e-06  1.5768410744002132e-07   1.5768224910043479e-07  -9.9999997084052128e-01  2.6255789103700612e-10  9.9995053309441762e-01  4.9466905438851862e-05  1.0000498074447859e+00  4.9466642653476127e-05  1.3333335220813751e+00  7.5907931364869433e-11  -5.9259428801359948e-01  1.5696396379387491e-06  -5.0226924368956816e-05  5.0226926227296402e-05  -9.9999997114112349e-01  3.8044318753661882e-11  1.0000001704199031e+00  1.7042004661131519e-07  1.0000001704199037e+00  1.7038222866703623e-07  inf               inf               inf               inf               inf                 inf                 -9.9999997051499012e-01  5.8808904862260737e-10  1.0000000000003677e+00  5.1123886936971964e-13  1.0000003402136530e+00  5.8847938420459540e-10  1.3333335216352680e+00  3.7019921985475185e-10  -5.9259271717274953e-01  1.2012120127668351e-09  3.0543064966082056e-08    3.0541206626495507e-08    -9.9999997067945223e-01   4.2362693802587704e-10    9.9997832447425250e-01    2.1675525603966866e-05    1.0000220159038820e+00    2.1675101749544142e-05    1.5997880642927293e-08  1.0665251790469932e-08  8.7234338380351052e-14  1.7004034282751511e-08  1.7004034282751511e-08  1.7004034282751511e-08
4.4487828311275942e-07  1.3333335723727942e+00  2.4263038394446396e-10  -5.9260368347167969e-01  1.0931681279534464e-05  5.9558813376749780e-08   5.9556044621878409e-08  -9.9999997075920588e-01  3.4387328989589958e-10  9.9996970254768758e-01  3.0297452153735614e-05  1.0000307130972179e+00  3.0297108052849998e-05  1.3333335711310306e+00  9.9913319690591068e-10  -5.9259033203125000e-01  2.4197591501530355e-06  7.7410843434932985e-05   7.7410840666178115e-05  -9.9999936583006532e-01  6.0527301384732675e-07  9.9890011132114831e-01  1.0998886786930037e-03  1.0010996993946164e+00  1.0992834054513387e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997134775853e-01  2.4467936116371550e-10  9.9999999999805622e-01  1.7850918837709162e-12  1.0000004162339684e+00  2.4480333735804226e-10  1.3333335735178480e+00  1.3876842134765806e-09  -5.9259275221405350e-01  4.2365334450365042e-10  1.6049797935124843e-08    1.6047029180253472e-08    -9.9999997167162957e-01   5.6855040226059475e-10    9.9998437230687520e-01    1.5627692966111249e-05    1.0000160442504540e+00    1.5628261288917789e-05    1.5997881845759722e-08  1.0665252191413952e-08  1.0647970224535251e-13  1.7004034921992546e-08  1.7004034921992546e-08  1.7004034921992546e-08
5.3535666774107191e-07  1.3333336319774389e+00  4.7165307112948819e-10  -5.9259223937988281e-01  5.5262309848542034e-07  -1.0295194905244207e-07  1.0295605320678529e-07  nan                      nan                     nan                     nan                     nan                     nan                     1.3333336307356753e+00  1.7134166519798628e-09  -5.9258976689091436e-01  3.0251120669378446e-06  9.6766822830218757e-05   9.6766818726064417e-05  -9.9999921425344507e-01  7.5684963410266002e-07  9.9877024661134117e-01  1.2297533884878702e-03  1.0012295030066112e+00  1.2289965390819184e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997030140797e-01  8.0167120058667563e-10  9.9999999999886546e-01  9.6357966033300311e-13  1.0000005056675256e+00  8.0000362850642787e-10  1.3333336325490563e+00  9.9964348934797197e-11  -5.9259279212986382e-01  1.2688252331736999e-10  -1.9235653070381886e-09   1.9276694613814006e-09    -9.9999997115301775e-01   4.9938582106043688e-11    1.0000002532587622e+00    2.5325893314120958e-07    1.0000002532587629e+00    2.5320876640827194e-07    1.5997883293221668e-08  1.0665252673901265e-08  1.2963914824629211e-13  1.7004035691241042e-08  1.7004035691241042e-08  1.7004035691241042e-08
6.4423635087213704e-07  1.3333337064832449e+00  1.4479474140714152e-09  -5.9259033203125000e-01  2.5083624799692665e-06  4.6877471919606358e-08   4.6871413485954150e-08  -9.9999997146079134e-01  3.5771216650822956e-10  9.9997324373785113e-01  2.6756261967935286e-05  1.0000273719666961e+00  2.6756619908141603e-05  1.3333337046205997e+00  4.1469773515954181e-10  -5.9259428801359948e-01  1.4476198695102032e-06  -4.6332752607014527e-05  4.6332758665448182e-05  -9.9999997089570181e-01  2.0737736421586487e-10  1.0000003075697286e+00  3.0756990951436550e-07  1.0000003075697292e+00  3.0777705872774979e-07  inf               inf               inf               inf               inf                 inf                 -9.9999997111607786e-01  1.2998686525457293e-11  1.0000000000024742e+00  2.6551825790537511e-12  1.0000006153589189e+00  1.2130963016050043e-11  1.3333337059791575e+00  9.4385997561376975e-10  -5.9259284134131596e-01  9.4758598751577247e-10  -1.0181015142052274e-08   1.0187073575704482e-08    -9.9999997157498066e-01   4.7190149117079094e-10    1.0000003079093680e+00    3.0790954894205883e-07    1.0000003079093687e+00    3.0743741930005646e-07    1.5997885035065392e-08  1.0665253254517859e-08  1.5750862793667267e-13  1.7004036616937638e-08  1.7004036616937638e-08  1.7004036616937638e-08
7.7525974886294648e-07  1.3333337940275669e+00  1.6431273997161715e-09  -5.9259033203125000e-01  2.5665951611834820e-06  2.1035652384294265e-07   2.1034761073138334e-07  -9.9999997028121346e-01  8.2186571331246006e-10  9.9994304174564752e-01  5.6958254163388414e-05  1.0000577038029468e+00  5.6957432524937758e-05  1.3333337940275669e+00  1.6431273997161715e-09  -5.9259541829427076e-01  2.5196678595758365e-06  -8.0594522239962885e-05  8.0594531153074439e-05  -9.9999997192463663e-01  8.2155746201127266e-10  1.0000003735960090e+00  3.7359619810882095e-07  1.0000003735960095e+00  3.7277441238495581e-07  inf               inf               inf               inf               inf                 inf                 -9.9999997081217329e-01  2.9090588165527498e-10  1.0000000000000615e+00  2.5059730293290898e-13  1.0000007460808111e+00  2.8961071544102233e-10  1.3333337916183154e+00  7.6612406528031543e-10  -5.9259289753789823e-01  1.0885129501865968e-09  1.8497352982649318e-08    1.8488439871090014e-08    -9.9999997057550039e-01   5.2757878515276735e-10    9.9998337230551471e-01    1.6627694296202939e-05    1.0000173735373654e+00    1.6627166943570217e-05    1.5997887131161658e-08  1.0665253953214912e-08  1.9104635848198567e-13  1.7004037730900405e-08  1.7004037730900405e-08  1.7004037730900405e-08
9.3293040262846960e-07  1.3333338964730501e+00  1.0254152772160807e-09  -5.9259414672851562e-01  1.1780262038518414e-06  4.0112667008087045e-07   4.0111359341224403e-07  -9.9999996745676356e-01  3.6463156095044472e-09  9.9992128218731013e-01  7.8717812494098069e-05  1.0000796182072913e+00  7.8714165951781023e-05  1.3333338964730501e+00  1.0254152772160807e-09  -5.9259654857494215e-01  3.5798726303770307e-06  -1.1457820536442398e-04  1.1457821844109261e-04  -9.9999997059054968e-01  5.1252949001311432e-10  1.0000004517641936e+00  4.5176438937741459e-07  1.0000004517641943e+00  4.5227714524190244e-07  inf               inf               inf               inf               inf                 inf                 -9.9999996928535173e-01  1.8177274397322866e-09  9.9999999999997879e-01  1.7456244985362244e-13  1.0000009022242440e+00  1.8170955361770525e-09  1.3333338986994931e+00  1.2010277527240477e-09  -5.9259296914057724e-01  4.3826546832395321e-10  1.1610518768634392e-08    1.1597442100007964e-08    -9.9999997161306398e-01   5.0998480544363023e-10    9.9998698326650448e-01    1.3016733299751196e-05    1.0000139212843966e+00    1.3017243057071942e-05    1.5997889653557638e-08  1.0665254794011436e-08  2.3140495090968131e-13  1.7004039071418516e-08  1.7004039071418516e-08  1.7004039071418516e-08
1.1226677735108159e-06  1.3333340231329203e+00  8.5698011830203518e-10  -5.9259033203125000e-01  2.7209985154093055e-06  2.6426529643445819e-07   2.6424615479169668e-07  -9.9999996861007390e-01  2.4930052733769910e-09  9.9993628695597536e-01  6.3713043823387700e-05  1.0000648043293550e+00  6.3710551044266747e-05  1.3333340231329203e+00  8.5698011830203518e-10  -5.9259598343460640e-01  2.9304048409899373e-06  -9.3791522747466161e-05  9.3791541889108926e-05  -9.9999997067466284e-01  4.2841632912644614e-10  1.0000005466749604e+00  5.4667516166142441e-07  1.0000005466749611e+00  5.4710334961767463e-07  inf               inf               inf               inf               inf                 inf                 -9.9999997074273705e-01  3.6034211619313496e-10  9.9999999999915989e-01  6.3885539158122991e-13  1.0000010934191905e+00  3.5912017166902060e-10  1.3333340246558691e+00  6.6596875981673316e-10  -5.9259305414368590e-01  1.1139204951726723e-09  -2.1418992801613967e-08   2.1438134444375483e-08    -9.9999997143613728e-01   3.3305810993293803e-10    1.0000005470556976e+00    5.4705589888095410e-07    1.0000005470556983e+00    5.4672261239814494e-07    1.5997892688953320e-08  1.0665255805810971e-08  2.7997145440137432e-13  1.7004040684568303e-08  1.7004040684568303e-08  1.7004040684568303e-08
1.3509935211980250e-06  1.3333341777324677e+00  1.5251080002894742e-09  -5.9259033203125000e-01  2.8224765749619762e-06  -2.1950422342372492e-07  2.1953219082137712e-07  nan                      nan                     nan                     nan                     nan                     nan                     1.3333341764907041e+00  2.8334441943909965e-10  -5.9259202745225692e-01  1.1270555680422036e-06  3.6071850733065958e-05   3.6071822765668307e-05  -9.9999968943381001e-01  2.8166926915767487e-07  9.9924977219681332e-01  7.5022780298091419e-04  1.0007512682377158e+00  7.4994613348416082e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996986576634e-01  1.2373128344621494e-09  9.9999999999877709e-01  1.0171488283082498e-12  1.0000013208670020e+00  1.2372296052421560e-09  1.3333341756542723e+00  5.5308739326166679e-10  -5.9259315354695608e-01  9.6086888683682932e-10  1.8976589188923754e-08    1.8948621791271555e-08    -9.9999997067857527e-01   4.2450390319014733e-10    9.9998344140784390e-01    1.6558591950339948e-05    1.0000178802714517e+00    1.6558167220062283e-05    1.5997896341681615e-08  1.0665257023384364e-08  3.3841554980701346e-13  1.7004042625797019e-08  1.7004042625797019e-08  1.7004042625797019e-08
1.6257556664437935e-06  1.3333343584090471e+00  9.7323547471608457e-10  -5.9259605407714844e-01  2.7774530663941252e-06  4.9412561767702351e-07   4.9408481789579393e-07  -9.9999996768786570e-01  3.4152134720720686e-09  9.9991292961970635e-01  8.7070380084171891e-05  1.0000886638308659e+00  8.7066964643215129e-05  1.3333343590299287e+00  3.5235390633550218e-10  -5.9259202745225692e-01  1.2491718251236022e-06  3.9966026317728165e-05   3.9965985517946934e-05  -9.9999965869289031e-01  3.1241018885635229e-07  9.9921040873042966e-01  7.8959126936086399e-04  1.0007908757251671e+00  7.8927885894441194e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997106492344e-01  3.8155727514081211e-11  9.9999999999914357e-01  6.4694560708885058e-13  1.0000015968294047e+00  3.6818001141070585e-11  1.3333343606184371e+00  1.2361545295658014e-09  -5.9259327681453478e-01  1.9045273172377891e-10  2.0317642679401615e-08    2.0276842898172015e-08    -9.9999997156281939e-01   4.5974021917983471e-10    9.9998298118039630e-01    1.7018819394217566e-05    1.0000186161451297e+00    1.7019278906952046e-05    1.5997900737294452e-08  1.0665258488586753e-08  4.0874589292147184e-13  1.7004044961828635e-08  1.7004044961828635e-08  1.7004044961828635e-08
1.9563983435170650e-06  1.3333345800638199e+00  2.5268129668399159e-10  -5.9259414672851562e-01  7.2315238296220102e-07  1.5139129348551363e-07   1.5133184871033935e-07  -9.9999997004722119e-01  1.0558579833156822e-09  9.9995232703877546e-01  4.7672961011993189e-05  1.0000495994138583e+00  4.7671904926414155e-05  1.3333345800638199e+00  2.5268129668399159e-10  -5.9259033203125000e-01  3.0915448826627990e-06  9.8934766905145466e-05   9.8934707460370287e-05  -9.9999919830128670e-01  7.7280179247467925e-07  9.9875725212584765e-01  1.2427478739398003e-03  1.0012439025808506e+00  1.2419750719187307e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997209387326e-01  9.9079408672671631e-10  9.9999999999892941e-01  8.5803824490827565e-13  1.0000019284972734e+00  9.8834155093449489e-10  1.3333345800217558e+00  2.1061716672699363e-10  -5.9259342380799962e-01  2.3186695689116182e-10  -2.8671340857044925e-09   2.9265788608787672e-09    -9.9999997120892792e-01   1.0584874749660200e-10    1.0000009638071705e+00    9.6380738306740094e-07    1.0000009638071712e+00    9.6370176069437920e-07    1.5997906026878336e-08  1.0665260251777142e-08  4.9338007913407029e-13  1.7004047772957315e-08  1.7004047772957315e-08  1.7004047772957315e-08
2.3542864143224202e-06  1.3333348445594311e+00  5.1124815126503037e-10  -5.9259414672851562e-01  5.4631344383966029e-07  -9.3488016708125427e-07  9.3496668686291281e-07  nan                      nan                     nan                     nan                     nan                     nan                     1.3333348464220762e+00  1.3513969979659267e-09  -5.9259654857494215e-01  2.9481598703648496e-06  -9.4312594583811915e-05  9.4312681103593570e-05  -9.9999997177937738e-01  6.7629821293312416e-10  1.0000011630368579e+00  1.1630370730181026e-06  1.0000011630368586e+00  1.1623605464322933e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997205905189e-01  9.5597271870960784e-10  1.0000000000008156e+00  1.0306560937114607e-12  1.0000023263513573e+00  9.5395229878944321e-10  1.3333348435655807e+00  1.5050984866273977e-09  -5.9259359952810020e-01  8.8697158422716424e-10  -3.6391814006719869e-09   3.7257011823304953e-09    -9.9999997035113053e-01   7.5194864118511833e-10    1.0000011623227345e+00    1.1623229495910435e-06    1.0000011623227352e+00    1.1630746698593525e-06    1.5997912392247532e-08  1.0665262373558668e-08  5.9522729939049394e-13  1.7004051155807278e-08  1.7004051155807278e-08  1.7004051155807278e-08
2.8330961018393298e-06  1.3333351630717516e+00  1.2060066976106626e-09  -5.9259605407714844e-01  2.2408584519523138e-06  1.1470894526257349e-06   1.1469636350478528e-06  -9.9999996153959791e-01  9.5634812558530718e-09  9.9986752018978364e-01  1.3247980999917284e-04  1.0001352744530949e+00  1.3247024629032126e-04  1.3333351636926332e+00  5.8512512923008008e-10  -5.9259428801359948e-01  4.7479490299428351e-07  -1.5205831163100925e-05  1.5205956980678806e-05  -9.9999997081157554e-01  2.9150362573218563e-10  1.0000014019574284e+00  1.4019576455550868e-06  1.0000014019574290e+00  1.4022493755552938e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997133774732e-01  2.3466814708669853e-10  1.0000000000016469e+00  1.8640891291037112e-12  1.0000028044405311e+00  2.3372654226875585e-10  1.3333351649946508e+00  7.1689247561275105e-10  -5.9259381361850372e-01  3.9980723231327795e-10  2.6257076513047650e-09    2.4998900734227909e-09    -9.9999997144207065e-01   3.3899147484092845e-10    9.9999499707405703e-01    5.0029257257808475e-06    1.0000078074712944e+00    5.0032644897709908e-06    1.5997920052193452e-08  1.0665264926866533e-08  7.1778811234192039e-13  1.7004055226653962e-08  1.7004055226653962e-08  1.7004055226653962e-08
3.4092850697468074e-06  1.3333355505019426e+00  2.0973084365251203e-09  -5.9259033203125000e-01  3.7372704429446780e-06  -2.9804007242354462e-07  2.9822290621791499e-07  nan                      nan                     nan                     nan                     nan                     nan                     1.3333355492601791e+00  8.5554485567474543e-10  -5.9259315773292820e-01  9.1156876474505639e-07  2.9188685244818657e-05   2.9188502411024288e-05  -9.9999974349647192e-01  2.2760660725489266e-07  9.9932624528497127e-01  6.7375471480980828e-04  1.0006769075033217e+00  6.7352710797495758e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997135984053e-01  2.5676136323818577e-10  9.9999999999886002e-01  9.2105592939412476e-13  1.0000033806532400e+00  2.5789325051995620e-10  1.3333355489783116e+00  5.7367743738002204e-10  -5.9259406915806645e-01  1.4362649479056847e-10  1.7017384834616678e-08    1.6834551040246305e-08    -9.9999997125847384e-01   1.5539467042083508e-10    9.9998538396488224e-01    1.4616034898843808e-05    1.0000179965854137e+00    1.4616190066917710e-05    1.5997929270005056e-08  1.0665267999459432e-08  8.6527552551443552e-13  1.7004060125420652e-08  1.7004060125420652e-08  1.7004060125420652e-08
4.1026581058271900e-06  1.3333360087126493e+00  1.9428673661856671e-09  -5.9259605407714844e-01  1.6766105020595074e-06  -2.7469604244189837e-06  2.7472259550286572e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333360099544127e+00  7.0110400737989752e-10  -5.9259598343460640e-01  1.6059679600212501e-06  -5.1405890559408363e-05  5.1406156090018036e-05  -9.9999997075467773e-01  3.4840144552559509e-10  1.0000020367101243e+00  2.0367103446910054e-06  1.0000020367101250e+00  2.0370589727330505e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997155194875e-01  4.4886958144987061e-10  1.0000000000000173e+00  2.3767921988439602e-13  1.0000040742178531e+00  4.4875535903032452e-10  1.3333360113035724e+00  6.4805566548996209e-10  -5.9259437813260751e-01  6.6596113527271001e-10  -7.2200467826633030e-09   7.4855773923365828e-09    -9.9999997142925690e-01   3.2617772477551994e-10    1.0000020370474141e+00    2.0370476344426894e-06    1.0000020370474145e+00    2.0367216832034111e-06    1.5997940362518808e-08  1.0665271696940749e-08  1.0427596005886057e-12  1.7004066020487939e-08  1.7004066020487939e-08  1.7004066020487939e-08
4.9370478528390038e-06  1.3333365693688393e+00  2.4511399170394415e-09  -5.9259414672851562e-01  6.0157624962494167e-07  6.4488148732291335e-07   6.4449604507917946e-07  -9.9999996729346707e-01  3.8096120969458956e-09  9.9990207167660616e-01  9.7928323172284508e-05  1.0001028326724251e+00  9.7924513787339191e-05  1.3333365656435490e+00  1.2741503814224725e-09  -5.9259654857494215e-01  1.8002701769002475e-06  -5.7635739297623445e-05  5.7636124739867180e-05  -9.9999997046894029e-01  6.3413887923672717e-10  1.0000024537622525e+00  2.4537624740488269e-06  1.0000024537622532e+00  2.4543963845551875e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996957386628e-01  1.5292128941427993e-09  9.9999999999873967e-01  1.0387730667600912e-12  1.0000049066293364e+00  1.5293013305129411e-09  1.3333365661717380e+00  7.4596133336784447e-10  -5.9259474696124836e-01  1.3435168857052211e-09  2.7464219343187324e-08    2.7078777099453436e-08    -9.9999997051847167e-01   5.8460750023840290e-10    9.9998173842202809e-01    1.8261577750359859e-05    1.0000231691520076e+00    1.8260993369900228e-05    1.5997953711009151e-08  1.0665276146410120e-08  1.2563407094533030e-12  1.7004073114481279e-08  1.7004073114481279e-08  1.7004073114481279e-08
5.9411339849650401e-06  1.3333372361958027e+00  1.1603434841421129e-10  -5.9259033203125000e-01  4.8625314385386193e-06  -1.0993209775203952e-06  1.0998802549834631e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333372361958027e+00  1.1603434841421129e-10  -5.9259089717158564e-01  4.2973911028986950e-06  1.3751470434364421e-04   1.3751414506618114e-04  -9.9999889671869191e-01  1.0743843872607541e-06  9.9853658677365598e-01  1.4634132261214829e-03  1.0014682510859352e+00  1.4623388415077366e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997104327920e-01  5.9799969467427283e-11  1.0000000000000804e+00  3.0292094080984016e-13  1.0000059121835247e+00  6.0902695075177085e-11  1.3333372363858871e+00  7.4050044256330714e-11  -5.9259519477298617e-01  2.1029762823412343e-10  -4.5905323986517033e-09   5.1498098617195863e-09    -9.9999997114454919e-01   4.1470022924478527e-11    1.0000029561427239e+00    2.9561429464829728e-06    1.0000029561427246e+00    2.9561017028345231e-06    1.5997969774294021e-08  1.0665281500798537e-08  1.5133608768575872e-12  1.7004081651235667e-08  1.7004081651235667e-08  1.7004081651235667e-08
7.1494289865975915e-06  1.3333380427211523e+00  8.7371534211740699e-10  -5.9259414672851562e-01  1.5848508995580981e-06  -3.4200396795402973e-07  3.4281520716632903e-07  nan                      nan                     nan                     nan                     nan                     nan                     1.3333380408585072e+00  9.8892980711354994e-10  -5.9259541829427076e-01  3.1328514442377951e-07  1.0004888995496231e-05   1.0004077756283931e-05  -9.9999989245249665e-01  7.8650582517935474e-08  9.9960814095563555e-01  3.9185904414109008e-04  1.0003989009333039e+00  3.9178039333197560e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997218679548e-01  1.0837163121898074e-09  9.9999999999990519e-01  1.2854784429699609e-13  1.0000071216230366e+00  1.0830647382786096e-09  1.3333380416763703e+00  1.7106669654424430e-10  -5.9259573167991864e-01  1.0050345275002268e-10  -6.0543374758026403e-09   6.8655766881019391e-09    -9.9999997102395943e-01   7.9119737483125387e-11    1.0000035602302009e+00    3.5602304242328185e-06    1.0000035602302015e+00    3.5603097703447764e-06    1.5997989104505779e-08  1.0665287944138691e-08  1.8226555482385073e-12  1.7004091924176731e-08  1.7004091924176731e-08  1.7004091924176731e-08
8.6034644166844919e-06  1.3333390094339848e+00  1.7780820005640412e-09  -5.9259986877441406e-01  3.4909620644882033e-06  -2.1194595468775318e-06  2.1206359304856093e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333390112966299e+00  8.4563148666915763e-11  -5.9259598343460640e-01  3.9437774317505390e-07  1.2623144607815107e-05   1.2621968224207029e-05  -9.9999987253731693e-01  9.8565762245485217e-08  9.9956012649562165e-01  4.3987350415431055e-04  1.0004483495136931e+00  4.3977493816546858e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997163384624e-01  5.3076707023788008e-10  9.9999999999985634e-01  8.0378497653681404e-14  1.0000085751063241e+00  5.3079649279736182e-10  1.3333390119626074e+00  7.5054064404014246e-10  -5.9259637850687963e-01  6.9453005427047283e-10  -5.0370498883012260e-09   6.2134334963787042e-09    -9.9999997148761499e-01   3.8453582090621704e-10    1.0000042874798061e+00    4.2874800301168243e-06    1.0000042874798067e+00    4.2870957208924370e-06    1.5998012366069742e-08  1.0665295697903941e-08  2.1948567397733435e-12  1.7004104286406365e-08  1.7004104286406365e-08  1.7004104286406365e-08
1.0353218432956615e-05  1.3333401773124933e+00  4.1302247200798888e-10  -5.9259605407714844e-01  1.1013961254793448e-06  -7.0416557949026282e-06  7.0433612808586385e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333401773124933e+00  4.1302247200798888e-10  -5.9260050455729163e-01  3.3490840177128144e-06  -1.0717892235945214e-04  1.0718062784540815e-04  -9.9999997090981674e-01  1.9326243277604813e-10  1.0000051620679666e+00  5.1620681912414311e-06  1.0000051620679673e+00  5.1622612255233757e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997199976942e-01  8.9669025088780479e-10  1.0000000000008704e+00  1.0950209628279099e-12  1.0000103252249075e+00  8.9571468992242649e-10  1.3333401762922676e+00  1.4332481537217712e-09  -5.9259715526582701e-01  2.0744690322995716e-10  -2.2232436336366845e-08   2.3937922292377325e-08    -9.9999997039970501e-01   7.0337416340991460e-10    1.0000051618129109e+00    5.1618131354871364e-06    1.0000051618129115e+00    5.1625162812776703e-06    1.5998040358542781e-08  1.0665305028600954e-08  2.6427595822731827e-12  1.7004119162839572e-08  1.7004119162839572e-08  1.7004119162839572e-08
1.2458833642950081e-05  1.3333415817469358e+00  2.6194003597892667e-10  -5.9259605407714844e-01  2.0372144711287357e-06  1.7879402940686013e-06   1.7854682070747869e-06  -9.9999995728512425e-01  1.3817954918114417e-08  9.9983906617790153e-01  1.6093382187339970e-04  1.0001733499486334e+00  1.6092000414552219e-04  1.3333415798842907e+00  1.6007051132520305e-09  -5.9260276511863419e-01  4.6738270146231206e-06  -1.4959611878317958e-04  1.4959859087017340e-04  -9.9999997032196608e-01  7.8111308981885336e-10  1.0000062145816886e+00  6.2145819136655008e-06  1.0000062145816893e+00  6.2153627986044882e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997202492363e-01  9.2184446293277383e-10  9.9999999999959444e-01  1.8048954032942122e-13  1.0000124308652449e+00  9.2075707777898134e-10  1.3333415818942740e+00  4.0927817766614104e-10  -5.9259809121230578e-01  7.9313788682565606e-11  1.3741528803734582e-08    1.1269441809920304e-08    -9.9999997121960060e-01   1.1652143244891170e-10    9.9999156208776041e-01    8.4379120145145199e-06    1.0000208679732510e+00    8.4380287630986003e-06    1.5998074044097011e-08  1.0665316256930626e-08  3.1817623016279481e-12  1.7004137064809639e-08  1.7004137064809639e-08  1.7004137064809639e-08
1.4992684327860471e-05  1.3333432674407959e+00  3.3012293188240669e-09  -5.9259605407714844e-01  3.1633549580673975e-06  7.1636195046596772e-07   7.1277925420820621e-07  -9.9999996388385115e-01  7.2192280198850926e-09  9.9990168080457986e-01  9.8319195194673716e-05  1.0001132757715570e+00  9.8311976193805466e-05  1.3333432693034410e+00  1.4385841695931096e-09  -5.9260050455729163e-01  1.2871251851247617e-06  -4.1215618670875642e-05  4.1219201367133403e-05  -9.9999997041170319e-01  6.9137598318772456e-10  1.0000074815519946e+00  7.4815522200567296e-06  1.0000074815519953e+00  7.4822433678890860e-06  inf               inf               inf               inf               inf                 inf                 -9.9999997264083329e-01  1.5377541195389040e-09  1.0000000000011637e+00  1.3891999538447924e-12  1.0000149653322705e+00  1.5369073745548912e-09  1.3333432712206559e+00  4.7863066174422310e-10  -5.9259921789124992e-01  4.5914341374638901e-10  -8.9911722511715197e-10   4.4818134828786188e-09    -9.9999997137030705e-01   2.6722787976726305e-10    1.0000074820312965e+00    7.4820315219882071e-06    1.0000074820312972e+00    7.4817640659576085e-06    1.5998114580593541e-08  1.0665329768821927e-08  3.8303952802713668e-12  1.7004158607643727e-08  1.7004158607643727e-08  1.7004158607643727e-08
1.8041864093920754e-05  1.3333453033119440e+00  2.4971128047219654e-10  -5.9259414672851562e-01  6.4258719680143781e-06  -6.0008742379232643e-06  6.0060658073172724e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333453039328256e+00  3.7117028790838585e-10  -5.9260050455729163e-01  6.8043192009718873e-08  2.1905213500872378e-06   2.1853297806932301e-06  -9.9999995421608079e-01  1.6886998381920661e-08  9.9982399457389892e-01  1.7600542587529054e-04  1.0001940015136805e+00  1.7598853910394922e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997150826414e-01  4.0518496997064977e-10  9.9999999999920841e-01  5.6580160612130838e-13  1.0000180133827383e+00  4.0816173189704704e-10  1.3333453045820534e+00  1.0203980705536977e-09  -5.9260057316154979e-01  5.6106615352180265e-10  9.0060936486224819e-09    3.8145242546147044e-09    -9.9999997158339993e-01   4.8032075645208920e-10    9.9999714427886388e-01    2.8557209103316831e-06    1.0000208691760351e+00    2.8562014584618107e-06    1.5998163361383296e-08  1.0665346028691282e-08  4.6109587064271942e-12  1.7004184531812895e-08  1.7004184531812895e-08  1.7004184531812895e-08
2.1711179456945007e-05  1.3333477489650249e+00  8.5544450659569076e-10  -5.9260559082031250e-01  3.3874453786116455e-06  -1.3923974918807234e-05  1.3931497028834166e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3333477502067883e+00  3.8631885221007901e-10  -5.9260219997829855e-01  3.3966353389226141e-09  1.2445785024794986e-07   1.1693574022101757e-07  -9.9999997038277755e-01  7.2030162284363556e-10  9.9996674303112421e-01  3.3256968649738580e-05  1.0000549385381445e+00  3.3256248120631037e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997156061660e-01  4.5753742567256940e-10  1.0000000000000351e+00  2.6113890079148559e-13  1.0000216827465669e+00  4.5654298446401299e-10  1.3333477490400583e+00  7.8041119369942418e-10  -5.9260220328169044e-01  9.3243445561462267e-11  -6.1431837394820832e-09   1.3665293766414384e-08    -9.9999997077171654e-01   3.3136263071952508e-10    1.0000108409791040e+00    1.0840979330032376e-05    1.0000108409791046e+00    1.0841310919259614e-05    1.5998222063203339e-08  1.0665365595388032e-08  5.5502905599160749e-12  1.7004215728383613e-08  1.7004215728383613e-08  1.7004215728383613e-08
2.6126752255633263e-05  1.3333506919443607e+00  1.6615087674475197e-09  -5.9259605407714844e-01  8.1117275891259561e-06  -2.6962404123864712e-06  2.7071382713507071e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3333506938070059e+00  2.0113638178343740e-10  -5.9260333025896983e-01  8.3554576773417469e-07  2.6753156774361742e-05   2.6742258915397507e-05  -9.9999976228643417e-01  2.0881664500210320e-07  9.9936640949762323e-01  6.3359050215048966e-04  1.0006594795479775e+00  6.3338168527789186e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997177101163e-01  6.6793246040106667e-10  9.9999999999890621e-01  8.6751290692491139e-13  1.0000260985283653e+00  6.6566570268717233e-10  1.3333506922599554e+00  1.3459141059323136e-09  -5.9260416595324383e-01  1.4850626980938338e-10  -2.2568016788682144e-08   3.3465875752917985e-08    -9.9999997051533907e-01   5.8774010552411439e-10    1.0000130486372532e+00    1.3048637479433456e-05    1.0000130486372536e+00    1.3049225446024476e-05    1.5998292703815570e-08  1.0665389141423322e-08  6.6806890551269771e-12  1.7004253269645526e-08  1.7004253269645526e-08  1.7004253269645526e-08
3.1440354715915004e-05  1.3333542384207249e+00  2.3109149293353555e-09  -5.9261131286621094e-01  4.7855280289611577e-06  -1.0831096360706613e-05  1.0846883738951013e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3333542359371979e+00  1.7261201032078878e-10  -5.9260841652199070e-01  1.8891838087232791e-06  -6.0443294934486858e-05  6.0459082312731255e-05  -9.9999997114003225e-01  3.6953080532869098e-11  1.0000157057514254e+00  1.5705751651862896e-05  1.0000157057514258e+00  1.5705714470520510e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997189325962e-01  7.9018044989843018e-10  9.9999999999961442e-01  1.5911643429137231e-13  1.0000314122569529e+00  7.9105654836202449e-10  1.3333542377895355e+00  1.6797256063049433e-09  -5.9260652837144401e-01  1.0332620316099015e-09  1.8557484438019856e-08    2.7701061936215086e-09    -9.9999997192121892e-01   8.1813975143907781e-10    9.9999867817671062e-01    1.3218230629156644e-06    1.0000327341073261e+00    1.3226414297077120e-06    1.5998377711369751e-08  1.0665417476057867e-08  8.0410254825623876e-12  1.7004298445968224e-08  1.7004298445968224e-08  1.7004298445968224e-08
3.7834626171319328e-05  1.3333584982901812e+00  8.1454348646877403e-10  -5.9259986877441406e-01  9.5003636266992677e-06  1.5780001710650503e-05   1.5757132467054434e-05  -9.9999984759513216e-01  1.2350794700749941e-07  9.9952229218780964e-01  4.7770781196374652e-04  1.0005153900413082e+00  4.7758430424400166e-04  1.3333584989110627e+00  1.9366191808819169e-10  -5.9260728624131942e-01  2.0828967213419949e-06  6.6673202544720311e-05   6.6650333301124243e-05  -9.9999945032382664e-01  5.2077925252641972e-07  9.9899798992481548e-01  1.0020100749579051e-03  1.0010392950329969e+00  1.0014892959327522e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997167855448e-01  5.7547530734741247e-10  9.9999999999880207e-01  9.7131276967426994e-13  1.0000378063121522e+00  5.7508804020185294e-10  1.3333584982224238e+00  8.8230084175085718e-10  -5.9260936819824850e-01  9.3979226335159735e-10  3.4120317238262032e-08    1.1251073642194719e-08    -9.9999997057396239e-01   5.2911677711914774e-10    9.9999581343262101e-01    4.1865671523763809e-06    1.0000419917753269e+00    4.1860382627508925e-06    1.5998480007876162e-08  1.0665451573135845e-08  9.6780813868052284e-12  1.7004352810153885e-08  1.7004352810153885e-08  1.7004352810153885e-08
4.5529350748669567e-05  1.3333636298775673e+00  7.4294723261219571e-10  -5.9260749816894531e-01  5.2907040763403581e-06  4.7438663432577132e-06   4.7107401656758073e-06  -9.9999993467340798e-01  3.6429671195274500e-08  9.9975048058599103e-01  2.4951941378222389e-04  1.0002949834453931e+00  2.4948298388365498e-04  1.3333636292566855e+00  1.2206544218700841e-10  -5.9261802390769669e-01  5.2350346750364982e-06  -1.6749182851860667e-04  1.6752495469618856e-04  -9.9999997142297070e-01  3.1989153098257141e-10  1.0000227503904735e+00  2.2750390700248379e-05  1.0000227503904742e+00  2.2750071035313916e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997218662418e-01  1.0835450047723874e-09  9.9999999999786016e-01  1.9130981702376265e-12  1.0000455015457743e+00  1.0842648352357579e-09  1.3333636288921298e+00  2.4249027675877199e-10  -5.9261278842352938e-01  4.4949227318029475e-10  4.2337058303587582e-08    9.2108807216816088e-09    -9.9999997090995529e-01   1.9312387694989970e-10    9.9999703075457180e-01    2.9692452014514108e-06    1.0000484695133594e+00    2.9690518498677186e-06    1.5998603109658747e-08  1.0665492604513704e-08  1.1648161497374968e-11  1.7004418230810243e-08  1.7004418230810243e-08  1.7004418230810243e-08
5.4789011795939334e-05  1.3333698008209467e+00  1.7304143118775802e-09  -5.9261512756347656e-01  1.7765080281746812e-06  2.6337302887801556e-05   2.6289321526445729e-05  -9.9999976486567910e-01  2.0623740007336736e-07  9.9938579466598931e-01  6.1420533378383493e-04  1.0006687592191763e+00  6.1399909661102414e-04  1.3333698014418283e+00  1.1095327434969979e-09  -5.9261463306568285e-01  2.2710058218873705e-06  7.2699338506510003e-05   7.2651357145154169e-05  -9.9999940299691426e-01  5.6810616491548880e-07  9.9896132510910418e-01  1.0386748906689668e-03  1.0010928669072965e+00  1.0381067847312030e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996993630158e-01  1.1667775901618524e-09  1.0000000000000260e+00  2.5283109339436249e-13  1.0000547589554665e+00  1.1670988109935638e-09  1.3333698019578151e+00  5.9354593466141995e-10  -5.9261690324576721e-01  8.2573752462100075e-10  6.1743040902229041e-08    1.3761679546400351e-08    -9.9999997069872870e-01   4.0435046872503739e-10    9.9999632052485410e-01    3.6794749190494039e-06    1.0000584391933618e+00    3.6790707965094658e-06    1.5998751248243959e-08  1.0665541980345086e-08  1.4019032857449666e-11  1.7004496956578435e-08  1.7004496956578435e-08  1.7004496956578435e-08
6.5931882713335412e-05  1.3333772309124470e+00  6.6751095322066411e-10  -5.9263038635253906e-01  8.5301929540832665e-06  2.0265470448752291e-05   2.0195974600001341e-05  -9.9999981300597274e-01  1.5809710643305926e-07  9.9947018466835447e-01  5.2981533141859330e-04  1.0005955602278953e+00  5.2965723454031111e-04  1.3333772321542103e+00  5.7425240558510561e-10  -5.9262141474971064e-01  4.4140987433930943e-07  1.4207555620870949e-05   1.4138059772119999e-05  -9.9999986094557014e-01  1.1015750903015749e-07  9.9956175043418372e-01  4.3824956558934428e-04  1.0005040424016622e+00  4.3813940830724369e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997209287972e-01  9.8980054812806629e-10  1.0000000000012570e+00  1.4839346067052966e-12  1.0000659039818007e+00  9.8844573245912487e-10  1.3333772321186643e+00  5.3870639500568197e-10  -5.9262185660331324e-01  4.4372825587856446e-10  6.6789002772793538e-08    2.7068459781564984e-09    -9.9999997139349761e-01   2.9041844034531300e-10    1.0000006482449109e+00    6.4824513780144906e-07    1.0000652550388640e+00    6.4795449098822758e-07    1.5998929515844018e-08  1.0665601397520958e-08  1.6872261480385253e-11  1.7004591693423371e-08  1.7004591693423371e-08  1.7004591693423371e-08
7.9340966657974921e-05  1.3333861716091633e+00  9.2017803432419196e-12  -5.9262847900390625e-01  6.6368424108854237e-07  -4.1352956460879038e-05  4.1453610928626140e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3333861716091633e+00  9.2017803432419196e-12  -5.9262876157407407e-01  9.4625440890850451e-07  -3.0181506915027967e-05  3.0282161382775066e-05  -9.9999997188468781e-01  7.8160863996395229e-10  1.0000396564295841e+00  3.9656429811158461e-05  1.0000396564295848e+00  3.9655647974145619e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997058979728e-01  5.1328188817229765e-10  1.0000000000004252e+00  6.5222881799663230e-13  1.0000793115631923e+00  5.1436665988068826e-10  1.3333861712053476e+00  4.1301742793042204e-10  -5.9262781579866097e-01  4.7899581146590709e-10  7.6513952507184513e-08    2.4140515239915010e-08    -9.9999997108507765e-01   1.8001515902096152e-11    1.0000050809554846e+00    5.0809557115843918e-06    1.0000742311040742e+00    5.0809734847274184e-06    1.5999144040440360e-08  1.0665672897953677e-08  2.0306026534502918e-11  1.7004705697643279e-08  1.7004705697643279e-08  1.7004705697643279e-08
9.5477161142080657e-05  1.3333969302475452e+00  2.2633496824014956e-10  -5.9264183044433594e-01  6.8441095570386468e-06  -1.0236955302804422e-05  1.0382735170792421e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3333969308684268e+00  8.4721653662073196e-10  -5.9262989185474535e-01  5.0944800335490425e-06  1.6319817846799367e-04   1.6305239860000566e-04  -9.9999869782466655e-01  1.2732784126213317e-06  9.9845029655855599e-01  1.5497034412169316e-03  1.0016438784346542e+00  1.5484301625777136e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997199719914e-01  8.9411997354324530e-10  1.0000000000003717e+00  5.9877697293520944e-13  1.0000954491633347e+00  8.9125822897921658e-10  1.3333969308966971e+00  8.7548681163057709e-10  -5.9263498711761586e-01  7.8283696460769851e-10  1.3940612575424893e-07    6.3737422337498659e-09    -9.9999997159067677e-01   4.8759760222202903e-10    1.0000010551933631e+00    1.0551935902051729e-06    1.0000943935658573e+00    1.0547062191994702e-06    1.5999402196492637e-08  1.0665758938720187e-08  2.4438509407172532e-11  1.7004842887795265e-08  1.7004842887795265e-08  1.7004842887795265e-08
1.1489510001873109e-04  1.3334098756313324e+00  1.0435166116644168e-09  -5.9263610839843750e-01  7.5072235396812024e-06  -2.9630499220108343e-05  2.9841631401031866e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3334098750104506e+00  1.6643984020896041e-09  -5.9264402036313657e-01  4.0474115938876015e-07  -1.2777215744108616e-05  1.2988347925032138e-05  -9.9999997192006163e-01  8.1698245494543450e-10  1.0000574335139307e+00  5.7433514157851844e-05  1.0000574335139312e+00  5.7432696947135042e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996978735517e-01  1.3157240009363820e-09  9.9999999999792055e-01  1.8523228150631548e-12  1.0001148648957485e+00  1.3151297828528242e-09  1.3334098780942440e+00  1.4193950407366729e-09  -5.9264361603411531e-01  4.1213812467750271e-10  2.2822652923082387e-07    1.7094348307301690e-08    -9.9999997167915000e-01   5.7607083096222574e-10    9.9999772049589353e-01    2.2795038793477974e-06    1.0001171462910545e+00    2.2800801762201672e-06    1.5999712858526594e-08  1.0665862476431568e-08  2.9411977969472062e-11  1.7005007979384143e-08  1.7005007979384143e-08  1.7005007979384143e-08
1.3826221737646592e-04  1.3334254566580057e+00  6.6111901954979433e-11  -5.9265518188476562e-01  1.1821920457296955e-06  4.3460675151354908e-05   4.3154897656171875e-05  -9.9999963398293457e-01  3.3712014460459617e-07  9.9924494910839456e-01  7.5505089137826856e-04  1.0008929470994776e+00  7.5471377146203679e-04  1.3334254572788873e+00  5.5476966642560297e-10  -5.9265758373119215e-01  3.5840384722548846e-06  -1.1438384833084569e-04  1.1468962582602872e-04  -9.9999997376885297e-01  2.6657737971842168e-09  1.0000691179968950e+00  6.9117997122185366e-05  1.0000691179968955e+00  6.9115331120126331e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997133139884e-01  2.2831966976008458e-10  9.9999999999804801e-01  1.7248271626743075e-12  1.0001382335570614e+00  2.2904585131210855e-10  1.3334254574785973e+00  7.5447969271964508e-10  -5.9265399968234445e-01  1.0375449694760288e-11  3.2220733459098483e-07    1.6429839407952363e-08    -9.9999997135189422e-01   2.4881505292847972e-10    9.9999816755284032e-01    1.8324469325106046e-06    1.0001400660239901e+00    1.8326959744931193e-06    1.6000086706332753e-08  1.0665987068753681e-08  3.5397707734898382e-11  1.7005206646943895e-08  1.7005206646943895e-08  1.7005206646943895e-08
1.6638168860761272e-04  1.3334442079067230e+00  2.0138404325070552e-09  -5.9267044067382812e-01  3.9453421689453589e-06  -1.1863768758838422e-04  1.1908053328409755e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3334442060440779e+00  1.5119528327609836e-10  -5.9266549569589122e-01  9.9963576795948988e-07  3.2438378619659147e-05   3.1995532923945805e-05  -9.9999972126532433e-01  2.4983775484441050e-07  9.9937117656426855e-01  6.2882343550424956e-04  1.0007949263966909e+00  6.2857359752192051e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997192677237e-01  8.2369319801134734e-10  9.9999999999890021e-01  8.7258502908156771e-13  1.0001663536241967e+00  8.2502774684097542e-10  1.3334442066934571e+00  8.0057450034196913e-10  -5.9266649606021182e-01  7.2855264297487298e-10  4.3661086657209580e-07    6.2348291412456574e-09    -9.9999997155212517e-01   4.4904599586093414e-10    1.0000005878204614e+00    5.8782068861926450e-07    1.0001657654273000e+00    5.8737186899787829e-07    1.6000536592288840e-08  1.0666136996531218e-08  4.2601914475906682e-11  1.7005445719082984e-08  1.7005445719082984e-08  1.7005445719082984e-08
2.0022003718155845e-04  1.3334667682647705e+00  6.6111488300381037e-10  -5.9268188476562500e-01  3.5292498640211682e-07  -3.5453515240435767e-05  3.6094867507467754e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3334667682647705e+00  6.6111488300381037e-10  -5.9267962420428233e-01  1.9076363562686025e-06  6.1680672647668189e-05   6.1039320380636201e-05  -9.9999949402104404e-01  4.7708203512639426e-07  9.9911824127450455e-01  8.8175872526822087e-04  1.0010814727910018e+00  8.8128164346057913e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997095656978e-01  1.4650938693065345e-10  1.0000000000001001e+00  3.2737304890180686e-13  1.0002001910012617e+00  1.4627953904349591e-10  1.3334667707265453e+00  1.8006599010200630e-09  -5.9268153278612234e-01  9.4548374691933402e-10  6.4951401235191497e-07    8.1617453199259840e-09    -9.9999997193954060e-01   8.3646142892420207e-10    9.9999936553167101e-01    6.3446810175512769e-07    1.0002008264523317e+00    6.3530479044670505e-07    1.6001077983464356e-08  1.0666317410705532e-08  5.1272907814397265e-11  1.7005733413197512e-08  1.7005733413197512e-08  1.7005733413197512e-08
2.4094035602395270e-04  1.3334939219057560e+00  1.1318112552834290e-10  -5.9269905090332031e-01  5.7486470197217556e-07  -3.4233546573482871e-06  4.3521916932985612e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3334939219057560e+00  1.1318112552834290e-10  -5.9269996925636570e-01  3.4348834341494586e-07  -1.0062363317686618e-05  1.0991200353636892e-05  -9.9999997841409716e-01  7.3110179864596357e-09  1.0001204593889039e+00  1.2045938913118133e-04  1.0001204593889044e+00  1.2045207833968036e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997051314793e-01  5.8993124174153478e-10  1.0000000000001050e+00  3.3228215514257157e-13  1.0002409108778965e+00  5.8934758990136166e-10  1.3334939220674187e+00  2.7484380876848091e-10  -5.9269962569605239e-01  7.1969894564120765e-11  9.3700523606798924e-07    8.1682001177148454e-09    -9.9999997117677386e-01   7.3694690243233350e-11    9.9999947155151891e-01    5.2844825383018484e-07    1.0002414399889659e+00    5.2852172181288653e-07    1.6001729493750764e-08  1.0666534509021666e-08  6.1709721896712316e-11  1.7006079617919858e-08  1.7006079617919858e-08  1.7006079617919858e-08
2.8994228538828810e-04  1.3335265982896090e+00  1.2550854511010071e-10  -5.9272384643554688e-01  2.4478142209892841e-06  1.5049716338305332e-04   1.4915197712062249e-04  -9.9999880623472481e-01  1.1648683543575824e-06  9.9861114522130601e-01  1.3888547784667181e-03  1.0016776033063846e+00  1.3876899103396230e-03  1.3335265995313723e+00  1.1162548136956689e-09  -5.9271861888744215e-01  2.7797338837355266e-06  9.0339616765078290e-05   8.8994430502647442e-05  -9.9999927664180854e-01  6.9446127062733133e-07  9.9895669054179237e-01  1.0433094579803558e-03  1.0013325283929808e+00  1.0426149969358807e-03  inf               inf               inf               inf               inf                 inf                 -9.9999997049815992e-01  6.0491925257606137e-10  9.9999999999959421e-01  1.7851141170456302e-13  1.0002899127930287e+00  6.0301623174020656e-10  1.3335265985949718e+00  1.7985430101015995e-10  -5.9272139846176231e-01  1.5956358022861870e-10  1.3541314096698898e-06    8.9451472390430165e-09    -9.9999997112306538e-01   1.9986208134972420e-11    9.9999951884583160e-01    4.8115394112178740e-07    1.0002903945701995e+00    4.8117415459257546e-07    1.6002513524376377e-08  1.0666795748606215e-08  7.4272530450236442e-11  1.7006496233011104e-08  1.7006496233011104e-08  1.7006496233011104e-08
3.4891012134067808e-04  1.3335659224539995e+00  4.0711860358359731e-10  -5.9273719787597656e-01  1.0400299480965953e-05  -3.9878541868049549e-06  5.9360234003195387e-06  nan                      nan                     nan                     nan                     nan                     nan                     1.3335659230748811e+00  2.1376296479698508e-10  -5.9274405020254628e-01  3.5479729112486040e-06  1.1551722196401215e-04   1.1356905275049757e-04  -9.9999908433491225e-01  8.8676816692346365e-07  9.9883074239875835e-01  1.1692576010143550e-03  1.0015172520648052e+00  1.1683708330756932e-03  inf               inf               inf               inf               inf                 inf                 -9.9999996960770576e-01  1.4953734074404996e-09  9.9999999999827871e-01  1.4939980154406737e-12  1.0003488797362003e+00  1.4955292008396521e-09  1.3335659217673310e+00  1.0937871034221582e-09  -5.9274759735984472e-01  8.1561280392297468e-10  1.9509333828438002e-06    2.7641693292165517e-09    -9.9999997053457201e-01   5.6850715702356407e-10    9.9999987600639118e-01    1.2399338153310639e-07    1.0003490046568320e+00    1.2342510241589207e-07    1.6003457034921317e-08  1.0667110101548031e-08  8.9395228579640450e-11  1.7006997578380047e-08  1.7006997578380047e-08  1.7006997578380047e-08
4.1987070844439058e-04  1.3336132485419512e+00  4.4021262613603355e-10  -5.9278678894042969e-01  7.6648513677436292e-06  -6.9964943353641279e-05  7.2786401837013646e-05  nan                      nan                     nan                     nan                     nan                     nan                     1.3336132479210694e+00  1.8066916428915379e-10  -5.9278417516637727e-01  5.0510773153257136e-06  -1.5886843835311026e-04  1.6168989683648264e-04  -9.9999999304391185e-01  2.1940832679452998e-08  1.0002099318797721e+00  2.0993187999944618e-04  1.0002099318797726e+00  2.0990993939325222e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997139573882e-01  2.9265964749012748e-10  9.9999999999991163e-01  1.3893185157078935e-13  1.0004198421104662e+00  2.9130035848988870e-10  1.3336132484116661e+00  3.0992751010706158e-10  -5.9277912439589908e-01  3.0683713801933823e-10  2.8182511684349265e-06    3.2073149374418036e-09    -9.9999997128314655e-01   1.8006737864848939e-10    1.0000001194382948e+00    1.1943852211558580e-07    1.0004197225604834e+00    1.1925868244367965e-07    1.6004592471477923e-08  1.0667488362313055e-08  1.0760063467850675e-10  1.7007600886287611e-08  1.7007600886287611e-08  1.7007600886287611e-08
5.0526310653356793e-04  1.3336702045053244e+00  1.8076029407693405e-09  -5.9282684326171875e-01  9.7845552703368583e-06  2.7495154887274907e-04   2.7086529954738024e-04  -9.9999785731954427e-01  2.1137835349007016e-06  9.9817943075878179e-01  1.8205692409908891e-03  1.0023236896748264e+00  1.8184554576830289e-03  1.3336702014009156e+00  1.2968057893119911e-09  -5.9281638816550919e-01  6.7054093922378572e-07  2.5523995809351163e-05   2.1437746483982343e-05  -9.9999980307785863e-01  1.6802522054175431e-07  9.9962117637602577e-01  3.7882362374691667e-04  1.0008838898158976e+00  3.7865559875419264e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997083255132e-01  2.7052784916438114e-10  1.0000000000004596e+00  6.8694943917899347e-13  1.0005052339462854e+00  2.7085797292344564e-10  1.3336702024582792e+00  2.3944225924607759e-10  -5.9281705885173264e-01  1.4528422356188267e-10  4.0764877873300520e-06    9.7615380387683390e-09    -9.9999997105951122e-01   4.3567953842426888e-11    1.0000003018938355e+00    3.0189406280306270e-07    1.0005049322797397e+00    3.0193740371629661e-07    1.6005958884068074e-08  1.0667943517316924e-08  1.2951888019347590e-10  1.7008326893654746e-08  1.7008326893654746e-08  1.7008326893654746e-08
6.0802242616494269e-04  1.3337387479841709e+00  9.4271971539978745e-10  -5.9285736083984375e-01  5.3432459914622941e-06  -1.2255202314979225e-04  1.2847011759128539e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3337387473632891e+00  3.2183792497460024e-10  -5.9286216453269669e-01  5.3955313852293732e-07  2.3198526998058355e-05   1.7280432556565216e-05  -9.9999983636295298e-01  1.3474012619436561e-07  9.9970205157249337e-01  2.9794842727930685e-04  1.0009058072243406e+00  2.9781368738126331e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997018471776e-01  9.1836141375946815e-10  9.9999999999977052e-01  2.1564337712821490e-15  1.0006079926194162e+00  9.1754313238029493e-10  1.3337387469678106e+00  7.3640613831459762e-11  -5.9286270387662232e-01  2.0921289111844954e-10  5.9232203497572300e-06    5.1259082640894455e-09    -9.9999997102617277e-01   7.6906396983785221e-11    9.9999986833775090e-01    1.3166202177654948e-07    1.0006081251223020e+00    1.3158534264221884e-07    1.6007603272027506e-08  1.0668491189170136e-08  1.5590967700959433e-10  1.7009200554832608e-08  1.7009200554832608e-08  1.7009200554832608e-08
7.3168071434272068e-04  1.3338212389498949e+00  2.1687362626975141e-09  -5.9292030334472656e-01  2.6768464857521173e-06  -1.8058019956209139e-04  1.8915149713597296e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3338212420543034e+00  9.3567224533921261e-10  -5.9291924370659721e-01  1.6172083563995035e-06  -4.3187849792403199e-05  5.1759147366284767e-05  -1.0000000384729668e+00  6.7369887641681470e-08  1.0003658595974114e+00  3.6585959763875663e-04  1.0003658595974121e+00  3.6579222797760049e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997225066228e-01  1.1475831127747076e-09  1.0000000000014053e+00  1.6326549128523468e-12  1.0007316529734429e+00  1.1480532202704951e-09  1.3338212404457863e+00  6.7284485195649041e-10  -5.9291762590252650e-01  5.9571430871398258e-10  8.5760063566198141e-06    4.7087827382452908e-09    -9.9999997073004021e-01   3.7303895992905143e-10    9.9999989934049560e-01    1.0065927706380658e-07    1.0007317521114001e+00    1.0028601039713518e-07    1.6009582204038291e-08  1.0669150170620839e-08  1.8768931009343610e-10  1.7010251899334405e-08  1.7010251899334405e-08  1.7010251899334405e-08
8.8048835816434824e-04  1.3339205272495747e+00  1.0717795411566338e-09  -5.9298896789550781e-01  5.2580000958339356e-06  3.0662029256232547e-05   1.8247764897333219e-05  -9.9999982923959374e-01  1.4186348543022920e-07  9.9974830364831513e-01  2.5169635145753016e-04  1.0011320139567887e+00  2.5155448774461523e-04  1.3339205253869295e+00  7.9086560807432329e-10  -5.9298479998553233e-01  1.0900901203507160e-06  -2.2508561308143271e-05  3.4922825667042599e-05  -1.0000000675875922e+00  9.6484513018899595e-08  1.0004402779765513e+00  4.4027797677866992e-04  1.0004402779765520e+00  4.4018149249213653e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997178358768e-01  6.8050851152800416e-10  9.9999999999991607e-01  1.4340834799620679e-13  1.0008804601482295e+00  6.7918538019404127e-10  1.3339205266072440e+00  4.2944890802950322e-10  -5.9298371019696017e-01  3.0154818902859586e-10  1.2413778094355621e-05    4.8626454370732672e-10    -9.9999997132162688e-01   2.1854770858364298e-10    1.0000000087310223e+00    8.7312496907593560e-09    1.0008804509561144e+00    8.5129296889180651e-09    1.6011963769126956e-08  1.0669943066073049e-08  2.2596340826783464e-10  1.7011517064010910e-08  1.7011517064010910e-08  1.7011517064010910e-08
1.0595601792776149e-03  1.3340400252491236e+00  2.0600680080848559e-09  -5.9306716918945312e-01  3.9490575319113586e-06  -4.7471026836948510e-04  4.9269100822868885e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3340400221447148e+00  1.0443407219964755e-09  -5.9305939850983791e-01  3.8216220833041337e-06  1.4034707157684068e-04   1.2236633171763692e-04  -9.9999901585454631e-01  9.5524853285704430e-07  9.9904921712292172e-01  9.5078287685093556e-04  1.0020093589177737e+00  9.4982762809014975e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997260743911e-01  1.5043599430170343e-09  9.9999999999927591e-01  4.9674076319550097e-13  1.0010595327941991e+00  1.5045156232670648e-09  1.3340400222587050e+00  9.3035057134453199e-10  -5.9306321929378181e-01  8.3813940662345972e-10  1.7987713096800917e-05    6.9732375971599534e-09    -9.9999997058369627e-01   5.1938289695682901e-10    9.9999989702342162e-01    1.0297635102885306e-07    1.0010596337464239e+00    1.0245674042515388e-07    1.6014829926605677e-08  1.0670897062132984e-08  2.7206679658058216e-10  1.7013039535147575e-08  1.7013039535147575e-08  1.7013039535147575e-08
1.2750512407130128e-03  1.3341838531196117e+00  1.5330303141768973e-09  -5.9315872192382812e-01  1.6015054291514644e-07  -5.7027067142173950e-04  5.9631475693545173e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3341838506360848e+00  9.5049662547924708e-10  -5.9316225405092593e-01  3.3719765548898915e-06  -8.1982888179510383e-05  1.0802697369322258e-04  -1.0000001737735416e+00  2.0267046238555339e-07  1.0006376125106862e+00  6.3761251091352087e-04  1.0006376125106868e+00  6.3740984067762086e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997208635971e-01  9.8328054111903564e-10  1.0000000000030045e+00  3.2318368005022742e-12  1.0012750233331686e+00  9.8180418896507061e-10  1.3341838524841023e+00  8.9752089131306366e-10  -5.9315888276388551e-01  6.8951446866890529e-10  2.6041171512503070e-05    2.9140012091302335e-09    -9.9999997157450216e-01   4.7142298477894598e-10    1.0000000359015129e+00    3.5901740224944068e-08    1.0012749869208197e+00    3.5430544724862872e-08    1.6018279337057622e-08  1.0672044852780538e-08  3.2761205804670671e-10  1.7014871643176703e-08  1.7014871643176703e-08  1.7014871643176703e-08
1.5343684089300133e-03  1.3343569710850716e+00  1.4499050071481963e-09  -5.9327507019042969e-01  1.0980509360415999e-06  -1.4504379227842386e-04  1.8276877069112581e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3343569723268349e+00  2.0814164834242657e-10  -5.9327754267939814e-01  3.5705399044940242e-06  -7.6668466139295788e-05  1.1439344455199774e-04  -1.0000002651609803e+00  2.9405790111310403e-07  1.0007673167886340e+00  7.6731678886130883e-04  1.0007673167886344e+00  7.6702273118668121e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997026065079e-01  8.4242837631856452e-10  9.9999999999899603e-01  7.7661964243625500e-13  1.0015343386768822e+00  8.4293883822857627e-10  1.3343569729042883e+00  3.6931177007310345e-10  -5.9327397260868642e-01  4.6919277147374152e-10  3.7717837733097781e-05    7.1406796041642221e-09    -9.9999997134342011e-01   2.4034094233135869e-10    1.0000000727294827e+00    7.2729710013612108e-08    1.0015342670302254e+00    7.2489595667800070e-08    1.6022430773597438e-08  1.0673425749685036e-08  3.9454884803788265e-10  1.7017076361380916e-08  1.7017076361380916e-08  1.7017076361380916e-08
1.8464249428955463e-03  1.3345653600990772e+00  1.7823403210341148e-09  -5.9341049194335938e-01  1.9373461088211756e-06  -7.6587287567474866e-04  8.2052048831031475e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3345653632034857e+00  1.3220681870026120e-09  -5.9341148093894669e-01  9.4835052150681918e-07  8.5065045906773662e-05   3.0417433271207530e-05  -9.9999973467447345e-01  2.3642860572036470e-07  9.9977125866893279e-01  2.2874133083984776e-04  1.0020749009561412e+00  2.2850490246238925e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996958976478e-01  1.5133143897917233e-09  9.9999999999887368e-01  8.9896307240593787e-13  1.0018463945405667e+00  1.5131120916672695e-09  1.3345653607575514e+00  1.1238661569505147e-09  -5.9341242838645947e-01  9.0300872884228039e-10  5.4652528751475415e-05    4.9161159092848167e-09    -9.9999997050301026e-01   6.0006891055240143e-10    9.9999995817434895e-01    4.1825423695520205e-08    1.0018464372792606e+00    4.1225581825576342e-08    1.6027427233445585e-08  1.0675087013910322e-08  4.7523654632047103e-10  1.7019729470413107e-08  1.7019729470413107e-08  1.7019729470413107e-08
2.2219468609395283e-03  1.3348162192851305e+00  2.1486223553100973e-10  -5.9357070922851562e-01  8.2788421311899123e-06  -6.0877580364604153e-05  1.4004389575953186e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3348162205268939e+00  1.4566255943367795e-09  -5.9357650191695599e-01  2.4861536908251773e-06  1.5888663631535849e-04   7.9720320920430776e-05  -9.9999935073918778e-01  6.2036389139537466e-07  9.9953676729074858e-01  4.6323270902405464e-04  1.0026845303171983e+00  4.6261234536103214e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997087360892e-01  2.2947024776345271e-10  1.0000000000008762e+00  1.1035488125198216e-12  1.0022219177412759e+00  2.3056136207809673e-10  1.3348162187839989e+00  2.8626934514587373e-10  -5.9357898751801175e-01  5.5263506794140556e-10  7.9177908482108705e-05    1.1593087180988340e-08    -9.9999997086962777e-01   2.3345139650745608e-10    9.9999991854147952e-01    8.1458293123666074e-08    1.0022219991969059e+00    8.1225068656744848e-08    1.6033440895174932e-08  1.0677085452093596e-08  5.7253353308450180e-10  1.7022922163031725e-08  1.7022922163031725e-08  1.7022922163031725e-08
2.6738416158399439e-03  1.3351182173937559e+00  1.3830299279066079e-09  -5.9378242492675781e-01  3.0875928504427725e-06  -5.1416771659326807e-04  6.2886212032591416e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3351182192564011e+00  4.7961522132434920e-10  -5.9378221299913192e-01  2.8756652245500453e-06  2.2498867723541593e-05   9.2195536009104486e-05  -1.0000006887639925e+00  7.1811566069986140e-07  1.0007451454937513e+00  7.4514549375125072e-04  1.0019293848938606e+00  7.4442737786228907e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997021228326e-01  4.3604854464673105e-10  9.9999999999946876e-01  5.3125565263655895e-13  1.0026738118350083e+00  4.3671466452615272e-10  1.3351182188966959e+00  1.1991006677315605e-10  -5.9377933787039627e-01  5.3648890349716922e-10  1.1467976664114587e-04    1.4637091500204653e-08    -9.9999997082214254e-01   1.7381072954537279e-10    1.0000000853969315e+00    8.5396931512269507e-08    1.0026737270488302e+00    8.5222892742914877e-08    1.6040679097864071e-08  1.0679489328012468e-08  6.8990718884224094e-10  1.7026764178581546e-08  1.7026764178581546e-08  1.7026764178581546e-08
3.2176417502507355e-03  1.3354818206280470e+00  5.1414197952498685e-10  -5.9402656555175781e-01  6.2522737841147095e-06  -4.8386733443931632e-04  6.5004921960360167e-04  nan                      nan                     nan                     nan                     nan                     nan                     1.3354818212489286e+00  1.1350235479055691e-09  -5.9401900679976849e-01  1.3064782052080554e-06  2.0811415902066699e-04   4.1932273856381627e-05  -9.9999964493124993e-01  3.2571708187573025e-07  9.9980826828341707e-01  1.9173171658294399e-04  1.0034090184063442e+00  1.9140599972921910e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997120512241e-01  5.5679059946101271e-10  9.9999999999975397e-01  2.4603700558090557e-13  1.0032176129644053e+00  5.5779025585570924e-10  1.3354818210927988e+00  9.7889377213095308e-10  -5.9402031364687891e-01  3.6890520800960398e-10  1.6619100217596383e-04    9.1170116784664375e-09    -9.9999997106637029e-01   4.1803847855703950e-10    9.9999995607981162e-01    4.3920188386651713e-08    1.0032176567450699e+00    4.4338454905018013e-08    1.6049391556135253e-08  1.0682380649468345e-08  8.3157078846864814e-10  1.7031387574958367e-08  1.7031387574958367e-08  1.7031387574958367e-08
3.8720387818125569e-03  1.3359196316450834e+00  3.7458130807357355e-10  -5.9431266784667969e-01  2.5442688427979658e-06  8.6955346039506822e-04   6.2874444712795216e-04  -9.9999508282800587e-01  4.8878203259415550e-06  9.9825476017059689e-01  1.7452398294031208e-03  1.0056123614466768e+00  1.7403520093042201e-03  1.3359196297824383e+00  1.4880638411573835e-09  -5.9430553294994215e-01  4.5906278947393449e-06  3.8810243373355036e-04   1.4729342046643435e-04  -9.9999882471197132e-01  1.1459363604836178e-06  9.9947764488110791e-01  5.2235511889210239e-04  1.0043932186201323e+00  5.2120918275976957e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997090383985e-01  2.5550804487222097e-10  1.0000000000005416e+00  5.4155716260435859e-13  1.0038720096925440e+00  2.5517143487996244e-10  1.3359196303231329e+00  9.4736924095337770e-10  -5.9431012389761251e-01  3.1977561826982848e-10  2.4077846176240314e-04    3.0551504712880003e-08    -9.9999997041256083e-01   2.3577097259492900e-10    1.0000001226963906e+00    1.2269639059350983e-07    1.0038718865054381e+00    1.2293193441447392e-07    1.6059879071327034e-08  1.0685857900795792e-08  1.0026526393396080e-09  1.7036951267707708e-08  1.7036951267707708e-08  1.7036951267707708e-08
4.6595256686646873e-03  1.3364468608051538e+00  1.1989330421227365e-09  -5.9464836120605469e-01  1.0260351690065362e-05  8.4789021871561670e-04   4.9889526751736846e-04  -9.9999609505092335e-01  3.8755974084570265e-06  9.9869645520016126e-01  1.3035447998387486e-03  1.0059591655270514e+00  1.2996692022038060e-03  1.3364468601842721e+00  1.8198148325479239e-09  -5.9465874565972221e-01  1.2410197745702489e-07  3.4497083775342219e-04   4.0241134448260047e-06  -1.0000000009958885e+00  3.0347556675386411e-08  1.0000134859299663e+00  1.3485929966297927e-05  1.0046460407422113e+00  1.3455582636330082e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997169839383e-01  1.0500620228615619e-09  9.9999999999923150e-01  7.6850438226630832e-13  1.0046594973755132e+00  1.0506655481023690e-09  1.3364468631555155e+00  1.1514286409339533e-09  -5.9465862242868683e-01  8.7094208098803897e-10  3.4899166255009106e-04    3.2886481571287265e-09    -9.9999997124900053e-01   6.0066872251135254e-10    1.0000000112792098e+00    1.1279209780379417e-08    1.0046594856460789e+00    1.0678768764610414e-08    1.6072504055968309e-08  1.0690039302695793e-08  1.2094092259998531e-09  1.7043646492275663e-08  1.7043646492275663e-08  1.7043646492275663e-08
5.6071699382054694e-03  1.3370818682014942e+00  3.2065381770435675e-10  -5.9507942199707031e-01  1.7928124243952020e-06  1.1649490560736591e-03   6.5908410325658253e-04  -9.9999485811475519e-01  5.1125335766157891e-06  9.9854663891061957e-01  1.4533610893804406e-03  1.0070553891500962e+00  1.4482485560309763e-03  1.3370818688223758e+00  9.4153538608493904e-10  -5.9507468894675919e-01  2.9402378867279416e-06  6.0036708729604982e-04   9.4502134478973229e-05  -9.9999923795666257e-01  7.3269166923984166e-07  9.9974896347926467e-01  2.5103652073533268e-04  1.0058574444233583e+00  2.5030382929313341e-04  inf               inf               inf               inf               inf                 inf                 -9.9999997087014236e-01  2.2181055525255651e-10  1.0000000000002125e+00  2.1249003197929628e-13  1.0056071408164211e+00  2.2235590345718636e-10  1.3370818676146428e+00  2.6619763861462520e-10  -5.9507762877974024e-01  4.0490567533792512e-10  5.0587225327625163e-04    7.3004591750448774e-09    -9.9999997045870404e-01   1.8962777259939749e-10    9.9999997967444398e-01    2.0325556022709169e-08    1.0056071607302217e+00    2.0136156511963637e-08    1.6087703258999424e-08  1.0695066693919510e-08  1.4594930840808417e-09  1.7051703377160485e-08  1.7051703377160485e-08  1.7051703377160485e-08
6.7475440531106863e-03  1.3378468155860901e+00  1.9966784171714077e-09  -5.9557723999023438e-01  4.0815487856546354e-06  9.6461078400785156e-04   2.3122394278182723e-04  -9.9999818038044053e-01  1.7902678912811443e-06  9.9950364928072144e-01  4.9635071927856542e-04  1.0072420751602635e+00  4.9456045115946656e-04  1.3378468131025631e+00  4.8684852248473677e-10  -5.9557935926649297e-01  1.9622725270604305e-06  7.9648569542989378e-04   6.3098854203869474e-05  -9.9999948156750573e-01  4.8908082607537779e-07  9.9985761129529693e-01  1.4238870470307250e-04  1.0068894143327534e+00  1.4189962364929038e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996924084877e-01  1.4074830339273705e-09  9.9999999999999389e-01  6.1117599896728694e-15  1.0067475133033228e+00  1.4057812785418708e-09  1.3378468139060260e+00  3.1661432932136594e-10  -5.9558132124248386e-01  2.9653616644801861e-10  7.3340317848646919e-04    1.6337260444875617e-08    -9.9999997067988355e-01   3.1551746298852197e-11    9.9999996243813649e-01    3.7561863513984054e-08    1.0067475523022928e+00    3.7593188774785879e-08    1.6106003166346302e-08  1.0701110142293375e-08  1.7622929293542116e-09  1.7061398853897624e-08  1.7061398853897624e-08  1.7061398853897624e-08
8.1198449931840083e-03  1.3387684822082520e+00  5.2169237311612998e-10  -5.9619140625000000e-01  4.7239774799576116e-06  -1.0563922067739833e-03  2.1198776449351604e-03  nan                      nan                     nan                     nan                     nan                     nan                     1.3387684815873702e+00  9.9189417309057348e-11  -5.9618123372395826e-01  5.4485485617830700e-06  1.2388935161666836e-03   1.7540807800550659e-04  -9.9999861398403311e-01  1.3566642986947321e-06  9.9967726790982769e-01  3.2273209017231092e-04  1.0084411910753521e+00  3.2137542610065681e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996949802217e-01  1.1503096405299560e-09  9.9999999999935363e-01  6.4637644626627018e-13  1.0081198144991568e+00  1.1500946967510591e-09  1.3387684827791873e+00  1.0926276721540856e-09  -5.9618668235860506e-01  8.6085015496652922e-11  1.0635061665471568e-03    2.0728385979747822e-08    -9.9999997103316340e-01   3.8483159582294330e-10    9.9999996062892171e-01    3.9371078291044479e-08    1.0081198554053881e+00    3.9756136594409049e-08    1.6128038660086823e-08  1.0708373406203324e-08  2.1293687409218000e-09  1.7073066175760383e-08  1.7073066175760383e-08  1.7073066175760383e-08
9.7712415353465015e-03  1.3398792613297701e+00  1.1523800652070269e-09  -5.9691429138183594e-01  2.5076462392193506e-07  5.8877827715049904e-03   4.3451943894618839e-03  -9.9996644919528344e-01  3.3520997846261319e-05  9.9532551160883209e-01  4.6744883909405370e-03  1.0144121791295999e+00  4.6409673933214277e-03  1.3398792613297701e+00  1.1523800652070269e-09  -5.9691591616030093e-01  1.8755430889144730e-06  1.4821580609627460e-03   6.0430321080360849e-05  -1.0000004371821618e+00  4.6698903210858037e-07  1.0000968898755984e+00  9.6889875825786664e-05  1.0096747888497133e+00  9.6422886565194176e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996973751770e-01  4.5561199472938133e-10  9.9999999999863187e-01  1.1407571707117025e-12  1.0097712112803821e+00  4.5589643085538092e-10  1.3398792606660663e+00  4.8867630658823257e-10  -5.9691404114599711e-01  5.2878509405145179e-10  1.5425818652321510e-03    6.5168109558777004e-09    -9.9999997048710354e-01   2.9397384311540927e-10    1.0000000104690085e+00    1.0469235919614808e-08    1.0097712015612437e+00    1.0175034813846259e-08    1.6154575655602652e-08  1.0717100379282730e-08  2.5750129948124537e-09  1.7087106372353430e-08  1.7087106372353430e-08  1.7087106372353430e-08
1.1758495540521581e-02  1.3412183541804552e+00  3.6262451464260910e-09  -5.9778976440429688e-01  2.0588952447870774e-06  1.2726279895679917e-03   9.6564450066446603e-04  -1.0000074020556859e+00  7.4318625562482536e-06  1.0014496325385405e+00  1.4496325387678395e-03  1.0103162650645283e+00  1.4422006764391870e-03  1.3412183585266271e+00  7.1992672041640549e-10  -5.9778849283854163e-01  7.8732948954173675e-07  2.2128725961145790e-03   2.5399894117878757e-05  -1.0000001661143605e+00  1.9592123079190173e-07  1.0000335541609147e+00  3.3554161142032847e-05  1.0117251075008287e+00  3.3358240138836667e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996910970279e-01  1.0834269063281162e-09  9.9999999999957145e-01  2.0117491824974163e-13  1.0117584646574844e+00  1.0834830811069746e-09  1.3412183571028891e+00  7.0381129595422930e-10  -5.9778770576526430e-01  2.5621221099579731e-10  2.2382490268135768e-03    2.3463418880892312e-08    -9.9999997002296614e-01   1.7016355249809789e-10    1.0000000307291748e+00    3.0729402131493698e-08    1.0117584348411741e+00    3.0899793390734144e-08    1.6186538607811976e-08  1.0727582659605759e-08  3.1169821849888709e-09  1.7104002033816814e-08  1.7104002033816814e-08  1.7104002033816814e-08
1.4149912974345789e-02  1.3428332880139351e+00  6.1740285044506591e-10  -5.9884071350097656e-01  4.0136354750693229e-06  3.3059279089441684e-03   5.6931397878414935e-05  -9.9999953332710312e-01  4.3686602657943931e-07  9.9993812707430629e-01  6.1872925466335138e-05  1.0142113192345896e+00  6.1436059666907333e-05  1.3428332886348167e+00  3.4787179355164657e-12  -5.9884191442418977e-01  5.2145586882764064e-06  3.0803717198946146e-03   1.6862479117113886e-04  -1.0000012646738705e+00  1.2944807408179510e-06  1.0001867078796227e+00  1.8670787985008777e-04  1.0139644697760406e+00  1.8541339888211819e-04  inf               inf               inf               inf               inf                 inf                 -9.9999996981950900e-01  3.7362069304871003e-10  9.9999999999881894e-01  9.5368366325828645e-13  1.0141498828015636e+00  3.7335912241900311e-10  1.3428332891780883e+00  5.4675036782428223e-10  -5.9883670054499449e-01  6.7949300035673872e-10  3.2489863689875165e-03    1.0142078236959976e-08    -9.9999997054334366e-01   3.5021396582910991e-10    1.0000000112215608e+00    1.1221788163286899e-08    1.0141498723035756e+00    1.0871347156849253e-08    1.6225043995580849e-08  1.0740168385839179e-08  3.7774575310941245e-09  1.7124333898431683e-08  1.7124333898431683e-08  1.7124333898431683e-08
1.7027691722258979e-02  1.3447817135602236e+00  1.5670057056447961e-09  -6.0009574890136719e-01  1.3038359157601709e-07  7.2818668021765003e-03   2.5634781382729631e-03  -9.9998037262111439e-01  1.9597572015310063e-05  9.9792833095536471e-01  2.0716690444079217e-03  1.0190797333959130e+00  2.0520714726197631e-03  1.3447817141811051e+00  9.4612413726421373e-10  -6.0009370026765041e-01  1.9182501252019752e-06  4.7805292412199663e-03   6.2140577316429144e-05  -9.9999949436468627e-01  4.7582844342849566e-07  9.9994387431253740e-01  5.6125687235232882e-05  1.0170833117823119e+00  5.5649859018733975e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996922668655e-01  9.6644315147466905e-10  9.9999999999967737e-01  9.5258870701371110e-14  1.0170276609561060e+00  9.6718722121058428e-10  1.3447817153705728e+00  2.4334349823421753e-10  -6.0009561837920711e-01  1.3856850400951114e-10  4.7183984350969155e-03    9.7711933783737309e-09    -9.9999997023947618e-01   4.6346478464778811e-11    9.9999999120779803e-01    8.7919745945385305e-09    1.0170276707618426e+00    8.8385494458794743e-09    1.6271441172228839e-08  1.0755272471125203e-08  4.5843232381239996e-09  1.7148800813777477e-08  1.7148800813777477e-08  1.7148800813777477e-08
2.0490746898158461e-02  1.3471337277442217e+00  2.0473557100156047e-10  -6.0160636901855469e-01  7.5943509405024718e-07  6.3080567069118149e-03   5.4821467404128513e-04  -1.0000041434206171e+00  4.1732274873539916e-06  1.0004200374121093e+00  4.2003741233664758e-04  1.0200748529140873e+00  4.1586418507688931e-04  1.3471337265024581e+00  1.4464991518519350e-09  -6.0160884150752314e-01  3.2319240625026715e-06  6.7512450413111935e-03   1.0502633964190657e-04  -1.0000007694997839e+00  7.9930665419330956e-07  1.0000791893361323e+00  7.9189336359640421e-05  1.0204123270692309e+00  7.8390029933264878e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997024494092e-01  5.1811217482249927e-11  9.9999999999902189e-01  7.5073425366146995e-13  1.0204907171515640e+00  5.2399859174316124e-11  1.3471337266264527e+00  1.3225045594804892e-09  -6.0160560826665344e-01  1.3168072017742437e-09  6.8562853591895845e-03    1.3978236484394290e-08    -9.9999996942874281e-01   7.6438689161702548e-10    9.9999998916136634e-01    1.0838406285019762e-08    1.0204907271729569e+00    1.0073792685861109e-08    1.6327362329430976e-08  1.0773388331532164e-08  5.5728831443560289e-09  1.7178243757546254e-08  1.7178243757546254e-08  1.7178243757546254e-08
2.4658110758226038e-02  1.3499746881425381e+00  5.0535354686387035e-10  -6.0341644287109375e-01  9.5633869489277445e-07  1.8604108738003937e-02   8.6344131858026689e-03  -9.9993463628466595e-01  6.5333908463754818e-05  9.9545963208453747e-01  4.5403679152351559e-03  1.0291331149659422e+00  4.4750340069994411e-03  1.3499746875216563e+00  1.1552824356131698e-10  -6.0342011628327541e-01  4.6297508765522818e-06  9.8188346245642322e-03   1.5086092763703533e-04  -1.0000011134949303e+00  1.1433018005603681e-06  1.0000942362430083e+00  9.4236243235677934e-05  1.0245649880177357e+00  9.3092941207077766e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997032302379e-01  1.2989409008197034e-10  9.9999999999945255e-01  3.2007850077417923e-13  1.0246580810871704e+00  1.2822764652478275e-10  1.3499746878112546e+00  1.7407010174308121e-10  -6.0341548691398150e-01  3.8158264527808503e-10  9.9696869253165232e-03    8.6268847442864060e-09    -9.9999997034495769e-01   1.5182798922337232e-10    1.0000000054132199e+00    5.4134472448248840e-09    1.0246580756975516e+00    5.2613911047699508e-09    1.6394783788852361e-08  1.0795101135420000e-08  6.7881934719133410e-09  1.7213674743658502e-08  1.7213674743658502e-08  1.7213674743658502e-08
2.9673024081888724e-02  1.3534087855368853e+00  5.2249744589865077e-10  -6.0559082031250000e-01  7.8561418663939873e-06  2.5319351244533040e-02   1.0810438864273358e-02  -9.9991871777077002e-01  8.1252422359685380e-05  9.9520435332854973e-01  4.7956466712228982e-03  1.0343873885320087e+00  4.7143942490903649e-03  1.3534087849160035e+00  9.8384344526536559e-11  -6.0558516890914349e-01  2.2047385098837227e-06  1.4436811874041666e-02   7.2100506218015278e-05  -1.0000005132867544e+00  5.4309362473210243e-07  1.0000371976190285e+00  3.7197619255912136e-05  1.0296363397575143e+00  3.6654525404028402e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996995110774e-01  2.4202196451640429e-10  1.0000000000002347e+00  4.6207382087159544e-13  1.0296729940411198e+00  2.4179858664187233e-10  1.3534087858465682e+00  8.3218039185233284e-10  -6.0558296517755739e-01  1.0069237802925911e-09  1.4508897744173410e-02    1.4636086271334751e-08    -9.9999997071647062e-01   5.2334091966442703e-10    1.0000000077572058e+00    7.7574331392965537e-09    1.0296729870490540e+00    7.2338644018674730e-09    1.6476101447912737e-08  1.0821102470105431e-08  8.2882694681800371e-09  1.7256311607242518e-08  1.7256311607242518e-08  1.7256311607242518e-08
3.5707859649004699e-02  1.3575635291635990e+00  1.1996883664222566e-10  -6.0817909240722656e-01  3.0972651286186446e-06  3.3843341205264478e-02   1.2707586146078566e-02  -9.9990521629016593e-01  9.4753675362714272e-05  9.9522440190314965e-01  4.7755980963956066e-03  1.0403886740441388e+00  4.6808444212600442e-03  1.3575635285427172e+00  5.0091295378296163e-10  -6.0817407678674762e-01  1.9183553503244612e-06  2.1198745556167964e-02   6.2990496982051993e-05  -9.9999949862321935e-01  4.7134230929500807e-07  9.9997316257102842e-01  2.6837428516835630e-05  1.0357341957093136e+00  2.6366086434803276e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996923627221e-01  7.2925643411711204e-10  9.9999999999758715e-01  1.9581010731145409e-12  1.0357078288926731e+00  7.3020567407858343e-10  1.3575635295339907e+00  4.9036055393925072e-10  -6.0817599576544457e-01  6.2334662199945049e-10  2.1135745432234287e-02    9.6269516243906150e-09    -9.9999997028057608e-01   3.1504743148783321e-10    1.0000000042322521e+00    4.2327068509566176e-09    1.0357078257054464e+00    3.9174323788602481e-09    1.6574224015085844e-08  1.0852206097052868e-08  1.0148545647543259e-08  1.7307619864107999e-08  1.7307619864107999e-08  1.7307619864107999e-08
4.2970047043208351e-02  1.3625954445451498e+00  4.4361005746037110e-10  -6.1126899719238281e-01  5.1602991138802799e-06  4.0586447985501976e-02   9.7606021110548738e-03  -9.9992786276567047e-01  7.2107199858176157e-05  9.9680418125104342e-01  3.1958187485018334e-03  1.0460937285654845e+00  3.1237115488706980e-03  1.3625954457869132e+00  7.9815330134539861e-10  -6.1127726236979163e-01  3.1048782949368794e-06  3.0723375076362913e-02   1.0247079808418989e-04  -1.0000007301214175e+00  7.6015588889877068e-07  1.0000361521319476e+00  3.6152132402377753e-05  1.0429346250403284e+00  3.5391976285439170e-05  inf               inf               inf               inf               inf                 inf                 -9.9999997094110316e-01  9.7557450739840882e-10  9.9999999999828881e-01  1.2564400012434924e-12  1.0429700179933878e+00  9.7677399295848913e-10  1.3625954464860115e+00  1.4972516361230577e-09  -6.1127415813300789e-01  6.4151120159824318e-10  3.0825858057689004e-02    1.2183241900904864e-08    -9.9999997061629264e-01   6.5076399557809176e-10    9.9999999609910051e-01    3.9004447455684796e-09    1.0429700215680506e+00    4.5514367809558290e-09    1.6692688748620999e-08  1.0889364090304253e-08  1.2468155329249513e-08  1.7369363083509337e-08  1.7369363083509337e-08  1.7369363083509337e-08
5.1709202428967552e-02  1.3686973508447409e+00  1.1621137418867187e-09  -6.1496353149414062e-01  6.4589442003365299e-06  2.8823981742023309e-02   1.6198219324449353e-02  -1.0001184391676106e+00  1.1847011225876200e-04  1.0052149150480227e+00  5.2149150484774864e-03  1.0466127265552203e+00  5.0964449366725836e-03  1.3686973514656224e+00  5.4123217350613639e-10  -6.1497101960358791e-01  1.0291652469479781e-06  4.4988011960908736e-02   3.4189105563925596e-05  -1.0000002196841173e+00  2.5062876554157739e-07  1.0000099567428429e+00  9.9567432976229526e-06  1.0516994653769061e+00  9.7061149868287252e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996892743104e-01  1.2792076256589364e-10  1.0000000000004605e+00  9.1526750901578579e-13  1.0517091713627860e+00  1.2910692449291798e-10  1.3686973525491339e+00  5.4227932923574873e-10  -6.1496998986787521e-01  5.7046575073136299e-10  4.5022232201150203e-02    3.1134677541482732e-08    -9.9999996909496291e-01   3.9611114693925244e-11    9.9999999107797510e-01    8.9215701496642043e-09    1.0517091804526193e+00    8.9607264059849417e-09    1.6835805862362884e-08  1.0933682036454460e-08  1.5378878845602698e-08  1.7443663505613196e-08  1.7443663505613196e-08  1.7443663505613196e-08
6.2225708367302311e-02  1.3761077560484409e+00  4.1416613643070382e-10  -6.1937332153320312e-01  3.1996620090137920e-06  6.6656840879493431e-02   7.8927436940125001e-04  -9.9999428951620140e-01  5.6799938977715039e-06  9.9981230182428460e-01  1.8769817526065368e-04  1.0624076960679083e+00  1.8201818181862872e-04  1.3761077560484409e+00  4.1416613643070382e-10  -6.1936216001157407e-01  7.9618596200412467e-06  6.6133866460081236e-02   2.6629994998905504e-04  -9.9999803923765251e-01  1.9302724466530998e-06  9.9993608577727000e-01  6.3914222275252429e-05  1.0622876618363730e+00  6.1983950283346674e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996907071487e-01  4.3938430015175333e-10  9.9999999999972522e-01  1.7996673107033643e-13  1.0622256774459677e+00  4.4012193190809287e-10  1.3761077577187280e+00  2.0844531562366866e-09  -6.1937012297344707e-01  1.1022529569184854e-09  6.5867577011415435e-02    1.0501323253208942e-08    -9.9999997046153088e-01   9.5143171775815929e-10    9.9999999803791084e-01    1.9616344108845968e-09    1.0622256807996113e+00    2.9135216531497600e-09    1.7008839727054597e-08  1.0986430977876146e-08  1.9058059387456759e-08  1.7533074987216337e-08  1.7533074987216337e-08  1.7533074987216337e-08
7.4881038575900311e-02  1.3851230200380087e+00  9.3211061164407754e-10  -6.2459564208984375e-01  2.3220088862711116e-07  6.9875835586052829e-02   2.6682488949313330e-02  -1.0001891974690753e+00  1.8922795897613858e-04  1.0056568383152029e+00  5.6568383156576640e-03  1.0694133977378264e+00  5.4676103562261115e-03  1.3851230194171269e+00  3.1122882121889022e-10  -6.2459422923900465e-01  1.6450517277269218e-06  9.6613816223849014e-02   5.5491688482856041e-05  -9.9999957319091271e-01  3.9631918646482701e-07  9.9998901577793997e-01  1.0984221605281694e-05  1.0748915959969259e+00  1.0587902873342173e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996999775997e-01  4.8766080445504609e-10  9.9999999999942524e-01  1.2001546114541029e-13  1.0748810085813911e+00  4.8733861808548329e-10  1.3851230159616534e+00  3.1442446417021866e-09  -6.2459587304689401e-01  1.2438383647852250e-09  9.6558294098484154e-02    3.0436882003637549e-08    -9.9999996818104064e-01   1.3290585260723593e-09    1.0000000051668503e+00    5.1673050279563494e-09    1.0748810015981447e+00    6.4959078074771001e-09    1.7218237678477790e-08  1.1049052180742207e-08  2.3747476857879939e-08  1.7640670783006904e-08  1.7640670783006904e-08  1.7640670783006904e-08
9.0110182516650372e-02  1.3961133398115635e+00  1.9104333700428157e-10  -6.3079071044921875e-01  7.7969867911257066e-06  9.6849925753462490e-02   4.5038104501203421e-02  -1.0003130452440114e+00  3.1307573391226083e-04  1.0079338799925679e+00  7.9338799930226411e-03  1.0824893477762110e+00  7.6208042586560767e-03  1.3961133410533269e+00  1.4328066958100514e-09  -6.3078364619502314e-01  7.3273259551563169e-07  1.4186310521205492e-01   2.4925042610996575e-05  -1.0000001452628704e+00  1.7575277122595084e-07  1.0000040608735945e+00  4.0608740492495238e-06  1.0901062669140436e+00  3.8851208234982664e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996859931861e-01  9.1078056151954014e-10  9.9999999999857858e-01  9.6667148235441052e-13  1.0901101511239626e+00  9.1090446211427503e-10  1.3961133391053409e+00  5.1517929892239724e-10  -6.3078291402241393e-01  5.5998630763891349e-10  1.4188799913042516e-01    3.1124240757555145e-08    -9.9999996947588377e-01   3.4215407723901398e-11    1.0000000049268047e+00    4.9272594890120215e-09    1.0901101470738477e+00    4.9610193722289190e-09    1.7471920933896279e-08  1.1123148247455872e-08  2.9781307508033129e-08  1.7770149179590199e-08  1.7770149179590199e-08  1.7770149179590199e-08
1.0843659686896087e-01  1.4095438327640295e+00  1.5765808697325807e-09  -6.3808441162109375e-01  5.2643596653921801e-06  2.0794438491456005e-01   1.1452744069656916e-03  -1.0000077286673485e+00  7.7596119967370822e-06  1.0001510632583870e+00  1.5106325838698499e-04  1.1082932622862161e+00  1.4330364639024789e-04  1.4095438309013844e+00  2.8606427949837636e-10  -6.3807847764756942e-01  6.6961385893804748e-07  2.0911272488770827e-01   2.3065566182527528e-05  -9.9999981016848916e-01  1.5888686265680376e-07  9.9999691333143448e-01  3.0866685655220927e-06  1.1084394937143103e+00  2.9277817039755121e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996829384385e-01  7.6150795785791354e-10  1.0000000000010354e+00  1.0353936551565577e-12  1.1084365651701245e+00  7.6248184515750593e-10  1.4095438300644219e+00  1.1230267788049136e-09  -6.3807914763371509e-01  3.7228673577017199e-10  2.0908961971897000e-01    3.9602555741314799e-08    -9.9999996877892094e-01   2.7643086825092468e-10    1.0000000049816171e+00    4.9816171184778979e-09    1.1084365606745579e+00    5.2580484308180327e-09    1.7779657227158432e-08  1.1210449993299731e-08  3.7628098318341937e-08  1.7925960613136034e-08  1.7925960613136034e-08  1.7925960613136034e-08
1.3049019780144017e-01  1.4260026291012764e+00  7.5303117567025680e-10  -6.4663314819335938e-01  6.5266357625253563e-06  3.9959685537134376e-01   9.0443043009617141e-02  -9.9941135195302155e-01  5.8861710233026367e-04  9.9097578677787934e-01  9.0242132221206584e-03  1.1389257629852454e+00  8.4355961197892845e-03  1.4260026303430398e+00  4.8873218313551292e-10  -6.4664374457465279e-01  4.0697455308897573e-06  3.0901171425843188e-01   1.4209810329473768e-04  -1.0000009243319470e+00  9.5527659516560182e-07  1.0000155946450837e+00  1.5594645083716045e-05  1.1304755274969673e+00  1.4639368488772490e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996958292425e-01  5.2757243541822465e-10  1.0000000000011910e+00  1.1910469773290833e-12  1.1304901673939693e+00  5.2851323869278076e-10  1.4260026297142758e+00  1.4003174667530316e-10  -6.4663967445807990e-01  3.7104199538347167e-10  3.0915382190094398e-01    9.5392173638165624e-09    -9.9999996892302490e-01   1.3232692196208674e-10    9.9999999891264479e-01    1.0873552061589287e-09    1.1304901678204844e+00    9.5502828419684203e-10    1.8153541888499211e-08  1.1312741929955799e-08  4.7954689987308385e-08  1.8113460639940667e-08  1.8113460639940667e-08  1.8113460639940667e-08
1.5702901247293774e-01  1.4462386444211006e+00  7.3795290424293932e-10  -6.5661239624023438e-01  4.4297042938621681e-06  3.7343582764442751e-01   8.5478433345617055e-02  -1.0005401374787126e+00  5.4016842336079807e-04  1.0077806468667339e+00  7.7806468667338535e-03  1.1497885030929413e+00  7.2404784433721670e-03  1.4462386431793370e+00  1.9797164850933141e-09  -6.5661621093750000e-01  6.1500702823716818e-07  4.5893601778437620e-01   2.1756794331639842e-05  -9.9999982586061886e-01  1.4319473296027134e-07  9.9999804563523986e-01  1.9543647601374556e-06  1.1570307927063412e+00  1.8111700277322959e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996985119433e-01  7.9584250272198741e-10  1.0000000000005018e+00  5.0182056861525327e-13  1.1570289823308577e+00  7.9454420815550611e-10  1.4462386462844279e+00  1.1253743660143475e-09  -6.5661682763955653e-01  1.6950282956902665e-09  4.5891422913498303e-01    3.1855061533089350e-08    -9.9999996980973049e-01   7.5437867035440430e-10    1.0000000031958567e+00    3.1958566901581657e-09    1.1570289790948352e+00    2.4414783528706691e-09    1.8608624059373354e-08  1.1431718612948992e-08  6.1725008496493505e-08  1.8339094017813735e-08  1.8339094017813735e-08  1.8339094017813735e-08
1.8896523396912115e-01  1.4712127037346363e+00  5.8285401269797777e-10  -6.6814041137695312e-01  1.7877513722239971e-06  7.3935147952950619e-01   5.4965120173164281e-02  -9.9967161805720517e-01  3.2834872304559731e-04  9.9626434821330978e-01  3.7356517862354721e-03  1.1923725038207824e+00  3.4073030631896531e-03  1.4712127037346363e+00  5.8285401269797777e-10  -6.6814733434606477e-01  5.1352177394205862e-06  6.8420109677679264e-01   1.8526257954927465e-04  -1.0000011399432565e+00  1.1731630056898925e-06  1.0000135876873975e+00  1.3587687852201053e-05  1.1889527862327460e+00  1.2414524846733204e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996692653337e-01  1.4628260155419866e-10  9.9999999999776634e-01  1.7789105139647160e-12  1.1889652009057396e+00  1.4814688821875705e-10  1.4712127022605728e+00  8.9120952520049568e-10  -6.6814219883923365e-01  2.8909170148550715e-10  6.8438634663875675e-01    1.2717585165015788e-08    -9.9999996642996936e-01   3.5028141057707447e-10    1.0000000006581635e+00    6.5861827087058856e-10    1.1889651997486927e+00    1.0089000145145704e-09    1.9163728752899438e-08  1.1568726989837414e-08  8.0355128070346306e-08  1.8610616225543186e-08  1.8610616225543186e-08  1.8610616225543186e-08
2.2739657523579321e-01  1.5021673757582903e+00  1.2216629696848838e-09  -6.8128967285156250e-01  6.0870296020890883e-06  8.0469484899536980e-01   2.2148328993665514e-01  -1.0012630036699848e+00  1.2630368897339995e-03  1.0130558030890755e+00  1.3055803089530249e-02  1.2156037758247116e+00  1.1792766199795583e-02  1.5021673776209354e+00  6.4098217954607315e-10  -6.8128684714988419e-01  8.9127312803997320e-06  1.0265060532694363e+00   3.2791433741139283e-04  -9.9999796627313753e-01  2.0005071132465815e-06  9.9998040333077476e-01  1.9596668770494177e-05  1.2274141381861643e+00  1.7596161657136573e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996508529265e-01  1.6949581225957110e-09  9.9999999999771783e-01  1.8274272351888925e-12  1.2273965403293423e+00  1.6951648459862401e-09  1.5021673795497463e+00  2.5697930683310108e-09  -6.8129576152532378e-01  1.6441591951028935e-09  1.0261781480285244e+00    9.0964994185548585e-09    -9.9999996796219948e-01   1.1819487012830444e-09    1.0000000002760461e+00    2.7650082210163444e-10    1.2273965429299547e+00    9.0544754611450266e-10    1.9842545281020136e-08  1.1724322048392198e-08  1.0596062508365245e-07  1.8937360034514123e-08  1.8937360034514123e-08  1.8937360034514123e-08
2.7364399970746661e-01  1.5407229382544756e+00  2.1477239761152592e-09  -6.9605636596679688e-01  2.3259031678009647e-06  1.7908481298782279e+00   2.4247140739329984e-01  -9.9874561231961578e-01  1.2543540058876379e-03  9.8990944002339365e-01  1.0090559976606350e-02  1.2824801720123362e+00  8.8362059711733498e-03  1.5407229351500669e+00  9.5668475396607245e-10  -6.9605961552372686e-01  5.5754600977860404e-06  1.5481671300311426e+00   2.0959245378550617e-04  -1.0000011921309511e+00  1.2258054476456201e-06  1.0000101887684696e+00  1.0188768469587670e-05  1.2736350030785952e+00  8.9629625676387889e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996603006913e-01  2.9543428913517240e-10  1.0000000000005478e+00  5.4778388233117790e-13  1.2736439657463183e+00  2.9484453850647262e-10  1.5407229351424121e+00  9.6433951967625798e-10  -6.9605404004490590e-01  1.8723176724556252e-11  1.5483766957185718e+00    2.6766356258855529e-08    -9.9999996601913177e-01   3.0637165126226713e-10    1.0000000009799068e+00    9.7990682219347627e-10    1.2736439647553401e+00    1.2858227269041347e-09    2.0675080664863269e-08  1.1897517531649078e-08  1.4175783293751342e-07  1.9330556295091618e-08  1.9330556295091618e-08  1.9330556295091618e-08
3.2929712550971479e-01  1.5890102013945580e+00  6.8393736210939777e-10  -7.1220016479492188e-01  4.6127741063145550e-06  2.4914166153132973e+00   1.3807204420983291e-01  -9.9934599377558764e-01  6.5397163951157200e-04  9.9542975203315776e-01  4.5702479668422447e-03  1.3332133672611080e+00  3.9162763277849760e-03  1.5890102013945580e+00  6.8393736210939777e-10  -7.1221245659722221e-01  7.6790281940203306e-06  2.3530492205978124e+00   2.9535050565196734e-04  -1.0000016135580119e+00  1.6481429126606880e-06  1.0000116606503664e+00  1.1660650366396156e-05  1.3292870784263240e+00  1.0012506998988118e-05  inf               inf               inf               inf               inf                 inf                 -9.9999996467461272e-01  7.4048649167976536e-10  9.9999999999991973e-01  8.0269265059691875e-14  1.3292970901923926e+00  7.4093035870463112e-10  1.5890102018672678e+00  2.1122749086291829e-10  -7.1220477705856367e-01  5.1046452453969333e-10  2.3533445843353746e+00    1.3231910259118299e-08    -9.9999996523994061e-01   1.7515859607228389e-10    9.9999999940368145e-01    5.9631855023494485e-10    1.3292970913549376e+00    4.2161459049124497e-10    2.1699616617092370e-08  1.2084538561678594e-08  1.9272632717006439e-07  1.9803719963849133e-08  1.9803719963849133e-08  1.9803719963849133e-08
3.9626886387014781e-01  1.6498554944992065e+00  2.7044435928872027e-09  -7.2920989990234375e-01  2.5043940733647007e-06  3.5748603127403697e+00   3.1846701408975171e-02  -1.0001351051299510e+00  1.3513971530648648e-04  1.0008186560882713e+00  8.1865608872599960e-04  1.3955853129210929e+00  6.8351637296498778e-04  1.6498554969827333e+00  2.2091687527566304e-10  -7.2921074761284721e-01  3.3521045768245871e-06  3.6065750101396787e+00   1.3200400966618522e-04  -1.0000006647890280e+00  6.9937438357201370e-07  1.0000042297689553e+00  4.2297694100578087e-06  1.3962652988994855e+00  3.5303945724045780e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996511844835e-01  2.9619612376322206e-10  9.9999999999834543e-01  1.1998181402246232e-12  1.3962688289979863e+00  2.9607155662234690e-10  1.6498554940776557e+00  3.1259943871589549e-09  -7.2920739454286032e-01  9.6541006430324805e-10  3.6067069500561377e+00    6.4093207195601467e-08    -9.9999996425721172e-01   1.1574327613247685e-09    1.0000000008900951e+00    8.9054985596321239e-10    1.3962688272465293e+00    2.0475285360709094e-09    2.2965365711496255e-08  1.2276758976204804e-08  2.6672275589249562e-07  2.0373114640183862e-08  2.0373114640183862e-08  2.0373114640183862e-08
4.7686116977144744e-01  1.7270395494997501e+00  2.5288505627105150e-09  -7.4596405029296875e-01  1.8808412281221221e-06  5.5337617628381484e+00   4.6404400275955528e-02  -1.0001696930985002e+00  1.6972995850205613e-04  1.0008829689594914e+00  8.8296895949135912e-04  1.4761478939190298e+00  7.1323900099085730e-04  1.7270395457744598e+00  1.1964397357513991e-09  -7.4596150716145826e-01  4.4239727386128033e-06  5.5803443269416508e+00   1.7816382754695274e-04  -9.9999906971851560e-01  8.9342148257959594e-07  9.9999536203277140e-01  4.6379672286046786e-06  1.4768648774657673e+00  3.7445457466912170e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996151685600e-01  1.6231421829414274e-09  9.9999999999970057e-01  2.9942728397978131e-13  1.4768611312966968e+00  1.6233238152940177e-09  1.7270395470320636e+00  6.1164063125117425e-11  -7.4596593170432435e-01  5.7012747548432800e-10  5.5801661423373208e+00    2.0776783103389502e-08    -9.9999996327351448e-01   1.3351630239980621e-10    1.0000000005652321e+00    5.6523208322621789e-10    1.4768611324883054e+00    4.3171522571489939e-10    2.4536103903433379e-08  1.2457299639948841e-08  3.7638904368465500e-07  2.1058311579387128e-08  2.1058311579387128e-08  2.1058311579387128e-08
5.7384416483024048e-01  1.8256617225706577e+00  3.7277622454842877e-09  -7.6046752929687500e-01  7.6967365777027997e-06  7.5136575754069934e+00   1.2122845256822805e+00  -1.0038098375282856e+00  3.8098762086410647e-03  1.0175328912114814e+00  1.7532891211936130e-02  1.5601211111559055e+00  1.3723015003750257e-02  1.8256617200871308e+00  1.2442353058281438e-09  -7.6045735677083326e-01  2.4757894640378814e-06  8.7260438185646478e+00   1.0171747537399459e-04  -9.9999948073637557e-01  4.8058326893202971e-07  9.9999784229292954e-01  2.1577066157130913e-06  1.5738458032825478e+00  1.6771228920337107e-06  inf               inf               inf               inf               inf                 inf                 -9.9999996101395339e-01  3.0569111304144125e-10  1.0000000000009175e+00  1.3722355847440702e-12  1.5738441258516025e+00  3.0805322347494109e-10  1.8256617196088882e+00  7.6599274916074721e-10  -7.6045983228592884e-01  2.7436845879730924e-10  8.7259421429931905e+00    4.1903916645418197e-08    -9.9999996149336423e-01   1.7371973131476826e-10    9.9999999944304852e-01    5.5649673765409567e-10    1.5738441268894181e+00    7.2976238775179223e-10    2.6495173413702554e-08  1.2595418167258230e-08  5.4248527239404876e-07  2.1882862396583943e-08  2.1882862396583943e-08  2.1882862396583943e-08
6.9055135201623452e-01  1.9526545144617558e+00  1.1814103119396203e-09  -7.6913452148437500e-01  8.2070460514366588e-06  1.3226829884480928e+01   5.8128613116044725e-01  -1.0014132310866775e+00  1.4132715873866320e-03  1.0055424761880765e+00  5.5424761889859564e-03  1.6864221069236685e+00  4.1292046020545157e-03  1.9526545144617558e+00  1.1814103119396203e-09  -7.6914243344907407e-01  2.9508135236669660e-07  1.3808128217406937e+01   1.2201765561593129e-05  -9.9999990431957431e-01  5.5179716519384302e-08  9.9999978671599443e-01  2.1328309607333664e-07  1.6905514696286474e+00  1.5810292447353455e-07  inf               inf               inf               inf               inf                 inf                 -9.9999996009224090e-01  5.9295007679233374e-10  9.9999999999912370e-01  3.3195600794093032e-14  1.6905513121180638e+00  5.9234078646406163e-10  1.9526545154092219e+00  2.3394420636767241e-10  -7.6914272905886316e-01  5.2843672490324280e-10  1.3808115982989483e+01    3.2651892644571372e-08    -9.9999995952967036e-01   3.0379531088811323e-11    1.0000000004554945e+00    4.5640402561616760e-10    1.6905513110992449e+00    4.2647802063291562e-10    2.8952417704055646e-08  1.2637238492156674e-08  7.9982682264377611e-07  2.2875108583740934e-08  2.2875108583740934e-08  2.2875108583740934e-08
8.3099419493533866e-01  2.1175131350755692e+00  1.1384257247833877e-09  -7.6595306396484375e-01  7.4065769585821810e-06  2.2502105116332011e+01   3.6433643977607882e-01  -9.9935458180316761e-01  6.4537814996111769e-04  9.9780594307421067e-01  2.1940569253345865e-03  1.8325428336754268e+00  1.5486787753732469e-03  2.1175131388008595e+00  4.8637160232453016e-09  -7.6596182364004628e-01  1.3530982439476675e-06  2.2137712971537820e+01   5.5705018112509427e-05  -1.0000002003157242e+00  2.4036259550507437e-07  1.0000008130039415e+00  8.1300439624946174e-07  1.8309935822582528e+00  5.7264180074438742e-07  inf               inf               inf               inf               inf                 inf                 -9.9999995989993362e-01  5.3195103775616750e-11  1.0000000000000173e+00  4.7206675260048002e-13  1.8309941548455095e+00  5.4544024673066178e-11  2.1175131314603277e+00  2.4768157147640022e-09  -7.6596046921005356e-01  1.3317487693980594e-09  2.2137768598371153e+01    7.8184779131836457e-08    -9.9999995901348659e-01   9.3964213066883906e-10    9.9999999977895904e-01    2.2058621603735385e-10    1.8309941541809984e+00    7.1905513747536801e-10    3.2053851345044574e-08  1.2490384675837257e-08  1.2080750634392317e-06  2.4069155664483141e-08  2.4069155664483141e-08  2.4069155664483141e-08
1.0000000000000000e+00  2.3333332128822803e+00  6.4992491388830929e-09  -7.4078369140625000e-01  4.2992990765249916e-05  3.5169631181824357e+01   8.3036221709988001e-01  -1.0010253992636902e+00  1.0254415856624651e-03  1.0030837207153032e+00  3.0837207157579094e-03  1.9979416785602104e+00  2.0582791296406971e-03  2.3333332041899362e+00  2.1930950388911098e-09  -7.4074300130208326e-01  2.3028865985092340e-06  3.5999901140040173e+01   9.2258884064460550e-05  -1.0000003408830127e+00  3.8320498500788013e-07  1.0000011518092500e+00  1.1518097047246352e-06  1.9999991890855870e+00  7.6860426408122574e-07  inf               inf               inf               inf               inf                 inf                 -9.9999995822663079e-01  5.4860309362089034e-10  9.9999999999882794e-01  7.1731518770176852e-13  1.9999999582376073e+00  5.4775621558919772e-10  2.3333332063400576e+00  4.2973624645023189e-11  -7.4074069942613863e-01  1.0106538767420294e-09  3.5999993355690471e+01    4.3233766416314550e-08    -9.9999995783438111e-01   1.5635341643734767e-10    1.0000000005121852e+00    5.1263993041405146e-10    1.9999999573340190e+00    3.5583209969272468e-10    3.5995214512741165e-08  1.1998412534930611e-08  1.8717508637954037e-06  2.5506045470395838e-08  2.5506045470395838e-08  2.5506045470395838e-08


==> results/mohr-coulomb-error.dat <==
angle error_naive error_stable yield_surface
-1.000000000000000048e-04 -1.385519170247359177e+01 -1.571952238892613707e+01 -3.143151438061517200e-01
-9.591836734693878232e-05 -1.368602440559921440e+01 -1.557340467148852703e+01 -3.143155909663158387e-01
-9.183673469387755985e-05 -1.339624102286641616e+01 -1.647775623825682700e+01 -3.143160381490969213e-01
-8.775510204081632382e-05 -1.337124249828750777e+01 -1.601556062283656345e+01 -3.143164853544921367e-01
-8.367346938775510135e-05 -1.330808334551035621e+01 -1.591131811182654765e+01 -3.143169325825042604e-01
-7.959183673469387888e-05 -1.331699157611245354e+01 -1.650000000000000000e+01 -3.143173798331305724e-01
-7.551020408163265640e-05 -1.384667341602180457e+01 -1.570133968595930440e+01 -3.143178271063731266e-01
-7.142857142857143393e-05 -1.367692637203156103e+01 -1.556077670039364236e+01 -3.143182744022329222e-01
-6.734693877551021146e-05 -1.346404952807811028e+01 -1.618684100475050869e+01 -3.143187217207080719e-01
-6.326530612244898899e-05 -1.325666882476381758e+01 -1.544858342641621185e+01 -3.143191690617986866e-01
-5.918367346938775296e-05 -1.314125473086538065e+01 -1.581832296580266650e+01 -3.143196164255067648e-01
-5.510204081632653049e-05 -1.312623858801181065e+01 -1.540791593011908489e+01 -3.143200638118296419e-01
-5.102040816326530801e-05 -1.387075110567975855e+01 -1.584271678456571308e+01 -3.143205112207693719e-01
-4.693877551020407877e-05 -1.305256746539310697e+01 -1.564588190600898621e+01 -3.143209586523253996e-01
-4.285714285714285629e-05 -1.333052879035908056e+01 -1.544750434615309587e+01 -3.143214061064981135e-01
-3.877551020408162704e-05 -1.269620806867275320e+01 -1.546784479185138395e+01 -3.143218535832857374e-01
-3.469387755102040457e-05 -1.287388671668232298e+01 -1.560974865335110806e+01 -3.143223010826914354e-01
-3.061224489795918210e-05 -1.330099298469919411e+01 -1.575002064774539079e+01 -3.143227486047125430e-01
-2.653061224489795963e-05 -1.282551757774166923e+01 -1.567221557701749468e+01 -3.143231961493517246e-01
-2.244897959183672360e-05 -1.355212897339073663e+01 -1.542515513812158900e+01 -3.143236437166062047e-01
-1.836734693877550113e-05 -1.345050867713882958e+01 -1.587059127901870603e+01 -3.143240913064783149e-01
-1.428571428571427865e-05 -1.306821332383424838e+01 -1.533107289190624378e+01 -3.143245389189663341e-01
-1.020408163265305618e-05 -1.334129197399033906e+01 -1.626842124813840940e+01 -3.143249865540723720e-01
-6.122448979591833709e-06 -1.205866263436579011e+01 -1.549784944336378878e+01 -3.143254342117948741e-01
-2.040816326530611236e-06 -1.197540918483249506e+01 -1.567031341735479621e+01 -3.143258818921332853e-01
0.000000000000000000e+00 -9.018147602739640334e+00 -1.569445671116608310e+01 -3.143261057407844561e-01
2.040816326530624789e-06 -1.190580567620246732e+01 -1.604342027070504884e+01 -3.143258818921341735e-01
6.122448979591847262e-06 -1.258462990726355990e+01 -1.565621140121210431e+01 -3.143254342117948186e-01
1.020408163265306973e-05 -1.334127352479215922e+01 -1.577934330776179905e+01 -3.143249865540725385e-01
1.428571428571429221e-05 -1.250996530558918529e+01 -1.649677567663598765e+01 -3.143245389189668892e-01
1.836734693877551468e-05 -1.345675274587417825e+01 -1.582642628494223658e+01 -3.143240913064781483e-01
2.244897959183675071e-05 -1.385229786284635090e+01 -1.554657523831254018e+01 -3.143236437166067043e-01
2.653061224489797318e-05 -1.287403951333594243e+01 -1.650000000000000000e+01 -3.143231961493517246e-01
3.061224489795919565e-05 -1.270987056320892883e+01 -1.587087081579883474e+01 -3.143227486047138197e-01
3.469387755102041812e-05 -1.297267445430184374e+01 -1.605893187922500331e+01 -3.143223010826917130e-01
3.877551020408164060e-05 -1.349641472951337384e+01 -1.550646916922050345e+01 -3.143218535832855154e-01
4.285714285714286307e-05 -1.282048056337883324e+01 -1.650000000000000000e+01 -3.143214061064982245e-01
4.693877551020408554e-05 -1.328618833144517453e+01 -1.650000000000000000e+01 -3.143209586523257881e-01
5.102040816326530801e-05 -1.322091627568136829e+01 -1.575222035572461898e+01 -3.143205112207694829e-01
5.510204081632655759e-05 -1.335119353745184156e+01 -1.606957879397736733e+01 -3.143200638118304191e-01
5.918367346938778006e-05 -1.404610369923392277e+01 -1.595450456009465512e+01 -3.143196164255064318e-01
6.326530612244900254e-05 -1.359634738752027872e+01 -1.650000000000000000e+01 -3.143191690617995748e-01
6.734693877551022501e-05 -1.346409771216071682e+01 -1.581475038742544470e+01 -3.143187217207079054e-01
7.142857142857144748e-05 -1.367833501404202323e+01 -1.546461956060994325e+01 -3.143182744022329778e-01
7.551020408163266996e-05 -1.344954805640557183e+01 -1.650000000000000000e+01 -3.143178271063741258e-01
7.959183673469389243e-05 -1.307915591128958077e+01 -1.582224225286013919e+01 -3.143173798331303503e-01
8.367346938775511490e-05 -1.414590920260340923e+01 -1.574228601789819670e+01 -3.143169325825038163e-01
8.775510204081633737e-05 -1.366609154118618896e+01 -1.646130351175213136e+01 -3.143164853544930804e-01
9.183673469387755985e-05 -1.402680778755998681e+01 -1.612193975308064964e+01 -3.143160381490958111e-01
9.591836734693878232e-05 -1.371791633793360710e+01 -1.556470395715781763e+01 -3.143155909663162273e-01
1.000000000000000048e-04 -1.433839444999146018e+01 -1.583292133894605946e+01 -3.143151438061522196e-01
6.289474781961547356e-03 -1.509971138499625276e+01 -1.589034561966992065e+01 -3.136630450902275768e-01
1.257894956392309471e-02 -1.562276363822346781e+01 -1.562276363822346781e+01 -3.130534711169101203e-01
1.886842434588464207e-02 -1.531137674998830356e+01 -1.557481799940579492e+01 -3.124971843234259916e-01
2.515789912784618942e-02 -1.627696919697976341e+01 -1.556083651133092083e+01 -3.119940032006788821e-01
3.144737390980773678e-02 -1.543665367015569778e+01 -1.610677793608951092e+01 -3.115437640171679345e-01
3.773684869176928414e-02 -1.594955122980500484e+01 -1.595968745287008339e+01 -3.111463206297150896e-01
4.402632347373083149e-02 -1.584515321528462728e+01 -1.584515321528462728e+01 -3.108015443151481150e-01
5.031579825569237885e-02 -1.628844839222778873e+01 -1.576808485332654008e+01 -3.105093236225532349e-01
5.660527303765392620e-02 -1.606571473380514092e+01 -1.606571473380514092e+01 -3.102695642457294900e-01
6.289474781961547356e-02 -1.570018431362817779e+01 -1.570018431362817779e+01 -3.100821889155309097e-01
6.918422260157702786e-02 -1.544815909960679434e+01 -1.587200170171814406e+01 -3.099471373118511397e-01
7.547369738353856827e-02 -1.599372045929962916e+01 -1.591869524761558452e+01 -3.098643659950205409e-01
8.176317216550010869e-02 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.098338483564791468e-01
8.805264694746166299e-02 -1.597029392265505088e+01 -1.593943372035721495e+01 -3.098555745885794299e-01
9.434212172942321728e-02 -1.579449260905139951e+01 -1.621089439858266346e+01 -3.099295516734590361e-01
1.006315965113847577e-01 -1.547603069502825690e+01 -1.595893201526348903e+01 -3.100558033909663336e-01
1.069210712933462981e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.102343703456318935e-01
1.132105460753078524e-01 -1.616407264457399506e+01 -1.616407264457399506e+01 -3.104653100127887644e-01
1.195000208572694067e-01 -1.570984937436662321e+01 -1.570984937436662321e+01 -3.107486968039069319e-01
1.257894956392309471e-01 -1.550303596067560896e+01 -1.603630536082933489e+01 -3.110846221513323684e-01
1.320789704211924875e-01 -1.550845091362157646e+01 -1.544854997170403976e+01 -3.114731946126259587e-01
1.383684452031540557e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.119145399947382269e-01
1.446579199851155961e-01 -1.581197110714851739e+01 -1.542455245622841709e+01 -3.124088014983357198e-01
1.509473947670771365e-01 -1.561535681053573654e+01 -1.561535681053573654e+01 -3.129561398826292140e-01
1.572368695490386770e-01 -1.557236683785618681e+01 -1.575350490398589010e+01 -3.135567336510907133e-01
1.635263443310002174e-01 -1.560264223890192703e+01 -1.571124978229686064e+01 -3.142107792585239756e-01
1.698158191129617856e-01 -1.586682024414831638e+01 -1.586682024414831638e+01 -3.149184913399916685e-01
1.761052938949233260e-01 -1.602326099218580779e+01 -1.589530897754751138e+01 -3.156801029621825183e-01
1.823947686768848664e-01 -1.539418570218307813e+01 -1.574129514077085723e+01 -3.164958658978113126e-01
1.886842434588464346e-01 -1.566787813630281079e+01 -1.650000000000000000e+01 -3.173660509237745675e-01
1.949737182408079750e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.182909481437871668e-01
2.012631930227695154e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.192708673363500171e-01
2.075526678047310558e-01 -1.650000000000000000e+01 -1.534487095401579992e+01 -3.203061383289116382e-01
2.138421425866925962e-01 -1.590156288464400092e+01 -1.601500356065364272e+01 -3.213971113992211137e-01
2.201316173686541644e-01 -1.607824787845177639e+01 -1.544300247587587371e+01 -3.225441577049117936e-01
2.264210921506157048e-01 -1.620452761237290318e+01 -1.579695829647483407e+01 -3.237476697424432337e-01
2.327105669325772452e-01 -1.599083116854780151e+01 -1.599083116854780151e+01 -3.250080618366563701e-01
2.390000417145388134e-01 -1.591458562534521626e+01 -1.546372027620517287e+01 -3.263257706622410548e-01
2.452895164965003538e-01 -1.631998524151324048e+01 -1.631998524151324048e+01 -3.277012557985398700e-01
2.515789912784618942e-01 -1.650000000000000000e+01 -1.566593569190183821e+01 -3.291350003192535789e-01
2.578684660604234624e-01 -1.592687599643439356e+01 -1.598419333034306788e+01 -3.306275114186794095e-01
2.641579408423849751e-01 -1.622464938097554921e+01 -1.622464938097554921e+01 -3.321793210762593596e-01
2.704474156243465433e-01 -1.640044009962047866e+01 -1.640044009962047866e+01 -3.337909867613745307e-01
2.767368904063081114e-01 -1.606979445562327058e+01 -1.586362666287717360e+01 -3.354630921804138133e-01
2.830263651882696241e-01 -1.532608893804865602e+01 -1.532608893804865602e+01 -3.371962480683600161e-01
2.893158399702311923e-01 -1.641517046865660134e+01 -1.558421112807367592e+01 -3.389910930272607148e-01
2.956053147521927049e-01 -1.576247729014973764e+01 -1.576247729014973764e+01 -3.408482944141319471e-01
3.018947895341542731e-01 -1.591137492854818802e+01 -1.591137492854818802e+01 -3.427685492810757517e-01
3.081842643161158413e-01 -1.549432548132688225e+01 -1.600726041518856846e+01 -3.447525853705521448e-01
3.144737390980773539e-01 -1.553657606590167539e+01 -1.553657606590167539e+01 -3.468011621690055279e-01
3.207632138800389221e-01 -1.589780069747558677e+01 -1.589780069747558677e+01 -3.489150720222681246e-01
3.270526886620004348e-01 -1.554005304765125750e+01 -1.580765202148683457e+01 -3.510951413164606350e-01
3.333421634439620029e-01 -1.607509454136358329e+01 -1.551404331664140201e+01 -3.533422317283388403e-01
3.396316382259235711e-01 -1.565514960408052225e+01 -1.565514960408052225e+01 -3.556572415494319017e-01
3.459211130078850838e-01 -1.527145070517335412e+01 -1.588308387152179435e+01 -3.580411070885434754e-01
3.522105877898466519e-01 -1.561988985130497198e+01 -1.561988985130497198e+01 -3.604948041576850892e-01
3.585000625718082201e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.630193496467817860e-01
3.647895373537697328e-01 -1.643383997018758791e+01 -1.643383997018758791e+01 -3.656158031930379915e-01
3.710790121357313009e-01 -1.570297134931970007e+01 -1.650000000000000000e+01 -3.682852689512393640e-01
3.773684869176928691e-01 -1.561120898613793173e+01 -1.561120898613793173e+01 -3.710288974718434218e-01
3.836579616996543818e-01 -1.650000000000000000e+01 -1.568154432147547794e+01 -3.738478876942620266e-01
3.899474364816159500e-01 -1.574680085302554922e+01 -1.636752355523922731e+01 -3.767434890633328259e-01
3.962369112635774626e-01 -1.558462415019447533e+01 -1.531669563000697032e+01 -3.797170037777108931e-01
4.025263860455390308e-01 -1.546623027933769912e+01 -1.546623027933769912e+01 -3.827697891796102425e-01
4.088158608275005990e-01 -1.640671081980001844e+01 -1.507110349275306227e+01 -3.859032602961658953e-01
4.151053356094621116e-01 -1.587486510664413153e+01 -1.587486510664413153e+01 -3.891188925435831170e-01
4.213948103914236798e-01 -1.587664709965457632e+01 -1.587664709965457632e+01 -3.924182246062410950e-01
4.276842851733851925e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.958028615039915765e-01
4.339737599553467606e-01 -1.588085678709749260e+01 -1.588085678709749260e+01 -3.992744778621161172e-01
4.402632347373083288e-01 -1.614431198795637812e+01 -1.614431198795637812e+01 -4.028348213997212657e-01
4.465527095192698415e-01 -1.642811871429541526e+01 -1.558609797484579751e+01 -4.064857166538355937e-01
4.528421843012314096e-01 -1.620399635760334789e+01 -1.620399635760334789e+01 -4.102290689581062910e-01
4.591316590831929778e-01 -1.596912267172348976e+01 -1.596912267172348976e+01 -4.140668686967695633e-01
4.654211338651544905e-01 -1.542095585434014282e+01 -1.522083791298947908e+01 -4.180011958566205443e-01
4.717106086471160586e-01 -1.524972008059268624e+01 -1.592586154868601511e+01 -4.220342249019088943e-01
4.780000834290776268e-01 -1.537221697968714729e+01 -1.650000000000000000e+01 -4.261682299995920298e-01
4.842895582110391395e-01 -1.525164014370063370e+01 -1.525164014370063370e+01 -4.304055906251218477e-01
4.905790329930007077e-01 -1.580599955461965855e+01 -1.580599955461965855e+01 -4.347487975820896744e-01
4.968685077749622203e-01 -1.648062101532448764e+01 -1.572358689302456369e+01 -4.392004594724448485e-01
5.031579825569237885e-01 -1.538661311366184670e+01 -1.572463085110513958e+01 -4.437633096579806091e-01
5.094474573388853011e-01 -1.610283396937709099e+01 -1.610283396937709099e+01 -4.484402137580283387e-01
5.157369321208469248e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -4.532341777333063204e-01
5.220264069028084375e-01 -1.572480013497288986e+01 -1.572480013497288986e+01 -4.581483566113066508e-01
5.283158816847699502e-01 -1.566416454583969120e+01 -1.535779979639549886e+01 -4.631860639148717151e-01
5.346053564667315738e-01 -1.555017750376302921e+01 -1.555017750376302921e+01 -4.683507818626564401e-01
5.408948312486930865e-01 -1.587242142305866466e+01 -1.544831721991898554e+01 -4.736461724181010302e-01
5.471843060306545992e-01 -1.548801570360950031e+01 -1.526191729201359948e+01 -4.790760892726330100e-01
5.534737808126162228e-01 -1.531466847436475476e+01 -1.531466847436475476e+01 -4.846445908590548135e-01
5.597632555945777355e-01 -1.523794082431450647e+01 -1.512257520169310787e+01 -4.903559545028625122e-01
5.660527303765392482e-01 -1.551390439021906431e+01 -1.551390439021906431e+01 -4.962146918325459621e-01
5.723422051585007608e-01 -1.650000000000000000e+01 -1.567034375764191978e+01 -5.022255655852853051e-01
5.786316799404623845e-01 -1.561657656306656605e+01 -1.533364461964776915e+01 -5.083936079620539061e-01
5.849211547224238972e-01 -1.555376594455928796e+01 -1.555376594455928796e+01 -5.147241407062930207e-01
5.912106295043854098e-01 -1.563968759252235863e+01 -1.563968759252235863e+01 -5.212227971036695884e-01
5.975001042863470335e-01 -1.558943247343217564e+01 -1.558943247343217564e+01 -5.278955461273487915e-01
6.037895790683085462e-01 -1.552986644643129921e+01 -1.528629421386489184e+01 -5.347487189844135624e-01
6.100790538502700588e-01 -1.529520536303733280e+01 -1.554560273743195609e+01 -5.417890383553339850e-01
6.163685286322316825e-01 -1.559817170486963001e+01 -1.650000000000000000e+01 -5.490236506607223399e-01
6.226580034141931952e-01 -1.518829949784358568e+01 -1.518829949784358568e+01 -5.564601617389153265e-01
6.289474781961547079e-01 -1.581253391357318527e+01 -1.581253391357318527e+01 -5.641066763760183012e-01
6.352369529781163315e-01 -1.545373400649856066e+01 -1.545373400649856066e+01 -5.719718421980932721e-01
6.415264277600778442e-01 -1.584649588758804128e+01 -1.543837077076546827e+01 -5.800648985157750293e-01
6.478159025420393569e-01 -1.603190317072968440e+01 -1.588898209149940222e+01 -5.883957308068479275e-01
6.541053773240008695e-01 -1.546627674425359267e+01 -1.546627674425359267e+01 -5.969749316357315649e-01
6.603948521059624932e-01 -1.551860396800642405e+01 -1.543989443154779551e+01 -6.058138689440901725e-01
6.666843268879240059e-01 -1.520043499527972131e+01 -1.496882797942182286e+01 -6.149247628089250517e-01
6.729738016698855185e-01 -1.583749510349797518e+01 -1.583749510349797518e+01 -6.243207719596503003e-01
6.792632764518471422e-01 -1.510055498386332928e+01 -1.510055498386332928e+01 -6.340160915813972675e-01
6.855527512338086549e-01 -1.531183915620089664e+01 -1.531183915620089664e+01 -6.440260642182994433e-01
6.918422260157701675e-01 -1.551840434090807541e+01 -1.551840434090807541e+01 -6.543673059397450142e-01
6.981317007977317912e-01 -1.521497058975241146e+01 -1.521497058975241146e+01 -6.650578503613496784e-01
7.044211755796933039e-01 -1.519529425175144333e+01 -1.519529425175144333e+01 -6.761173136405806972e-01
7.107106503616548165e-01 -1.635729355073773661e+01 -1.635729355073773661e+01 -6.875670842224153034e-01
7.170001251436164402e-01 -1.545444519162584385e+01 -1.588888662891559633e+01 -6.994305419275801405e-01
7.232895999255779529e-01 -1.498165079385082876e+01 -1.529144622718525781e+01 -7.117333120022067972e-01
7.295790747075394655e-01 -1.551768747251049163e+01 -1.608850724904079499e+01 -7.245035610443568697e-01
7.358685494895010892e-01 -1.561257408028200011e+01 -1.561257408028200011e+01 -7.377723433734115766e-01
7.421580242714626019e-01 -1.507557859037100023e+01 -1.507557859037100023e+01 -7.515740085249627001e-01
7.484474990534241146e-01 -1.605974930641425402e+01 -1.605974930641425402e+01 -7.659466832900243549e-01
7.547369738353857382e-01 -1.556793642911364017e+01 -1.556793642911364017e+01 -7.809328452852954960e-01
7.610264486173472509e-01 -1.637039607163250921e+01 -1.557730566798877447e+01 -7.965800097359488907e-01
7.673159233993087636e-01 -1.593123954661895958e+01 -1.593123954661895958e+01 -8.129415573914648974e-01
7.736053981812702762e-01 -1.522747423526707777e+01 -1.522747423526707777e+01 -8.300777398740917246e-01
7.798948729632318999e-01 -1.626650935357574923e+01 -1.626650935357574923e+01 -8.480569101415783573e-01
7.861843477451934126e-01 -1.497928938260308662e+01 -1.508260020592053507e+01 -8.669570413987202073e-01
7.924738225271549252e-01 -1.525096548148230546e+01 -1.525096548148230546e+01 -8.868676196081992646e-01
7.987632973091165489e-01 -1.512957124690036181e+01 -1.501588374662003034e+01 -9.078920256013174317e-01
8.050527720910780616e-01 -1.539992439008340241e+01 -1.539992439008340241e+01 -9.301505671139906894e-01
8.113422468730395742e-01 -1.581818633113530836e+01 -1.542708876289886710e+01 -9.537843858777885764e-01
8.176317216550011979e-01 -1.526022314119706280e+01 -1.593227754610357749e+01 -9.789605614806489164e-01
8.239211964369627106e-01 -1.523585092188731238e+01 -1.527633157023923616e+01 -1.005878880762993699e+00
8.302106712189242232e-01 -1.573130740601899902e+01 -1.573130740601899902e+01 -1.034780970782500420e+00
8.365001460008858469e-01 -1.517510875443583807e+01 -1.517510875443583807e+01 -1.065962860489300112e+00
8.427896207828473596e-01 -1.492600463280914092e+01 -1.492600463280914092e+01 -1.099792642066321768e+00
8.490790955648088723e-01 -1.518152494158083066e+01 -1.518152494158083066e+01 -1.136735937590485745e+00
8.553685703467703849e-01 -1.645157183964548864e+01 -1.558939523931549154e+01 -1.177393715297729404e+00
8.616580451287320086e-01 -1.523190604218240551e+01 -1.523190604218240551e+01 -1.222560421309591749e+00
8.679475199106935213e-01 -1.569461729739453482e+01 -1.650000000000000000e+01 -1.273317117293498724e+00
8.742369946926550339e-01 -1.631905948188005340e+01 -1.631905948188005340e+01 -1.331188427822693754e+00
8.805264694746166576e-01 -1.618771602112434849e+01 -1.618771602112434849e+01 -1.398424211826648111e+00
8.868159442565781703e-01 -1.480415899995203688e+01 -1.536793419292157381e+01 -1.478547782940185851e+00
8.931054190385396829e-01 -1.481198091585993382e+01 -1.487951701818798433e+01 -1.577545655706555028e+00
8.993948938205013066e-01 -1.497386667068982824e+01 -1.497386667068982824e+01 -1.706883604918728148e+00
9.056843686024628193e-01 -1.502584180617525433e+01 -1.502584180617525433e+01 -1.893277165239684035e+00
9.119738433844243319e-01 -1.530277403717467344e+01 -1.530277403717467344e+01 -2.229709786731745247e+00
9.182633181663859556e-01 -1.512020489842524462e+01 -1.512020489842524462e+01 -2.982676279577986644e+00
9.245527929483474683e-01 -1.524060279886134772e+01 -1.509871260293657080e+01 -2.096189672827533546e+00
9.308422677303089809e-01 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.823182481225020579e+00
9.371317425122706046e-01 -1.589984902583506710e+01 -1.601723914077279431e+01 -1.656081718466251074e+00
9.434212172942321173e-01 -1.474464556539948212e+01 -1.512310505226399293e+01 -1.535132582504001864e+00
9.497106920761936300e-01 -1.509612843876861810e+01 -1.509612843876861810e+01 -1.440174249667429907e+00
9.560001668581552536e-01 -1.491977352388321343e+01 -1.494746888320812239e+01 -1.361917890579009915e+00
9.622896416401167663e-01 -1.576409832378410414e+01 -1.521025216678186354e+01 -1.295308464075419330e+00
9.685791164220782790e-01 -1.529093326505235240e+01 -1.529093326505235240e+01 -1.237287963534140944e+00
9.748685912040397916e-01 -1.514850171171531024e+01 -1.539812391209322051e+01 -1.185864866062786405e+00
9.811580659860014153e-01 -1.636184987812593050e+01 -1.553820014869728894e+01 -1.139669462977723091e+00
9.874475407679629280e-01 -1.628127602736298840e+01 -1.628127602736298840e+01 -1.097719220965958531e+00
9.937370155499244406e-01 -1.599179385827016198e+01 -1.548951919566130186e+01 -1.059285339015970440e+00
1.000026490331886064e+00 -1.512356622262203132e+01 -1.512356622262203132e+01 -1.023812262352982838e+00
1.006315965113847577e+00 -1.488224695801520525e+01 -1.499139369180583081e+01 -9.908667782820350656e-01
1.012605439895809090e+00 -1.499219333642305862e+01 -1.488162603176089505e+01 -9.601045355933186531e-01
1.018894914677770602e+00 -1.485041486458776028e+01 -1.552148282021875936e+01 -9.312472872698096538e-01
1.025184389459732115e+00 -1.454917817739490005e+01 -1.529503673945827380e+01 -9.040669820473596907e-01
1.031473864241693850e+00 -1.483796702102559806e+01 -1.546597533397960511e+01 -8.783743712189994168e-01
1.037763339023655362e+00 -1.487436936833045564e+01 -1.564736181213783439e+01 -8.540106750862772600e-01
1.044052813805616875e+00 -1.394620808531548661e+01 -1.526009879505902767e+01 -8.308413731118762247e-01
1.047097551196597642e+00 -1.186562902663661312e+01 -1.512740558802814483e+01 -8.200193183972341870e-01
1.047101632829250617e+00 -1.254514403146107604e+01 -1.504517018243557303e+01 -8.200049751816717025e-01
1.047105714461903814e+00 -1.237775869420391928e+01 -1.560171624822330116e+01 -8.199906323992323109e-01
1.047109796094556788e+00 -1.219378629234061506e+01 -1.505451250522749262e+01 -8.199762900498908103e-01
1.047113877727209985e+00 -1.239136224796755137e+01 -1.549765772437025646e+01 -8.199619481336207771e-01
1.047117959359862960e+00 -1.296628961678971415e+01 -1.580237797801868638e+01 -8.199476066503899041e-01
1.047122040992515934e+00 -1.211602597407817505e+01 -1.576955046073744882e+01 -8.199332656001745434e-01
1.047126122625169131e+00 -1.310434317291182538e+01 -1.507080788973840768e+01 -8.199189249829502701e-01
1.047130204257822106e+00 -1.246787125823493447e+01 -1.650000000000000000e+01 -8.199045847986852209e-01
1.047134285890475081e+00 -1.207120905904908348e+01 -1.518056264718961401e+01 -8.198902450473528614e-01
1.047138367523128277e+00 -1.224713425477215978e+01 -1.528679173408326797e+01 -8.198759057289317642e-01
1.047142449155781252e+00 -1.210474898113596609e+01 -1.549776640893323787e+01 -8.198615668433919534e-01
1.047146530788434449e+00 -1.262892140685378628e+01 -1.585564381236445008e+01 -8.198472283907025648e-01
1.047150612421087423e+00 -1.188997719319801405e+01 -1.545907704294462270e+01 -8.198328903708416160e-01
1.047154694053740398e+00 -1.238429143809923083e+01 -1.534237546672130392e+01 -8.198185527837763553e-01
1.047158775686393595e+00 -1.249611332774603945e+01 -1.598531464456228335e+01 -8.198042156294843563e-01
1.047162857319046569e+00 -1.187429852144387254e+01 -1.559470430803286689e+01 -8.197898789079397508e-01
1.047166938951699766e+00 -1.229895310123803753e+01 -1.550564232171021573e+01 -8.197755426191131178e-01
1.047171020584352741e+00 -1.200909320480849019e+01 -1.575917069796009606e+01 -8.197612067629793664e-01
1.047175102217005715e+00 -1.162517218408828690e+01 -1.504980982535884770e+01 -8.197468713395061890e-01
1.047179183849658912e+00 -1.186112668147115023e+01 -1.527174217594636652e+01 -8.197325363486716032e-01
1.047183265482311887e+00 -1.166397774440233803e+01 -1.487336443908759165e+01 -8.197182017904479645e-01
1.047187347114965084e+00 -1.163805854878822821e+01 -1.523447903216566424e+01 -8.197038676648096267e-01
1.047191428747618058e+00 -1.145244666205870665e+01 -1.519197302239687986e+01 -8.196895339717236162e-01
1.047195510380271033e+00 -1.051112769002068958e+01 -1.501222988855430884e+01 -8.196752007111719474e-01
1.047199592012924230e+00 -1.090589033731382429e+01 -1.543072127119338433e+01 -8.196752007111687277e-01
1.047203673645577204e+00 -1.105851228405891717e+01 -1.514994395669502580e+01 -8.196895339717220619e-01
1.047207755278230179e+00 -1.129575916145978276e+01 -1.505652862903330735e+01 -8.197038676648071842e-01
1.047211836910883376e+00 -1.109248656207621408e+01 -1.515677772527008038e+01 -8.197182017904478535e-01
1.047215918543536350e+00 -1.153639405064810219e+01 -1.528883355372716224e+01 -8.197325363486711591e-01
1.047220000176189547e+00 -1.131167167537763163e+01 -1.549627695104650371e+01 -8.197468713395054118e-01
1.047224081808842522e+00 -1.256293487840084389e+01 -1.524868334775718104e+01 -8.197612067629719279e-01
1.047228163441495496e+00 -1.187372284320539961e+01 -1.515302111178592526e+01 -8.197755426191083439e-01
1.047232245074148693e+00 -1.208219307710826840e+01 -1.536636003181190446e+01 -8.197898789079387516e-01
1.047236326706801668e+00 -1.204956992469590737e+01 -1.615634732571467325e+01 -8.198042156294824689e-01
1.047240408339454865e+00 -1.187346217101693036e+01 -1.650000000000000000e+01 -8.198185527837753561e-01
1.047244489972107839e+00 -1.177336357183334670e+01 -1.580624862307622003e+01 -8.198328903708360649e-01
1.047248571604760814e+00 -1.222118585588413175e+01 -1.508388387200836611e+01 -8.198472283906957925e-01
1.047252653237414011e+00 -1.256338722838443367e+01 -1.514270073593227472e+01 -8.198615668433861803e-01
1.047256734870066985e+00 -1.264576173729254904e+01 -1.607128733025298928e+01 -8.198759057289298768e-01
1.047260816502720182e+00 -1.188842047808851454e+01 -1.516213169449220821e+01 -8.198902450473528614e-01
1.047264898135373157e+00 -1.211109773570390402e+01 -1.588936396619164526e+01 -8.199045847986867752e-01
1.047268979768026131e+00 -1.221942772234896601e+01 -1.514373364551629564e+01 -8.199189249829468285e-01
1.047273061400679328e+00 -1.219407821374156775e+01 -1.506146560297609938e+01 -8.199332656001753206e-01
1.047277143033332303e+00 -1.296374184238969463e+01 -1.504358842675495467e+01 -8.199476066503892380e-01
1.047281224665985278e+00 -1.281195163426740713e+01 -1.561117591990669773e+01 -8.199619481336155591e-01
1.047285306298638474e+00 -1.206814858429111403e+01 -1.549545725609936397e+01 -8.199762900498880347e-01
1.047289387931291449e+00 -1.397740809858191646e+01 -1.518509957667018639e+01 -8.199906323992314228e-01
1.047293469563944646e+00 -1.216926287609081569e+01 -1.511206210641928571e+01 -8.200049751816682608e-01
1.047297551196597620e+00 -1.221462714719444520e+01 -1.487309136963068568e+01 -8.200193183972274147e-01
1.050342288587578388e+00 -1.356734423106862586e+01 -1.599129861213377879e+01 -8.308413731118726719e-01
1.056631763369539900e+00 -1.495710084751589974e+01 -1.495710084751589974e+01 -8.540106750862761498e-01
1.062921238151501413e+00 -1.523020752549214052e+01 -1.523020752549214052e+01 -8.783743712189964192e-01
1.069210712933463148e+00 -1.484110376110271190e+01 -1.525443292255233452e+01 -9.040669820473555829e-01
1.075500187715424660e+00 -1.471833648792178906e+01 -1.570630517102772039e+01 -9.312472872698021042e-01
1.081789662497386173e+00 -1.527070083202606376e+01 -1.550290265745913310e+01 -9.601045355933142122e-01
1.088079137279347686e+00 -1.506699043587657982e+01 -1.523192958049403245e+01 -9.908667782820288483e-01
1.094368612061309198e+00 -1.522570652177444472e+01 -1.573882703382940207e+01 -1.023812262352977731e+00
1.100658086843270711e+00 -1.521794782367098087e+01 -1.521794782367098087e+01 -1.059285339015959115e+00
1.106947561625232446e+00 -1.482720115715319409e+01 -1.580575280096660507e+01 -1.097719220965954978e+00
1.113237036407193958e+00 -1.640628175804797806e+01 -1.640628175804797806e+01 -1.139669462977718428e+00
1.119526511189155471e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.185864866062775747e+00
1.125815985971116984e+00 -1.491685337411580647e+01 -1.491685337411580647e+01 -1.237287963534122293e+00
1.132105460753078496e+00 -1.511179450635704313e+01 -1.511179450635704313e+01 -1.295308464075427546e+00
1.138394935535040009e+00 -1.483248415377090268e+01 -1.512506963880233357e+01 -1.361917890579010804e+00
1.144684410317001522e+00 -1.527699798878739124e+01 -1.607387120699966587e+01 -1.440174249667414585e+00
1.150973885098963256e+00 -1.542620109137167184e+01 -1.522413915050304745e+01 -1.535132582503988319e+00
1.157263359880924769e+00 -1.533013382256324775e+01 -1.533013382256324775e+01 -1.656081718466213104e+00
1.163552834662886282e+00 -1.571051727864207592e+01 -1.571051727864207592e+01 -1.823182481225014584e+00
1.169842309444847794e+00 -1.550369551529002088e+01 -1.550369551529002088e+01 -2.096189672827391437e+00
1.176131784226809307e+00 -1.530820627483948471e+01 -1.530820627483948471e+01 -2.982676279577680667e+00
1.182421259008770820e+00 -1.513530787443687409e+01 -1.513530787443687409e+01 -2.229709786731867371e+00
1.188710733790732554e+00 -1.533595525042977492e+01 -1.533595525042977492e+01 -1.893277165239681592e+00
1.195000208572694067e+00 -1.540664057171319001e+01 -1.540664057171319001e+01 -1.706883604918725483e+00
1.201289683354655580e+00 -1.561306183065494224e+01 -1.569822618982962403e+01 -1.577545655706580341e+00
1.207579158136617092e+00 -1.532287878069359088e+01 -1.650000000000000000e+01 -1.478547782940211164e+00
1.213868632918578605e+00 -1.520229524002809107e+01 -1.520229524002809107e+01 -1.398424211826656549e+00
1.220158107700540118e+00 -1.561434369907042985e+01 -1.533247924807021256e+01 -1.331188427822693532e+00
1.226447582482501630e+00 -1.547246210641875130e+01 -1.547246210641875130e+01 -1.273317117293512268e+00
1.232737057264463365e+00 -1.506938936141890295e+01 -1.506938936141890295e+01 -1.222560421309599965e+00
1.239026532046424878e+00 -1.506184514501262761e+01 -1.506184514501262761e+01 -1.177393715297731625e+00
1.245316006828386390e+00 -1.547899056238820670e+01 -1.595917200771584099e+01 -1.136735937590485079e+00
1.251605481610347903e+00 -1.623084527731869997e+01 -1.578708100998784403e+01 -1.099792642066321102e+00
1.257894956392309416e+00 -1.555149919448448337e+01 -1.555149919448448337e+01 -1.065962860489304997e+00
1.264184431174270928e+00 -1.585214095243397381e+01 -1.585214095243397381e+01 -1.034780970782506193e+00
1.270473905956232663e+00 -1.548061957196086524e+01 -1.548061957196086524e+01 -1.005878880762991923e+00
1.276763380738194176e+00 -1.512706468120663494e+01 -1.512706468120663494e+01 -9.789605614806515810e-01
1.283052855520155688e+00 -1.559613931984620017e+01 -1.559613931984620017e+01 -9.537843858777942385e-01
1.289342330302117201e+00 -1.516752427095399725e+01 -1.516752427095399725e+01 -9.301505671139941311e-01
1.295631805084078714e+00 -1.505836181773459437e+01 -1.505836181773459437e+01 -9.078920256013203183e-01
1.301921279866040226e+00 -1.565146346161936286e+01 -1.565146346161936286e+01 -8.868676196082055929e-01
1.308210754648001739e+00 -1.551810619601327979e+01 -1.527954337195729551e+01 -8.669570413987270907e-01
1.314500229429963474e+00 -1.540586095921443466e+01 -1.540586095921443466e+01 -8.480569101415811328e-01
1.320789704211924986e+00 -1.540226649538514003e+01 -1.540226649538514003e+01 -8.300777398740966095e-01
1.327079178993886499e+00 -1.557968158262297287e+01 -1.557968158262297287e+01 -8.129415573914646753e-01
1.333368653775848012e+00 -1.633898393441672070e+01 -1.557209134362927294e+01 -7.965800097359510001e-01
1.339658128557809524e+00 -1.524739762306784030e+01 -1.546385016973628268e+01 -7.809328452852968283e-01
1.345947603339771037e+00 -1.541099138107438193e+01 -1.507974761603847469e+01 -7.659466832900223565e-01
1.352237078121732772e+00 -1.502031202886070105e+01 -1.513533344850503326e+01 -7.515740085249630331e-01
1.358526552903694284e+00 -1.646141630096197872e+01 -1.559073421206392140e+01 -7.377723433734145742e-01
1.364816027685655797e+00 -1.546354554849390439e+01 -1.546354554849390439e+01 -7.245035610443593121e-01
1.371105502467617310e+00 -1.560785517489086338e+01 -1.650000000000000000e+01 -7.117333120022103499e-01
1.377394977249578822e+00 -1.611228668938520059e+01 -1.583914885717919852e+01 -6.994305419275822500e-01
1.383684452031540335e+00 -1.519702384569898612e+01 -1.519702384569898612e+01 -6.875670842224169688e-01
1.389973926813502070e+00 -1.553797441034466686e+01 -1.529090308213965521e+01 -6.761173136405826956e-01
1.396263401595463582e+00 -1.513737457886885096e+01 -1.513737457886885096e+01 -6.650578503613503445e-01
1.402552876377425095e+00 -1.524452869660935761e+01 -1.510154074108248068e+01 -6.543673059397485670e-01
1.408842351159386608e+00 -1.519720143602686413e+01 -1.519720143602686413e+01 -6.440260642182993323e-01
1.415131825941348120e+00 -1.535414825801437999e+01 -1.650000000000000000e+01 -6.340160915813987108e-01
1.421421300723309633e+00 -1.592672314841179393e+01 -1.598436780840192384e+01 -6.243207719596490790e-01
1.427710775505271146e+00 -1.513436565529760891e+01 -1.513436565529760891e+01 -6.149247628089270501e-01
1.434000250287232880e+00 -1.601868702381185727e+01 -1.601868702381185727e+01 -6.058138689440918379e-01
1.440289725069194393e+00 -1.513879339535920820e+01 -1.502296446371336280e+01 -5.969749316357340074e-01
1.446579199851155906e+00 -1.545297714390078347e+01 -1.509882587427228806e+01 -5.883957308068494818e-01
1.452868674633117418e+00 -1.548380919254890919e+01 -1.548380919254890919e+01 -5.800648985157761395e-01
1.459158149415078931e+00 -1.529121034612158425e+01 -1.529121034612158425e+01 -5.719718421980946044e-01
1.465447624197040444e+00 -1.594218756016877769e+01 -1.594218756016877769e+01 -5.641066763760200775e-01
1.471737098979002178e+00 -1.642712520162232792e+01 -1.573366402473960513e+01 -5.564601617389179911e-01
1.478026573760963691e+00 -1.576688853111105360e+01 -1.576688853111105360e+01 -5.490236506607223399e-01
1.484316048542925204e+00 -1.532336871039310111e+01 -1.650000000000000000e+01 -5.417890383553343181e-01
1.490605523324886716e+00 -1.546201417219710272e+01 -1.546201417219710272e+01 -5.347487189844133404e-01
1.496894998106848229e+00 -1.495295867109186538e+01 -1.495295867109186538e+01 -5.278955461273500127e-01
1.503184472888809742e+00 -1.650000000000000000e+01 -1.533602041506321889e+01 -5.212227971036689222e-01
1.509473947670771476e+00 -1.551895140395573769e+01 -1.584966118989439288e+01 -5.147241407062930207e-01
1.515763422452732989e+00 -1.536076307951083919e+01 -1.536076307951083919e+01 -5.083936079620539061e-01
1.522052897234694502e+00 -1.534842915117629758e+01 -1.564539687558055370e+01 -5.022255655852859713e-01
1.528342372016656014e+00 -1.576916374997938242e+01 -1.576916374997938242e+01 -4.962146918325460176e-01
1.534631846798617527e+00 -1.573964311854509290e+01 -1.573964311854509290e+01 -4.903559545028646216e-01
1.540921321580579040e+00 -1.566984387615037200e+01 -1.566984387615037200e+01 -4.846445908590554796e-01
1.547210796362540552e+00 -1.531491100761653534e+01 -1.531491100761653534e+01 -4.790760892726328990e-01
1.553500271144502287e+00 -1.590551138545481535e+01 -1.590551138545481535e+01 -4.736461724181030286e-01
1.559789745926463800e+00 -1.546645786286438273e+01 -1.546645786286438273e+01 -4.683507818626573838e-01
1.566079220708425312e+00 -1.528561602066092995e+01 -1.528561602066092995e+01 -4.631860639148733805e-01
1.572368695490386825e+00 -1.532262694167594397e+01 -1.494238047366625288e+01 -4.581483566113069283e-01
1.578658170272348338e+00 -1.561867996431742611e+01 -1.569148748122550430e+01 -4.532341777333079302e-01
1.584947645054309850e+00 -1.597868002689490474e+01 -1.597868002689490474e+01 -4.484402137580290604e-01
1.591237119836271585e+00 -1.589826166757298864e+01 -1.549799405754341031e+01 -4.437633096579809422e-01
1.597526594618233098e+00 -1.557944857640992176e+01 -1.557944857640992176e+01 -4.392004594724443489e-01
1.603816069400194610e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -4.347487975820898409e-01
1.610105544182156123e+00 -1.612931340511737943e+01 -1.612931340511737943e+01 -4.304055906251228469e-01
1.616395018964117636e+00 -1.608338659797226455e+01 -1.608338659797226455e+01 -4.261682299995922518e-01
1.622684493746079148e+00 -1.501496597099922958e+01 -1.528229840969478026e+01 -4.220342249019096159e-01
1.628973968528040661e+00 -1.537735015642476100e+01 -1.570470548390565746e+01 -4.180011958566203223e-01
1.635263443310002396e+00 -1.650000000000000000e+01 -1.561708115376570660e+01 -4.140668686967694523e-01
1.641552918091963909e+00 -1.573304019803391363e+01 -1.573304019803391363e+01 -4.102290689581057914e-01
1.647842392873925421e+00 -1.626098122929068168e+01 -1.555771677219897953e+01 -4.064857166538363709e-01
1.654131867655886934e+00 -1.529188707221070054e+01 -1.529188707221070054e+01 -4.028348213997208771e-01
1.660421342437848446e+00 -1.567263627413110605e+01 -1.563528607560089156e+01 -3.992744778621176716e-01
1.666710817219809959e+00 -1.587252153682237754e+01 -1.587252153682237754e+01 -3.958028615039933529e-01
1.673000292001771694e+00 -1.604437382135373369e+01 -1.604437382135373369e+01 -3.924182246062413171e-01
1.679289766783733207e+00 -1.545749426162813300e+01 -1.510081860916382013e+01 -3.891188925435831170e-01
1.685579241565694719e+00 -1.644914171511602774e+01 -1.644914171511602774e+01 -3.859032602961671721e-01
1.691868716347656232e+00 -1.572294088109539345e+01 -1.559375100268338876e+01 -3.827697891796113527e-01
1.698158191129617745e+00 -1.590033055791324834e+01 -1.590033055791324834e+01 -3.797170037777117813e-01
1.704447665911579257e+00 -1.565660575046038794e+01 -1.565660575046038794e+01 -3.767434890633329925e-01
1.710737140693540770e+00 -1.530604993413885850e+01 -1.514490598223247630e+01 -3.738478876942616380e-01
1.717026615475502505e+00 -1.549129311743631732e+01 -1.591557521818338827e+01 -3.710288974718435329e-01
1.723316090257464017e+00 -1.592835160902940750e+01 -1.592835160902940750e+01 -3.682852689512387534e-01
1.729605565039425530e+00 -1.570636179395536125e+01 -1.570636179395536125e+01 -3.656158031930389352e-01
1.735895039821387043e+00 -1.564167162673845368e+01 -1.535859815494193903e+01 -3.630193496467828962e-01
1.742184514603348555e+00 -1.595300170685034757e+01 -1.595618366184364234e+01 -3.604948041576854223e-01
1.748473989385310068e+00 -1.536809467157004327e+01 -1.650000000000000000e+01 -3.580411070885435865e-01
1.754763464167271803e+00 -1.578301970864349180e+01 -1.578301970864349180e+01 -3.556572415494311801e-01
1.761052938949233315e+00 -1.649982982934086095e+01 -1.649982982934086095e+01 -3.533422317283393399e-01
1.767342413731194828e+00 -1.539794108673042139e+01 -1.520617916549244875e+01 -3.510951413164596913e-01
1.773631888513156341e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.489150720222688462e-01
1.779921363295117853e+00 -1.589803032568615571e+01 -1.526787251933457235e+01 -3.468011621690055835e-01
1.786210838077079366e+00 -1.610886589350078424e+01 -1.610886589350078424e+01 -3.447525853705532550e-01
1.792500312859041101e+00 -1.594657679082464874e+01 -1.594657679082464874e+01 -3.427685492810753076e-01
1.798789787641002613e+00 -1.650000000000000000e+01 -1.536675680501167562e+01 -3.408482944141320581e-01
1.805079262422964126e+00 -1.578169062872168382e+01 -1.578169062872168382e+01 -3.389910930272606038e-01
1.811368737204925639e+00 -1.537123247348300481e+01 -1.561840996659126013e+01 -3.371962480683600716e-01
1.817658211986887151e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.354630921804137023e-01
1.823947686768848664e+00 -1.599573875520260202e+01 -1.591700439727104666e+01 -3.337909867613753079e-01
1.830237161550810177e+00 -1.548331329485186103e+01 -1.593751307061497435e+01 -3.321793210762597481e-01
1.836526636332771911e+00 -1.609878827744602958e+01 -1.609878827744602958e+01 -3.306275114186786324e-01
1.842816111114733424e+00 -1.573962322061706409e+01 -1.558176305480355239e+01 -3.291350003192531348e-01
1.849105585896694937e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.277012557985382601e-01
1.855395060678656449e+00 -1.557451782170415910e+01 -1.557451782170415910e+01 -3.263257706622411658e-01
1.861684535460617962e+00 -1.584657413377243707e+01 -1.543840134208716108e+01 -3.250080618366572027e-01
1.867974010242579475e+00 -1.614883270801746207e+01 -1.582085198690939443e+01 -3.237476697424420125e-01
1.874263485024541209e+00 -1.606957866101170751e+01 -1.606957866101170751e+01 -3.225441577049107944e-01
1.880552959806502722e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.213971113992216133e-01
1.886842434588464235e+00 -1.546411076935856777e+01 -1.591568928522141668e+01 -3.203061383289121378e-01
1.893131909370425747e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.192708673363500171e-01
1.899421384152387260e+00 -1.606087976426752917e+01 -1.606087976426752917e+01 -3.182909481437876664e-01
1.905710858934348773e+00 -1.577568351114104672e+01 -1.577568351114104672e+01 -3.173660509237740124e-01
1.912000333716310507e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.164958658978107575e-01
1.918289808498272020e+00 -1.610959369926548845e+01 -1.610959369926548845e+01 -3.156801029621831844e-01
1.924579283280233533e+00 -1.600791125954514627e+01 -1.600791125954514627e+01 -3.149184913399922792e-01
1.930868758062195045e+00 -1.567787158240414414e+01 -1.567787158240414414e+01 -3.142107792585235870e-01
1.937158232844156558e+00 -1.556348960286152305e+01 -1.521115331947136440e+01 -3.135567336510917680e-01
1.943447707626118071e+00 -1.609680191815436245e+01 -1.609680191815436245e+01 -3.129561398826298246e-01
1.949737182408079583e+00 -1.578758877404277783e+01 -1.578758877404277783e+01 -3.124088014983353867e-01
1.956026657190041318e+00 -1.552275726208663009e+01 -1.523055288933465512e+01 -3.119145399947383934e-01
1.962316131972002831e+00 -1.561436368868771751e+01 -1.569664753329177920e+01 -3.114731946126262363e-01
1.968605606753964343e+00 -1.612923598108542222e+01 -1.552825932486200777e+01 -3.110846221513329790e-01
1.974895081535925856e+00 -1.589645695460225205e+01 -1.589645695460225205e+01 -3.107486968039058772e-01
1.981184556317887369e+00 -1.625824654124736668e+01 -1.530166833699871987e+01 -3.104653100127883203e-01
1.987474031099848881e+00 -1.581644571114498277e+01 -1.581644571114498277e+01 -3.102343703456324486e-01
1.993763505881810616e+00 -1.597823756886073632e+01 -1.593216339763219302e+01 -3.100558033909653899e-01
2.000052980663772129e+00 -1.573912117213383510e+01 -1.573912117213383510e+01 -3.099295516734593137e-01
2.006342455445733641e+00 -1.647646422747901340e+01 -1.559273080830874925e+01 -3.098555745885793744e-01
2.012631930227695154e+00 -1.564128163239581859e+01 -1.650000000000000000e+01 -3.098338483564783696e-01
2.018921405009656667e+00 -1.628931901110384572e+01 -1.628931901110384572e+01 -3.098643659950203744e-01
2.025210879791618179e+00 -1.581946820028524492e+01 -1.542760919675529863e+01 -3.099471373118505846e-01
2.031500354573579692e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.100821889155315203e-01
2.037789829355541205e+00 -1.571890190071909110e+01 -1.559677522807361072e+01 -3.102695642457296010e-01
2.044079304137502717e+00 -1.611210777282783724e+01 -1.552390272764685086e+01 -3.105093236225535680e-01
2.050368778919464230e+00 -1.542069001821806395e+01 -1.554280262824914871e+01 -3.108015443151480595e-01
2.056658253701426187e+00 -1.593254377981818770e+01 -1.593254377981818770e+01 -3.111463206297158668e-01
2.062947728483387699e+00 -1.592858727318373191e+01 -1.598224882290043425e+01 -3.115437640171682121e-01
2.069237203265349212e+00 -1.544348387758077656e+01 -1.585970407718987651e+01 -3.119940032006785491e-01
2.075526678047310725e+00 -1.559326324518775664e+01 -1.572359848819643524e+01 -3.124971843234262137e-01
2.081816152829272237e+00 -1.574465745272247652e+01 -1.637658971409608455e+01 -3.130534711169097872e-01
2.088105627611233750e+00 -1.504447808320353275e+01 -1.650000000000000000e+01 -3.136630450902268552e-01
2.094295102393195052e+00 -1.431265206859524142e+01 -1.650000000000000000e+01 -3.143151438061523861e-01
2.094299184025848248e+00 -1.515009788897938670e+01 -1.638035977946448796e+01 -3.143155909663161718e-01
2.094303265658501001e+00 -1.352931577558287657e+01 -1.570918149280800691e+01 -3.143160381490960331e-01
2.094307347291154198e+00 -1.336860405416072339e+01 -1.622678790862086373e+01 -3.143164853544926918e-01
2.094311428923807394e+00 -1.415026957210182346e+01 -1.559789849386065264e+01 -3.143169325825037053e-01
2.094315510556460591e+00 -1.513797721363470217e+01 -1.579490278965927530e+01 -3.143173798331307389e-01
2.094319592189113344e+00 -1.363414731867115037e+01 -1.589670492579874050e+01 -3.143178271063736262e-01
2.094323673821766540e+00 -1.410407063970066055e+01 -1.590508209906253612e+01 -3.143182744022331443e-01
2.094327755454419737e+00 -1.346614274910530362e+01 -1.566982788419027806e+01 -3.143187217207086270e-01
2.094331837087072490e+00 -1.331127729001640425e+01 -1.650000000000000000e+01 -3.143191690617991862e-01
2.094335918719725687e+00 -1.406027485876494687e+01 -1.635275548384657895e+01 -3.143196164255065428e-01
2.094340000352378883e+00 -1.339412444938682789e+01 -1.578807681052567879e+01 -3.143200638118294754e-01
2.094344081985032080e+00 -1.321732473203728730e+01 -1.563423075793804173e+01 -3.143205112207698715e-01
2.094348163617684833e+00 -1.350263353712553283e+01 -1.590900587337362282e+01 -3.143209586523246779e-01
2.094352245250338029e+00 -1.333562307700109173e+01 -1.650000000000000000e+01 -3.143214061064972253e-01
2.094356326882991226e+00 -1.349558128841649740e+01 -1.560153203514981612e+01 -3.143218535832856819e-01
2.094360408515643979e+00 -1.353927632853532437e+01 -1.650000000000000000e+01 -3.143223010826912134e-01
2.094364490148297175e+00 -1.337761455608403693e+01 -1.630199814350819665e+01 -3.143227486047137642e-01
2.094368571780950372e+00 -1.268990758195210589e+01 -1.580064137099275534e+01 -3.143231961493515025e-01
2.094372653413603569e+00 -1.355283260997551409e+01 -1.650000000000000000e+01 -3.143236437166062047e-01
2.094376735046256321e+00 -1.262001309730035992e+01 -1.581202765339116212e+01 -3.143240913064789255e-01
2.094380816678909518e+00 -1.371130022421245087e+01 -1.591265621836501865e+01 -3.143245389189670558e-01
2.094384898311562715e+00 -1.333227239360309113e+01 -1.546326650626063426e+01 -3.143249865540715948e-01
2.094388979944215468e+00 -1.333340820594086651e+01 -1.565245713146830653e+01 -3.143254342117948186e-01
2.094393061576868664e+00 -1.222323781798916542e+01 -1.546862274978805729e+01 -3.143258818921341735e-01
2.094395102393195263e+00 -1.585960148059333719e+01 -1.607634441117116708e+01 -3.143261057407851777e-01
2.094397143209521861e+00 -1.190592621016590513e+01 -1.572156502403645639e+01 -3.143258818921341180e-01
2.094401224842175058e+00 -1.218077521877097169e+01 -1.636976776040427239e+01 -3.143254342117949296e-01
2.094405306474827810e+00 -1.286074073854563693e+01 -1.606291995552868812e+01 -3.143249865540720389e-01
2.094409388107481007e+00 -1.369698010145253697e+01 -1.596724335017499463e+01 -3.143245389189662231e-01
2.094413469740134204e+00 -1.246647679562786948e+01 -1.600174174987077436e+01 -3.143240913064779263e-01
2.094417551372786956e+00 -1.354581160847956234e+01 -1.572861994922497253e+01 -3.143236437166067598e-01
2.094421633005440153e+00 -1.336027612718049085e+01 -1.592463892020084515e+01 -3.143231961493512250e-01
2.094425714638093350e+00 -1.287367401429306391e+01 -1.587620949251540381e+01 -3.143227486047135977e-01
2.094429796270746547e+00 -1.307981635759079175e+01 -1.577761229798093190e+01 -3.143223010826912689e-01
2.094433877903399299e+00 -1.288997018004530126e+01 -1.575916510308259788e+01 -3.143218535832853489e-01
2.094437959536052496e+00 -1.333215353916434331e+01 -1.605940899754207152e+01 -3.143214061064975029e-01
2.094442041168705693e+00 -1.282807536238035695e+01 -1.650000000000000000e+01 -3.143209586523256216e-01
2.094446122801358445e+00 -1.338058551680164676e+01 -1.596483984543731083e+01 -3.143205112207687613e-01
2.094450204434011642e+00 -1.339459921529419795e+01 -1.598618088150312033e+01 -3.143200638118299750e-01
2.094454286066664839e+00 -1.364120138530256554e+01 -1.570588154407901804e+01 -3.143196164255070979e-01
2.094458367699318035e+00 -1.338960388195079787e+01 -1.609148494156891118e+01 -3.143191690617997969e-01
2.094462449331970788e+00 -1.366122979931251891e+01 -1.577816016185873593e+01 -3.143187217207079054e-01
2.094466530964623985e+00 -1.350215892564087738e+01 -1.580223140462428155e+01 -3.143182744022325892e-01
2.094470612597277182e+00 -1.289780153941148733e+01 -1.646875242793588612e+01 -3.143178271063747919e-01
2.094474694229929934e+00 -1.388842130181116552e+01 -1.576644052113207906e+01 -3.143173798331311275e-01
2.094478775862583131e+00 -1.330986320850377780e+01 -1.610487283324455987e+01 -3.143169325825042049e-01
2.094482857495236328e+00 -1.367152787801731328e+01 -1.650000000000000000e+01 -3.143164853544922477e-01
2.094486939127889524e+00 -1.491519738205385615e+01 -1.597711670970926612e+01 -3.143160381490971433e-01
2.094491020760542277e+00 -1.372626705536239911e+01 -1.603538237802411004e+01 -3.143155909663161163e-01
2.094495102393195474e+00 -1.314964213038953567e+01 -1.569608163381283994e+01 -3.143151438061523861e-01
2.100684577175156775e+00 -1.487003739458276996e+01 -1.533661165629077949e+01 -3.136630450902272438e-01
2.106974051957118288e+00 -1.558833163417150658e+01 -1.573034628076686658e+01 -3.130534711169096762e-01
2.113263526739079801e+00 -1.551116142563412126e+01 -1.606469627324867133e+01 -3.124971843234261581e-01
2.119553001521041313e+00 -1.604341947490672737e+01 -1.550510769795180899e+01 -3.119940032006783270e-01
2.125842476303002826e+00 -1.602448680513269252e+01 -1.589439821750760551e+01 -3.115437640171686007e-01
2.132131951084964339e+00 -1.599554736421485579e+01 -1.591716411851466795e+01 -3.111463206297154782e-01
2.138421425866926295e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.108015443151468937e-01
2.144710900648887808e+00 -1.636372897350558020e+01 -1.574771453833963619e+01 -3.105093236225534570e-01
2.151000375430849321e+00 -1.596009907945558837e+01 -1.596009907945558837e+01 -3.102695642457296565e-01
2.157289850212810833e+00 -1.586275383974496656e+01 -1.586275383974496656e+01 -3.100821889155316313e-01
2.163579324994772346e+00 -1.580862266663845084e+01 -1.580862266663845084e+01 -3.099471373118496964e-01
2.169868799776733859e+00 -1.578542673670153640e+01 -1.578542673670153640e+01 -3.098643659950195972e-01
2.176158274558695371e+00 -1.558949209643364853e+01 -1.645227752728696302e+01 -3.098338483564790358e-01
2.182447749340656884e+00 -1.602794671331490051e+01 -1.602794671331490051e+01 -3.098555745885796520e-01
2.188737224122618397e+00 -1.638439217403765014e+01 -1.638439217403765014e+01 -3.099295516734588141e-01
2.195026698904579909e+00 -1.626848663405192852e+01 -1.626848663405192852e+01 -3.100558033909645017e-01
2.201316173686541422e+00 -1.539008403758458243e+01 -1.539008403758458243e+01 -3.102343703456322266e-01
2.207605648468502935e+00 -1.650000000000000000e+01 -1.563200397753741910e+01 -3.104653100127891530e-01
2.213895123250464891e+00 -1.561124603179952430e+01 -1.561124603179952430e+01 -3.107486968039067654e-01
2.220184598032426404e+00 -1.580221858479596797e+01 -1.580221858479596797e+01 -3.110846221513324794e-01
2.226474072814387917e+00 -1.576570061909230169e+01 -1.576570061909230169e+01 -3.114731946126271800e-01
2.232763547596349429e+00 -1.556603780604204168e+01 -1.521002596499851833e+01 -3.119145399947370056e-01
2.239053022378310942e+00 -1.537817565167886080e+01 -1.537817565167886080e+01 -3.124088014983351647e-01
2.245342497160272455e+00 -1.563337584331799235e+01 -1.567472767423632440e+01 -3.129561398826301577e-01
2.251631971942233967e+00 -1.549985095646735012e+01 -1.602552651362345770e+01 -3.135567336510909353e-01
2.257921446724195480e+00 -1.558101468449091698e+01 -1.558101468449091698e+01 -3.142107792585236425e-01
2.264210921506156993e+00 -1.554305501643298726e+01 -1.554305501643298726e+01 -3.149184913399913355e-01
2.270500396288118505e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.156801029621824628e-01
2.276789871070080018e+00 -1.564741398373027259e+01 -1.564741398373027259e+01 -3.164958658978111461e-01
2.283079345852041531e+00 -1.587565057261123513e+01 -1.544953054423837813e+01 -3.173660509237742344e-01
2.289368820634003043e+00 -1.606452432111375472e+01 -1.551111334893244909e+01 -3.182909481437871113e-01
2.295658295415965000e+00 -1.563066655318272069e+01 -1.563066655318272069e+01 -3.192708673363494065e-01
2.301947770197926513e+00 -1.589152456410153746e+01 -1.589152456410153746e+01 -3.203061383289123043e-01
2.308237244979888025e+00 -1.562489489589878566e+01 -1.536760441706365121e+01 -3.213971113992212247e-01
2.314526719761849538e+00 -1.576056520910275793e+01 -1.576056520910275793e+01 -3.225441577049101283e-01
2.320816194543811051e+00 -1.614283286765133241e+01 -1.614283286765133241e+01 -3.237476697424423455e-01
2.327105669325772563e+00 -1.564306679941494238e+01 -1.650000000000000000e+01 -3.250080618366570917e-01
2.333395144107734076e+00 -1.532964811259236626e+01 -1.560894190846743967e+01 -3.263257706622403331e-01
2.339684618889695589e+00 -1.558911184626254354e+01 -1.558911184626254354e+01 -3.277012557985379271e-01
2.345974093671657101e+00 -1.550242319129359991e+01 -1.527041986496783998e+01 -3.291350003192536899e-01
2.352263568453618614e+00 -1.536414347215108123e+01 -1.650000000000000000e+01 -3.306275114186790764e-01
2.358553043235580127e+00 -1.587745185112255264e+01 -1.587745185112255264e+01 -3.321793210762593040e-01
2.364842518017541639e+00 -1.580952179848862293e+01 -1.617397505352812104e+01 -3.337909867613749193e-01
2.371131992799503152e+00 -1.564403666409665128e+01 -1.564403666409665128e+01 -3.354630921804127031e-01
2.377421467581465109e+00 -1.547160935682701499e+01 -1.547160935682701499e+01 -3.371962480683597385e-01
2.383710942363426621e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.389910930272604372e-01
2.390000417145388134e+00 -1.545568418992732873e+01 -1.602738307872645152e+01 -3.408482944141305038e-01
2.396289891927349647e+00 -1.650000000000000000e+01 -1.536499948733517584e+01 -3.427685492810743639e-01
2.402579366709311159e+00 -1.608319430980279563e+01 -1.608319430980279563e+01 -3.447525853705515342e-01
2.408868841491272672e+00 -1.546142906893289037e+01 -1.546142906893289037e+01 -3.468011621690049173e-01
2.415158316273234185e+00 -1.607680688075681985e+01 -1.607680688075681985e+01 -3.489150720222683466e-01
2.421447791055195697e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.510951413164590806e-01
2.427737265837157210e+00 -1.561750739021376511e+01 -1.561750739021376511e+01 -3.533422317283387293e-01
2.434026740619118723e+00 -1.624823178860738793e+01 -1.624823178860738793e+01 -3.556572415494311801e-01
2.440316215401080235e+00 -1.517603306122725115e+01 -1.650000000000000000e+01 -3.580411070885429758e-01
2.446605690183041748e+00 -1.560860583286713243e+01 -1.650000000000000000e+01 -3.604948041576844231e-01
2.452895164965003261e+00 -1.537394631239296316e+01 -1.537394631239296316e+01 -3.630193496467822301e-01
2.459184639746965217e+00 -1.568415216303546522e+01 -1.568415216303546522e+01 -3.656158031930389352e-01
2.465474114528926730e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.682852689512381428e-01
2.471763589310888243e+00 -1.527386677107864443e+01 -1.527386677107864443e+01 -3.710288974718435329e-01
2.478053064092849755e+00 -1.587058230361629008e+01 -1.605884119015756184e+01 -3.738478876942621376e-01
2.484342538874811268e+00 -1.535661416143387648e+01 -1.566176731678321055e+01 -3.767434890633316047e-01
2.490632013656772781e+00 -1.621799197320235919e+01 -1.579180219994454859e+01 -3.797170037777099494e-01
2.496921488438734293e+00 -1.520137549653195030e+01 -1.539049359596010724e+01 -3.827697891796109642e-01
2.503210963220695806e+00 -1.539264991190958121e+01 -1.539264991190958121e+01 -3.859032602961653957e-01
2.509500438002657319e+00 -1.540279384516448502e+01 -1.520929345401852295e+01 -3.891188925435822288e-01
2.515789912784618831e+00 -1.532352296594078034e+01 -1.538361352257121339e+01 -3.924182246062405399e-01
2.522079387566580344e+00 -1.611514459781978204e+01 -1.611514459781978204e+01 -3.958028615039911324e-01
2.528368862348541857e+00 -1.582824763657722755e+01 -1.543114912179208886e+01 -3.992744778621160617e-01
2.534658337130503369e+00 -1.557459808626637887e+01 -1.557459808626637887e+01 -4.028348213997209881e-01
2.540947811912465326e+00 -1.563924499884022978e+01 -1.534531341504360036e+01 -4.064857166538359268e-01
2.547237286694426839e+00 -1.538231103592061011e+01 -1.559950198774050634e+01 -4.102290689581059024e-01
2.553526761476388351e+00 -1.578587405290194212e+01 -1.541366734724236309e+01 -4.140668686967698964e-01
2.559816236258349864e+00 -1.527467477116444527e+01 -1.512301660513607260e+01 -4.180011958566189900e-01
2.566105711040311377e+00 -1.580128717233404245e+01 -1.580128717233404245e+01 -4.220342249019087277e-01
2.572395185822272889e+00 -1.597022005728944549e+01 -1.525870114418677481e+01 -4.261682299995911416e-01
2.578684660604234402e+00 -1.543500639422075338e+01 -1.543500639422075338e+01 -4.304055906251216257e-01
2.584974135386195915e+00 -1.527303777076848590e+01 -1.527303777076848590e+01 -4.347487975820895079e-01
2.591263610168157427e+00 -1.541802750657191545e+01 -1.521898845423825364e+01 -4.392004594724440714e-01
2.597553084950118940e+00 -1.543834946204457204e+01 -1.609893064709093125e+01 -4.437633096579783887e-01
2.603842559732080453e+00 -1.612089806179213625e+01 -1.552615455870375705e+01 -4.484402137580290049e-01
2.610132034514041965e+00 -1.550532792044222141e+01 -1.550532792044222141e+01 -4.532341777333072086e-01
2.616421509296003478e+00 -1.507216458542836968e+01 -1.507216458542836968e+01 -4.581483566113065398e-01
2.622710984077965435e+00 -1.543135096450998844e+01 -1.543135096450998844e+01 -4.631860639148708270e-01
2.629000458859926947e+00 -1.602847624993433584e+01 -1.589146487227410631e+01 -4.683507818626551078e-01
2.635289933641888460e+00 -1.537931461451708515e+01 -1.537931461451708515e+01 -4.736461724181025845e-01
2.641579408423849973e+00 -1.631991847982472521e+01 -1.530806914415558850e+01 -4.790760892726326770e-01
2.647868883205811485e+00 -1.598821422923347768e+01 -1.524919635246220473e+01 -4.846445908590533147e-01
2.654158357987772998e+00 -1.576145582348609331e+01 -1.576145582348609331e+01 -4.903559545028620681e-01
2.660447832769734511e+00 -1.565883001051308376e+01 -1.565883001051308376e+01 -4.962146918325460732e-01
2.666737307551696023e+00 -1.524398941436846222e+01 -1.545825410270312084e+01 -5.022255655852854161e-01
2.673026782333657536e+00 -1.499801441190920848e+01 -1.525142961852960966e+01 -5.083936079620530180e-01
2.679316257115619049e+00 -1.606042063312596824e+01 -1.527482267391699899e+01 -5.147241407062917995e-01
2.685605731897580561e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -5.212227971036687002e-01
2.691895206679542074e+00 -1.543899728785318892e+01 -1.543899728785318892e+01 -5.278955461273500127e-01
2.698184681461504031e+00 -1.542754447124370820e+01 -1.542754447124370820e+01 -5.347487189844121191e-01
2.704474156243465544e+00 -1.603790612741420318e+01 -1.603790612741420318e+01 -5.417890383553319866e-01
2.710763631025427056e+00 -1.563930215852438188e+01 -1.534534246491284115e+01 -5.490236506607210076e-01
2.717053105807388569e+00 -1.609191366269237733e+01 -1.585041472924707406e+01 -5.564601617389154375e-01
2.723342580589350082e+00 -1.562145786147620186e+01 -1.562145786147620186e+01 -5.641066763760195224e-01
2.729632055371311594e+00 -1.629005024917861277e+01 -1.629005024917861277e+01 -5.719718421980914957e-01
2.735921530153273107e+00 -1.570673651789286751e+01 -1.570673651789286751e+01 -5.800648985157733639e-01
2.742211004935234619e+00 -1.527777669598098420e+01 -1.527777669598098420e+01 -5.883957308068472614e-01
2.748500479717196132e+00 -1.539671387036962535e+01 -1.557674936692294487e+01 -5.969749316357317870e-01
2.754789954499157645e+00 -1.552851080271138251e+01 -1.552851080271138251e+01 -6.058138689440882851e-01
2.761079429281119157e+00 -1.588326125623837370e+01 -1.588326125623837370e+01 -6.149247628089226092e-01
2.767368904063080670e+00 -1.551822189352371950e+01 -1.551822189352371950e+01 -6.243207719596475247e-01
2.773658378845042183e+00 -1.529328974722570322e+01 -1.529328974722570322e+01 -6.340160915813973785e-01
2.779947853627004140e+00 -1.498937929419468595e+01 -1.523607259521454083e+01 -6.440260642183007755e-01
2.786237328408965652e+00 -1.554738072469222487e+01 -1.554738072469222487e+01 -6.543673059397450142e-01
2.792526803190927165e+00 -1.574365681014235641e+01 -1.520444424787498683e+01 -6.650578503613466808e-01
2.798816277972888678e+00 -1.632040183838918068e+01 -1.632040183838918068e+01 -6.761173136405802531e-01
2.805105752754850190e+00 -1.573854916571916185e+01 -1.520296233302418365e+01 -6.875670842224146373e-01
2.811395227536811703e+00 -1.596889752848520594e+01 -1.525844385649633494e+01 -6.994305419275788083e-01
2.817684702318773216e+00 -1.598167643785593306e+01 -1.592909375769605340e+01 -7.117333120022056869e-01
2.823974177100734728e+00 -1.557833330948946760e+01 -1.557833330948946760e+01 -7.245035610443592011e-01
2.830263651882696241e+00 -1.523044720306712563e+01 -1.501498933036701011e+01 -7.377723433734132419e-01
2.836553126664657754e+00 -1.549632450129986339e+01 -1.549632450129986339e+01 -7.515740085249598135e-01
2.842842601446619266e+00 -1.541717935305432974e+01 -1.541717935305432974e+01 -7.659466832900183597e-01
2.849132076228580779e+00 -1.527976949755668556e+01 -1.527976949755668556e+01 -7.809328452852943858e-01
2.855421551010542291e+00 -1.593033991526936433e+01 -1.546923386060640304e+01 -7.965800097359481136e-01
2.861711025792504248e+00 -1.496529430013760020e+01 -1.519442885250659891e+01 -8.129415573914637871e-01
2.868000500574465761e+00 -1.574599721235617444e+01 -1.574599721235617444e+01 -8.300777398740883939e-01
2.874289975356427274e+00 -1.639153730383348417e+01 -1.639153730383348417e+01 -8.480569101415751376e-01
2.880579450138388786e+00 -1.558455472784076790e+01 -1.558455472784076790e+01 -8.669570413987190971e-01
2.886868924920350299e+00 -1.562445151153875145e+01 -1.562445151153875145e+01 -8.868676196082048158e-01
2.893158399702311812e+00 -1.537563346664900443e+01 -1.537563346664900443e+01 -9.078920256013155443e-01
2.899447874484273324e+00 -1.535460704576972546e+01 -1.535460704576972546e+01 -9.301505671139825848e-01
2.905737349266234837e+00 -1.523732924612072814e+01 -1.509634894522108794e+01 -9.537843858777860229e-01
2.912026824048196350e+00 -1.539254307059344562e+01 -1.539254307059344562e+01 -9.789605614806501377e-01
2.918316298830157862e+00 -1.596571014549708778e+01 -1.596571014549708778e+01 -1.005878880762985927e+00
2.924605773612119375e+00 -1.510265450247535135e+01 -1.590884633952738447e+01 -1.034780970782492648e+00
2.930895248394080888e+00 -1.515024610914405123e+01 -1.520431256347509041e+01 -1.065962860489298780e+00
2.937184723176042400e+00 -1.518448317283375637e+01 -1.518448317283375637e+01 -1.099792642066317772e+00
2.943474197958004357e+00 -1.504922188175768660e+01 -1.495276649422175552e+01 -1.136735937590477752e+00
2.949763672739965870e+00 -1.511144376150616075e+01 -1.500186474847785867e+01 -1.177393715297725407e+00
2.956053147521927382e+00 -1.650000000000000000e+01 -1.535516851612612932e+01 -1.222560421309582646e+00
2.962342622303888895e+00 -1.569559366182829407e+01 -1.496267736959856798e+01 -1.273317117293502054e+00
2.968632097085850408e+00 -1.535163923988518420e+01 -1.535163923988518420e+01 -1.331188427822701525e+00
2.974921571867811920e+00 -1.540898501583331281e+01 -1.540898501583331281e+01 -1.398424211826635899e+00
2.981211046649773433e+00 -1.592802045256738985e+01 -1.592802045256738985e+01 -1.478547782940169419e+00
2.987500521431734946e+00 -1.571495136679716964e+01 -1.538214169242756668e+01 -1.577545655706555694e+00
2.993789996213696458e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.706883604918733921e+00
3.000079470995657971e+00 -1.531850564410224180e+01 -1.531850564410224180e+01 -1.893277165239623194e+00
3.006368945777619484e+00 -1.569935482524924808e+01 -1.516218717673813288e+01 -2.229709786731677745e+00
3.012658420559580996e+00 -1.554777257780082245e+01 -1.554777257780082245e+01 -2.982676279578323708e+00
3.018947895341542953e+00 -1.517769099555156842e+01 -1.505243880121433975e+01 -2.096189672827541095e+00
3.025237370123504466e+00 -1.569725934880406903e+01 -1.569725934880406903e+01 -1.823182481225036788e+00
3.031526844905465978e+00 -1.631063012821459068e+01 -1.631063012821459068e+01 -1.656081718466243302e+00
3.037816319687427491e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.535132582504008969e+00
3.044105794469389004e+00 -1.541549473001077786e+01 -1.541549473001077786e+01 -1.440174249667434792e+00
3.050395269251350516e+00 -1.530273557500816750e+01 -1.530273557500816750e+01 -1.361917890579010582e+00
3.056684744033312029e+00 -1.531743755168174914e+01 -1.515273152464116890e+01 -1.295308464075430210e+00
3.062974218815273542e+00 -1.546049602679780577e+01 -1.505803946191648279e+01 -1.237287963534142499e+00
3.069263693597235054e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.185864866062792622e+00
3.075553168379196567e+00 -1.598632298864556489e+01 -1.598632298864556489e+01 -1.139669462977726866e+00
3.081842643161158080e+00 -1.514468682078403816e+01 -1.513868673004011889e+01 -1.097719220965966969e+00
3.088132117943119592e+00 -1.472153934229820571e+01 -1.650000000000000000e+01 -1.059285339015977545e+00
3.094421592725081105e+00 -1.584048017825661248e+01 -1.584048017825661248e+01 -1.023812262352989277e+00
3.100711067507043062e+00 -1.528609284130129176e+01 -1.528609284130129176e+01 -9.908667782820315129e-01
3.107000542289004574e+00 -1.488628487243147269e+01 -1.509145776189542332e+01 -9.601045355933178760e-01
3.113290017070966087e+00 -1.485923755679890235e+01 -1.502289006590328491e+01 -9.312472872698085435e-01
3.119579491852927600e+00 -1.650000000000000000e+01 -1.509465865600495782e+01 -9.040669820473613560e-01
3.125868966634889112e+00 -1.561454225257285167e+01 -1.527226424244288339e+01 -8.783743712190035247e-01
3.132158441416850625e+00 -1.541653331517937708e+01 -1.579265722772319513e+01 -8.540106750862805907e-01
3.138447916198812138e+00 -1.432749268540112908e+01 -1.542647455139394452e+01 -8.308413731118797774e-01
3.141492653589792905e+00 -1.262968144868001552e+01 -1.566298443680082464e+01 -8.200193183972359634e-01
3.141496735222446102e+00 -1.272640015753844800e+01 -1.509851746535935035e+01 -8.200049751816764765e-01
3.141500816855098854e+00 -1.215180774873314284e+01 -1.500624052741005698e+01 -8.199906323992356416e-01
3.141504898487752051e+00 -1.267294840424829871e+01 -1.508983033822549125e+01 -8.199762900498942519e-01
3.141508980120405248e+00 -1.214649034934065952e+01 -1.641224464802457916e+01 -8.199619481336195559e-01
3.141513061753058444e+00 -1.405288824956265792e+01 -1.650000000000000000e+01 -8.199476066503914584e-01
3.141517143385711197e+00 -1.240655533183334569e+01 -1.518460526724881809e+01 -8.199332656001743214e-01
3.141521225018364394e+00 -1.246528051298523287e+01 -1.574621362346560893e+01 -8.199189249829516024e-01
3.141525306651017591e+00 -1.246802482089532660e+01 -1.650000000000000000e+01 -8.199045847986874413e-01
3.141529388283670343e+00 -1.297450830659644261e+01 -1.518905065390624642e+01 -8.198902450473574133e-01
3.141533469916323540e+00 -1.214001171058573725e+01 -1.650000000000000000e+01 -8.198759057289350949e-01
3.141537551548976737e+00 -1.256119575909467834e+01 -1.504974550471937000e+01 -8.198615668433917314e-01
3.141541633181629933e+00 -1.249693088670560037e+01 -1.627937371073238992e+01 -8.198472283907017877e-01
3.141545714814282686e+00 -1.189003182507934930e+01 -1.552805774579253040e+01 -8.198328903708418380e-01
3.141549796446935883e+00 -1.362497244758578319e+01 -1.557581152464508278e+01 -8.198185527837780207e-01
3.141553878079589079e+00 -1.198098331575924647e+01 -1.522504514517698482e+01 -8.198042156294895744e-01
3.141557959712241832e+00 -1.179380092287943071e+01 -1.583282046653943276e+01 -8.197898789079409720e-01
3.141562041344895029e+00 -1.184721874416037934e+01 -1.585688465430895100e+01 -8.197755426191145611e-01
3.141566122977548225e+00 -1.309290287659689689e+01 -1.650000000000000000e+01 -8.197612067629793664e-01
3.141570204610201422e+00 -1.170962072984692703e+01 -1.564988580745816904e+01 -8.197468713395064110e-01
3.141574286242854175e+00 -1.217434511031191313e+01 -1.535159029314573864e+01 -8.197325363486714922e-01
3.141578367875507372e+00 -1.161402322600556403e+01 -1.537190923364809336e+01 -8.197182017904485196e-01
3.141582449508160568e+00 -1.138292128088627919e+01 -1.513932507071344880e+01 -8.197038676648064071e-01
3.141586531140813321e+00 -1.105856037534552172e+01 -1.518328154853249501e+01 -8.196895339717276130e-01
3.141590612773466518e+00 -1.110673480126041035e+01 -1.560781753683753337e+01 -8.196752007111746119e-01
3.141594694406119714e+00 -1.061295740084364603e+01 -1.499952894118759161e+01 -8.196752007111718363e-01
3.141598776038772911e+00 -1.158415098077865935e+01 -1.495524008515332071e+01 -8.196895339717269469e-01
3.141602857671425664e+00 -1.122317603958815369e+01 -1.498699729244049905e+01 -8.197038676648101818e-01
3.141606939304078860e+00 -1.182084375700369883e+01 -1.508027807622067584e+01 -8.197182017904497409e-01
3.141611020936732057e+00 -1.217446189167742610e+01 -1.489881533845856687e+01 -8.197325363486749339e-01
3.141615102569384810e+00 -1.195267018459159658e+01 -1.543634987189400753e+01 -8.197468713395075213e-01
3.141619184202038007e+00 -1.187490550792614918e+01 -1.504647507362288650e+01 -8.197612067629808097e-01
3.141623265834691203e+00 -1.198638722253645561e+01 -1.525584378724833101e+01 -8.197755426191147832e-01
3.141627347467344400e+00 -1.187439407681161896e+01 -1.566745529701057649e+01 -8.197898789079425264e-01
3.141631429099997153e+00 -1.169624884324629654e+01 -1.638145054245993038e+01 -8.198042156294855776e-01
3.141635510732650349e+00 -1.175047345618638417e+01 -1.568394762079656068e+01 -8.198185527837781317e-01
3.141639592365303546e+00 -1.229006940040919460e+01 -1.532178293426511040e+01 -8.198328903708413939e-01
3.141643673997956299e+00 -1.287111398606940327e+01 -1.534447398846600130e+01 -8.198472283907006775e-01
3.141647755630609495e+00 -1.238953001347402783e+01 -1.612748009059059839e+01 -8.198615668433919534e-01
3.141651837263262692e+00 -1.241323073223009210e+01 -1.650000000000000000e+01 -8.198759057289329855e-01
3.141655918895915889e+00 -1.215530883643569027e+01 -1.589949558985817646e+01 -8.198902450473565251e-01
3.141660000528568641e+00 -1.246874010759321649e+01 -1.516952155836432325e+01 -8.199045847986855540e-01
3.141664082161221838e+00 -1.267823037623102422e+01 -1.579453411634211157e+01 -8.199189249829522685e-01
3.141668163793875035e+00 -1.240657926665641853e+01 -1.524847968267059350e+01 -8.199332656001772079e-01
3.141672245426527788e+00 -1.207773456516421007e+01 -1.525948895591480081e+01 -8.199476066503925686e-01
3.141676327059180984e+00 -1.202696507921196911e+01 -1.593577534822342479e+01 -8.199619481336245519e-01
3.141680408691834181e+00 -1.236942032989124662e+01 -1.580272958147801532e+01 -8.199762900498951401e-01
3.141684490324487378e+00 -1.237828757102282928e+01 -1.520176143726350837e+01 -8.199906323992385282e-01
3.141688571957140130e+00 -1.230242339690055609e+01 -1.650000000000000000e+01 -8.200049751816731458e-01
3.141692653589793327e+00 -1.262893839324281409e+01 -1.573413214710615371e+01 -8.200193183972349642e-01
3.144737390980773650e+00 -1.452748636323192777e+01 -1.544089675294685193e+01 -8.308413731118771128e-01
3.151026865762735163e+00 -1.561612580855322463e+01 -1.496247994029441664e+01 -8.540106750862811458e-01
3.157316340544696676e+00 -1.509187814392239169e+01 -1.509187814392239169e+01 -8.783743712189981956e-01
3.163605815326658188e+00 -1.454493054475776859e+01 -1.543394863723833765e+01 -9.040669820473589136e-01
3.169895290108619701e+00 -1.483443399418170827e+01 -1.483443399418170827e+01 -9.312472872698083215e-01
3.176184764890581214e+00 -1.499899053591207476e+01 -1.510774814687362877e+01 -9.601045355933238712e-01
3.182474239672543170e+00 -1.525556231819023623e+01 -1.547737277358469932e+01 -9.908667782820350656e-01
3.188763714454504683e+00 -1.613272031704511278e+01 -1.573355558696484380e+01 -1.023812262352981284e+00
3.195053189236466196e+00 -1.511832421576493957e+01 -1.533749241012466058e+01 -1.059285339015966443e+00
3.201342664018427708e+00 -1.535757862425509579e+01 -1.517979788668836960e+01 -1.097719220965963194e+00
3.207632138800389221e+00 -1.526584746813774984e+01 -1.510233094059125314e+01 -1.139669462977725978e+00
3.213921613582350734e+00 -1.516799511510339826e+01 -1.504515189017912924e+01 -1.185864866062779299e+00
3.220211088364312246e+00 -1.499938710724781998e+01 -1.495545572704150850e+01 -1.237287963534131396e+00
3.226500563146273759e+00 -1.500857641898272732e+01 -1.650000000000000000e+01 -1.295308464075422661e+00
3.232790037928235272e+00 -1.560710385983252024e+01 -1.560710385983252024e+01 -1.361917890579012580e+00
3.239079512710196784e+00 -1.568868008633168998e+01 -1.568868008633168998e+01 -1.440174249667419692e+00
3.245368987492158297e+00 -1.602208203649113472e+01 -1.602208203649113472e+01 -1.535132582504004084e+00
3.251658462274119810e+00 -1.510879270691939347e+01 -1.525464144802441702e+01 -1.656081718466237751e+00
3.257947937056081322e+00 -1.585395576679650098e+01 -1.585395576679650098e+01 -1.823182481225038565e+00
3.264237411838043279e+00 -1.561949001779727730e+01 -1.561949001779727730e+01 -2.096189672827593942e+00
3.270526886620004792e+00 -1.553960722830096586e+01 -1.553960722830096586e+01 -2.982676279578506673e+00
3.276816361401966304e+00 -1.507717368609530517e+01 -1.507717368609530517e+01 -2.229709786731770116e+00
3.283105836183927817e+00 -1.545698711820241478e+01 -1.545698711820241478e+01 -1.893277165239662940e+00
3.289395310965889330e+00 -1.512879827098043428e+01 -1.512879827098043428e+01 -1.706883604918737252e+00
3.295684785747850842e+00 -1.608357775654711830e+01 -1.608357775654711830e+01 -1.577545655706561023e+00
3.301974260529812355e+00 -1.555641274434555221e+01 -1.555641274434555221e+01 -1.478547782940183408e+00
3.308263735311773868e+00 -1.573135462043068955e+01 -1.538968760916170275e+01 -1.398424211826639674e+00
3.314553210093735380e+00 -1.518769803701511378e+01 -1.518769803701511378e+01 -1.331188427822680875e+00
3.320842684875696893e+00 -1.575969697905068756e+01 -1.540236405988360424e+01 -1.273317117293507383e+00
3.327132159657658406e+00 -1.510604730518880245e+01 -1.510604730518880245e+01 -1.222560421309589973e+00
3.333421634439619918e+00 -1.500664523484205404e+01 -1.490811127509848966e+01 -1.177393715297722521e+00
3.339711109221581431e+00 -1.554695838941561448e+01 -1.554695838941561448e+01 -1.136735937590480194e+00
3.346000584003543388e+00 -1.602750668367520603e+01 -1.550044025021797367e+01 -1.099792642066318438e+00
3.352290058785504900e+00 -1.536762413758936319e+01 -1.568429206119862229e+01 -1.065962860489297892e+00
3.358579533567466413e+00 -1.562026333600902639e+01 -1.516505369738995945e+01 -1.034780970782496423e+00
3.364869008349427926e+00 -1.502522779034496025e+01 -1.625658886258023728e+01 -1.005878880762992589e+00
3.371158483131389438e+00 -1.520148129748756638e+01 -1.520148129748756638e+01 -9.789605614806464740e-01
3.377447957913350951e+00 -1.521261747478146198e+01 -1.521261747478146198e+01 -9.537843858777861339e-01
3.383737432695312464e+00 -1.545565762438391388e+01 -1.545565762438391388e+01 -9.301505671139871367e-01
3.390026907477273976e+00 -1.565375572830388151e+01 -1.535262774469967262e+01 -9.078920256013164325e-01
3.396316382259235489e+00 -1.509371830030770845e+01 -1.509371830030770845e+01 -8.868676196081971552e-01
3.402605857041197002e+00 -1.549910115833830382e+01 -1.589549143973213852e+01 -8.669570413987208735e-01
3.408895331823158514e+00 -1.536628199109488868e+01 -1.568151395210490051e+01 -8.480569101415779132e-01
3.415184806605120027e+00 -1.501707613954503806e+01 -1.501707613954503806e+01 -8.300777398740923907e-01
3.421474281387081540e+00 -1.519156454043144500e+01 -1.519156454043144500e+01 -8.129415573914613447e-01
3.427763756169043496e+00 -1.528990178223633478e+01 -1.528990178223633478e+01 -7.965800097359461152e-01
3.434053230951005009e+00 -1.508712982507958600e+01 -1.508712982507958600e+01 -7.809328452852933866e-01
3.440342705732966522e+00 -1.538454408902803117e+01 -1.538454408902803117e+01 -7.659466832900212463e-01
3.446632180514928034e+00 -1.511338938923404562e+01 -1.526108633604563991e+01 -7.515740085249588143e-01
3.452921655296889547e+00 -1.560897514240346595e+01 -1.560897514240346595e+01 -7.377723433734119096e-01
3.459211130078851060e+00 -1.616159548208591801e+01 -1.616159548208591801e+01 -7.245035610443574248e-01
3.465500604860812572e+00 -1.545707764179531907e+01 -1.545707764179531907e+01 -7.117333120022061310e-01
3.471790079642774085e+00 -1.528257949742926058e+01 -1.528257949742926058e+01 -6.994305419275786972e-01
3.478079554424735598e+00 -1.614988136771330574e+01 -1.522524960323654852e+01 -6.875670842224149704e-01
3.484369029206697110e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -6.761173136405821404e-01
3.490658503988658623e+00 -1.515054617604550202e+01 -1.515054617604550202e+01 -6.650578503613489012e-01
3.496947978770620136e+00 -1.575702122082562262e+01 -1.540118682325943311e+01 -6.543673059397454583e-01
3.503237453552582092e+00 -1.542133358507276242e+01 -1.542133358507276242e+01 -6.440260642182977779e-01
3.509526928334543605e+00 -1.572949374126854849e+01 -1.572949374126854849e+01 -6.340160915813979337e-01
3.515816403116505118e+00 -1.528020175123339008e+01 -1.528020175123339008e+01 -6.243207719596466365e-01
3.522105877898466630e+00 -1.527397836213491900e+01 -1.587289830132769985e+01 -6.149247628089238304e-01
3.528395352680428143e+00 -1.512970394465745549e+01 -1.512970394465745549e+01 -6.058138689440893954e-01
3.534684827462389656e+00 -1.510708608303573719e+01 -1.510708608303573719e+01 -5.969749316357295665e-01
3.540974302244351168e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -5.883957308068470393e-01
3.547263777026312681e+00 -1.547187209782860329e+01 -1.510708442949353270e+01 -5.800648985157734749e-01
3.553553251808274194e+00 -1.564046415623576536e+01 -1.566706258535526430e+01 -5.719718421980937162e-01
3.559842726590235706e+00 -1.552972747657965868e+01 -1.552972747657965868e+01 -5.641066763760173020e-01
3.566132201372197219e+00 -1.604373624897854356e+01 -1.604373624897854356e+01 -5.564601617389158816e-01
3.572421676154158732e+00 -1.598554965511210568e+01 -1.598554965511210568e+01 -5.490236506607212297e-01
3.578711150936120244e+00 -1.574814856176084277e+01 -1.574814856176084277e+01 -5.417890383553333189e-01
3.585000625718082201e+00 -1.620899065915220305e+01 -1.579522463064519400e+01 -5.347487189844117861e-01
3.591290100500043714e+00 -1.568832522161770626e+01 -1.568832522161770626e+01 -5.278955461273497907e-01
3.597579575282005226e+00 -1.520027332945561227e+01 -1.538879118170150306e+01 -5.212227971036682561e-01
3.603869050063966739e+00 -1.508369105817376976e+01 -1.508369105817376976e+01 -5.147241407062921326e-01
3.610158524845928252e+00 -1.589428346112139856e+01 -1.589428346112139856e+01 -5.083936079620517967e-01
3.616447999627889764e+00 -1.522390664195034660e+01 -1.522390664195034660e+01 -5.022255655852830847e-01
3.622737474409851277e+00 -1.572577154618876705e+01 -1.572577154618876705e+01 -4.962146918325447964e-01
3.629026949191812790e+00 -1.619918652775509926e+01 -1.529473236483122456e+01 -4.903559545028629563e-01
3.635316423973774302e+00 -1.526681635644925983e+01 -1.526681635644925983e+01 -4.846445908590541474e-01
3.641605898755735815e+00 -1.559023786598489991e+01 -1.559023786598489991e+01 -4.790760892726312337e-01
3.647895373537697328e+00 -1.596697475629411045e+01 -1.596697475629411045e+01 -4.736461724181010302e-01
3.654184848319658840e+00 -1.524142139898027537e+01 -1.524142139898027537e+01 -4.683507818626556629e-01
3.660474323101620353e+00 -1.592737955891910318e+01 -1.592737955891910318e+01 -4.631860639148710490e-01
3.666763797883582310e+00 -1.578376821305693234e+01 -1.578376821305693234e+01 -4.581483566113052630e-01
3.673053272665543822e+00 -1.567064333493796191e+01 -1.567064333493796191e+01 -4.532341777333073751e-01
3.679342747447505335e+00 -1.564889272746512283e+01 -1.564889272746512283e+01 -4.484402137580277836e-01
3.685632222229466848e+00 -1.585751243046338921e+01 -1.585751243046338921e+01 -4.437633096579788328e-01
3.691921697011428360e+00 -1.556779730723112465e+01 -1.556779730723112465e+01 -4.392004594724440714e-01
3.698211171793389873e+00 -1.557316271084487092e+01 -1.557316271084487092e+01 -4.347487975820880646e-01
3.704500646575351386e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -4.304055906251211816e-01
3.710790121357312898e+00 -1.535090007704290294e+01 -1.535090007704290294e+01 -4.261682299995910306e-01
3.717079596139274411e+00 -1.522350271366339491e+01 -1.581352368672013498e+01 -4.220342249019083392e-01
3.723369070921235924e+00 -1.571293836019787982e+01 -1.571293836019787982e+01 -4.180011958566188790e-01
3.729658545703197436e+00 -1.580688988818734231e+01 -1.580688988818734231e+01 -4.140668686967687862e-01
3.735948020485158949e+00 -1.593786753560061697e+01 -1.597198175835009515e+01 -4.102290689581058469e-01
3.742237495267120462e+00 -1.582034248497518014e+01 -1.582034248497518014e+01 -4.064857166538344835e-01
3.748526970049082419e+00 -1.636810769021413137e+01 -1.557693635206706695e+01 -4.028348213997189342e-01
3.754816444831043931e+00 -1.547138853338210751e+01 -1.547138853338210751e+01 -3.992744778621141744e-01
3.761105919613005444e+00 -1.618987505511385194e+01 -1.618987505511385194e+01 -3.958028615039914100e-01
3.767395394394966956e+00 -1.567774139621742613e+01 -1.650000000000000000e+01 -3.924182246062395407e-01
3.773684869176928469e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.891188925435830614e-01
3.779974343958889982e+00 -1.552782272874234160e+01 -1.543235073048872863e+01 -3.859032602961650626e-01
3.786263818740851494e+00 -1.581040703983293305e+01 -1.617193307575899297e+01 -3.827697891796094654e-01
3.792553293522813007e+00 -1.559696759490180717e+01 -1.559696759490180717e+01 -3.797170037777101714e-01
3.798842768304774520e+00 -1.589624931297459476e+01 -1.510066202543376512e+01 -3.767434890633312716e-01
3.805132243086736032e+00 -1.572783301912593323e+01 -1.572783301912593323e+01 -3.738478876942608053e-01
3.811421717868697545e+00 -1.547802519157497514e+01 -1.547802519157497514e+01 -3.710288974718419786e-01
3.817711192650659058e+00 -1.586712676065229211e+01 -1.586712676065229211e+01 -3.682852689512378652e-01
3.824000667432621015e+00 -1.597310803321193617e+01 -1.597310803321193617e+01 -3.656158031930378804e-01
3.830290142214582527e+00 -1.626092694037763664e+01 -1.555770602071385689e+01 -3.630193496467819525e-01
3.836579616996544040e+00 -1.621332927467858198e+01 -1.621332927467858198e+01 -3.604948041576844786e-01
3.842869091778505553e+00 -1.546757727545516481e+01 -1.546757727545516481e+01 -3.580411070885421987e-01
3.849158566560467065e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.556572415494296813e-01
3.855448041342428578e+00 -1.537626963238173694e+01 -1.570241259408030565e+01 -3.533422317283382852e-01
3.861737516124390091e+00 -1.523999623402198189e+01 -1.604244592566469763e+01 -3.510951413164581369e-01
3.868026990906351603e+00 -1.547212477787933338e+01 -1.547212477787933338e+01 -3.489150720222679025e-01
3.874316465688313116e+00 -1.556126191702409578e+01 -1.556126191702409578e+01 -3.468011621690041402e-01
3.880605940470274628e+00 -1.537618262653522727e+01 -1.537618262653522727e+01 -3.447525853705511456e-01
3.886895415252236141e+00 -1.650000000000000000e+01 -1.564135151147439551e+01 -3.427685492810741419e-01
3.893184890034197654e+00 -1.587492958503621665e+01 -1.587492958503621665e+01 -3.408482944141298931e-01
3.899474364816159166e+00 -1.616182539895901726e+01 -1.581487822468519688e+01 -3.389910930272597711e-01
3.905763839598121123e+00 -1.545351466343634250e+01 -1.588636098056801949e+01 -3.371962480683584618e-01
3.912053314380082636e+00 -1.594170364868049639e+01 -1.596786996330203401e+01 -3.354630921804119814e-01
3.918342789162044149e+00 -1.574604599761573454e+01 -1.574604599761573454e+01 -3.337909867613732540e-01
3.924632263944005661e+00 -1.568524470271544757e+01 -1.568524470271544757e+01 -3.321793210762590265e-01
3.930921738725967174e+00 -1.576909593902430018e+01 -1.576909593902430018e+01 -3.306275114186780772e-01
3.937211213507928687e+00 -1.579973952775766222e+01 -1.619749855193434840e+01 -3.291350003192525242e-01
3.943500688289890199e+00 -1.546365139747183548e+01 -1.591439113963622276e+01 -3.277012557985383712e-01
3.949790163071851712e+00 -1.564551865940210895e+01 -1.650000000000000000e+01 -3.263257706622391119e-01
3.956079637853813225e+00 -1.582337750586431646e+01 -1.542919072865162811e+01 -3.250080618366564256e-01
3.962369112635774737e+00 -1.633979586912904836e+01 -1.633979586912904836e+01 -3.237476697424414018e-01
3.968658587417736250e+00 -1.560235152656931845e+01 -1.560235152656931845e+01 -3.225441577049091291e-01
3.974948062199697763e+00 -1.584391847632616468e+01 -1.584391847632616468e+01 -3.213971113992205586e-01
3.981237536981659275e+00 -1.572425899952271955e+01 -1.572425899952271955e+01 -3.203061383289097508e-01
3.987527011763621232e+00 -1.541520048639395135e+01 -1.622420809179612533e+01 -3.192708673363492400e-01
3.993816486545582745e+00 -1.628488263417349202e+01 -1.628488263417349202e+01 -3.182909481437855570e-01
4.000105961327544257e+00 -1.563196618968456164e+01 -1.650000000000000000e+01 -3.173660509237725691e-01
4.006395436109505326e+00 -1.601862762019160868e+01 -1.589879238631472091e+01 -3.164958658978106465e-01
4.012684910891467283e+00 -1.568293435900373822e+01 -1.562604676525396208e+01 -3.156801029621812416e-01
4.018974385673428351e+00 -1.607202875736573233e+01 -1.607202875736573233e+01 -3.149184913399908914e-01
4.025263860455390308e+00 -1.592643201798017571e+01 -1.598470050179294510e+01 -3.142107792585219217e-01
4.031553335237352265e+00 -1.536820724434847385e+01 -1.536820724434847385e+01 -3.135567336510908243e-01
4.037842810019313333e+00 -1.590286919705340019e+01 -1.590286919705340019e+01 -3.129561398826282703e-01
4.044132284801275290e+00 -1.564301355248893621e+01 -1.564301355248893621e+01 -3.124088014983337769e-01
4.050421759583236359e+00 -1.615400511174459197e+01 -1.615400511174459197e+01 -3.119145399947367836e-01
4.056711234365198315e+00 -1.630734903718239437e+01 -1.630734903718239437e+01 -3.114731946126260143e-01
4.063000709147159384e+00 -1.548548110773805320e+01 -1.593140253522470573e+01 -3.110846221513319243e-01
4.069290183929121341e+00 -1.566882953723335703e+01 -1.566882953723335703e+01 -3.107486968039061548e-01
4.075579658711082409e+00 -1.636641533457304831e+01 -1.636641533457304831e+01 -3.104653100127879872e-01
4.081869133493044366e+00 -1.583161295379575506e+01 -1.583161295379575506e+01 -3.102343703456314494e-01
4.088158608275005435e+00 -1.538034310861918463e+01 -1.560276647938401418e+01 -3.100558033909648903e-01
4.094448083056967391e+00 -1.568409530949766939e+01 -1.568409530949766939e+01 -3.099295516734583700e-01
4.100737557838928460e+00 -1.624372507006693667e+01 -1.555424461726268248e+01 -3.098555745885777091e-01
4.107027032620890417e+00 -1.622042650227823302e+01 -1.622042650227823302e+01 -3.098338483564784251e-01
4.113316507402852373e+00 -1.640003565710671651e+01 -1.640003565710671651e+01 -3.098643659950188756e-01
4.119605982184813442e+00 -1.603016486280644415e+01 -1.589023726137672732e+01 -3.099471373118503625e-01
4.125895456966775399e+00 -1.564568004291232128e+01 -1.650000000000000000e+01 -3.100821889155301325e-01
4.132184931748736467e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.102695642457289904e-01
4.138474406530698424e+00 -1.566730517654109001e+01 -1.650000000000000000e+01 -3.105093236225521247e-01
4.144763881312659493e+00 -1.563126677232736483e+01 -1.563126677232736483e+01 -3.108015443151465051e-01
4.151053356094621449e+00 -1.613409223066468812e+01 -1.613409223066468812e+01 -3.111463206297144790e-01
4.157342830876582518e+00 -1.609135571604469916e+01 -1.585073501149913078e+01 -3.115437640171666578e-01
4.163632305658544475e+00 -1.555210982909045470e+01 -1.623338030993405212e+01 -3.119940032006774389e-01
4.169921780440505543e+00 -1.589112749181034445e+01 -1.545526793653924003e+01 -3.124971843234247704e-01
4.176211255222467500e+00 -1.523758411964893789e+01 -1.587108180291907367e+01 -3.130534711169088435e-01
4.182500730004428569e+00 -1.546104745127347613e+01 -1.600794323366328342e+01 -3.136630450902258005e-01
4.188690204786390758e+00 -1.362554599113238574e+01 -1.583204802805692957e+01 -3.143151438061510539e-01
4.188694286419043955e+00 -1.494189536571709986e+01 -1.572327652914479934e+01 -3.143155909663155612e-01
4.188698368051697152e+00 -1.321946350599245257e+01 -1.554100434258411134e+01 -3.143160381490945343e-01
4.188702449684350348e+00 -1.367695830944062152e+01 -1.555833936775425386e+01 -3.143164853544910819e-01
4.188706531317002657e+00 -1.312891288933460388e+01 -1.616670044357216085e+01 -3.143169325825029281e-01
4.188710612949655854e+00 -1.389213121582360166e+01 -1.578810676614850372e+01 -3.143173798331292401e-01
4.188714694582309050e+00 -1.340639441597772752e+01 -1.582681321811494435e+01 -3.143178271063727935e-01
4.188718776214962247e+00 -1.313246648339864642e+01 -1.650000000000000000e+01 -3.143182744022320341e-01
4.188722857847615444e+00 -1.346783573071420648e+01 -1.585025137982705523e+01 -3.143187217207061845e-01
4.188726939480268641e+00 -1.300152914080485189e+01 -1.576311411186474665e+01 -3.143191690617988532e-01
4.188731021112920949e+00 -1.341168268843936673e+01 -1.592698572013815017e+01 -3.143196164255058211e-01
4.188735102745574146e+00 -1.310352412117061682e+01 -1.559004582653820492e+01 -3.143200638118283652e-01
4.188739184378227343e+00 -1.337602323570003016e+01 -1.592788612614697819e+01 -3.143205112207679286e-01
4.188743266010880539e+00 -1.268053356370262108e+01 -1.576145009901496508e+01 -3.143209586523244559e-01
4.188747347643533736e+00 -1.361301484398211947e+01 -1.556915741054688063e+01 -3.143214061064968923e-01
4.188751429276186933e+00 -1.412611396814146048e+01 -1.615624002560530670e+01 -3.143218535832852933e-01
4.188755510908839241e+00 -1.295821936845136158e+01 -1.558860929457431332e+01 -3.143223010826912689e-01
4.188759592541492438e+00 -1.263009446016761750e+01 -1.547251715851546194e+01 -3.143227486047115993e-01
4.188763674174145635e+00 -1.265592908258594029e+01 -1.590589866453417045e+01 -3.143231961493500592e-01
4.188767755806798831e+00 -1.239325671846400390e+01 -1.566629066313820573e+01 -3.143236437166048169e-01
4.188771837439452028e+00 -1.286177881597400052e+01 -1.571340780012068628e+01 -3.143240913064767605e-01
4.188775919072105225e+00 -1.238266394440402784e+01 -1.562501888923406490e+01 -3.143245389189661676e-01
4.188780000704757533e+00 -1.249157219246380279e+01 -1.650000000000000000e+01 -3.143249865540705401e-01
4.188784082337410730e+00 -1.297121673387619190e+01 -1.576107782763408061e+01 -3.143254342117938749e-01
4.188788163970063927e+00 -1.190578774696467512e+01 -1.584841711408022036e+01 -3.143258818921322861e-01
4.188790204786390525e+00 -1.550475450661281940e+01 -1.604220079697078560e+01 -3.143261057407835679e-01
4.188792245602717124e+00 -1.158133085117710337e+01 -1.549833019555835634e+01 -3.143258818921327857e-01
4.188796327235370320e+00 -1.258391888941493875e+01 -1.650000000000000000e+01 -3.143254342117935973e-01
4.188800408868023517e+00 -1.210672766580747073e+01 -1.611352523286297611e+01 -3.143249865540714838e-01
4.188804490500675826e+00 -1.231918394511001758e+01 -1.586646467779282688e+01 -3.143245389189656680e-01
4.188808572133329022e+00 -1.262041792540662755e+01 -1.553988877356668219e+01 -3.143240913064771491e-01
4.188812653765982219e+00 -1.235067631142558753e+01 -1.591022819099941366e+01 -3.143236437166053165e-01
4.188816735398635416e+00 -1.336292252351680432e+01 -1.622095041926003489e+01 -3.143231961493511140e-01
4.188820817031288612e+00 -1.276134787104403223e+01 -1.557052230037826490e+01 -3.143227486047127650e-01
4.188824898663941809e+00 -1.297224773813765530e+01 -1.650000000000000000e+01 -3.143223010826904362e-01
4.188828980296594118e+00 -1.269594527351512525e+01 -1.566015267332916316e+01 -3.143218535832854044e-01
4.188833061929247314e+00 -1.361055437332075435e+01 -1.588214509954585552e+01 -3.143214061064963372e-01
4.188837143561900511e+00 -1.331467496425602803e+01 -1.632090844256904205e+01 -3.143209586523245669e-01
4.188841225194553708e+00 -1.330178912601572705e+01 -1.632460774820583183e+01 -3.143205112207682062e-01
4.188845306827206905e+00 -1.320899210721192851e+01 -1.583067367463795172e+01 -3.143200638118286427e-01
4.188849388459860101e+00 -1.364139767388693514e+01 -1.644946079054846777e+01 -3.143196164255053771e-01
4.188853470092512410e+00 -1.339513950695375577e+01 -1.581431925013804296e+01 -3.143191690617987422e-01
4.188857551725165607e+00 -1.411471916699083273e+01 -1.550165194950124814e+01 -3.143187217207065731e-01
4.188861633357818803e+00 -1.367650878740607290e+01 -1.648618815247552405e+01 -3.143182744022319230e-01
4.188865714990472000e+00 -1.384107723536493317e+01 -1.562643547396737809e+01 -3.143178271063725160e-01
4.188869796623125197e+00 -1.323724362573698521e+01 -1.574768756692294325e+01 -3.143173798331291291e-01
4.188873878255778394e+00 -1.339118868269458318e+01 -1.650000000000000000e+01 -3.143169325825025950e-01
4.188877959888430702e+00 -1.319441529109455224e+01 -1.643761633660203714e+01 -3.143164853544916926e-01
4.188882041521083899e+00 -1.366690359126079279e+01 -1.566491386486577397e+01 -3.143160381490960331e-01
4.188886123153737095e+00 -1.330537497252200829e+01 -1.650000000000000000e+01 -3.143155909663156167e-01
4.188890204786390292e+00 -1.348125922950424815e+01 -1.617130249050115864e+01 -3.143151438061522196e-01
4.195079679568352482e+00 -1.561881020049299629e+01 -1.569133352507106594e+01 -3.136630450902266887e-01
4.201369154350313551e+00 -1.557708360161427130e+01 -1.574644350968780415e+01 -3.130534711169088991e-01
4.207658629132275507e+00 -1.617945434480010292e+01 -1.617945434480010292e+01 -3.124971843234249369e-01
4.213948103914236576e+00 -1.559589382242819333e+01 -1.572007228461760420e+01 -3.119940032006774389e-01
4.220237578696198533e+00 -1.540863405518730289e+01 -1.577410664189382850e+01 -3.115437640171678790e-01
4.226527053478159601e+00 -1.547182492129499032e+01 -1.548318641397371387e+01 -3.111463206297139239e-01
4.232816528260121558e+00 -1.585017322443754928e+01 -1.585017322443754928e+01 -3.108015443151462831e-01
4.239106003042082627e+00 -1.573131042633864674e+01 -1.643893554865990225e+01 -3.105093236225517916e-01
4.245395477824044583e+00 -1.608532699304657854e+01 -1.608532699304657854e+01 -3.102695642457296010e-01
4.251684952606005652e+00 -1.568933761657216053e+01 -1.568933761657216053e+01 -3.100821889155311317e-01
4.257974427387967609e+00 -1.580901254782956933e+01 -1.580901254782956933e+01 -3.099471373118496964e-01
4.264263902169928677e+00 -1.632119760446449064e+01 -1.632119760446449064e+01 -3.098643659950197082e-01
4.270553376951890634e+00 -1.581428936240207150e+01 -1.581428936240207150e+01 -3.098338483564785362e-01
4.276842851733852591e+00 -1.569669936349746386e+01 -1.569669936349746386e+01 -3.098555745885783752e-01
4.283132326515813659e+00 -1.560094342561657221e+01 -1.571344106320741396e+01 -3.099295516734580369e-01
4.289421801297775616e+00 -1.639984189036592355e+01 -1.531523143355183514e+01 -3.100558033909641131e-01
4.295711276079736685e+00 -1.596772347941214143e+01 -1.596772347941214143e+01 -3.102343703456317825e-01
4.302000750861698641e+00 -1.550479477162423692e+01 -1.588162443700208826e+01 -3.104653100127886534e-01
4.308290225643659710e+00 -1.571086768131505984e+01 -1.571086768131505984e+01 -3.107486968039055442e-01
4.314579700425621667e+00 -1.555991515339956877e+01 -1.530318833107165055e+01 -3.110846221513317023e-01
4.320869175207582735e+00 -1.634265811743960128e+01 -1.634265811743960128e+01 -3.114731946126251261e-01
4.327158649989544692e+00 -1.565971193183404786e+01 -1.565971193183404786e+01 -3.119145399947370056e-01
4.333448124771505761e+00 -1.571935271426252889e+01 -1.650000000000000000e+01 -3.124088014983342210e-01
4.339737599553467717e+00 -1.650000000000000000e+01 -1.565737488511994080e+01 -3.129561398826283813e-01
4.346027074335428786e+00 -1.648076065588049843e+01 -1.559328993116737472e+01 -3.135567336510908798e-01
4.352316549117390743e+00 -1.553847485695354891e+01 -1.581058977827011347e+01 -3.142107792585225323e-01
4.358606023899352699e+00 -1.561754984636852583e+01 -1.569282767128920320e+01 -3.149184913399905583e-01
4.364895498681313768e+00 -1.578572424409743036e+01 -1.578572424409743036e+01 -3.156801029621815746e-01
4.371184973463275725e+00 -1.559112675931133651e+01 -1.646433936600487158e+01 -3.164958658978104800e-01
4.377474448245236793e+00 -1.569898572589142205e+01 -1.569898572589142205e+01 -3.173660509237737348e-01
4.383763923027198750e+00 -1.602941553866731184e+01 -1.550100653584483368e+01 -3.182909481437866672e-01
4.390053397809159819e+00 -1.594369948171916462e+01 -1.594369948171916462e+01 -3.192708673363486849e-01
4.396342872591121775e+00 -1.568558081442160201e+01 -1.568558081442160201e+01 -3.203061383289101949e-01
4.402632347373082844e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.213971113992204476e-01
4.408921822155044801e+00 -1.545028249153626199e+01 -1.587765936716449211e+01 -3.225441577049093511e-01
4.415211296937005869e+00 -1.526277997725832236e+01 -1.526277997725832236e+01 -3.237476697424407357e-01
4.421500771718967826e+00 -1.558800697508470456e+01 -1.558800697508470456e+01 -3.250080618366567031e-01
4.427790246500929783e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.263257706622391119e-01
4.434079721282890851e+00 -1.629863754600146919e+01 -1.556491917628274280e+01 -3.277012557985377050e-01
4.440369196064852808e+00 -1.589989680489535040e+01 -1.545846186162633273e+01 -3.291350003192528573e-01
4.446658670846813877e+00 -1.643916859804379982e+01 -1.558767054413260844e+01 -3.306275114186770780e-01
4.452948145628775833e+00 -1.586867184530310659e+01 -1.606180488193166056e+01 -3.321793210762583048e-01
4.459237620410736902e+00 -1.561369772667288736e+01 -1.561369772667288736e+01 -3.337909867613733095e-01
4.465527095192698859e+00 -1.546492726759089820e+01 -1.549038271719207849e+01 -3.354630921804119814e-01
4.471816569974659927e+00 -1.639457206459728056e+01 -1.558110898270710187e+01 -3.371962480683584618e-01
4.478106044756621884e+00 -1.563801408993079178e+01 -1.563801408993079178e+01 -3.389910930272593825e-01
4.484395519538582953e+00 -1.600382738211875022e+01 -1.549326882862745158e+01 -3.408482944141292270e-01
4.490684994320544909e+00 -1.575063980104120454e+01 -1.575063980104120454e+01 -3.427685492810735868e-01
4.496974469102505978e+00 -1.616454751176064164e+01 -1.616454751176064164e+01 -3.447525853705502574e-01
4.503263943884467935e+00 -1.558495273362158606e+01 -1.573507608710159644e+01 -3.468011621690039181e-01
4.509553418666429891e+00 -1.584138152001940014e+01 -1.584138152001940014e+01 -3.489150720222664592e-01
4.515842893448390960e+00 -1.528184516601732490e+01 -1.528184516601732490e+01 -3.510951413164590251e-01
4.522132368230352917e+00 -1.570420165400687296e+01 -1.570420165400687296e+01 -3.533422317283376746e-01
4.528421843012313985e+00 -1.541455528895500393e+01 -1.578796910280697219e+01 -3.556572415494290151e-01
4.534711317794275942e+00 -1.551146793561130544e+01 -1.551146793561130544e+01 -3.580411070885425873e-01
4.541000792576237011e+00 -1.536349676127575847e+01 -1.505694865748283817e+01 -3.604948041576839790e-01
4.547290267358198967e+00 -1.526455281618218152e+01 -1.526455281618218152e+01 -3.630193496467807868e-01
4.553579742140160036e+00 -1.543676018025450425e+01 -1.610627995507544341e+01 -3.656158031930360486e-01
4.559869216922121993e+00 -1.579646184363167905e+01 -1.579646184363167905e+01 -3.682852689512370326e-01
4.566158691704083061e+00 -1.543726334287402402e+01 -1.543726334287402402e+01 -3.710288974718418675e-01
4.572448166486045018e+00 -1.615529477425725702e+01 -1.615529477425725702e+01 -3.738478876942608053e-01
4.578737641268006087e+00 -1.558335518447857027e+01 -1.515175433663753779e+01 -3.767434890633305500e-01
4.585027116049968043e+00 -1.547697983981180769e+01 -1.547697983981180769e+01 -3.797170037777101159e-01
4.591316590831930000e+00 -1.534461058358620278e+01 -1.534461058358620278e+01 -3.827697891796110197e-01
4.597606065613891069e+00 -1.505875962445092497e+01 -1.536717288593097486e+01 -3.859032602961655067e-01
4.603895540395853025e+00 -1.532967813378360589e+01 -1.532967813378360589e+01 -3.891188925435820622e-01
4.610185015177814094e+00 -1.531466986720818113e+01 -1.574090027628273880e+01 -3.924182246062393187e-01
4.616474489959776051e+00 -1.650000000000000000e+01 -1.567184798297955872e+01 -3.958028615039901332e-01
4.622763964741737119e+00 -1.510556720439053358e+01 -1.592783489942606145e+01 -3.992744778621148960e-01
4.629053439523699076e+00 -1.650000000000000000e+01 -1.560072103433234503e+01 -4.028348213997192673e-01
4.635342914305660145e+00 -1.516231444126647787e+01 -1.516231444126647787e+01 -4.064857166538337063e-01
4.641632389087622101e+00 -1.544352194598467953e+01 -1.544352194598467953e+01 -4.102290689581041261e-01
4.647921863869583170e+00 -1.532945181957304470e+01 -1.532945181957304470e+01 -4.140668686967680090e-01
4.654211338651545127e+00 -1.585814377524486929e+01 -1.585814377524486929e+01 -4.180011958566192121e-01
4.660500813433506195e+00 -1.587241333931087972e+01 -1.587241333931087972e+01 -4.220342249019058412e-01
4.666790288215468152e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -4.261682299995898093e-01
4.673079762997430109e+00 -1.596059836212881677e+01 -1.596059836212881677e+01 -4.304055906251207930e-01
4.679369237779391177e+00 -1.532467974359649787e+01 -1.515767482780094966e+01 -4.347487975820867878e-01
4.685658712561353134e+00 -1.534132084866775969e+01 -1.534132084866775969e+01 -4.392004594724437383e-01
4.691948187343314203e+00 -1.508311195883075939e+01 -1.521912097204428171e+01 -4.437633096579777225e-01
4.698237662125276159e+00 -1.518509739075740050e+01 -1.518509739075740050e+01 -4.484402137580267289e-01
4.704527136907237228e+00 -1.506583295689501867e+01 -1.519565650175730376e+01 -4.532341777333048771e-01
4.710816611689199185e+00 -1.507416563997409753e+01 -1.507416563997409753e+01 -4.581483566113057071e-01
4.717106086471160253e+00 -1.608464230971378939e+01 -1.585464013122398796e+01 -4.631860639148692727e-01
4.723395561253122210e+00 -1.566364174911104534e+01 -1.650000000000000000e+01 -4.683507818626541086e-01
4.729685036035083279e+00 -1.569507294532612285e+01 -1.569507294532612285e+01 -4.736461724181005861e-01
4.735974510817045235e+00 -1.508642585571221595e+01 -1.508642585571221595e+01 -4.790760892726301790e-01
4.742263985599006304e+00 -1.516907195133485153e+01 -1.504596317566668162e+01 -4.846445908590516494e-01
4.748553460380968261e+00 -1.543373845725442806e+01 -1.543373845725442806e+01 -4.903559545028604583e-01
4.754842935162930218e+00 -1.509625019423162051e+01 -1.509625019423162051e+01 -4.962146918325438527e-01
4.761132409944891286e+00 -1.512744885664571015e+01 -1.512744885664571015e+01 -5.022255655852835288e-01
4.767421884726853243e+00 -1.568725575908938197e+01 -1.518738257738270825e+01 -5.083936079620525739e-01
4.773711359508814311e+00 -1.564092425143251397e+01 -1.564092425143251397e+01 -5.147241407062888019e-01
4.780000834290776268e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -5.212227971036670349e-01
4.786290309072737337e+00 -1.555250706690512352e+01 -1.555250706690512352e+01 -5.278955461273480143e-01
4.792579783854699293e+00 -1.558074816864046319e+01 -1.558074816864046319e+01 -5.347487189844111199e-01
4.798869258636660362e+00 -1.575275292590766263e+01 -1.575275292590766263e+01 -5.417890383553299882e-01
4.805158733418622319e+00 -1.503118928458355263e+01 -1.503118928458355263e+01 -5.490236506607190092e-01
4.811448208200583387e+00 -1.608842750930356758e+01 -1.544067843258656048e+01 -5.564601617389122179e-01
4.817737682982545344e+00 -1.504631399930472213e+01 -1.516953781102399645e+01 -5.641066763760174130e-01
4.824027157764506413e+00 -1.650000000000000000e+01 -1.535956403774417467e+01 -5.719718421980890533e-01
4.830316632546468369e+00 -1.576369111784797816e+01 -1.540411378272927045e+01 -5.800648985157701443e-01
4.836606107328430326e+00 -1.558384816277769858e+01 -1.641271701063086752e+01 -5.883957308068457071e-01
4.842895582110391395e+00 -1.543083134226595021e+01 -1.522704103182815949e+01 -5.969749316357302327e-01
4.849185056892353352e+00 -1.550927764085364124e+01 -1.550927764085364124e+01 -6.058138689440887292e-01
4.855474531674314420e+00 -1.583261774650582687e+01 -1.522833082271774430e+01 -6.149247628089213880e-01
4.861764006456276377e+00 -1.586338787666369399e+01 -1.523578275355414036e+01 -6.243207719596458594e-01
4.868053481238237445e+00 -1.512349259391446132e+01 -1.527534984986101030e+01 -6.340160915813954912e-01
4.874342956020199402e+00 -1.516881541388386800e+01 -1.516881541388386800e+01 -6.440260642182960016e-01
4.880632430802160471e+00 -1.519588427242494255e+01 -1.519588427242494255e+01 -6.543673059397401293e-01
4.886921905584122428e+00 -1.566611244015025228e+01 -1.566611244015025228e+01 -6.650578503613426840e-01
4.893211380366083496e+00 -1.615812529200099945e+01 -1.615812529200099945e+01 -6.761173136405792539e-01
4.899500855148045453e+00 -1.648700347372716024e+01 -1.648700347372716024e+01 -6.875670842224115287e-01
4.905790329930006521e+00 -1.523683929412550953e+01 -1.523683929412550953e+01 -6.994305419275740343e-01
4.912079804711968478e+00 -1.544746853419068877e+01 -1.544746853419068877e+01 -7.117333120022018011e-01
4.918369279493930435e+00 -1.512283155715013372e+01 -1.512283155715013372e+01 -7.245035610443536500e-01
4.924658754275891503e+00 -1.531558242601378339e+01 -1.531558242601378339e+01 -7.377723433734083569e-01
4.930948229057853460e+00 -1.521876853979198430e+01 -1.541767978718743493e+01 -7.515740085249594804e-01
4.937237703839814529e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -7.659466832900174715e-01
4.943527178621776486e+00 -1.545417303206953541e+01 -1.524149307979755719e+01 -7.809328452852903890e-01
4.949816653403737554e+00 -1.574190541543158872e+01 -1.574190541543158872e+01 -7.965800097359430065e-01
4.956106128185699511e+00 -1.611523948908993020e+01 -1.583758269303926980e+01 -8.129415573914610116e-01
4.962395602967660579e+00 -1.517775613092762477e+01 -1.517775613092762477e+01 -8.300777398740849522e-01
4.968685077749622536e+00 -1.504260910195030654e+01 -1.516462426905171590e+01 -8.480569101415731392e-01
4.974974552531583605e+00 -1.505060323196597594e+01 -1.505060323196597594e+01 -8.669570413987184310e-01
4.981264027313545562e+00 -1.533827504204559133e+01 -1.533827504204559133e+01 -8.868676196081968222e-01
4.987553502095506630e+00 -1.539392939578385544e+01 -1.574072535431303876e+01 -9.078920256013064405e-01
4.993842976877468587e+00 -1.561061181155351818e+01 -1.561061181155351818e+01 -9.301505671139810305e-01
5.000132451659430544e+00 -1.526832779218946179e+01 -1.589609286519008435e+01 -9.537843858777823591e-01
5.006421926441391612e+00 -1.566820183704725800e+01 -1.650000000000000000e+01 -9.789605614806448086e-01
5.012711401223353569e+00 -1.527641421140671163e+01 -1.527641421140671163e+01 -1.005878880762989702e+00
5.019000876005314637e+00 -1.503996654577445113e+01 -1.503996654577445113e+01 -1.034780970782490206e+00
5.025290350787276594e+00 -1.507108878663128237e+01 -1.488836919906402123e+01 -1.065962860489293229e+00
5.031579825569237663e+00 -1.528735672828966585e+01 -1.513192188552355155e+01 -1.099792642066310888e+00
5.037869300351199620e+00 -1.512296739029653381e+01 -1.492172399098585878e+01 -1.136735937590474421e+00
5.044158775133160688e+00 -1.555882454988934960e+01 -1.555882454988934960e+01 -1.177393715297700316e+00
5.050448249915122645e+00 -1.516258278970105167e+01 -1.516258278970105167e+01 -1.222560421309576206e+00
5.056737724697083713e+00 -1.531730014964641917e+01 -1.558574512816652380e+01 -1.273317117293491174e+00
5.063027199479045670e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -1.331188427822681097e+00
5.069316674261006739e+00 -1.513058318291835924e+01 -1.513058318291835924e+01 -1.398424211826621688e+00
5.075606149042968696e+00 -1.491401495425139956e+01 -1.596367217735717503e+01 -1.478547782940152100e+00
5.081895623824930652e+00 -1.509254039374486211e+01 -1.509254039374486211e+01 -1.577545655706539263e+00
5.088185098606891721e+00 -1.525390242615477021e+01 -1.510826436640374659e+01 -1.706883604918687514e+00
5.094474573388853678e+00 -1.493291685895718501e+01 -1.493291685895718501e+01 -1.893277165239631410e+00
5.100764048170814746e+00 -1.519770320129006436e+01 -1.572075788976755284e+01 -2.229709786731580046e+00
5.107053522952776703e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -2.982676279578453382e+00
5.113342997734737772e+00 -1.531045798560596616e+01 -1.531045798560596616e+01 -2.096189672827573069e+00
5.119632472516699728e+00 -1.528942070152693233e+01 -1.553535945472868107e+01 -1.823182481225067209e+00
5.125921947298660797e+00 -1.517215228080183387e+01 -1.495201295381749951e+01 -1.656081718466300812e+00
5.132211422080622754e+00 -1.518136365398598286e+01 -1.505518838766021616e+01 -1.535132582504037169e+00
5.138500896862583822e+00 -1.499239345281518077e+01 -1.499239345281518077e+01 -1.440174249667448558e+00
5.144790371644545779e+00 -1.567495560743856942e+01 -1.536309594848652793e+01 -1.361917890579023460e+00
5.151079846426506847e+00 -1.520013322864039296e+01 -1.522879369570104480e+01 -1.295308464075443533e+00
5.157369321208468804e+00 -1.515625190695060454e+01 -1.538468607824139944e+01 -1.237287963534157820e+00
5.163658795990430761e+00 -1.513343951837966195e+01 -1.513343951837966195e+01 -1.185864866062799505e+00
5.169948270772391830e+00 -1.638592915134960393e+01 -1.638592915134960393e+01 -1.139669462977732417e+00
5.176237745554353786e+00 -1.643755008540268392e+01 -1.643755008540268392e+01 -1.097719220965962750e+00
5.182527220336314855e+00 -1.502820901064669812e+01 -1.493095647573359130e+01 -1.059285339015977323e+00
5.188816695118276812e+00 -1.479569497649589316e+01 -1.522077798670874138e+01 -1.023812262352994606e+00
5.195106169900237880e+00 -1.487160827409176811e+01 -1.563124163052540538e+01 -9.908667782820435033e-01
5.201395644682199837e+00 -1.490629559992470199e+01 -1.518938332830460780e+01 -9.601045355933217618e-01
5.207685119464160906e+00 -1.486578824424701750e+01 -1.532428557440606731e+01 -9.312472872698187576e-01
5.213974594246122862e+00 -1.580105197326031075e+01 -1.580105197326031075e+01 -9.040669820473665741e-01
5.220264069028083931e+00 -1.535125712277297083e+01 -1.535125712277297083e+01 -8.783743712190064112e-01
5.226553543810045888e+00 -1.421899564002629823e+01 -1.522224406139584829e+01 -8.540106750862853646e-01
5.232843018592006956e+00 -1.448388620011898809e+01 -1.497413453600375810e+01 -8.308413731118864387e-01
5.235887755982989056e+00 -1.263056555032648731e+01 -1.503791203695594447e+01 -8.200193183972334099e-01
5.235891837615642253e+00 -1.297442245482136336e+01 -1.528812564151478526e+01 -8.200049751816733679e-01
5.235895919248295449e+00 -1.294312190342242452e+01 -1.506487024842350486e+01 -8.199906323992334212e-01
5.235900000880948646e+00 -1.266500882300307040e+01 -1.495615200536112788e+01 -8.199762900498918095e-01
5.235904082513600954e+00 -1.230810255016415056e+01 -1.568700591404887845e+01 -8.199619481336242188e-01
5.235908164146254151e+00 -1.288764654406594445e+01 -1.613696234433261623e+01 -8.199476066503921245e-01
5.235912245778907348e+00 -1.245279689569979276e+01 -1.639912764855229810e+01 -8.199332656001815378e-01
5.235916327411560545e+00 -1.328577587662680060e+01 -1.514439439588753977e+01 -8.199189249829538229e-01
5.235920409044213741e+00 -1.266493893273584703e+01 -1.650000000000000000e+01 -8.199045847986876634e-01
5.235924490676866938e+00 -1.239372111110530916e+01 -1.547029525542097339e+01 -8.198902450473579684e-01
5.235928572309519247e+00 -1.315461320912959842e+01 -1.526233412838982595e+01 -8.198759057289342067e-01
5.235932653942172443e+00 -1.297994226849998611e+01 -1.584234239817405943e+01 -8.198615668433937298e-01
5.235936735574825640e+00 -1.237767991020173852e+01 -1.566716419353991085e+01 -8.198472283907032310e-01
5.235940817207478837e+00 -1.231263491500741125e+01 -1.589432634357375029e+01 -8.198328903708373971e-01
5.235944898840132034e+00 -1.360828179303487673e+01 -1.511092106280799818e+01 -8.198185527837766884e-01
5.235948980472785230e+00 -1.175177888153324979e+01 -1.589156051022820826e+01 -8.198042156294830241e-01
5.235953062105437539e+00 -1.186322065437050988e+01 -1.578821861213939748e+01 -8.197898789079453019e-01
5.235957143738090735e+00 -1.294918688691389796e+01 -1.508058974965642562e+01 -8.197755426191162265e-01
5.235961225370743932e+00 -1.150817138226886449e+01 -1.503269474320616439e+01 -8.197612067629811428e-01
5.235965307003397129e+00 -1.170924848975367638e+01 -1.548562416736046288e+01 -8.197468713395102968e-01
5.235969388636050326e+00 -1.280011322024679643e+01 -1.524086686846749394e+01 -8.197325363486752670e-01
5.235973470268703522e+00 -1.233784485923962215e+01 -1.520906403445714261e+01 -8.197182017904519613e-01
5.235977551901355831e+00 -1.163797358063119702e+01 -1.561337257448384896e+01 -8.197038676648128463e-01
5.235981633534009028e+00 -1.170008207378675280e+01 -1.508953160220689149e+01 -8.196895339717267248e-01
5.235985715166662224e+00 -1.185997568955560233e+01 -1.490957515499604114e+01 -8.196752007111709482e-01
5.235989796799315421e+00 -1.058133699888497148e+01 -1.519489305346222352e+01 -8.196752007111747229e-01
5.235993878431968618e+00 -1.129569178990528044e+01 -1.499938960545278910e+01 -8.196895339717267248e-01
5.235997960064621815e+00 -1.122338513557641626e+01 -1.522648875671588264e+01 -8.197038676648138456e-01
5.236002041697274123e+00 -1.233513782781700741e+01 -1.631463306853172668e+01 -8.197182017904443008e-01
5.236006123329927320e+00 -1.217298700906811071e+01 -1.601289482475340265e+01 -8.197325363486683836e-01
5.236010204962580517e+00 -1.225394859475493448e+01 -1.559720120819260814e+01 -8.197468713395057449e-01
5.236014286595233713e+00 -1.309480291593626511e+01 -1.567140258708595191e+01 -8.197612067629760357e-01
5.236018368227886910e+00 -1.209148091945257164e+01 -1.617907401055109062e+01 -8.197755426191107864e-01
5.236022449860540107e+00 -1.187394578302308545e+01 -1.540868560343846028e+01 -8.197898789079373083e-01
5.236026531493192415e+00 -1.225376392580090190e+01 -1.529295353887277109e+01 -8.198042156294813587e-01
5.236030613125845612e+00 -1.216774749872146444e+01 -1.552007935689339035e+01 -8.198185527837722475e-01
5.236034694758498809e+00 -1.293880495816607734e+01 -1.505071552446725036e+01 -8.198328903708330673e-01
5.236038776391152005e+00 -1.229778879029486838e+01 -1.642772483154539742e+01 -8.198472283907000113e-01
5.236042858023805202e+00 -1.256285825395048761e+01 -1.521543580973341037e+01 -8.198615668433868464e-01
5.236046939656458399e+00 -1.264489755476192379e+01 -1.610423598158776670e+01 -8.198759057289304319e-01
5.236051021289110707e+00 -1.215639118044962963e+01 -1.513875749088783884e+01 -8.198902450473515291e-01
5.236055102921763904e+00 -1.270004024612007498e+01 -1.510986334554598365e+01 -8.199045847986830005e-01
5.236059184554417101e+00 -1.311466504533345478e+01 -1.515601287356050797e+01 -8.199189249829472725e-01
5.236063266187070298e+00 -1.263525646703229377e+01 -1.510386647276326144e+01 -8.199332656001726560e-01
5.236067347819723494e+00 -1.408457851662955918e+01 -1.536720942786062949e+01 -8.199476066503881277e-01
5.236071429452376691e+00 -1.242407828639894696e+01 -1.507575778148696166e+01 -8.199619481336193338e-01
5.236075511085029000e+00 -1.296005326772049315e+01 -1.507960775465937608e+01 -8.199762900498897000e-01
5.236079592717682196e+00 -1.266867674573453328e+01 -1.575553617564570708e+01 -8.199906323992360857e-01
5.236083674350335393e+00 -1.239979757739901878e+01 -1.502529032467259107e+01 -8.200049751816721466e-01
5.236087755982988590e+00 -1.228726957517796947e+01 -1.498048243590258544e+01 -8.200193183972355193e-01
5.239132493373968913e+00 -1.377821102457517100e+01 -1.511569833541324037e+01 -8.308413731118735601e-01
5.245421968155930870e+00 -1.553534539461172947e+01 -1.553534539461172947e+01 -8.540106750862780371e-01
5.251711442937891938e+00 -1.490350408289973494e+01 -1.532637777915703126e+01 -8.783743712189993058e-01
5.258000917719853895e+00 -1.490572810032434070e+01 -1.650000000000000000e+01 -9.040669820473629104e-01
5.264290392501814964e+00 -1.640647002593195580e+01 -1.640647002593195580e+01 -9.312472872698044357e-01
5.270579867283776920e+00 -1.536169086375466186e+01 -1.524842753981473287e+01 -9.601045355933137682e-01
5.276869342065737989e+00 -1.594107076681815727e+01 -1.491444721147289343e+01 -9.908667782820199665e-01
5.283158816847699946e+00 -1.519305406756824617e+01 -1.544603088954816705e+01 -1.023812262352974400e+00
5.289448291629661014e+00 -1.536757808422918536e+01 -1.536757808422918536e+01 -1.059285339015956673e+00
5.295737766411622971e+00 -1.501915470641642081e+01 -1.501915470641642081e+01 -1.097719220965957199e+00
5.302027241193584040e+00 -1.538294222018519086e+01 -1.519647503923506626e+01 -1.139669462977715764e+00
5.308316715975545996e+00 -1.536053466663823919e+01 -1.518175868428587094e+01 -1.185864866062785961e+00
5.314606190757507953e+00 -1.485621113555917816e+01 -1.485621113555917816e+01 -1.237287963534134283e+00
5.320895665539469022e+00 -1.497916701156170127e+01 -1.556545859354549677e+01 -1.295308464075415777e+00
5.327185140321430978e+00 -1.539065255286884160e+01 -1.539065255286884160e+01 -1.361917890579001478e+00
5.333474615103392047e+00 -1.596725346989199323e+01 -1.596725346989199323e+01 -1.440174249667411477e+00
5.339764089885354004e+00 -1.516291746515667960e+01 -1.516291746515667960e+01 -1.535132582503969001e+00
5.346053564667315072e+00 -1.544283501546031090e+01 -1.560259302888704447e+01 -1.656081718466221764e+00
5.352343039449277029e+00 -1.575530649954994189e+01 -1.575530649954994189e+01 -1.823182481225024798e+00
5.358632514231238098e+00 -1.488366606432239436e+01 -1.501139257706118002e+01 -2.096189672827494022e+00
5.364921989013200054e+00 -1.499636538769762417e+01 -1.499636538769762417e+01 -2.982676279578021283e+00
5.371211463795161123e+00 -1.527183916146965004e+01 -1.512101487460574845e+01 -2.229709786731862486e+00
5.377500938577123080e+00 -1.522944916506618718e+01 -1.522944916506618718e+01 -1.893277165239717341e+00
5.383790413359084148e+00 -1.531218712764127510e+01 -1.531218712764127510e+01 -1.706883604918779218e+00
5.390079888141046105e+00 -1.528947853452901562e+01 -1.501883093531929170e+01 -1.577545655706610983e+00
5.396369362923008062e+00 -1.512596010944173486e+01 -1.512596010944173486e+01 -1.478547782940209832e+00
5.402658837704969130e+00 -1.523749490489382197e+01 -1.523749490489382197e+01 -1.398424211826648778e+00
5.408948312486931087e+00 -1.525571453877147832e+01 -1.510955942300666699e+01 -1.331188427822694420e+00
5.415237787268892156e+00 -1.501495765078461098e+01 -1.501495765078461098e+01 -1.273317117293510048e+00
5.421527262050854112e+00 -1.524215322127199101e+01 -1.524215322127199101e+01 -1.222560421309588419e+00
5.427816736832815181e+00 -1.533587728150470042e+01 -1.533587728150470042e+01 -1.177393715297732069e+00
5.434106211614777138e+00 -1.547643446221123753e+01 -1.547643446221123753e+01 -1.136735937590486412e+00
5.440395686396738206e+00 -1.598823518735406601e+01 -1.598823518735406601e+01 -1.099792642066331538e+00
5.446685161178700163e+00 -1.521229337641719326e+01 -1.521229337641719326e+01 -1.065962860489307662e+00
5.452974635960661232e+00 -1.520951588948431876e+01 -1.507606864459266305e+01 -1.034780970782505527e+00
5.459264110742623188e+00 -1.508258927816803840e+01 -1.508258927816803840e+01 -1.005878880762994143e+00
5.465553585524584257e+00 -1.535365022482737807e+01 -1.517718516250675265e+01 -9.789605614806521361e-01
5.471843060306546214e+00 -1.509244920787291555e+01 -1.509244920787291555e+01 -9.537843858777920181e-01
5.478132535088508170e+00 -1.546468139768496819e+01 -1.524790240570680133e+01 -9.301505671139871367e-01
5.484422009870469239e+00 -1.599448457312089822e+01 -1.524806245179869002e+01 -9.078920256013199852e-01
5.490711484652431196e+00 -1.549280669061058724e+01 -1.549280669061058724e+01 -8.868676196082044827e-01
5.497000959434392264e+00 -1.625759122240894783e+01 -1.555704333753398849e+01 -8.669570413987298663e-01
5.503290434216354221e+00 -1.535234585553813780e+01 -1.517631589560323491e+01 -8.480569101415846855e-01
5.509579908998315290e+00 -1.503219012971529978e+01 -1.503219012971529978e+01 -8.300777398740954993e-01
5.515869383780277246e+00 -1.513471589245297544e+01 -1.513471589245297544e+01 -8.129415573914660076e-01
5.522158858562238315e+00 -1.537895147683485852e+01 -1.537895147683485852e+01 -7.965800097359501120e-01
5.528448333344200272e+00 -1.527927409608707165e+01 -1.527927409608707165e+01 -7.809328452852950520e-01
5.534737808126161340e+00 -1.526787204163529665e+01 -1.526787204163529665e+01 -7.659466832900262423e-01
5.541027282908123297e+00 -1.567191796323556474e+01 -1.567191796323556474e+01 -7.515740085249623670e-01
5.547316757690084366e+00 -1.614160248009964960e+01 -1.553132576046973767e+01 -7.377723433734147962e-01
5.553606232472046322e+00 -1.525136475310523387e+01 -1.547039981281386289e+01 -7.245035610443614216e-01
5.559895707254008279e+00 -1.549454014820631542e+01 -1.590706610116912678e+01 -7.117333120022135695e-01
5.566185182035969348e+00 -1.515705482394926484e+01 -1.559782570893692899e+01 -6.994305419275824720e-01
5.572474656817931304e+00 -1.544937063576773362e+01 -1.523854386765092350e+01 -6.875670842224140822e-01
5.578764131599892373e+00 -1.630135298917520359e+01 -1.556541922847656600e+01 -6.761173136405809192e-01
5.585053606381854330e+00 -1.490365681625530669e+01 -1.512492029634581137e+01 -6.650578503613483461e-01
5.591343081163815398e+00 -1.580948165092297764e+01 -1.580948165092297764e+01 -6.543673059397473457e-01
5.597632555945777355e+00 -1.523259508408170149e+01 -1.585002273677986473e+01 -6.440260642183007755e-01
5.603922030727738424e+00 -1.510127294930731523e+01 -1.510127294930731523e+01 -6.340160915814022635e-01
5.610211505509700380e+00 -1.557805395987193187e+01 -1.637506394636445606e+01 -6.243207719596511884e-01
5.616500980291661449e+00 -1.528419838765506000e+01 -1.552620087439117036e+01 -6.149247628089264950e-01
5.622790455073623406e+00 -1.526936841443535187e+01 -1.526936841443535187e+01 -6.058138689440913938e-01
5.629079929855584474e+00 -1.499199884497856949e+01 -1.499199884497856949e+01 -5.969749316357341185e-01
5.635369404637546431e+00 -1.568505893283253094e+01 -1.505916298983037471e+01 -5.883957308068474834e-01
5.641658879419508388e+00 -1.516910068961792923e+01 -1.516910068961792923e+01 -5.800648985157741411e-01
5.647948354201469456e+00 -1.560762126716408105e+01 -1.560762126716408105e+01 -5.719718421980944933e-01
5.654237828983431413e+00 -1.551249142789675695e+01 -1.551249142789675695e+01 -5.641066763760189673e-01
5.660527303765392482e+00 -1.525538157377621751e+01 -1.525538157377621751e+01 -5.564601617389204335e-01
5.666816778547354438e+00 -1.557059668983197476e+01 -1.557059668983197476e+01 -5.490236506607227840e-01
5.673106253329315507e+00 -1.522621409001932946e+01 -1.522621409001932946e+01 -5.417890383553367606e-01
5.679395728111277464e+00 -1.553575954122002756e+01 -1.513352236585635779e+01 -5.347487189844132294e-01
5.685685202893238532e+00 -1.561996955069441917e+01 -1.504285554007670456e+01 -5.278955461273503458e-01
5.691974677675200489e+00 -1.537580955808943450e+01 -1.519181890455495321e+01 -5.212227971036692553e-01
5.698264152457161558e+00 -1.599614756763692469e+01 -1.546445498781347361e+01 -5.147241407062943530e-01
5.704553627239123514e+00 -1.577460339205262407e+01 -1.577460339205262407e+01 -5.083936079620545723e-01
5.710843102021084583e+00 -1.584201803099110606e+01 -1.584201803099110606e+01 -5.022255655852870815e-01
5.717132576803046540e+00 -1.589691863233959346e+01 -1.602110918262079409e+01 -4.962146918325483491e-01
5.723422051585008496e+00 -1.560097878038412311e+01 -1.532544400517762107e+01 -4.903559545028657318e-01
5.729711526366969565e+00 -1.524881241436375134e+01 -1.524881241436375134e+01 -4.846445908590550355e-01
5.736001001148931522e+00 -1.544859922174516598e+01 -1.509688348616961484e+01 -4.790760892726326770e-01
5.742290475930892590e+00 -1.516054237587675502e+01 -1.503952346178296473e+01 -4.736461724181025845e-01
5.748579950712854547e+00 -1.534380698823823863e+01 -1.534380698823823863e+01 -4.683507818626563846e-01
5.754869425494815616e+00 -1.561045840858188782e+01 -1.650000000000000000e+01 -4.631860639148714376e-01
5.761158900276777572e+00 -1.563964409534205480e+01 -1.563964409534205480e+01 -4.581483566113068728e-01
5.767448375058738641e+00 -1.626501468783150628e+01 -1.555851255729940874e+01 -4.532341777333084298e-01
5.773737849840700598e+00 -1.566010437121416210e+01 -1.564711233921814504e+01 -4.484402137580302261e-01
5.780027324622661666e+00 -1.530053839667970728e+01 -1.530053839667970728e+01 -4.437633096579811087e-01
5.786316799404623623e+00 -1.526335277107484956e+01 -1.526335277107484956e+01 -4.392004594724452371e-01
5.792606274186584692e+00 -1.585405464421604016e+01 -1.523356459604432267e+01 -4.347487975820879536e-01
5.798895748968546648e+00 -1.528383743624553226e+01 -1.528383743624553226e+01 -4.304055906251226804e-01
5.805185223750508605e+00 -1.513964194591830115e+01 -1.513964194591830115e+01 -4.261682299995913636e-01
5.811474698532469674e+00 -1.574115389886598493e+01 -1.574115389886598493e+01 -4.220342249019096159e-01
5.817764173314431631e+00 -1.549980646322610234e+01 -1.549980646322610234e+01 -4.180011958566204888e-01
5.824053648096392699e+00 -1.588987810425893343e+01 -1.603066104335709952e+01 -4.140668686967703405e-01
5.830343122878354656e+00 -1.638065378137812900e+01 -1.638065378137812900e+01 -4.102290689581075123e-01
5.836632597660315724e+00 -1.533359376152659870e+01 -1.561647900371517217e+01 -4.064857166538359268e-01
5.842922072442277681e+00 -1.532201170451680206e+01 -1.532201170451680206e+01 -4.028348213997220983e-01
5.849211547224238750e+00 -1.523650199645459757e+01 -1.523650199645459757e+01 -3.992744778621156176e-01
5.855501022006200706e+00 -1.529415730493764869e+01 -1.502133357062520602e+01 -3.958028615039918541e-01
5.861790496788161775e+00 -1.561617104898693142e+01 -1.533343318748769413e+01 -3.924182246062421497e-01
5.868079971570123732e+00 -1.602282498900578389e+01 -1.602282498900578389e+01 -3.891188925435845603e-01
5.874369446352084800e+00 -1.605892975032127978e+01 -1.587052490432305696e+01 -3.859032602961681713e-01
5.880658921134046757e+00 -1.591921118902582855e+01 -1.599310802233064344e+01 -3.827697891796109086e-01
5.886948395916008714e+00 -1.593581057901814546e+01 -1.593581057901814546e+01 -3.797170037777126694e-01
5.893237870697969782e+00 -1.531425326291028455e+01 -1.531425326291028455e+01 -3.767434890633330480e-01
5.899527345479931739e+00 -1.552069030301458241e+01 -1.512749133538011392e+01 -3.738478876942616380e-01
5.905816820261892808e+00 -1.551195357933450580e+01 -1.551195357933450580e+01 -3.710288974718426447e-01
5.912106295043854765e+00 -1.529832244306240341e+01 -1.529832244306240341e+01 -3.682852689512384758e-01
5.918395769825815833e+00 -1.580396857141877298e+01 -1.580396857141877298e+01 -3.656158031930389907e-01
5.924685244607777790e+00 -1.538697167371358354e+01 -1.538697167371358354e+01 -3.630193496467821745e-01
5.930974719389738858e+00 -1.571524974483420145e+01 -1.650000000000000000e+01 -3.604948041576851447e-01
5.937264194171700815e+00 -1.586961405539815217e+01 -1.586961405539815217e+01 -3.580411070885448077e-01
5.943553668953661884e+00 -1.535189077467694041e+01 -1.535189077467694041e+01 -3.556572415494314576e-01
5.949843143735623840e+00 -1.531154989830860913e+01 -1.531154989830860913e+01 -3.533422317283390068e-01
5.956132618517584909e+00 -1.541357601191529270e+01 -1.541357601191529270e+01 -3.510951413164599133e-01
5.962422093299546866e+00 -1.587650693731230511e+01 -1.523883966005369572e+01 -3.489150720222683466e-01
5.968711568081508823e+00 -1.541568867071858406e+01 -1.541568867071858406e+01 -3.468011621690056390e-01
5.975001042863469891e+00 -1.589590561635582944e+01 -1.526837192582904557e+01 -3.447525853705525334e-01
5.981290517645431848e+00 -1.611539292203130103e+01 -1.611539292203130103e+01 -3.427685492810752521e-01
5.987579992427392916e+00 -1.586347622675327074e+01 -1.586347622675327074e+01 -3.408482944141321691e-01
5.993869467209354873e+00 -1.551264821967134289e+01 -1.551264821967134289e+01 -3.389910930272592715e-01
6.000158941991315942e+00 -1.569452551398575402e+01 -1.569452551398575402e+01 -3.371962480683602936e-01
6.006448416773277899e+00 -1.531767475457859540e+01 -1.531767475457859540e+01 -3.354630921804127586e-01
6.012737891555238967e+00 -1.590847864475267315e+01 -1.590847864475267315e+01 -3.337909867613738091e-01
6.019027366337200924e+00 -1.527529003953999620e+01 -1.527529003953999620e+01 -3.321793210762595261e-01
6.025316841119161992e+00 -1.548525889082082330e+01 -1.548525889082082330e+01 -3.306275114186785768e-01
6.031606315901123949e+00 -1.549287065805605756e+01 -1.591141236560785011e+01 -3.291350003192539120e-01
6.037895790683085906e+00 -1.608952234175425033e+01 -1.608952234175425033e+01 -3.277012557985391483e-01
6.044185265465046974e+00 -1.585067538470238802e+01 -1.609145950326720254e+01 -3.263257706622417209e-01
6.050474740247008931e+00 -1.557594285841038406e+01 -1.531198966598128486e+01 -3.250080618366567031e-01
6.056764215028970000e+00 -1.637173125537073659e+01 -1.637173125537073659e+01 -3.237476697424423455e-01
6.063053689810931957e+00 -1.533615127561799341e+01 -1.650000000000000000e+01 -3.225441577049112940e-01
6.069343164592893025e+00 -1.564732466339699180e+01 -1.564732466339699180e+01 -3.213971113992207806e-01
6.075632639374854982e+00 -1.597674288513166019e+01 -1.547032833660983897e+01 -3.203061383289113051e-01
6.081922114156816050e+00 -1.625867622364897613e+01 -1.625867622364897613e+01 -3.192708673363498506e-01
6.088211588938778007e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.182909481437873889e-01
6.094501063720739076e+00 -1.570203770334738991e+01 -1.570203770334738991e+01 -3.173660509237743454e-01
6.100790538502701033e+00 -1.591474606407152415e+01 -1.549160567072170736e+01 -3.164958658978118677e-01
6.107080013284662101e+00 -1.539116211939976964e+01 -1.573459950452756040e+01 -3.156801029621825738e-01
6.113369488066624058e+00 -1.614626310845828172e+01 -1.614626310845828172e+01 -3.149184913399916130e-01
6.119658962848586015e+00 -1.549436945581712699e+01 -1.590750771864307822e+01 -3.142107792585229209e-01
6.125948437630547083e+00 -1.540310460304940854e+01 -1.576138491815578035e+01 -3.135567336510913794e-01
6.132237912412509040e+00 -1.548570134565853351e+01 -1.593078821301943115e+01 -3.129561398826294916e-01
6.138527387194470109e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.124088014983357198e-01
6.144816861976432065e+00 -1.607835457173405658e+01 -1.607835457173405658e+01 -3.119145399947371167e-01
6.151106336758393134e+00 -1.577167802590370016e+01 -1.627674846471879277e+01 -3.114731946126262918e-01
6.157395811540355091e+00 -1.551412533668941052e+01 -1.607539313429496275e+01 -3.110846221513323684e-01
6.163685286322316159e+00 -1.633579054864618740e+01 -1.633579054864618740e+01 -3.107486968039062103e-01
6.169974761104278116e+00 -1.650000000000000000e+01 -1.650000000000000000e+01 -3.104653100127889309e-01
6.176264235886239184e+00 -1.576973013176856497e+01 -1.540674215095807575e+01 -3.102343703456319490e-01
6.182553710668201141e+00 -1.635777568937717064e+01 -1.557524845827298776e+01 -3.100558033909658895e-01
6.188843185450162210e+00 -1.566839582183784074e+01 -1.563921384824048566e+01 -3.099295516734599798e-01
6.195132660232124167e+00 -1.519236603596369939e+01 -1.650000000000000000e+01 -3.098555745885795409e-01
6.201422135014086123e+00 -1.591787662343329046e+01 -1.591787662343329046e+01 -3.098338483564794799e-01
6.207711609796047192e+00 -1.565724821677167000e+01 -1.650000000000000000e+01 -3.098643659950200413e-01
6.214001084578009149e+00 -1.648917570618134931e+01 -1.572210724016787431e+01 -3.099471373118494189e-01
6.220290559359970217e+00 -1.555258706422629267e+01 -1.578535528811944211e+01 -3.100821889155313538e-01
6.226580034141932174e+00 -1.552998590116801481e+01 -1.613616640877485153e+01 -3.102695642457298231e-01
6.232869508923893243e+00 -1.622775301044162788e+01 -1.622775301044162788e+01 -3.105093236225530684e-01
6.239158983705855199e+00 -1.593667941439942304e+01 -1.593667941439942304e+01 -3.108015443151480039e-01
6.245448458487816268e+00 -1.610940179247080906e+01 -1.584069485359532692e+01 -3.111463206297151451e-01
6.251737933269778225e+00 -1.580920386647513531e+01 -1.580920386647513531e+01 -3.115437640171685452e-01
6.258027408051739293e+00 -1.583506419940622045e+01 -1.583506419940622045e+01 -3.119940032006787156e-01
6.264316882833701250e+00 -1.540324129828474220e+01 -1.540324129828474220e+01 -3.124971843234253255e-01
6.270606357615662318e+00 -1.549844211974374808e+01 -1.589713752934960311e+01 -3.130534711169100093e-01
6.276895832397624275e+00 -1.498196244657945719e+01 -1.616867127392397308e+01 -3.136630450902262446e-01
6.283185307179586232e+00 -9.018147506132899949e+00 -1.563209098091388682e+01 -3.143261057407846781e-01

